$r-$Adaptive Deep Learning Method for Solving Partial Differential Equations

We introduce an $r-$adaptive algorithm to solve Partial Differential Equations using a Deep Neural Network. The proposed method restricts to tensor product meshes and optimizes the boundary node locations in one dimension, from which we build two- or three-dimensional meshes. The method allows the definition of fixed interfaces to design conforming meshes, and enables changes in the topology, i.e., some nodes can jump across fixed interfaces. The method simultaneously optimizes the node locations and the PDE solution values over the resulting mesh. To numerically illustrate the performance of our proposed $r-$adaptive method, we apply it in combination with a collocation method, a Least Squares Method, and a Deep Ritz Method. We focus on the latter to solve one- and two-dimensional problems whose solutions are smooth, singular, and/or exhibit strong gradients.

==> data/beta_0.001/r_L1/exact.csv <==
x 	 u_exact
0.000000000000000000e+00	0.000000000000000000e+00
2.000400080016003206e-04	1.813020020480595740e-01
4.000800160032006413e-04	3.297335881494846133e-01
6.001200240048009619e-04	4.512542305235521800e-01
8.001600320064012825e-04	5.507429371450351940e-01
1.000200040008001603e-03	6.321941420748712348e-01
1.200240048009601924e-03	6.988780804817011916e-01
1.400280056011202244e-03	7.534720873509235251e-01
1.600320064012802565e-03	7.981680914749302858e-01
1.800360072014402886e-03	8.347606205677061686e-01
2.000400080016003206e-03	8.647188508759600101e-01
2.200440088017603310e-03	8.892455940515106017e-01
2.400480096019203848e-03	9.093255895856151572e-01
2.600520104020804385e-03	9.257650417282705657e-01
2.800560112022404489e-03	9.392239882848892885e-01
3.000600120024004593e-03	9.502428008853351926e-01
3.200640128025605130e-03	9.592638807011278912e-01
3.400680136027205668e-03	9.666494206856819371e-01
3.600720144028805771e-03	9.726959474848304588e-01
3.800760152030405875e-03	9.776462268698560276e-01
4.000800160032006413e-03	9.816990106916791969e-01
4.200840168033606950e-03	9.850170166927378901e-01
4.400880176035206620e-03	9.877334615629972392e-01
4.600920184036807158e-03	9.899574095398252505e-01
4.800960192038407695e-03	9.917781512960036627e-01
5.001000200040008233e-03	9.932687889265744419e-01
5.201040208041608770e-03	9.944891709703945759e-01
5.401080216043208440e-03	9.954882953064065898e-01
5.601120224044808978e-03	9.963062764000046867e-01
5.801160232046409515e-03	9.969759558836960300e-01
6.001200240048009185e-03	9.975242211362636002e-01
6.201240248049609723e-03	9.979730848008873112e-01
6.401280256051210260e-03	9.983405685844680688e-01
6.601320264052810798e-03	9.986414268223654522e-01
6.801360272054411335e-03	9.988877388593994100e-01
7.001400280056011005e-03	9.990893940309905075e-01
7.201440288057611543e-03	9.992544887162488898e-01
7.401480296059212080e-03	9.993896514045423896e-01
7.601520304060811750e-03	9.995003088268460401e-01
7.801560312062412288e-03	9.995909038369445998e-01
8.001600320064012825e-03	9.996650737903367556e-01
8.201640328065612495e-03	9.997257965826870096e-01
8.401680336067213900e-03	9.997755102112143577e-01
8.601720344068813570e-03	9.998162106593605492e-01
8.801760352070413240e-03	9.998495320347735582e-01
9.001800360072014645e-03	9.998768121781131946e-01
9.201840368073614315e-03	9.998991463768491794e-01
9.401880376075215720e-03	9.999174313406402614e-01
9.601920384076815390e-03	9.999324012038885989e-01
9.801960392078415060e-03	9.999446570009595803e-01
1.000200040008001647e-02	9.999546907974850019e-01
1.020204040808161614e-02	9.999629054466121492e-01
1.040208041608321754e-02	9.999696307634065029e-01
1.060212042408481721e-02	9.999751367668014979e-01
1.080216043208641688e-02	9.999796445207578266e-01
1.100220044008801829e-02	9.999833350098971119e-01
1.120224044808961796e-02	9.999863564059668919e-01
1.140228045609121763e-02	9.999888300168802147e-01
1.160232046409281903e-02	9.999908551571826676e-01
1.180236047209441870e-02	9.999925131354938657e-01
1.200240048009601837e-02	9.999938705190178911e-01
1.220244048809761978e-02	9.999949818061913964e-01
1.240248049609921945e-02	9.999958916147756449e-01
1.260252050410082085e-02	9.999966364732419954e-01
1.280256051210242052e-02	9.999972462873771839e-01
1.300260052010402019e-02	9.999977455409887472e-01
1.320264052810562160e-02	9.999981542789210254e-01
1.340268053610722127e-02	9.999984889118478382e-01
1.360272054410882267e-02	9.999987628751551005e-01
1.380276055211042234e-02	9.999989871683663267e-01
1.400280056011202201e-02	9.999991707967692545e-01
1.420284056811362342e-02	9.999993211329750720e-01
1.440288057611522309e-02	9.999994442129257477e-01
1.460292058411682276e-02	9.999995449782350665e-01
1.480296059211842416e-02	9.999996274745920344e-01
1.500300060012002383e-02	9.999996950141942786e-01
1.520304060812162350e-02	9.999997503087314499e-01
1.540308061612322491e-02	9.999997955782583547e-01
1.560312062412482458e-02	9.999998326403293225e-01
1.580316063212642425e-02	9.999998629829727204e-01
1.600320064012802565e-02	9.999998878244340528e-01
1.620324064812962706e-02	9.999999081620887242e-01
1.640328065613122499e-02	9.999999248124858964e-01
1.660332066413282640e-02	9.999999384441327077e-01
1.680336067213442780e-02	9.999999496043346925e-01
1.700340068013602574e-02	9.999999587411697588e-01
1.720344068813762714e-02	9.999999662214782425e-01
1.740348069613922855e-02	9.999999723455919032e-01
1.760352070414082648e-02	9.999999773593913899e-01
1.780356071214242789e-02	9.999999814641791218e-01
1.800360072014402929e-02	9.999999848247604906e-01
1.820364072814563070e-02	9.999999875760617885e-01
1.840368073614722863e-02	9.999999898285466537e-01
1.860372074414883004e-02	9.999999916726515226e-01
1.880376075215043144e-02	9.999999931824165023e-01
1.900380076015202938e-02	9.999999944184579936e-01
1.920384076815363078e-02	9.999999954304027439e-01
1.940388077615523219e-02	9.999999962588799196e-01
1.960392078415683012e-02	9.999999969371524688e-01
1.980396079215843153e-02	9.999999974924528301e-01
2.000400080016003293e-02	9.999999979470761691e-01
2.020404080816163087e-02	9.999999983192753295e-01
2.040408081616323227e-02	9.999999986239941352e-01
2.060412082416483368e-02	9.999999988734666889e-01
2.080416083216643508e-02	9.999999990777094228e-01
2.100420084016803302e-02	9.999999992449225550e-01
2.120424084816963442e-02	9.999999993818196042e-01
2.140428085617123583e-02	9.999999994938969516e-01
2.160432086417283376e-02	9.999999995856544421e-01
2.180436087217443517e-02	9.999999996607761288e-01
2.200440088017603657e-02	9.999999997222781545e-01
2.220444088817763451e-02	9.999999997726296552e-01
2.240448089617923591e-02	9.999999998138523472e-01
2.260452090418083732e-02	9.999999998476012397e-01
2.280456091218243525e-02	9.999999998752314712e-01
2.300460092018403666e-02	9.999999998978522653e-01
2.320464092818563806e-02	9.999999999163718956e-01
2.340468093618723600e-02	9.999999999315337673e-01
2.360472094418883740e-02	9.999999999439468379e-01
2.380476095219043881e-02	9.999999999541093754e-01
2.400480096019203674e-02	9.999999999624294977e-01
2.420484096819363815e-02	9.999999999692410491e-01
2.440488097619523955e-02	9.999999999748176993e-01
2.460492098419684096e-02	9.999999999793833805e-01
2.480496099219843889e-02	9.999999999831211683e-01
2.500500100020004030e-02	9.999999999861813871e-01
2.520504100820164170e-02	9.999999999886867164e-01
2.540508101620323964e-02	9.999999999907378534e-01
2.560512102420484104e-02	9.999999999924170657e-01
2.580516103220644245e-02	9.999999999937918549e-01
2.600520104020804038e-02	9.999999999949173990e-01
2.620524104820964179e-02	9.999999999958388841e-01
2.640528105621124319e-02	9.999999999965932806e-01
2.660532106421284113e-02	9.999999999972108977e-01
2.680536107221444253e-02	9.999999999977166043e-01
2.700540108021604394e-02	9.999999999981306065e-01
2.720544108821764534e-02	9.999999999984695576e-01
2.740548109621924328e-02	9.999999999987470023e-01
2.760552110422084468e-02	9.999999999989741539e-01
2.780556111222244609e-02	9.999999999991601163e-01
2.800560112022404402e-02	9.999999999993124389e-01
2.820564112822564543e-02	9.999999999994371169e-01
2.840568113622724683e-02	9.999999999995391464e-01
2.860572114422884477e-02	9.999999999996227462e-01
2.880576115223044617e-02	9.999999999996911360e-01
2.900580116023204758e-02	9.999999999997470912e-01
2.920584116823364551e-02	9.999999999997929434e-01
2.940588117623524692e-02	9.999999999998304689e-01
2.960592118423684832e-02	9.999999999998612221e-01
2.980596119223844626e-02	9.999999999998864242e-01
3.000600120024004766e-02	9.999999999999069633e-01
3.020604120824164907e-02	9.999999999999238387e-01
3.040608121624324700e-02	9.999999999999376055e-01
3.060612122424484841e-02	9.999999999999489297e-01
3.080616123224644981e-02	9.999999999999582556e-01
3.100620124024805122e-02	9.999999999999658051e-01
3.120624124824964915e-02	9.999999999999720224e-01
3.140628125625125056e-02	9.999999999999770184e-01
3.160632126425284849e-02	9.999999999999812372e-01
3.180636127225445337e-02	9.999999999999846789e-01
3.200640128025605130e-02	9.999999999999874545e-01
3.220644128825764924e-02	9.999999999999896749e-01
3.240648129625925411e-02	9.999999999999915623e-01
3.260652130426085205e-02	9.999999999999931166e-01
3.280656131226244998e-02	9.999999999999943379e-01
3.300660132026405486e-02	9.999999999999953371e-01
3.320664132826565279e-02	9.999999999999962252e-01
3.340668133626725073e-02	9.999999999999968914e-01
3.360672134426885560e-02	9.999999999999974465e-01
3.380676135227045354e-02	9.999999999999978906e-01
3.400680136027205147e-02	9.999999999999983347e-01
3.420684136827365635e-02	9.999999999999985567e-01
3.440688137627525428e-02	9.999999999999988898e-01
3.460692138427685222e-02	9.999999999999991118e-01
3.480696139227845709e-02	9.999999999999992228e-01
3.500700140028005503e-02	9.999999999999993339e-01
3.520704140828165296e-02	9.999999999999994449e-01
3.540708141628325784e-02	9.999999999999995559e-01
3.560712142428485577e-02	9.999999999999996669e-01
3.580716143228646065e-02	9.999999999999996669e-01
3.600720144028805858e-02	9.999999999999997780e-01
3.620724144828965652e-02	9.999999999999997780e-01
3.640728145629126139e-02	9.999999999999998890e-01
3.660732146429285933e-02	9.999999999999998890e-01
3.680736147229445726e-02	9.999999999999998890e-01
3.700740148029606214e-02	9.999999999999998890e-01
3.720744148829766007e-02	9.999999999999998890e-01
3.740748149629925801e-02	9.999999999999998890e-01
3.760752150430086288e-02	1.000000000000000000e+00
3.780756151230246082e-02	1.000000000000000000e+00
3.800760152030405875e-02	1.000000000000000000e+00
3.820764152830566363e-02	1.000000000000000000e+00
3.840768153630726156e-02	1.000000000000000000e+00
3.860772154430885950e-02	1.000000000000000000e+00
3.880776155231046437e-02	1.000000000000000000e+00
3.900780156031206231e-02	1.000000000000000000e+00
3.920784156831366024e-02	1.000000000000000000e+00
3.940788157631526512e-02	1.000000000000000000e+00
3.960792158431686305e-02	1.000000000000000000e+00
3.980796159231846099e-02	1.000000000000000000e+00
4.000800160032006586e-02	1.000000000000000000e+00
4.020804160832166380e-02	1.000000000000000000e+00
4.040808161632326173e-02	1.000000000000000000e+00
4.060812162432486661e-02	1.000000000000000000e+00
4.080816163232646454e-02	1.000000000000000000e+00
4.100820164032806248e-02	1.000000000000000000e+00
4.120824164832966735e-02	1.000000000000000000e+00
4.140828165633126529e-02	1.000000000000000000e+00
4.160832166433287016e-02	1.000000000000000000e+00
4.180836167233446810e-02	1.000000000000000000e+00
4.200840168033606603e-02	1.000000000000000000e+00
4.220844168833767091e-02	1.000000000000000000e+00
4.240848169633926884e-02	1.000000000000000000e+00
4.260852170434086678e-02	1.000000000000000000e+00
4.280856171234247165e-02	1.000000000000000000e+00
4.300860172034406959e-02	1.000000000000000000e+00
4.320864172834566752e-02	1.000000000000000000e+00
4.340868173634727240e-02	1.000000000000000000e+00
4.360872174434887033e-02	1.000000000000000000e+00
4.380876175235046827e-02	1.000000000000000000e+00
4.400880176035207314e-02	1.000000000000000000e+00
4.420884176835367108e-02	1.000000000000000000e+00
4.440888177635526901e-02	1.000000000000000000e+00
4.460892178435687389e-02	1.000000000000000000e+00
4.480896179235847182e-02	1.000000000000000000e+00
4.500900180036006976e-02	1.000000000000000000e+00
4.520904180836167463e-02	1.000000000000000000e+00
4.540908181636327257e-02	1.000000000000000000e+00
4.560912182436487050e-02	1.000000000000000000e+00
4.580916183236647538e-02	1.000000000000000000e+00
4.600920184036807331e-02	1.000000000000000000e+00
4.620924184836967125e-02	1.000000000000000000e+00
4.640928185637127612e-02	1.000000000000000000e+00
4.660932186437287406e-02	1.000000000000000000e+00
4.680936187237447199e-02	1.000000000000000000e+00
4.700940188037607687e-02	1.000000000000000000e+00
4.720944188837767480e-02	1.000000000000000000e+00
4.740948189637927274e-02	1.000000000000000000e+00
4.760952190438087761e-02	1.000000000000000000e+00
4.780956191238247555e-02	1.000000000000000000e+00
4.800960192038407348e-02	1.000000000000000000e+00
4.820964192838567836e-02	1.000000000000000000e+00
4.840968193638727629e-02	1.000000000000000000e+00
4.860972194438888117e-02	1.000000000000000000e+00
4.880976195239047910e-02	1.000000000000000000e+00
4.900980196039207704e-02	1.000000000000000000e+00
4.920984196839368191e-02	1.000000000000000000e+00
4.940988197639527985e-02	1.000000000000000000e+00
4.960992198439687778e-02	1.000000000000000000e+00
4.980996199239848266e-02	1.000000000000000000e+00
5.001000200040008059e-02	1.000000000000000000e+00
5.021004200840167853e-02	1.000000000000000000e+00
5.041008201640328340e-02	1.000000000000000000e+00
5.061012202440488134e-02	1.000000000000000000e+00
5.081016203240647927e-02	1.000000000000000000e+00
5.101020204040808415e-02	1.000000000000000000e+00
5.121024204840968208e-02	1.000000000000000000e+00
5.141028205641128002e-02	1.000000000000000000e+00
5.161032206441288489e-02	1.000000000000000000e+00
5.181036207241448283e-02	1.000000000000000000e+00
5.201040208041608076e-02	1.000000000000000000e+00
5.221044208841768564e-02	1.000000000000000000e+00
5.241048209641928357e-02	1.000000000000000000e+00
5.261052210442088151e-02	1.000000000000000000e+00
5.281056211242248638e-02	1.000000000000000000e+00
5.301060212042408432e-02	1.000000000000000000e+00
5.321064212842568225e-02	1.000000000000000000e+00
5.341068213642728713e-02	1.000000000000000000e+00
5.361072214442888506e-02	1.000000000000000000e+00
5.381076215243048300e-02	1.000000000000000000e+00
5.401080216043208787e-02	1.000000000000000000e+00
5.421084216843368581e-02	1.000000000000000000e+00
5.441088217643529068e-02	1.000000000000000000e+00
5.461092218443688862e-02	1.000000000000000000e+00
5.481096219243848655e-02	1.000000000000000000e+00
5.501100220044009143e-02	1.000000000000000000e+00
5.521104220844168936e-02	1.000000000000000000e+00
5.541108221644328730e-02	1.000000000000000000e+00
5.561112222444489217e-02	1.000000000000000000e+00
5.581116223244649011e-02	1.000000000000000000e+00
5.601120224044808804e-02	1.000000000000000000e+00
5.621124224844969292e-02	1.000000000000000000e+00
5.641128225645129085e-02	1.000000000000000000e+00
5.661132226445288879e-02	1.000000000000000000e+00
5.681136227245449366e-02	1.000000000000000000e+00
5.701140228045609160e-02	1.000000000000000000e+00
5.721144228845768953e-02	1.000000000000000000e+00
5.741148229645929441e-02	1.000000000000000000e+00
5.761152230446089234e-02	1.000000000000000000e+00
5.781156231246249028e-02	1.000000000000000000e+00
5.801160232046409515e-02	1.000000000000000000e+00
5.821164232846569309e-02	1.000000000000000000e+00
5.841168233646729102e-02	1.000000000000000000e+00
5.861172234446889590e-02	1.000000000000000000e+00
5.881176235247049383e-02	1.000000000000000000e+00
5.901180236047209177e-02	1.000000000000000000e+00
5.921184236847369664e-02	1.000000000000000000e+00
5.941188237647529458e-02	1.000000000000000000e+00
5.961192238447689251e-02	1.000000000000000000e+00
5.981196239247849739e-02	1.000000000000000000e+00
6.001200240048009532e-02	1.000000000000000000e+00
6.021204240848169326e-02	1.000000000000000000e+00
6.041208241648329813e-02	1.000000000000000000e+00
6.061212242448489607e-02	1.000000000000000000e+00
6.081216243248649400e-02	1.000000000000000000e+00
6.101220244048809888e-02	1.000000000000000000e+00
6.121224244848969681e-02	1.000000000000000000e+00
6.141228245649130169e-02	1.000000000000000000e+00
6.161232246449289962e-02	1.000000000000000000e+00
6.181236247249449756e-02	1.000000000000000000e+00
6.201240248049610243e-02	1.000000000000000000e+00
6.221244248849770037e-02	1.000000000000000000e+00
6.241248249649929830e-02	1.000000000000000000e+00
6.261252250450090318e-02	1.000000000000000000e+00
6.281256251250250111e-02	1.000000000000000000e+00
6.301260252050409905e-02	1.000000000000000000e+00
6.321264252850569698e-02	1.000000000000000000e+00
6.341268253650729492e-02	1.000000000000000000e+00
6.361272254450890673e-02	1.000000000000000000e+00
6.381276255251050467e-02	1.000000000000000000e+00
6.401280256051210260e-02	1.000000000000000000e+00
6.421284256851370054e-02	1.000000000000000000e+00
6.441288257651529847e-02	1.000000000000000000e+00
6.461292258451691028e-02	1.000000000000000000e+00
6.481296259251850822e-02	1.000000000000000000e+00
6.501300260052010616e-02	1.000000000000000000e+00
6.521304260852170409e-02	1.000000000000000000e+00
6.541308261652330203e-02	1.000000000000000000e+00
6.561312262452489996e-02	1.000000000000000000e+00
6.581316263252651177e-02	1.000000000000000000e+00
6.601320264052810971e-02	1.000000000000000000e+00
6.621324264852970765e-02	1.000000000000000000e+00
6.641328265653130558e-02	1.000000000000000000e+00
6.661332266453290352e-02	1.000000000000000000e+00
6.681336267253450145e-02	1.000000000000000000e+00
6.701340268053611327e-02	1.000000000000000000e+00
6.721344268853771120e-02	1.000000000000000000e+00
6.741348269653930914e-02	1.000000000000000000e+00
6.761352270454090707e-02	1.000000000000000000e+00
6.781356271254250501e-02	1.000000000000000000e+00
6.801360272054410294e-02	1.000000000000000000e+00
6.821364272854571476e-02	1.000000000000000000e+00
6.841368273654731269e-02	1.000000000000000000e+00
6.861372274454891063e-02	1.000000000000000000e+00
6.881376275255050856e-02	1.000000000000000000e+00
6.901380276055210650e-02	1.000000000000000000e+00
6.921384276855370443e-02	1.000000000000000000e+00
6.941388277655531625e-02	1.000000000000000000e+00
6.961392278455691418e-02	1.000000000000000000e+00
6.981396279255851212e-02	1.000000000000000000e+00
7.001400280056011005e-02	1.000000000000000000e+00
7.021404280856170799e-02	1.000000000000000000e+00
7.041408281656330592e-02	1.000000000000000000e+00
7.061412282456491774e-02	1.000000000000000000e+00
7.081416283256651567e-02	1.000000000000000000e+00
7.101420284056811361e-02	1.000000000000000000e+00
7.121424284856971154e-02	1.000000000000000000e+00
7.141428285657130948e-02	1.000000000000000000e+00
7.161432286457292129e-02	1.000000000000000000e+00
7.181436287257451923e-02	1.000000000000000000e+00
7.201440288057611716e-02	1.000000000000000000e+00
7.221444288857771510e-02	1.000000000000000000e+00
7.241448289657931303e-02	1.000000000000000000e+00
7.261452290458091097e-02	1.000000000000000000e+00
7.281456291258252278e-02	1.000000000000000000e+00
7.301460292058412072e-02	1.000000000000000000e+00
7.321464292858571865e-02	1.000000000000000000e+00
7.341468293658731659e-02	1.000000000000000000e+00
7.361472294458891452e-02	1.000000000000000000e+00
7.381476295259051246e-02	1.000000000000000000e+00
7.401480296059212427e-02	1.000000000000000000e+00
7.421484296859372221e-02	1.000000000000000000e+00
7.441488297659532014e-02	1.000000000000000000e+00
7.461492298459691808e-02	1.000000000000000000e+00
7.481496299259851601e-02	1.000000000000000000e+00
7.501500300060011395e-02	1.000000000000000000e+00
7.521504300860172576e-02	1.000000000000000000e+00
7.541508301660332370e-02	1.000000000000000000e+00
7.561512302460492163e-02	1.000000000000000000e+00
7.581516303260651957e-02	1.000000000000000000e+00
7.601520304060811750e-02	1.000000000000000000e+00
7.621524304860971544e-02	1.000000000000000000e+00
7.641528305661132725e-02	1.000000000000000000e+00
7.661532306461292519e-02	1.000000000000000000e+00
7.681536307261452312e-02	1.000000000000000000e+00
7.701540308061612106e-02	1.000000000000000000e+00
7.721544308861771899e-02	1.000000000000000000e+00
7.741548309661933081e-02	1.000000000000000000e+00
7.761552310462092874e-02	1.000000000000000000e+00
7.781556311262252668e-02	1.000000000000000000e+00
7.801560312062412461e-02	1.000000000000000000e+00
7.821564312862572255e-02	1.000000000000000000e+00
7.841568313662732048e-02	1.000000000000000000e+00
7.861572314462893230e-02	1.000000000000000000e+00
7.881576315263053023e-02	1.000000000000000000e+00
7.901580316063212817e-02	1.000000000000000000e+00
7.921584316863372610e-02	1.000000000000000000e+00
7.941588317663532404e-02	1.000000000000000000e+00
7.961592318463692197e-02	1.000000000000000000e+00
7.981596319263853379e-02	1.000000000000000000e+00
8.001600320064013172e-02	1.000000000000000000e+00
8.021604320864172966e-02	1.000000000000000000e+00
8.041608321664332759e-02	1.000000000000000000e+00
8.061612322464492553e-02	1.000000000000000000e+00
8.081616323264652346e-02	1.000000000000000000e+00
8.101620324064813528e-02	1.000000000000000000e+00
8.121624324864973321e-02	1.000000000000000000e+00
8.141628325665133115e-02	1.000000000000000000e+00
8.161632326465292908e-02	1.000000000000000000e+00
8.181636327265452702e-02	1.000000000000000000e+00
8.201640328065612495e-02	1.000000000000000000e+00
8.221644328865773677e-02	1.000000000000000000e+00
8.241648329665933470e-02	1.000000000000000000e+00
8.261652330466093264e-02	1.000000000000000000e+00
8.281656331266253057e-02	1.000000000000000000e+00
8.301660332066412851e-02	1.000000000000000000e+00
8.321664332866574032e-02	1.000000000000000000e+00
8.341668333666733826e-02	1.000000000000000000e+00
8.361672334466893619e-02	1.000000000000000000e+00
8.381676335267053413e-02	1.000000000000000000e+00
8.401680336067213206e-02	1.000000000000000000e+00
8.421684336867373000e-02	1.000000000000000000e+00
8.441688337667534181e-02	1.000000000000000000e+00
8.461692338467693975e-02	1.000000000000000000e+00
8.481696339267853768e-02	1.000000000000000000e+00
8.501700340068013562e-02	1.000000000000000000e+00
8.521704340868173355e-02	1.000000000000000000e+00
8.541708341668333149e-02	1.000000000000000000e+00
8.561712342468494330e-02	1.000000000000000000e+00
8.581716343268654124e-02	1.000000000000000000e+00
8.601720344068813917e-02	1.000000000000000000e+00
8.621724344868973711e-02	1.000000000000000000e+00
8.641728345669133504e-02	1.000000000000000000e+00
8.661732346469293298e-02	1.000000000000000000e+00
8.681736347269454479e-02	1.000000000000000000e+00
8.701740348069614273e-02	1.000000000000000000e+00
8.721744348869774066e-02	1.000000000000000000e+00
8.741748349669933860e-02	1.000000000000000000e+00
8.761752350470093653e-02	1.000000000000000000e+00
8.781756351270253447e-02	1.000000000000000000e+00
8.801760352070414628e-02	1.000000000000000000e+00
8.821764352870574422e-02	1.000000000000000000e+00
8.841768353670734215e-02	1.000000000000000000e+00
8.861772354470894009e-02	1.000000000000000000e+00
8.881776355271053802e-02	1.000000000000000000e+00
8.901780356071213596e-02	1.000000000000000000e+00
8.921784356871374777e-02	1.000000000000000000e+00
8.941788357671534571e-02	1.000000000000000000e+00
8.961792358471694364e-02	1.000000000000000000e+00
8.981796359271854158e-02	1.000000000000000000e+00
9.001800360072013951e-02	1.000000000000000000e+00
9.021804360872175133e-02	1.000000000000000000e+00
9.041808361672334926e-02	1.000000000000000000e+00
9.061812362472494720e-02	1.000000000000000000e+00
9.081816363272654513e-02	1.000000000000000000e+00
9.101820364072814307e-02	1.000000000000000000e+00
9.121824364872974100e-02	1.000000000000000000e+00
9.141828365673135282e-02	1.000000000000000000e+00
9.161832366473295075e-02	1.000000000000000000e+00
9.181836367273454869e-02	1.000000000000000000e+00
9.201840368073614662e-02	1.000000000000000000e+00
9.221844368873774456e-02	1.000000000000000000e+00
9.241848369673934249e-02	1.000000000000000000e+00
9.261852370474095431e-02	1.000000000000000000e+00
9.281856371274255224e-02	1.000000000000000000e+00
9.301860372074415018e-02	1.000000000000000000e+00
9.321864372874574811e-02	1.000000000000000000e+00
9.341868373674734605e-02	1.000000000000000000e+00
9.361872374474894398e-02	1.000000000000000000e+00
9.381876375275055580e-02	1.000000000000000000e+00
9.401880376075215373e-02	1.000000000000000000e+00
9.421884376875375167e-02	1.000000000000000000e+00
9.441888377675534960e-02	1.000000000000000000e+00
9.461892378475694754e-02	1.000000000000000000e+00
9.481896379275854547e-02	1.000000000000000000e+00
9.501900380076015729e-02	1.000000000000000000e+00
9.521904380876175522e-02	1.000000000000000000e+00
9.541908381676335316e-02	1.000000000000000000e+00
9.561912382476495109e-02	1.000000000000000000e+00
9.581916383276654903e-02	1.000000000000000000e+00
9.601920384076814696e-02	1.000000000000000000e+00
9.621924384876975878e-02	1.000000000000000000e+00
9.641928385677135671e-02	1.000000000000000000e+00
9.661932386477295465e-02	1.000000000000000000e+00
9.681936387277455258e-02	1.000000000000000000e+00
9.701940388077615052e-02	1.000000000000000000e+00
9.721944388877776233e-02	1.000000000000000000e+00
9.741948389677936027e-02	1.000000000000000000e+00
9.761952390478095820e-02	1.000000000000000000e+00
9.781956391278255614e-02	1.000000000000000000e+00
9.801960392078415407e-02	1.000000000000000000e+00
9.821964392878575201e-02	1.000000000000000000e+00
9.841968393678736382e-02	1.000000000000000000e+00
9.861972394478896176e-02	1.000000000000000000e+00
9.881976395279055969e-02	1.000000000000000000e+00
9.901980396079215763e-02	1.000000000000000000e+00
9.921984396879375556e-02	1.000000000000000000e+00
9.941988397679535350e-02	1.000000000000000000e+00
9.961992398479696531e-02	1.000000000000000000e+00
9.981996399279856325e-02	1.000000000000000000e+00
1.000200040008001612e-01	1.000000000000000000e+00
1.002200440088017591e-01	1.000000000000000000e+00
1.004200840168033571e-01	1.000000000000000000e+00
1.006201240248049550e-01	1.000000000000000000e+00
1.008201640328065668e-01	1.000000000000000000e+00
1.010202040408081647e-01	1.000000000000000000e+00
1.012202440488097627e-01	1.000000000000000000e+00
1.014202840568113606e-01	1.000000000000000000e+00
1.016203240648129585e-01	1.000000000000000000e+00
1.018203640728145565e-01	1.000000000000000000e+00
1.020204040808161683e-01	1.000000000000000000e+00
1.022204440888177662e-01	1.000000000000000000e+00
1.024204840968193642e-01	1.000000000000000000e+00
1.026205241048209621e-01	1.000000000000000000e+00
1.028205641128225600e-01	1.000000000000000000e+00
1.030206041208241718e-01	1.000000000000000000e+00
1.032206441288257698e-01	1.000000000000000000e+00
1.034206841368273677e-01	1.000000000000000000e+00
1.036207241448289657e-01	1.000000000000000000e+00
1.038207641528305636e-01	1.000000000000000000e+00
1.040208041608321615e-01	1.000000000000000000e+00
1.042208441688337733e-01	1.000000000000000000e+00
1.044208841768353713e-01	1.000000000000000000e+00
1.046209241848369692e-01	1.000000000000000000e+00
1.048209641928385671e-01	1.000000000000000000e+00
1.050210042008401651e-01	1.000000000000000000e+00
1.052210442088417630e-01	1.000000000000000000e+00
1.054210842168433748e-01	1.000000000000000000e+00
1.056211242248449728e-01	1.000000000000000000e+00
1.058211642328465707e-01	1.000000000000000000e+00
1.060212042408481686e-01	1.000000000000000000e+00
1.062212442488497666e-01	1.000000000000000000e+00
1.064212842568513645e-01	1.000000000000000000e+00
1.066213242648529763e-01	1.000000000000000000e+00
1.068213642728545743e-01	1.000000000000000000e+00
1.070214042808561722e-01	1.000000000000000000e+00
1.072214442888577701e-01	1.000000000000000000e+00
1.074214842968593681e-01	1.000000000000000000e+00
1.076215243048609660e-01	1.000000000000000000e+00
1.078215643128625778e-01	1.000000000000000000e+00
1.080216043208641757e-01	1.000000000000000000e+00
1.082216443288657737e-01	1.000000000000000000e+00
1.084216843368673716e-01	1.000000000000000000e+00
1.086217243448689695e-01	1.000000000000000000e+00
1.088217643528705814e-01	1.000000000000000000e+00
1.090218043608721793e-01	1.000000000000000000e+00
1.092218443688737772e-01	1.000000000000000000e+00
1.094218843768753752e-01	1.000000000000000000e+00
1.096219243848769731e-01	1.000000000000000000e+00
1.098219643928785710e-01	1.000000000000000000e+00
1.100220044008801829e-01	1.000000000000000000e+00
1.102220444088817808e-01	1.000000000000000000e+00
1.104220844168833787e-01	1.000000000000000000e+00
1.106221244248849767e-01	1.000000000000000000e+00
1.108221644328865746e-01	1.000000000000000000e+00
1.110222044408881725e-01	1.000000000000000000e+00
1.112222444488897843e-01	1.000000000000000000e+00
1.114222844568913823e-01	1.000000000000000000e+00
1.116223244648929802e-01	1.000000000000000000e+00
1.118223644728945781e-01	1.000000000000000000e+00
1.120224044808961761e-01	1.000000000000000000e+00
1.122224444888977740e-01	1.000000000000000000e+00
1.124224844968993858e-01	1.000000000000000000e+00
1.126225245049009838e-01	1.000000000000000000e+00
1.128225645129025817e-01	1.000000000000000000e+00
1.130226045209041796e-01	1.000000000000000000e+00
1.132226445289057776e-01	1.000000000000000000e+00
1.134226845369073755e-01	1.000000000000000000e+00
1.136227245449089873e-01	1.000000000000000000e+00
1.138227645529105853e-01	1.000000000000000000e+00
1.140228045609121832e-01	1.000000000000000000e+00
1.142228445689137811e-01	1.000000000000000000e+00
1.144228845769153791e-01	1.000000000000000000e+00
1.146229245849169770e-01	1.000000000000000000e+00
1.148229645929185888e-01	1.000000000000000000e+00
1.150230046009201867e-01	1.000000000000000000e+00
1.152230446089217847e-01	1.000000000000000000e+00
1.154230846169233826e-01	1.000000000000000000e+00
1.156231246249249806e-01	1.000000000000000000e+00
1.158231646329265924e-01	1.000000000000000000e+00
1.160232046409281903e-01	1.000000000000000000e+00
1.162232446489297882e-01	1.000000000000000000e+00
1.164232846569313862e-01	1.000000000000000000e+00
1.166233246649329841e-01	1.000000000000000000e+00
1.168233646729345820e-01	1.000000000000000000e+00
1.170234046809361939e-01	1.000000000000000000e+00
1.172234446889377918e-01	1.000000000000000000e+00
1.174234846969393897e-01	1.000000000000000000e+00
1.176235247049409877e-01	1.000000000000000000e+00
1.178235647129425856e-01	1.000000000000000000e+00
1.180236047209441835e-01	1.000000000000000000e+00
1.182236447289457953e-01	1.000000000000000000e+00
1.184236847369473933e-01	1.000000000000000000e+00
1.186237247449489912e-01	1.000000000000000000e+00
1.188237647529505892e-01	1.000000000000000000e+00
1.190238047609521871e-01	1.000000000000000000e+00
1.192238447689537850e-01	1.000000000000000000e+00
1.194238847769553968e-01	1.000000000000000000e+00
1.196239247849569948e-01	1.000000000000000000e+00
1.198239647929585927e-01	1.000000000000000000e+00
1.200240048009601906e-01	1.000000000000000000e+00
1.202240448089617886e-01	1.000000000000000000e+00
1.204240848169633865e-01	1.000000000000000000e+00
1.206241248249649983e-01	1.000000000000000000e+00
1.208241648329665963e-01	1.000000000000000000e+00
1.210242048409681942e-01	1.000000000000000000e+00
1.212242448489697921e-01	1.000000000000000000e+00
1.214242848569713901e-01	1.000000000000000000e+00
1.216243248649729880e-01	1.000000000000000000e+00
1.218243648729745998e-01	1.000000000000000000e+00
1.220244048809761978e-01	1.000000000000000000e+00
1.222244448889777957e-01	1.000000000000000000e+00
1.224244848969793936e-01	1.000000000000000000e+00
1.226245249049809916e-01	1.000000000000000000e+00
1.228245649129826034e-01	1.000000000000000000e+00
1.230246049209842013e-01	1.000000000000000000e+00
1.232246449289857992e-01	1.000000000000000000e+00
1.234246849369873972e-01	1.000000000000000000e+00
1.236247249449889951e-01	1.000000000000000000e+00
1.238247649529905930e-01	1.000000000000000000e+00
1.240248049609922049e-01	1.000000000000000000e+00
1.242248449689938028e-01	1.000000000000000000e+00
1.244248849769954007e-01	1.000000000000000000e+00
1.246249249849969987e-01	1.000000000000000000e+00
1.248249649929985966e-01	1.000000000000000000e+00
1.250250050010001945e-01	1.000000000000000000e+00
1.252250450090018064e-01	1.000000000000000000e+00
1.254250850170033904e-01	1.000000000000000000e+00
1.256251250250050022e-01	1.000000000000000000e+00
1.258251650330066140e-01	1.000000000000000000e+00
1.260252050410081981e-01	1.000000000000000000e+00
1.262252450490098099e-01	1.000000000000000000e+00
1.264252850570113940e-01	1.000000000000000000e+00
1.266253250650130058e-01	1.000000000000000000e+00
1.268253650730145898e-01	1.000000000000000000e+00
1.270254050810162016e-01	1.000000000000000000e+00
1.272254450890178135e-01	1.000000000000000000e+00
1.274254850970193975e-01	1.000000000000000000e+00
1.276255251050210093e-01	1.000000000000000000e+00
1.278255651130225934e-01	1.000000000000000000e+00
1.280256051210242052e-01	1.000000000000000000e+00
1.282256451290258170e-01	1.000000000000000000e+00
1.284256851370274011e-01	1.000000000000000000e+00
1.286257251450290129e-01	1.000000000000000000e+00
1.288257651530305969e-01	1.000000000000000000e+00
1.290258051610322088e-01	1.000000000000000000e+00
1.292258451690338206e-01	1.000000000000000000e+00
1.294258851770354046e-01	1.000000000000000000e+00
1.296259251850370164e-01	1.000000000000000000e+00
1.298259651930386005e-01	1.000000000000000000e+00
1.300260052010402123e-01	1.000000000000000000e+00
1.302260452090417964e-01	1.000000000000000000e+00
1.304260852170434082e-01	1.000000000000000000e+00
1.306261252250450200e-01	1.000000000000000000e+00
1.308261652330466041e-01	1.000000000000000000e+00
1.310262052410482159e-01	1.000000000000000000e+00
1.312262452490497999e-01	1.000000000000000000e+00
1.314262852570514117e-01	1.000000000000000000e+00
1.316263252650530235e-01	1.000000000000000000e+00
1.318263652730546076e-01	1.000000000000000000e+00
1.320264052810562194e-01	1.000000000000000000e+00
1.322264452890578035e-01	1.000000000000000000e+00
1.324264852970594153e-01	1.000000000000000000e+00
1.326265253050609993e-01	1.000000000000000000e+00
1.328265653130626112e-01	1.000000000000000000e+00
1.330266053210642230e-01	1.000000000000000000e+00
1.332266453290658070e-01	1.000000000000000000e+00
1.334266853370674188e-01	1.000000000000000000e+00
1.336267253450690029e-01	1.000000000000000000e+00
1.338267653530706147e-01	1.000000000000000000e+00
1.340268053610722265e-01	1.000000000000000000e+00
1.342268453690738106e-01	1.000000000000000000e+00
1.344268853770754224e-01	1.000000000000000000e+00
1.346269253850770065e-01	1.000000000000000000e+00
1.348269653930786183e-01	1.000000000000000000e+00
1.350270054010802301e-01	1.000000000000000000e+00
1.352270454090818141e-01	1.000000000000000000e+00
1.354270854170834260e-01	1.000000000000000000e+00
1.356271254250850100e-01	1.000000000000000000e+00
1.358271654330866218e-01	1.000000000000000000e+00
1.360272054410882059e-01	1.000000000000000000e+00
1.362272454490898177e-01	1.000000000000000000e+00
1.364272854570914295e-01	1.000000000000000000e+00
1.366273254650930136e-01	1.000000000000000000e+00
1.368273654730946254e-01	1.000000000000000000e+00
1.370274054810962094e-01	1.000000000000000000e+00
1.372274454890978213e-01	1.000000000000000000e+00
1.374274854970994331e-01	1.000000000000000000e+00
1.376275255051010171e-01	1.000000000000000000e+00
1.378275655131026289e-01	1.000000000000000000e+00
1.380276055211042130e-01	1.000000000000000000e+00
1.382276455291058248e-01	1.000000000000000000e+00
1.384276855371074089e-01	1.000000000000000000e+00
1.386277255451090207e-01	1.000000000000000000e+00
1.388277655531106325e-01	1.000000000000000000e+00
1.390278055611122165e-01	1.000000000000000000e+00
1.392278455691138284e-01	1.000000000000000000e+00
1.394278855771154124e-01	1.000000000000000000e+00
1.396279255851170242e-01	1.000000000000000000e+00
1.398279655931186360e-01	1.000000000000000000e+00
1.400280056011202201e-01	1.000000000000000000e+00
1.402280456091218319e-01	1.000000000000000000e+00
1.404280856171234160e-01	1.000000000000000000e+00
1.406281256251250278e-01	1.000000000000000000e+00
1.408281656331266118e-01	1.000000000000000000e+00
1.410282056411282237e-01	1.000000000000000000e+00
1.412282456491298355e-01	1.000000000000000000e+00
1.414282856571314195e-01	1.000000000000000000e+00
1.416283256651330313e-01	1.000000000000000000e+00
1.418283656731346154e-01	1.000000000000000000e+00
1.420284056811362272e-01	1.000000000000000000e+00
1.422284456891378390e-01	1.000000000000000000e+00
1.424284856971394231e-01	1.000000000000000000e+00
1.426285257051410349e-01	1.000000000000000000e+00
1.428285657131426190e-01	1.000000000000000000e+00
1.430286057211442308e-01	1.000000000000000000e+00
1.432286457291458426e-01	1.000000000000000000e+00
1.434286857371474266e-01	1.000000000000000000e+00
1.436287257451490385e-01	1.000000000000000000e+00
1.438287657531506225e-01	1.000000000000000000e+00
1.440288057611522343e-01	1.000000000000000000e+00
1.442288457691538184e-01	1.000000000000000000e+00
1.444288857771554302e-01	1.000000000000000000e+00
1.446289257851570420e-01	1.000000000000000000e+00
1.448289657931586261e-01	1.000000000000000000e+00
1.450290058011602379e-01	1.000000000000000000e+00
1.452290458091618219e-01	1.000000000000000000e+00
1.454290858171634337e-01	1.000000000000000000e+00
1.456291258251650456e-01	1.000000000000000000e+00
1.458291658331666296e-01	1.000000000000000000e+00
1.460292058411682414e-01	1.000000000000000000e+00
1.462292458491698255e-01	1.000000000000000000e+00
1.464292858571714373e-01	1.000000000000000000e+00
1.466293258651730214e-01	1.000000000000000000e+00
1.468293658731746332e-01	1.000000000000000000e+00
1.470294058811762450e-01	1.000000000000000000e+00
1.472294458891778290e-01	1.000000000000000000e+00
1.474294858971794409e-01	1.000000000000000000e+00
1.476295259051810249e-01	1.000000000000000000e+00
1.478295659131826367e-01	1.000000000000000000e+00
1.480296059211842485e-01	1.000000000000000000e+00
1.482296459291858326e-01	1.000000000000000000e+00
1.484296859371874444e-01	1.000000000000000000e+00
1.486297259451890285e-01	1.000000000000000000e+00
1.488297659531906403e-01	1.000000000000000000e+00
1.490298059611922521e-01	1.000000000000000000e+00
1.492298459691938362e-01	1.000000000000000000e+00
1.494298859771954480e-01	1.000000000000000000e+00
1.496299259851970320e-01	1.000000000000000000e+00
1.498299659931986438e-01	1.000000000000000000e+00
1.500300060012002279e-01	1.000000000000000000e+00
1.502300460092018397e-01	1.000000000000000000e+00
1.504300860172034515e-01	1.000000000000000000e+00
1.506301260252050356e-01	1.000000000000000000e+00
1.508301660332066474e-01	1.000000000000000000e+00
1.510302060412082314e-01	1.000000000000000000e+00
1.512302460492098433e-01	1.000000000000000000e+00
1.514302860572114551e-01	1.000000000000000000e+00
1.516303260652130391e-01	1.000000000000000000e+00
1.518303660732146509e-01	1.000000000000000000e+00
1.520304060812162350e-01	1.000000000000000000e+00
1.522304460892178468e-01	1.000000000000000000e+00
1.524304860972194309e-01	1.000000000000000000e+00
1.526305261052210427e-01	1.000000000000000000e+00
1.528305661132226545e-01	1.000000000000000000e+00
1.530306061212242386e-01	1.000000000000000000e+00
1.532306461292258504e-01	1.000000000000000000e+00
1.534306861372274344e-01	1.000000000000000000e+00
1.536307261452290462e-01	1.000000000000000000e+00
1.538307661532306581e-01	1.000000000000000000e+00
1.540308061612322421e-01	1.000000000000000000e+00
1.542308461692338539e-01	1.000000000000000000e+00
1.544308861772354380e-01	1.000000000000000000e+00
1.546309261852370498e-01	1.000000000000000000e+00
1.548309661932386616e-01	1.000000000000000000e+00
1.550310062012402457e-01	1.000000000000000000e+00
1.552310462092418575e-01	1.000000000000000000e+00
1.554310862172434415e-01	1.000000000000000000e+00
1.556311262252450534e-01	1.000000000000000000e+00
1.558311662332466374e-01	1.000000000000000000e+00
1.560312062412482492e-01	1.000000000000000000e+00
1.562312462492498610e-01	1.000000000000000000e+00
1.564312862572514451e-01	1.000000000000000000e+00
1.566313262652530569e-01	1.000000000000000000e+00
1.568313662732546410e-01	1.000000000000000000e+00
1.570314062812562528e-01	1.000000000000000000e+00
1.572314462892578646e-01	1.000000000000000000e+00
1.574314862972594486e-01	1.000000000000000000e+00
1.576315263052610605e-01	1.000000000000000000e+00
1.578315663132626445e-01	1.000000000000000000e+00
1.580316063212642563e-01	1.000000000000000000e+00
1.582316463292658404e-01	1.000000000000000000e+00
1.584316863372674522e-01	1.000000000000000000e+00
1.586317263452690640e-01	1.000000000000000000e+00
1.588317663532706481e-01	1.000000000000000000e+00
1.590318063612722599e-01	1.000000000000000000e+00
1.592318463692738439e-01	1.000000000000000000e+00
1.594318863772754558e-01	1.000000000000000000e+00
1.596319263852770676e-01	1.000000000000000000e+00
1.598319663932786516e-01	1.000000000000000000e+00
1.600320064012802634e-01	1.000000000000000000e+00
1.602320464092818475e-01	1.000000000000000000e+00
1.604320864172834593e-01	1.000000000000000000e+00
1.606321264252850711e-01	1.000000000000000000e+00
1.608321664332866552e-01	1.000000000000000000e+00
1.610322064412882670e-01	1.000000000000000000e+00
1.612322464492898511e-01	1.000000000000000000e+00
1.614322864572914629e-01	1.000000000000000000e+00
1.616323264652930469e-01	1.000000000000000000e+00
1.618323664732946587e-01	1.000000000000000000e+00
1.620324064812962706e-01	1.000000000000000000e+00
1.622324464892978546e-01	1.000000000000000000e+00
1.624324864972994664e-01	1.000000000000000000e+00
1.626325265053010505e-01	1.000000000000000000e+00
1.628325665133026623e-01	1.000000000000000000e+00
1.630326065213042741e-01	1.000000000000000000e+00
1.632326465293058582e-01	1.000000000000000000e+00
1.634326865373074700e-01	1.000000000000000000e+00
1.636327265453090540e-01	1.000000000000000000e+00
1.638327665533106658e-01	1.000000000000000000e+00
1.640328065613122499e-01	1.000000000000000000e+00
1.642328465693138617e-01	1.000000000000000000e+00
1.644328865773154735e-01	1.000000000000000000e+00
1.646329265853170576e-01	1.000000000000000000e+00
1.648329665933186694e-01	1.000000000000000000e+00
1.650330066013202535e-01	1.000000000000000000e+00
1.652330466093218653e-01	1.000000000000000000e+00
1.654330866173234771e-01	1.000000000000000000e+00
1.656331266253250611e-01	1.000000000000000000e+00
1.658331666333266730e-01	1.000000000000000000e+00
1.660332066413282570e-01	1.000000000000000000e+00
1.662332466493298688e-01	1.000000000000000000e+00
1.664332866573314806e-01	1.000000000000000000e+00
1.666333266653330647e-01	1.000000000000000000e+00
1.668333666733346765e-01	1.000000000000000000e+00
1.670334066813362606e-01	1.000000000000000000e+00
1.672334466893378724e-01	1.000000000000000000e+00
1.674334866973394564e-01	1.000000000000000000e+00
1.676335267053410683e-01	1.000000000000000000e+00
1.678335667133426801e-01	1.000000000000000000e+00
1.680336067213442641e-01	1.000000000000000000e+00
1.682336467293458759e-01	1.000000000000000000e+00
1.684336867373474600e-01	1.000000000000000000e+00
1.686337267453490718e-01	1.000000000000000000e+00
1.688337667533506836e-01	1.000000000000000000e+00
1.690338067613522677e-01	1.000000000000000000e+00
1.692338467693538795e-01	1.000000000000000000e+00
1.694338867773554635e-01	1.000000000000000000e+00
1.696339267853570754e-01	1.000000000000000000e+00
1.698339667933586594e-01	1.000000000000000000e+00
1.700340068013602712e-01	1.000000000000000000e+00
1.702340468093618830e-01	1.000000000000000000e+00
1.704340868173634671e-01	1.000000000000000000e+00
1.706341268253650789e-01	1.000000000000000000e+00
1.708341668333666630e-01	1.000000000000000000e+00
1.710342068413682748e-01	1.000000000000000000e+00
1.712342468493698866e-01	1.000000000000000000e+00
1.714342868573714707e-01	1.000000000000000000e+00
1.716343268653730825e-01	1.000000000000000000e+00
1.718343668733746665e-01	1.000000000000000000e+00
1.720344068813762783e-01	1.000000000000000000e+00
1.722344468893778624e-01	1.000000000000000000e+00
1.724344868973794742e-01	1.000000000000000000e+00
1.726345269053810860e-01	1.000000000000000000e+00
1.728345669133826701e-01	1.000000000000000000e+00
1.730346069213842819e-01	1.000000000000000000e+00
1.732346469293858660e-01	1.000000000000000000e+00
1.734346869373874778e-01	1.000000000000000000e+00
1.736347269453890896e-01	1.000000000000000000e+00
1.738347669533906736e-01	1.000000000000000000e+00
1.740348069613922855e-01	1.000000000000000000e+00
1.742348469693938695e-01	1.000000000000000000e+00
1.744348869773954813e-01	1.000000000000000000e+00
1.746349269853970931e-01	1.000000000000000000e+00
1.748349669933986772e-01	1.000000000000000000e+00
1.750350070014002890e-01	1.000000000000000000e+00
1.752350470094018731e-01	1.000000000000000000e+00
1.754350870174034849e-01	1.000000000000000000e+00
1.756351270254050689e-01	1.000000000000000000e+00
1.758351670334066807e-01	1.000000000000000000e+00
1.760352070414082926e-01	1.000000000000000000e+00
1.762352470494098766e-01	1.000000000000000000e+00
1.764352870574114884e-01	1.000000000000000000e+00
1.766353270654130725e-01	1.000000000000000000e+00
1.768353670734146843e-01	1.000000000000000000e+00
1.770354070814162961e-01	1.000000000000000000e+00
1.772354470894178802e-01	1.000000000000000000e+00
1.774354870974194920e-01	1.000000000000000000e+00
1.776355271054210760e-01	1.000000000000000000e+00
1.778355671134226879e-01	1.000000000000000000e+00
1.780356071214242719e-01	1.000000000000000000e+00
1.782356471294258837e-01	1.000000000000000000e+00
1.784356871374274955e-01	1.000000000000000000e+00
1.786357271454290796e-01	1.000000000000000000e+00
1.788357671534306914e-01	1.000000000000000000e+00
1.790358071614322755e-01	1.000000000000000000e+00
1.792358471694338873e-01	1.000000000000000000e+00
1.794358871774354991e-01	1.000000000000000000e+00
1.796359271854370832e-01	1.000000000000000000e+00
1.798359671934386950e-01	1.000000000000000000e+00
1.800360072014402790e-01	1.000000000000000000e+00
1.802360472094418908e-01	1.000000000000000000e+00
1.804360872174435027e-01	1.000000000000000000e+00
1.806361272254450867e-01	1.000000000000000000e+00
1.808361672334466985e-01	1.000000000000000000e+00
1.810362072414482826e-01	1.000000000000000000e+00
1.812362472494498944e-01	1.000000000000000000e+00
1.814362872574514784e-01	1.000000000000000000e+00
1.816363272654530903e-01	1.000000000000000000e+00
1.818363672734547021e-01	1.000000000000000000e+00
1.820364072814562861e-01	1.000000000000000000e+00
1.822364472894578979e-01	1.000000000000000000e+00
1.824364872974594820e-01	1.000000000000000000e+00
1.826365273054610938e-01	1.000000000000000000e+00
1.828365673134627056e-01	1.000000000000000000e+00
1.830366073214642897e-01	1.000000000000000000e+00
1.832366473294659015e-01	1.000000000000000000e+00
1.834366873374674856e-01	1.000000000000000000e+00
1.836367273454690974e-01	1.000000000000000000e+00
1.838367673534706814e-01	1.000000000000000000e+00
1.840368073614722932e-01	1.000000000000000000e+00
1.842368473694739051e-01	1.000000000000000000e+00
1.844368873774754891e-01	1.000000000000000000e+00
1.846369273854771009e-01	1.000000000000000000e+00
1.848369673934786850e-01	1.000000000000000000e+00
1.850370074014802968e-01	1.000000000000000000e+00
1.852370474094819086e-01	1.000000000000000000e+00
1.854370874174834927e-01	1.000000000000000000e+00
1.856371274254851045e-01	1.000000000000000000e+00
1.858371674334866885e-01	1.000000000000000000e+00
1.860372074414883004e-01	1.000000000000000000e+00
1.862372474494899122e-01	1.000000000000000000e+00
1.864372874574914962e-01	1.000000000000000000e+00
1.866373274654931080e-01	1.000000000000000000e+00
1.868373674734946921e-01	1.000000000000000000e+00
1.870374074814963039e-01	1.000000000000000000e+00
1.872374474894978880e-01	1.000000000000000000e+00
1.874374874974994998e-01	1.000000000000000000e+00
1.876375275055011116e-01	1.000000000000000000e+00
1.878375675135026956e-01	1.000000000000000000e+00
1.880376075215043075e-01	1.000000000000000000e+00
1.882376475295058915e-01	1.000000000000000000e+00
1.884376875375075033e-01	1.000000000000000000e+00
1.886377275455091151e-01	1.000000000000000000e+00
1.888377675535106992e-01	1.000000000000000000e+00
1.890378075615123110e-01	1.000000000000000000e+00
1.892378475695138951e-01	1.000000000000000000e+00
1.894378875775155069e-01	1.000000000000000000e+00
1.896379275855170909e-01	1.000000000000000000e+00
1.898379675935187028e-01	1.000000000000000000e+00
1.900380076015203146e-01	1.000000000000000000e+00
1.902380476095218986e-01	1.000000000000000000e+00
1.904380876175235104e-01	1.000000000000000000e+00
1.906381276255250945e-01	1.000000000000000000e+00
1.908381676335267063e-01	1.000000000000000000e+00
1.910382076415283181e-01	1.000000000000000000e+00
1.912382476495299022e-01	1.000000000000000000e+00
1.914382876575315140e-01	1.000000000000000000e+00
1.916383276655330981e-01	1.000000000000000000e+00
1.918383676735347099e-01	1.000000000000000000e+00
1.920384076815362939e-01	1.000000000000000000e+00
1.922384476895379057e-01	1.000000000000000000e+00
1.924384876975395176e-01	1.000000000000000000e+00
1.926385277055411016e-01	1.000000000000000000e+00
1.928385677135427134e-01	1.000000000000000000e+00
1.930386077215442975e-01	1.000000000000000000e+00
1.932386477295459093e-01	1.000000000000000000e+00
1.934386877375475211e-01	1.000000000000000000e+00
1.936387277455491052e-01	1.000000000000000000e+00
1.938387677535507170e-01	1.000000000000000000e+00
1.940388077615523010e-01	1.000000000000000000e+00
1.942388477695539128e-01	1.000000000000000000e+00
1.944388877775555247e-01	1.000000000000000000e+00
1.946389277855571087e-01	1.000000000000000000e+00
1.948389677935587205e-01	1.000000000000000000e+00
1.950390078015603046e-01	1.000000000000000000e+00
1.952390478095619164e-01	1.000000000000000000e+00
1.954390878175635005e-01	1.000000000000000000e+00
1.956391278255651123e-01	1.000000000000000000e+00
1.958391678335667241e-01	1.000000000000000000e+00
1.960392078415683081e-01	1.000000000000000000e+00
1.962392478495699200e-01	1.000000000000000000e+00
1.964392878575715040e-01	1.000000000000000000e+00
1.966393278655731158e-01	1.000000000000000000e+00
1.968393678735747276e-01	1.000000000000000000e+00
1.970394078815763117e-01	1.000000000000000000e+00
1.972394478895779235e-01	1.000000000000000000e+00
1.974394878975795076e-01	1.000000000000000000e+00
1.976395279055811194e-01	1.000000000000000000e+00
1.978395679135827034e-01	1.000000000000000000e+00
1.980396079215843153e-01	1.000000000000000000e+00
1.982396479295859271e-01	1.000000000000000000e+00
1.984396879375875111e-01	1.000000000000000000e+00
1.986397279455891229e-01	1.000000000000000000e+00
1.988397679535907070e-01	1.000000000000000000e+00
1.990398079615923188e-01	1.000000000000000000e+00
1.992398479695939306e-01	1.000000000000000000e+00
1.994398879775955147e-01	1.000000000000000000e+00
1.996399279855971265e-01	1.000000000000000000e+00
1.998399679935987105e-01	1.000000000000000000e+00
2.000400080016003224e-01	1.000000000000000000e+00
2.002400480096019342e-01	1.000000000000000000e+00
2.004400880176035182e-01	1.000000000000000000e+00
2.006401280256051300e-01	1.000000000000000000e+00
2.008401680336067141e-01	1.000000000000000000e+00
2.010402080416083259e-01	1.000000000000000000e+00
2.012402480496099100e-01	1.000000000000000000e+00
2.014402880576115218e-01	1.000000000000000000e+00
2.016403280656131336e-01	1.000000000000000000e+00
2.018403680736147177e-01	1.000000000000000000e+00
2.020404080816163295e-01	1.000000000000000000e+00
2.022404480896179135e-01	1.000000000000000000e+00
2.024404880976195253e-01	1.000000000000000000e+00
2.026405281056211372e-01	1.000000000000000000e+00
2.028405681136227212e-01	1.000000000000000000e+00
2.030406081216243330e-01	1.000000000000000000e+00
2.032406481296259171e-01	1.000000000000000000e+00
2.034406881376275289e-01	1.000000000000000000e+00
2.036407281456291130e-01	1.000000000000000000e+00
2.038407681536307248e-01	1.000000000000000000e+00
2.040408081616323366e-01	1.000000000000000000e+00
2.042408481696339206e-01	1.000000000000000000e+00
2.044408881776355325e-01	1.000000000000000000e+00
2.046409281856371165e-01	1.000000000000000000e+00
2.048409681936387283e-01	1.000000000000000000e+00
2.050410082016403401e-01	1.000000000000000000e+00
2.052410482096419242e-01	1.000000000000000000e+00
2.054410882176435360e-01	1.000000000000000000e+00
2.056411282256451201e-01	1.000000000000000000e+00
2.058411682336467319e-01	1.000000000000000000e+00
2.060412082416483437e-01	1.000000000000000000e+00
2.062412482496499277e-01	1.000000000000000000e+00
2.064412882576515396e-01	1.000000000000000000e+00
2.066413282656531236e-01	1.000000000000000000e+00
2.068413682736547354e-01	1.000000000000000000e+00
2.070414082816563195e-01	1.000000000000000000e+00
2.072414482896579313e-01	1.000000000000000000e+00
2.074414882976595431e-01	1.000000000000000000e+00
2.076415283056611272e-01	1.000000000000000000e+00
2.078415683136627390e-01	1.000000000000000000e+00
2.080416083216643230e-01	1.000000000000000000e+00
2.082416483296659349e-01	1.000000000000000000e+00
2.084416883376675467e-01	1.000000000000000000e+00
2.086417283456691307e-01	1.000000000000000000e+00
2.088417683536707425e-01	1.000000000000000000e+00
2.090418083616723266e-01	1.000000000000000000e+00
2.092418483696739384e-01	1.000000000000000000e+00
2.094418883776755225e-01	1.000000000000000000e+00
2.096419283856771343e-01	1.000000000000000000e+00
2.098419683936787461e-01	1.000000000000000000e+00
2.100420084016803302e-01	1.000000000000000000e+00
2.102420484096819420e-01	1.000000000000000000e+00
2.104420884176835260e-01	1.000000000000000000e+00
2.106421284256851378e-01	1.000000000000000000e+00
2.108421684336867497e-01	1.000000000000000000e+00
2.110422084416883337e-01	1.000000000000000000e+00
2.112422484496899455e-01	1.000000000000000000e+00
2.114422884576915296e-01	1.000000000000000000e+00
2.116423284656931414e-01	1.000000000000000000e+00
2.118423684736947532e-01	1.000000000000000000e+00
2.120424084816963373e-01	1.000000000000000000e+00
2.122424484896979491e-01	1.000000000000000000e+00
2.124424884976995331e-01	1.000000000000000000e+00
2.126425285057011449e-01	1.000000000000000000e+00
2.128425685137027290e-01	1.000000000000000000e+00
2.130426085217043408e-01	1.000000000000000000e+00
2.132426485297059526e-01	1.000000000000000000e+00
2.134426885377075367e-01	1.000000000000000000e+00
2.136427285457091485e-01	1.000000000000000000e+00
2.138427685537107326e-01	1.000000000000000000e+00
2.140428085617123444e-01	1.000000000000000000e+00
2.142428485697139562e-01	1.000000000000000000e+00
2.144428885777155402e-01	1.000000000000000000e+00
2.146429285857171521e-01	1.000000000000000000e+00
2.148429685937187361e-01	1.000000000000000000e+00
2.150430086017203479e-01	1.000000000000000000e+00
2.152430486097219320e-01	1.000000000000000000e+00
2.154430886177235438e-01	1.000000000000000000e+00
2.156431286257251556e-01	1.000000000000000000e+00
2.158431686337267397e-01	1.000000000000000000e+00
2.160432086417283515e-01	1.000000000000000000e+00
2.162432486497299355e-01	1.000000000000000000e+00
2.164432886577315474e-01	1.000000000000000000e+00
2.166433286657331592e-01	1.000000000000000000e+00
2.168433686737347432e-01	1.000000000000000000e+00
2.170434086817363550e-01	1.000000000000000000e+00
2.172434486897379391e-01	1.000000000000000000e+00
2.174434886977395509e-01	1.000000000000000000e+00
2.176435287057411627e-01	1.000000000000000000e+00
2.178435687137427468e-01	1.000000000000000000e+00
2.180436087217443586e-01	1.000000000000000000e+00
2.182436487297459426e-01	1.000000000000000000e+00
2.184436887377475545e-01	1.000000000000000000e+00
2.186437287457491385e-01	1.000000000000000000e+00
2.188437687537507503e-01	1.000000000000000000e+00
2.190438087617523621e-01	1.000000000000000000e+00
2.192438487697539462e-01	1.000000000000000000e+00
2.194438887777555580e-01	1.000000000000000000e+00
2.196439287857571421e-01	1.000000000000000000e+00
2.198439687937587539e-01	1.000000000000000000e+00
2.200440088017603657e-01	1.000000000000000000e+00
2.202440488097619498e-01	1.000000000000000000e+00
2.204440888177635616e-01	1.000000000000000000e+00
2.206441288257651456e-01	1.000000000000000000e+00
2.208441688337667574e-01	1.000000000000000000e+00
2.210442088417683415e-01	1.000000000000000000e+00
2.212442488497699533e-01	1.000000000000000000e+00
2.214442888577715651e-01	1.000000000000000000e+00
2.216443288657731492e-01	1.000000000000000000e+00
2.218443688737747610e-01	1.000000000000000000e+00
2.220444088817763451e-01	1.000000000000000000e+00
2.222444488897779569e-01	1.000000000000000000e+00
2.224444888977795687e-01	1.000000000000000000e+00
2.226445289057811527e-01	1.000000000000000000e+00
2.228445689137827646e-01	1.000000000000000000e+00
2.230446089217843486e-01	1.000000000000000000e+00
2.232446489297859604e-01	1.000000000000000000e+00
2.234446889377875445e-01	1.000000000000000000e+00
2.236447289457891563e-01	1.000000000000000000e+00
2.238447689537907681e-01	1.000000000000000000e+00
2.240448089617923522e-01	1.000000000000000000e+00
2.242448489697939640e-01	1.000000000000000000e+00
2.244448889777955480e-01	1.000000000000000000e+00
2.246449289857971598e-01	1.000000000000000000e+00
2.248449689937987717e-01	1.000000000000000000e+00
2.250450090018003557e-01	1.000000000000000000e+00
2.252450490098019675e-01	1.000000000000000000e+00
2.254450890178035516e-01	1.000000000000000000e+00
2.256451290258051634e-01	1.000000000000000000e+00
2.258451690338067752e-01	1.000000000000000000e+00
2.260452090418083593e-01	1.000000000000000000e+00
2.262452490498099711e-01	1.000000000000000000e+00
2.264452890578115551e-01	1.000000000000000000e+00
2.266453290658131670e-01	1.000000000000000000e+00
2.268453690738147510e-01	1.000000000000000000e+00
2.270454090818163628e-01	1.000000000000000000e+00
2.272454490898179746e-01	1.000000000000000000e+00
2.274454890978195587e-01	1.000000000000000000e+00
2.276455291058211705e-01	1.000000000000000000e+00
2.278455691138227546e-01	1.000000000000000000e+00
2.280456091218243664e-01	1.000000000000000000e+00
2.282456491298259782e-01	1.000000000000000000e+00
2.284456891378275623e-01	1.000000000000000000e+00
2.286457291458291741e-01	1.000000000000000000e+00
2.288457691538307581e-01	1.000000000000000000e+00
2.290458091618323699e-01	1.000000000000000000e+00
2.292458491698339540e-01	1.000000000000000000e+00
2.294458891778355658e-01	1.000000000000000000e+00
2.296459291858371776e-01	1.000000000000000000e+00
2.298459691938387617e-01	1.000000000000000000e+00
2.300460092018403735e-01	1.000000000000000000e+00
2.302460492098419576e-01	1.000000000000000000e+00
2.304460892178435694e-01	1.000000000000000000e+00
2.306461292258451812e-01	1.000000000000000000e+00
2.308461692338467652e-01	1.000000000000000000e+00
2.310462092418483770e-01	1.000000000000000000e+00
2.312462492498499611e-01	1.000000000000000000e+00
2.314462892578515729e-01	1.000000000000000000e+00
2.316463292658531847e-01	1.000000000000000000e+00
2.318463692738547688e-01	1.000000000000000000e+00
2.320464092818563806e-01	1.000000000000000000e+00
2.322464492898579647e-01	1.000000000000000000e+00
2.324464892978595765e-01	1.000000000000000000e+00
2.326465293058611605e-01	1.000000000000000000e+00
2.328465693138627723e-01	1.000000000000000000e+00
2.330466093218643842e-01	1.000000000000000000e+00
2.332466493298659682e-01	1.000000000000000000e+00
2.334466893378675800e-01	1.000000000000000000e+00
2.336467293458691641e-01	1.000000000000000000e+00
2.338467693538707759e-01	1.000000000000000000e+00
2.340468093618723877e-01	1.000000000000000000e+00
2.342468493698739718e-01	1.000000000000000000e+00
2.344468893778755836e-01	1.000000000000000000e+00
2.346469293858771676e-01	1.000000000000000000e+00
2.348469693938787795e-01	1.000000000000000000e+00
2.350470094018803635e-01	1.000000000000000000e+00
2.352470494098819753e-01	1.000000000000000000e+00
2.354470894178835871e-01	1.000000000000000000e+00
2.356471294258851712e-01	1.000000000000000000e+00
2.358471694338867830e-01	1.000000000000000000e+00
2.360472094418883671e-01	1.000000000000000000e+00
2.362472494498899789e-01	1.000000000000000000e+00
2.364472894578915907e-01	1.000000000000000000e+00
2.366473294658931747e-01	1.000000000000000000e+00
2.368473694738947866e-01	1.000000000000000000e+00
2.370474094818963706e-01	1.000000000000000000e+00
2.372474494898979824e-01	1.000000000000000000e+00
2.374474894978995942e-01	1.000000000000000000e+00
2.376475295059011783e-01	1.000000000000000000e+00
2.378475695139027901e-01	1.000000000000000000e+00
2.380476095219043742e-01	1.000000000000000000e+00
2.382476495299059860e-01	1.000000000000000000e+00
2.384476895379075700e-01	1.000000000000000000e+00
2.386477295459091819e-01	1.000000000000000000e+00
2.388477695539107937e-01	1.000000000000000000e+00
2.390478095619123777e-01	1.000000000000000000e+00
2.392478495699139895e-01	1.000000000000000000e+00
2.394478895779155736e-01	1.000000000000000000e+00
2.396479295859171854e-01	1.000000000000000000e+00
2.398479695939187972e-01	1.000000000000000000e+00
2.400480096019203813e-01	1.000000000000000000e+00
2.402480496099219931e-01	1.000000000000000000e+00
2.404480896179235772e-01	1.000000000000000000e+00
2.406481296259251890e-01	1.000000000000000000e+00
2.408481696339267730e-01	1.000000000000000000e+00
2.410482096419283848e-01	1.000000000000000000e+00
2.412482496499299967e-01	1.000000000000000000e+00
2.414482896579315807e-01	1.000000000000000000e+00
2.416483296659331925e-01	1.000000000000000000e+00
2.418483696739347766e-01	1.000000000000000000e+00
2.420484096819363884e-01	1.000000000000000000e+00
2.422484496899380002e-01	1.000000000000000000e+00
2.424484896979395843e-01	1.000000000000000000e+00
2.426485297059411961e-01	1.000000000000000000e+00
2.428485697139427801e-01	1.000000000000000000e+00
2.430486097219443919e-01	1.000000000000000000e+00
2.432486497299459760e-01	1.000000000000000000e+00
2.434486897379475878e-01	1.000000000000000000e+00
2.436487297459491996e-01	1.000000000000000000e+00
2.438487697539507837e-01	1.000000000000000000e+00
2.440488097619523955e-01	1.000000000000000000e+00
2.442488497699539796e-01	1.000000000000000000e+00
2.444488897779555914e-01	1.000000000000000000e+00
2.446489297859572032e-01	1.000000000000000000e+00
2.448489697939587872e-01	1.000000000000000000e+00
2.450490098019603991e-01	1.000000000000000000e+00
2.452490498099619831e-01	1.000000000000000000e+00
2.454490898179635949e-01	1.000000000000000000e+00
2.456491298259652067e-01	1.000000000000000000e+00
2.458491698339667908e-01	1.000000000000000000e+00
2.460492098419684026e-01	1.000000000000000000e+00
2.462492498499699867e-01	1.000000000000000000e+00
2.464492898579715985e-01	1.000000000000000000e+00
2.466493298659731825e-01	1.000000000000000000e+00
2.468493698739747944e-01	1.000000000000000000e+00
2.470494098819764062e-01	1.000000000000000000e+00
2.472494498899779902e-01	1.000000000000000000e+00
2.474494898979796020e-01	1.000000000000000000e+00
2.476495299059811861e-01	1.000000000000000000e+00
2.478495699139827979e-01	1.000000000000000000e+00
2.480496099219844097e-01	1.000000000000000000e+00
2.482496499299859938e-01	1.000000000000000000e+00
2.484496899379876056e-01	1.000000000000000000e+00
2.486497299459891897e-01	1.000000000000000000e+00
2.488497699539908015e-01	1.000000000000000000e+00
2.490498099619923855e-01	1.000000000000000000e+00
2.492498499699939973e-01	1.000000000000000000e+00
2.494498899779956091e-01	1.000000000000000000e+00
2.496499299859971932e-01	1.000000000000000000e+00
2.498499699939988050e-01	1.000000000000000000e+00
2.500500100020003891e-01	1.000000000000000000e+00
2.502500500100020009e-01	1.000000000000000000e+00
2.504500900180036127e-01	1.000000000000000000e+00
2.506501300260052245e-01	1.000000000000000000e+00
2.508501700340067808e-01	1.000000000000000000e+00
2.510502100420083926e-01	1.000000000000000000e+00
2.512502500500100044e-01	1.000000000000000000e+00
2.514502900580116163e-01	1.000000000000000000e+00
2.516503300660132281e-01	1.000000000000000000e+00
2.518503700740147844e-01	1.000000000000000000e+00
2.520504100820163962e-01	1.000000000000000000e+00
2.522504500900180080e-01	1.000000000000000000e+00
2.524504900980196198e-01	1.000000000000000000e+00
2.526505301060212316e-01	1.000000000000000000e+00
2.528505701140227879e-01	1.000000000000000000e+00
2.530506101220243997e-01	1.000000000000000000e+00
2.532506501300260116e-01	1.000000000000000000e+00
2.534506901380276234e-01	1.000000000000000000e+00
2.536507301460291797e-01	1.000000000000000000e+00
2.538507701540307915e-01	1.000000000000000000e+00
2.540508101620324033e-01	1.000000000000000000e+00
2.542508501700340151e-01	1.000000000000000000e+00
2.544508901780356269e-01	1.000000000000000000e+00
2.546509301860371832e-01	1.000000000000000000e+00
2.548509701940387950e-01	1.000000000000000000e+00
2.550510102020404068e-01	1.000000000000000000e+00
2.552510502100420187e-01	1.000000000000000000e+00
2.554510902180436305e-01	1.000000000000000000e+00
2.556511302260451868e-01	1.000000000000000000e+00
2.558511702340467986e-01	1.000000000000000000e+00
2.560512102420484104e-01	1.000000000000000000e+00
2.562512502500500222e-01	1.000000000000000000e+00
2.564512902580516340e-01	1.000000000000000000e+00
2.566513302660531903e-01	1.000000000000000000e+00
2.568513702740548021e-01	1.000000000000000000e+00
2.570514102820564140e-01	1.000000000000000000e+00
2.572514502900580258e-01	1.000000000000000000e+00
2.574514902980596376e-01	1.000000000000000000e+00
2.576515303060611939e-01	1.000000000000000000e+00
2.578515703140628057e-01	1.000000000000000000e+00
2.580516103220644175e-01	1.000000000000000000e+00
2.582516503300660293e-01	1.000000000000000000e+00
2.584516903380676411e-01	1.000000000000000000e+00
2.586517303460691974e-01	1.000000000000000000e+00
2.588517703540708093e-01	1.000000000000000000e+00
2.590518103620724211e-01	1.000000000000000000e+00
2.592518503700740329e-01	1.000000000000000000e+00
2.594518903780755892e-01	1.000000000000000000e+00
2.596519303860772010e-01	1.000000000000000000e+00
2.598519703940788128e-01	1.000000000000000000e+00
2.600520104020804246e-01	1.000000000000000000e+00
2.602520504100820364e-01	1.000000000000000000e+00
2.604520904180835927e-01	1.000000000000000000e+00
2.606521304260852046e-01	1.000000000000000000e+00
2.608521704340868164e-01	1.000000000000000000e+00
2.610522104420884282e-01	1.000000000000000000e+00
2.612522504500900400e-01	1.000000000000000000e+00
2.614522904580915963e-01	1.000000000000000000e+00
2.616523304660932081e-01	1.000000000000000000e+00
2.618523704740948199e-01	1.000000000000000000e+00
2.620524104820964317e-01	1.000000000000000000e+00
2.622524504900980435e-01	1.000000000000000000e+00
2.624524904980995998e-01	1.000000000000000000e+00
2.626525305061012117e-01	1.000000000000000000e+00
2.628525705141028235e-01	1.000000000000000000e+00
2.630526105221044353e-01	1.000000000000000000e+00
2.632526505301060471e-01	1.000000000000000000e+00
2.634526905381076034e-01	1.000000000000000000e+00
2.636527305461092152e-01	1.000000000000000000e+00
2.638527705541108270e-01	1.000000000000000000e+00
2.640528105621124388e-01	1.000000000000000000e+00
2.642528505701140507e-01	1.000000000000000000e+00
2.644528905781156070e-01	1.000000000000000000e+00
2.646529305861172188e-01	1.000000000000000000e+00
2.648529705941188306e-01	1.000000000000000000e+00
2.650530106021204424e-01	1.000000000000000000e+00
2.652530506101219987e-01	1.000000000000000000e+00
2.654530906181236105e-01	1.000000000000000000e+00
2.656531306261252223e-01	1.000000000000000000e+00
2.658531706341268341e-01	1.000000000000000000e+00
2.660532106421284460e-01	1.000000000000000000e+00
2.662532506501300023e-01	1.000000000000000000e+00
2.664532906581316141e-01	1.000000000000000000e+00
2.666533306661332259e-01	1.000000000000000000e+00
2.668533706741348377e-01	1.000000000000000000e+00
2.670534106821364495e-01	1.000000000000000000e+00
2.672534506901380058e-01	1.000000000000000000e+00
2.674534906981396176e-01	1.000000000000000000e+00
2.676535307061412294e-01	1.000000000000000000e+00
2.678535707141428412e-01	1.000000000000000000e+00
2.680536107221444531e-01	1.000000000000000000e+00
2.682536507301460094e-01	1.000000000000000000e+00
2.684536907381476212e-01	1.000000000000000000e+00
2.686537307461492330e-01	1.000000000000000000e+00
2.688537707541508448e-01	1.000000000000000000e+00
2.690538107621524566e-01	1.000000000000000000e+00
2.692538507701540129e-01	1.000000000000000000e+00
2.694538907781556247e-01	1.000000000000000000e+00
2.696539307861572365e-01	1.000000000000000000e+00
2.698539707941588484e-01	1.000000000000000000e+00
2.700540108021604602e-01	1.000000000000000000e+00
2.702540508101620165e-01	1.000000000000000000e+00
2.704540908181636283e-01	1.000000000000000000e+00
2.706541308261652401e-01	1.000000000000000000e+00
2.708541708341668519e-01	1.000000000000000000e+00
2.710542108421684082e-01	1.000000000000000000e+00
2.712542508501700200e-01	1.000000000000000000e+00
2.714542908581716318e-01	1.000000000000000000e+00
2.716543308661732437e-01	1.000000000000000000e+00
2.718543708741748555e-01	1.000000000000000000e+00
2.720544108821764118e-01	1.000000000000000000e+00
2.722544508901780236e-01	1.000000000000000000e+00
2.724544908981796354e-01	1.000000000000000000e+00
2.726545309061812472e-01	1.000000000000000000e+00
2.728545709141828590e-01	1.000000000000000000e+00
2.730546109221844153e-01	1.000000000000000000e+00
2.732546509301860271e-01	1.000000000000000000e+00
2.734546909381876389e-01	1.000000000000000000e+00
2.736547309461892508e-01	1.000000000000000000e+00
2.738547709541908626e-01	1.000000000000000000e+00
2.740548109621924189e-01	1.000000000000000000e+00
2.742548509701940307e-01	1.000000000000000000e+00
2.744548909781956425e-01	1.000000000000000000e+00
2.746549309861972543e-01	1.000000000000000000e+00
2.748549709941988661e-01	1.000000000000000000e+00
2.750550110022004224e-01	1.000000000000000000e+00
2.752550510102020342e-01	1.000000000000000000e+00
2.754550910182036461e-01	1.000000000000000000e+00
2.756551310262052579e-01	1.000000000000000000e+00
2.758551710342068697e-01	1.000000000000000000e+00
2.760552110422084260e-01	1.000000000000000000e+00
2.762552510502100378e-01	1.000000000000000000e+00
2.764552910582116496e-01	1.000000000000000000e+00
2.766553310662132614e-01	1.000000000000000000e+00
2.768553710742148177e-01	1.000000000000000000e+00
2.770554110822164295e-01	1.000000000000000000e+00
2.772554510902180414e-01	1.000000000000000000e+00
2.774554910982196532e-01	1.000000000000000000e+00
2.776555311062212650e-01	1.000000000000000000e+00
2.778555711142228213e-01	1.000000000000000000e+00
2.780556111222244331e-01	1.000000000000000000e+00
2.782556511302260449e-01	1.000000000000000000e+00
2.784556911382276567e-01	1.000000000000000000e+00
2.786557311462292685e-01	1.000000000000000000e+00
2.788557711542308248e-01	1.000000000000000000e+00
2.790558111622324367e-01	1.000000000000000000e+00
2.792558511702340485e-01	1.000000000000000000e+00
2.794558911782356603e-01	1.000000000000000000e+00
2.796559311862372721e-01	1.000000000000000000e+00
2.798559711942388284e-01	1.000000000000000000e+00
2.800560112022404402e-01	1.000000000000000000e+00
2.802560512102420520e-01	1.000000000000000000e+00
2.804560912182436638e-01	1.000000000000000000e+00
2.806561312262452756e-01	1.000000000000000000e+00
2.808561712342468319e-01	1.000000000000000000e+00
2.810562112422484438e-01	1.000000000000000000e+00
2.812562512502500556e-01	1.000000000000000000e+00
2.814562912582516674e-01	1.000000000000000000e+00
2.816563312662532237e-01	1.000000000000000000e+00
2.818563712742548355e-01	1.000000000000000000e+00
2.820564112822564473e-01	1.000000000000000000e+00
2.822564512902580591e-01	1.000000000000000000e+00
2.824564912982596709e-01	1.000000000000000000e+00
2.826565313062612272e-01	1.000000000000000000e+00
2.828565713142628391e-01	1.000000000000000000e+00
2.830566113222644509e-01	1.000000000000000000e+00
2.832566513302660627e-01	1.000000000000000000e+00
2.834566913382676745e-01	1.000000000000000000e+00
2.836567313462692308e-01	1.000000000000000000e+00
2.838567713542708426e-01	1.000000000000000000e+00
2.840568113622724544e-01	1.000000000000000000e+00
2.842568513702740662e-01	1.000000000000000000e+00
2.844568913782756781e-01	1.000000000000000000e+00
2.846569313862772344e-01	1.000000000000000000e+00
2.848569713942788462e-01	1.000000000000000000e+00
2.850570114022804580e-01	1.000000000000000000e+00
2.852570514102820698e-01	1.000000000000000000e+00
2.854570914182836816e-01	1.000000000000000000e+00
2.856571314262852379e-01	1.000000000000000000e+00
2.858571714342868497e-01	1.000000000000000000e+00
2.860572114422884615e-01	1.000000000000000000e+00
2.862572514502900733e-01	1.000000000000000000e+00
2.864572914582916852e-01	1.000000000000000000e+00
2.866573314662932415e-01	1.000000000000000000e+00
2.868573714742948533e-01	1.000000000000000000e+00
2.870574114822964651e-01	1.000000000000000000e+00
2.872574514902980769e-01	1.000000000000000000e+00
2.874574914982996332e-01	1.000000000000000000e+00
2.876575315063012450e-01	1.000000000000000000e+00
2.878575715143028568e-01	1.000000000000000000e+00
2.880576115223044686e-01	1.000000000000000000e+00
2.882576515303060805e-01	1.000000000000000000e+00
2.884576915383076368e-01	1.000000000000000000e+00
2.886577315463092486e-01	1.000000000000000000e+00
2.888577715543108604e-01	1.000000000000000000e+00
2.890578115623124722e-01	1.000000000000000000e+00
2.892578515703140840e-01	1.000000000000000000e+00
2.894578915783156403e-01	1.000000000000000000e+00
2.896579315863172521e-01	1.000000000000000000e+00
2.898579715943188639e-01	1.000000000000000000e+00
2.900580116023204758e-01	1.000000000000000000e+00
2.902580516103220876e-01	1.000000000000000000e+00
2.904580916183236439e-01	1.000000000000000000e+00
2.906581316263252557e-01	1.000000000000000000e+00
2.908581716343268675e-01	1.000000000000000000e+00
2.910582116423284793e-01	1.000000000000000000e+00
2.912582516503300911e-01	1.000000000000000000e+00
2.914582916583316474e-01	1.000000000000000000e+00
2.916583316663332592e-01	1.000000000000000000e+00
2.918583716743348710e-01	1.000000000000000000e+00
2.920584116823364829e-01	1.000000000000000000e+00
2.922584516903380947e-01	1.000000000000000000e+00
2.924584916983396510e-01	1.000000000000000000e+00
2.926585317063412628e-01	1.000000000000000000e+00
2.928585717143428746e-01	1.000000000000000000e+00
2.930586117223444864e-01	1.000000000000000000e+00
2.932586517303460427e-01	1.000000000000000000e+00
2.934586917383476545e-01	1.000000000000000000e+00
2.936587317463492663e-01	1.000000000000000000e+00
2.938587717543508782e-01	1.000000000000000000e+00
2.940588117623524900e-01	1.000000000000000000e+00
2.942588517703540463e-01	1.000000000000000000e+00
2.944588917783556581e-01	1.000000000000000000e+00
2.946589317863572699e-01	1.000000000000000000e+00
2.948589717943588817e-01	1.000000000000000000e+00
2.950590118023604935e-01	1.000000000000000000e+00
2.952590518103620498e-01	1.000000000000000000e+00
2.954590918183636616e-01	1.000000000000000000e+00
2.956591318263652735e-01	1.000000000000000000e+00
2.958591718343668853e-01	1.000000000000000000e+00
2.960592118423684971e-01	1.000000000000000000e+00
2.962592518503700534e-01	1.000000000000000000e+00
2.964592918583716652e-01	1.000000000000000000e+00
2.966593318663732770e-01	1.000000000000000000e+00
2.968593718743748888e-01	1.000000000000000000e+00
2.970594118823765006e-01	1.000000000000000000e+00
2.972594518903780569e-01	1.000000000000000000e+00
2.974594918983796688e-01	1.000000000000000000e+00
2.976595319063812806e-01	1.000000000000000000e+00
2.978595719143828924e-01	1.000000000000000000e+00
2.980596119223845042e-01	1.000000000000000000e+00
2.982596519303860605e-01	1.000000000000000000e+00
2.984596919383876723e-01	1.000000000000000000e+00
2.986597319463892841e-01	1.000000000000000000e+00
2.988597719543908959e-01	1.000000000000000000e+00
2.990598119623924522e-01	1.000000000000000000e+00
2.992598519703940640e-01	1.000000000000000000e+00
2.994598919783956759e-01	1.000000000000000000e+00
2.996599319863972877e-01	1.000000000000000000e+00
2.998599719943988995e-01	1.000000000000000000e+00
3.000600120024004558e-01	1.000000000000000000e+00
3.002600520104020676e-01	1.000000000000000000e+00
3.004600920184036794e-01	1.000000000000000000e+00
3.006601320264052912e-01	1.000000000000000000e+00
3.008601720344069030e-01	1.000000000000000000e+00
3.010602120424084593e-01	1.000000000000000000e+00
3.012602520504100712e-01	1.000000000000000000e+00
3.014602920584116830e-01	1.000000000000000000e+00
3.016603320664132948e-01	1.000000000000000000e+00
3.018603720744149066e-01	1.000000000000000000e+00
3.020604120824164629e-01	1.000000000000000000e+00
3.022604520904180747e-01	1.000000000000000000e+00
3.024604920984196865e-01	1.000000000000000000e+00
3.026605321064212983e-01	1.000000000000000000e+00
3.028605721144229102e-01	1.000000000000000000e+00
3.030606121224244665e-01	1.000000000000000000e+00
3.032606521304260783e-01	1.000000000000000000e+00
3.034606921384276901e-01	1.000000000000000000e+00
3.036607321464293019e-01	1.000000000000000000e+00
3.038607721544309137e-01	1.000000000000000000e+00
3.040608121624324700e-01	1.000000000000000000e+00
3.042608521704340818e-01	1.000000000000000000e+00
3.044608921784356936e-01	1.000000000000000000e+00
3.046609321864373054e-01	1.000000000000000000e+00
3.048609721944388617e-01	1.000000000000000000e+00
3.050610122024404736e-01	1.000000000000000000e+00
3.052610522104420854e-01	1.000000000000000000e+00
3.054610922184436972e-01	1.000000000000000000e+00
3.056611322264453090e-01	1.000000000000000000e+00
3.058611722344468653e-01	1.000000000000000000e+00
3.060612122424484771e-01	1.000000000000000000e+00
3.062612522504500889e-01	1.000000000000000000e+00
3.064612922584517007e-01	1.000000000000000000e+00
3.066613322664533126e-01	1.000000000000000000e+00
3.068613722744548689e-01	1.000000000000000000e+00
3.070614122824564807e-01	1.000000000000000000e+00
3.072614522904580925e-01	1.000000000000000000e+00
3.074614922984597043e-01	1.000000000000000000e+00
3.076615323064613161e-01	1.000000000000000000e+00
3.078615723144628724e-01	1.000000000000000000e+00
3.080616123224644842e-01	1.000000000000000000e+00
3.082616523304660960e-01	1.000000000000000000e+00
3.084616923384677079e-01	1.000000000000000000e+00
3.086617323464693197e-01	1.000000000000000000e+00
3.088617723544708760e-01	1.000000000000000000e+00
3.090618123624724878e-01	1.000000000000000000e+00
3.092618523704740996e-01	1.000000000000000000e+00
3.094618923784757114e-01	1.000000000000000000e+00
3.096619323864773232e-01	1.000000000000000000e+00
3.098619723944788795e-01	1.000000000000000000e+00
3.100620124024804913e-01	1.000000000000000000e+00
3.102620524104821031e-01	1.000000000000000000e+00
3.104620924184837150e-01	1.000000000000000000e+00
3.106621324264852713e-01	1.000000000000000000e+00
3.108621724344868831e-01	1.000000000000000000e+00
3.110622124424884949e-01	1.000000000000000000e+00
3.112622524504901067e-01	1.000000000000000000e+00
3.114622924584917185e-01	1.000000000000000000e+00
3.116623324664932748e-01	1.000000000000000000e+00
3.118623724744948866e-01	1.000000000000000000e+00
3.120624124824964984e-01	1.000000000000000000e+00
3.122624524904981103e-01	1.000000000000000000e+00
3.124624924984997221e-01	1.000000000000000000e+00
3.126625325065012784e-01	1.000000000000000000e+00
3.128625725145028902e-01	1.000000000000000000e+00
3.130626125225045020e-01	1.000000000000000000e+00
3.132626525305061138e-01	1.000000000000000000e+00
3.134626925385077256e-01	1.000000000000000000e+00
3.136627325465092819e-01	1.000000000000000000e+00
3.138627725545108937e-01	1.000000000000000000e+00
3.140628125625125056e-01	1.000000000000000000e+00
3.142628525705141174e-01	1.000000000000000000e+00
3.144628925785157292e-01	1.000000000000000000e+00
3.146629325865172855e-01	1.000000000000000000e+00
3.148629725945188973e-01	1.000000000000000000e+00
3.150630126025205091e-01	1.000000000000000000e+00
3.152630526105221209e-01	1.000000000000000000e+00
3.154630926185237327e-01	1.000000000000000000e+00
3.156631326265252890e-01	1.000000000000000000e+00
3.158631726345269009e-01	1.000000000000000000e+00
3.160632126425285127e-01	1.000000000000000000e+00
3.162632526505301245e-01	1.000000000000000000e+00
3.164632926585316808e-01	1.000000000000000000e+00
3.166633326665332926e-01	1.000000000000000000e+00
3.168633726745349044e-01	1.000000000000000000e+00
3.170634126825365162e-01	1.000000000000000000e+00
3.172634526905381280e-01	1.000000000000000000e+00
3.174634926985396843e-01	1.000000000000000000e+00
3.176635327065412961e-01	1.000000000000000000e+00
3.178635727145429080e-01	1.000000000000000000e+00
3.180636127225445198e-01	1.000000000000000000e+00
3.182636527305461316e-01	1.000000000000000000e+00
3.184636927385476879e-01	1.000000000000000000e+00
3.186637327465492997e-01	1.000000000000000000e+00
3.188637727545509115e-01	1.000000000000000000e+00
3.190638127625525233e-01	1.000000000000000000e+00
3.192638527705541351e-01	1.000000000000000000e+00
3.194638927785556914e-01	1.000000000000000000e+00
3.196639327865573033e-01	1.000000000000000000e+00
3.198639727945589151e-01	1.000000000000000000e+00
3.200640128025605269e-01	1.000000000000000000e+00
3.202640528105621387e-01	1.000000000000000000e+00
3.204640928185636950e-01	1.000000000000000000e+00
3.206641328265653068e-01	1.000000000000000000e+00
3.208641728345669186e-01	1.000000000000000000e+00
3.210642128425685304e-01	1.000000000000000000e+00
3.212642528505701423e-01	1.000000000000000000e+00
3.214642928585716986e-01	1.000000000000000000e+00
3.216643328665733104e-01	1.000000000000000000e+00
3.218643728745749222e-01	1.000000000000000000e+00
3.220644128825765340e-01	1.000000000000000000e+00
3.222644528905780903e-01	1.000000000000000000e+00
3.224644928985797021e-01	1.000000000000000000e+00
3.226645329065813139e-01	1.000000000000000000e+00
3.228645729145829257e-01	1.000000000000000000e+00
3.230646129225845375e-01	1.000000000000000000e+00
3.232646529305860938e-01	1.000000000000000000e+00
3.234646929385877057e-01	1.000000000000000000e+00
3.236647329465893175e-01	1.000000000000000000e+00
3.238647729545909293e-01	1.000000000000000000e+00
3.240648129625925411e-01	1.000000000000000000e+00
3.242648529705940974e-01	1.000000000000000000e+00
3.244648929785957092e-01	1.000000000000000000e+00
3.246649329865973210e-01	1.000000000000000000e+00
3.248649729945989328e-01	1.000000000000000000e+00
3.250650130026005447e-01	1.000000000000000000e+00
3.252650530106021010e-01	1.000000000000000000e+00
3.254650930186037128e-01	1.000000000000000000e+00
3.256651330266053246e-01	1.000000000000000000e+00
3.258651730346069364e-01	1.000000000000000000e+00
3.260652130426085482e-01	1.000000000000000000e+00
3.262652530506101045e-01	1.000000000000000000e+00
3.264652930586117163e-01	1.000000000000000000e+00
3.266653330666133281e-01	1.000000000000000000e+00
3.268653730746149400e-01	1.000000000000000000e+00
3.270654130826165518e-01	1.000000000000000000e+00
3.272654530906181081e-01	1.000000000000000000e+00
3.274654930986197199e-01	1.000000000000000000e+00
3.276655331066213317e-01	1.000000000000000000e+00
3.278655731146229435e-01	1.000000000000000000e+00
3.280656131226244998e-01	1.000000000000000000e+00
3.282656531306261116e-01	1.000000000000000000e+00
3.284656931386277234e-01	1.000000000000000000e+00
3.286657331466293352e-01	1.000000000000000000e+00
3.288657731546309471e-01	1.000000000000000000e+00
3.290658131626325034e-01	1.000000000000000000e+00
3.292658531706341152e-01	1.000000000000000000e+00
3.294658931786357270e-01	1.000000000000000000e+00
3.296659331866373388e-01	1.000000000000000000e+00
3.298659731946389506e-01	1.000000000000000000e+00
3.300660132026405069e-01	1.000000000000000000e+00
3.302660532106421187e-01	1.000000000000000000e+00
3.304660932186437305e-01	1.000000000000000000e+00
3.306661332266453424e-01	1.000000000000000000e+00
3.308661732346469542e-01	1.000000000000000000e+00
3.310662132426485105e-01	1.000000000000000000e+00
3.312662532506501223e-01	1.000000000000000000e+00
3.314662932586517341e-01	1.000000000000000000e+00
3.316663332666533459e-01	1.000000000000000000e+00
3.318663732746549577e-01	1.000000000000000000e+00
3.320664132826565140e-01	1.000000000000000000e+00
3.322664532906581258e-01	1.000000000000000000e+00
3.324664932986597377e-01	1.000000000000000000e+00
3.326665333066613495e-01	1.000000000000000000e+00
3.328665733146629613e-01	1.000000000000000000e+00
3.330666133226645176e-01	1.000000000000000000e+00
3.332666533306661294e-01	1.000000000000000000e+00
3.334666933386677412e-01	1.000000000000000000e+00
3.336667333466693530e-01	1.000000000000000000e+00
3.338667733546709093e-01	1.000000000000000000e+00
3.340668133626725211e-01	1.000000000000000000e+00
3.342668533706741330e-01	1.000000000000000000e+00
3.344668933786757448e-01	1.000000000000000000e+00
3.346669333866773566e-01	1.000000000000000000e+00
3.348669733946789129e-01	1.000000000000000000e+00
3.350670134026805247e-01	1.000000000000000000e+00
3.352670534106821365e-01	1.000000000000000000e+00
3.354670934186837483e-01	1.000000000000000000e+00
3.356671334266853601e-01	1.000000000000000000e+00
3.358671734346869164e-01	1.000000000000000000e+00
3.360672134426885282e-01	1.000000000000000000e+00
3.362672534506901401e-01	1.000000000000000000e+00
3.364672934586917519e-01	1.000000000000000000e+00
3.366673334666933637e-01	1.000000000000000000e+00
3.368673734746949200e-01	1.000000000000000000e+00
3.370674134826965318e-01	1.000000000000000000e+00
3.372674534906981436e-01	1.000000000000000000e+00
3.374674934986997554e-01	1.000000000000000000e+00
3.376675335067013672e-01	1.000000000000000000e+00
3.378675735147029235e-01	1.000000000000000000e+00
3.380676135227045354e-01	1.000000000000000000e+00
3.382676535307061472e-01	1.000000000000000000e+00
3.384676935387077590e-01	1.000000000000000000e+00
3.386677335467093153e-01	1.000000000000000000e+00
3.388677735547109271e-01	1.000000000000000000e+00
3.390678135627125389e-01	1.000000000000000000e+00
3.392678535707141507e-01	1.000000000000000000e+00
3.394678935787157625e-01	1.000000000000000000e+00
3.396679335867173188e-01	1.000000000000000000e+00
3.398679735947189307e-01	1.000000000000000000e+00
3.400680136027205425e-01	1.000000000000000000e+00
3.402680536107221543e-01	1.000000000000000000e+00
3.404680936187237661e-01	1.000000000000000000e+00
3.406681336267253224e-01	1.000000000000000000e+00
3.408681736347269342e-01	1.000000000000000000e+00
3.410682136427285460e-01	1.000000000000000000e+00
3.412682536507301578e-01	1.000000000000000000e+00
3.414682936587317696e-01	1.000000000000000000e+00
3.416683336667333259e-01	1.000000000000000000e+00
3.418683736747349378e-01	1.000000000000000000e+00
3.420684136827365496e-01	1.000000000000000000e+00
3.422684536907381614e-01	1.000000000000000000e+00
3.424684936987397732e-01	1.000000000000000000e+00
3.426685337067413295e-01	1.000000000000000000e+00
3.428685737147429413e-01	1.000000000000000000e+00
3.430686137227445531e-01	1.000000000000000000e+00
3.432686537307461649e-01	1.000000000000000000e+00
3.434686937387477768e-01	1.000000000000000000e+00
3.436687337467493331e-01	1.000000000000000000e+00
3.438687737547509449e-01	1.000000000000000000e+00
3.440688137627525567e-01	1.000000000000000000e+00
3.442688537707541685e-01	1.000000000000000000e+00
3.444688937787557248e-01	1.000000000000000000e+00
3.446689337867573366e-01	1.000000000000000000e+00
3.448689737947589484e-01	1.000000000000000000e+00
3.450690138027605602e-01	1.000000000000000000e+00
3.452690538107621721e-01	1.000000000000000000e+00
3.454690938187637284e-01	1.000000000000000000e+00
3.456691338267653402e-01	1.000000000000000000e+00
3.458691738347669520e-01	1.000000000000000000e+00
3.460692138427685638e-01	1.000000000000000000e+00
3.462692538507701756e-01	1.000000000000000000e+00
3.464692938587717319e-01	1.000000000000000000e+00
3.466693338667733437e-01	1.000000000000000000e+00
3.468693738747749555e-01	1.000000000000000000e+00
3.470694138827765673e-01	1.000000000000000000e+00
3.472694538907781792e-01	1.000000000000000000e+00
3.474694938987797355e-01	1.000000000000000000e+00
3.476695339067813473e-01	1.000000000000000000e+00
3.478695739147829591e-01	1.000000000000000000e+00
3.480696139227845709e-01	1.000000000000000000e+00
3.482696539307861827e-01	1.000000000000000000e+00
3.484696939387877390e-01	1.000000000000000000e+00
3.486697339467893508e-01	1.000000000000000000e+00
3.488697739547909626e-01	1.000000000000000000e+00
3.490698139627925745e-01	1.000000000000000000e+00
3.492698539707941863e-01	1.000000000000000000e+00
3.494698939787957426e-01	1.000000000000000000e+00
3.496699339867973544e-01	1.000000000000000000e+00
3.498699739947989662e-01	1.000000000000000000e+00
3.500700140028005780e-01	1.000000000000000000e+00
3.502700540108021343e-01	1.000000000000000000e+00
3.504700940188037461e-01	1.000000000000000000e+00
3.506701340268053579e-01	1.000000000000000000e+00
3.508701740348069698e-01	1.000000000000000000e+00
3.510702140428085816e-01	1.000000000000000000e+00
3.512702540508101379e-01	1.000000000000000000e+00
3.514702940588117497e-01	1.000000000000000000e+00
3.516703340668133615e-01	1.000000000000000000e+00
3.518703740748149733e-01	1.000000000000000000e+00
3.520704140828165851e-01	1.000000000000000000e+00
3.522704540908181414e-01	1.000000000000000000e+00
3.524704940988197532e-01	1.000000000000000000e+00
3.526705341068213651e-01	1.000000000000000000e+00
3.528705741148229769e-01	1.000000000000000000e+00
3.530706141228245887e-01	1.000000000000000000e+00
3.532706541308261450e-01	1.000000000000000000e+00
3.534706941388277568e-01	1.000000000000000000e+00
3.536707341468293686e-01	1.000000000000000000e+00
3.538707741548309804e-01	1.000000000000000000e+00
3.540708141628325922e-01	1.000000000000000000e+00
3.542708541708341485e-01	1.000000000000000000e+00
3.544708941788357603e-01	1.000000000000000000e+00
3.546709341868373722e-01	1.000000000000000000e+00
3.548709741948389840e-01	1.000000000000000000e+00
3.550710142028405958e-01	1.000000000000000000e+00
3.552710542108421521e-01	1.000000000000000000e+00
3.554710942188437639e-01	1.000000000000000000e+00
3.556711342268453757e-01	1.000000000000000000e+00
3.558711742348469875e-01	1.000000000000000000e+00
3.560712142428485438e-01	1.000000000000000000e+00
3.562712542508501556e-01	1.000000000000000000e+00
3.564712942588517675e-01	1.000000000000000000e+00
3.566713342668533793e-01	1.000000000000000000e+00
3.568713742748549911e-01	1.000000000000000000e+00
3.570714142828565474e-01	1.000000000000000000e+00
3.572714542908581592e-01	1.000000000000000000e+00
3.574714942988597710e-01	1.000000000000000000e+00
3.576715343068613828e-01	1.000000000000000000e+00
3.578715743148629946e-01	1.000000000000000000e+00
3.580716143228645509e-01	1.000000000000000000e+00
3.582716543308661628e-01	1.000000000000000000e+00
3.584716943388677746e-01	1.000000000000000000e+00
3.586717343468693864e-01	1.000000000000000000e+00
3.588717743548709982e-01	1.000000000000000000e+00
3.590718143628725545e-01	1.000000000000000000e+00
3.592718543708741663e-01	1.000000000000000000e+00
3.594718943788757781e-01	1.000000000000000000e+00
3.596719343868773899e-01	1.000000000000000000e+00
3.598719743948790017e-01	1.000000000000000000e+00
3.600720144028805580e-01	1.000000000000000000e+00
3.602720544108821699e-01	1.000000000000000000e+00
3.604720944188837817e-01	1.000000000000000000e+00
3.606721344268853935e-01	1.000000000000000000e+00
3.608721744348870053e-01	1.000000000000000000e+00
3.610722144428885616e-01	1.000000000000000000e+00
3.612722544508901734e-01	1.000000000000000000e+00
3.614722944588917852e-01	1.000000000000000000e+00
3.616723344668933970e-01	1.000000000000000000e+00
3.618723744748949533e-01	1.000000000000000000e+00
3.620724144828965652e-01	1.000000000000000000e+00
3.622724544908981770e-01	1.000000000000000000e+00
3.624724944988997888e-01	1.000000000000000000e+00
3.626725345069014006e-01	1.000000000000000000e+00
3.628725745149029569e-01	1.000000000000000000e+00
3.630726145229045687e-01	1.000000000000000000e+00
3.632726545309061805e-01	1.000000000000000000e+00
3.634726945389077923e-01	1.000000000000000000e+00
3.636727345469094042e-01	1.000000000000000000e+00
3.638727745549109605e-01	1.000000000000000000e+00
3.640728145629125723e-01	1.000000000000000000e+00
3.642728545709141841e-01	1.000000000000000000e+00
3.644728945789157959e-01	1.000000000000000000e+00
3.646729345869174077e-01	1.000000000000000000e+00
3.648729745949189640e-01	1.000000000000000000e+00
3.650730146029205758e-01	1.000000000000000000e+00
3.652730546109221876e-01	1.000000000000000000e+00
3.654730946189237994e-01	1.000000000000000000e+00
3.656731346269254113e-01	1.000000000000000000e+00
3.658731746349269676e-01	1.000000000000000000e+00
3.660732146429285794e-01	1.000000000000000000e+00
3.662732546509301912e-01	1.000000000000000000e+00
3.664732946589318030e-01	1.000000000000000000e+00
3.666733346669334148e-01	1.000000000000000000e+00
3.668733746749349711e-01	1.000000000000000000e+00
3.670734146829365829e-01	1.000000000000000000e+00
3.672734546909381947e-01	1.000000000000000000e+00
3.674734946989398066e-01	1.000000000000000000e+00
3.676735347069413629e-01	1.000000000000000000e+00
3.678735747149429747e-01	1.000000000000000000e+00
3.680736147229445865e-01	1.000000000000000000e+00
3.682736547309461983e-01	1.000000000000000000e+00
3.684736947389478101e-01	1.000000000000000000e+00
3.686737347469493664e-01	1.000000000000000000e+00
3.688737747549509782e-01	1.000000000000000000e+00
3.690738147629525900e-01	1.000000000000000000e+00
3.692738547709542019e-01	1.000000000000000000e+00
3.694738947789558137e-01	1.000000000000000000e+00
3.696739347869573700e-01	1.000000000000000000e+00
3.698739747949589818e-01	1.000000000000000000e+00
3.700740148029605936e-01	1.000000000000000000e+00
3.702740548109622054e-01	1.000000000000000000e+00
3.704740948189638172e-01	1.000000000000000000e+00
3.706741348269653735e-01	1.000000000000000000e+00
3.708741748349669853e-01	1.000000000000000000e+00
3.710742148429685972e-01	1.000000000000000000e+00
3.712742548509702090e-01	1.000000000000000000e+00
3.714742948589718208e-01	1.000000000000000000e+00
3.716743348669733771e-01	1.000000000000000000e+00
3.718743748749749889e-01	1.000000000000000000e+00
3.720744148829766007e-01	1.000000000000000000e+00
3.722744548909782125e-01	1.000000000000000000e+00
3.724744948989798243e-01	1.000000000000000000e+00
3.726745349069813806e-01	1.000000000000000000e+00
3.728745749149829924e-01	1.000000000000000000e+00
3.730746149229846043e-01	1.000000000000000000e+00
3.732746549309862161e-01	1.000000000000000000e+00
3.734746949389877724e-01	1.000000000000000000e+00
3.736747349469893842e-01	1.000000000000000000e+00
3.738747749549909960e-01	1.000000000000000000e+00
3.740748149629926078e-01	1.000000000000000000e+00
3.742748549709942196e-01	1.000000000000000000e+00
3.744748949789957759e-01	1.000000000000000000e+00
3.746749349869973877e-01	1.000000000000000000e+00
3.748749749949989996e-01	1.000000000000000000e+00
3.750750150030006114e-01	1.000000000000000000e+00
3.752750550110022232e-01	1.000000000000000000e+00
3.754750950190037795e-01	1.000000000000000000e+00
3.756751350270053913e-01	1.000000000000000000e+00
3.758751750350070031e-01	1.000000000000000000e+00
3.760752150430086149e-01	1.000000000000000000e+00
3.762752550510102267e-01	1.000000000000000000e+00
3.764752950590117830e-01	1.000000000000000000e+00
3.766753350670133949e-01	1.000000000000000000e+00
3.768753750750150067e-01	1.000000000000000000e+00
3.770754150830166185e-01	1.000000000000000000e+00
3.772754550910182303e-01	1.000000000000000000e+00
3.774754950990197866e-01	1.000000000000000000e+00
3.776755351070213984e-01	1.000000000000000000e+00
3.778755751150230102e-01	1.000000000000000000e+00
3.780756151230246220e-01	1.000000000000000000e+00
3.782756551310262338e-01	1.000000000000000000e+00
3.784756951390277901e-01	1.000000000000000000e+00
3.786757351470294020e-01	1.000000000000000000e+00
3.788757751550310138e-01	1.000000000000000000e+00
3.790758151630326256e-01	1.000000000000000000e+00
3.792758551710341819e-01	1.000000000000000000e+00
3.794758951790357937e-01	1.000000000000000000e+00
3.796759351870374055e-01	1.000000000000000000e+00
3.798759751950390173e-01	1.000000000000000000e+00
3.800760152030406291e-01	1.000000000000000000e+00
3.802760552110421854e-01	1.000000000000000000e+00
3.804760952190437973e-01	1.000000000000000000e+00
3.806761352270454091e-01	1.000000000000000000e+00
3.808761752350470209e-01	1.000000000000000000e+00
3.810762152430486327e-01	1.000000000000000000e+00
3.812762552510501890e-01	1.000000000000000000e+00
3.814762952590518008e-01	1.000000000000000000e+00
3.816763352670534126e-01	1.000000000000000000e+00
3.818763752750550244e-01	1.000000000000000000e+00
3.820764152830566363e-01	1.000000000000000000e+00
3.822764552910581926e-01	1.000000000000000000e+00
3.824764952990598044e-01	1.000000000000000000e+00
3.826765353070614162e-01	1.000000000000000000e+00
3.828765753150630280e-01	1.000000000000000000e+00
3.830766153230646398e-01	1.000000000000000000e+00
3.832766553310661961e-01	1.000000000000000000e+00
3.834766953390678079e-01	1.000000000000000000e+00
3.836767353470694197e-01	1.000000000000000000e+00
3.838767753550710315e-01	1.000000000000000000e+00
3.840768153630725879e-01	1.000000000000000000e+00
3.842768553710741997e-01	1.000000000000000000e+00
3.844768953790758115e-01	1.000000000000000000e+00
3.846769353870774233e-01	1.000000000000000000e+00
3.848769753950790351e-01	1.000000000000000000e+00
3.850770154030805914e-01	1.000000000000000000e+00
3.852770554110822032e-01	1.000000000000000000e+00
3.854770954190838150e-01	1.000000000000000000e+00
3.856771354270854268e-01	1.000000000000000000e+00
3.858771754350870387e-01	1.000000000000000000e+00
3.860772154430885950e-01	1.000000000000000000e+00
3.862772554510902068e-01	1.000000000000000000e+00
3.864772954590918186e-01	1.000000000000000000e+00
3.866773354670934304e-01	1.000000000000000000e+00
3.868773754750950422e-01	1.000000000000000000e+00
3.870774154830965985e-01	1.000000000000000000e+00
3.872774554910982103e-01	1.000000000000000000e+00
3.874774954990998221e-01	1.000000000000000000e+00
3.876775355071014340e-01	1.000000000000000000e+00
3.878775755151030458e-01	1.000000000000000000e+00
3.880776155231046021e-01	1.000000000000000000e+00
3.882776555311062139e-01	1.000000000000000000e+00
3.884776955391078257e-01	1.000000000000000000e+00
3.886777355471094375e-01	1.000000000000000000e+00
3.888777755551110493e-01	1.000000000000000000e+00
3.890778155631126056e-01	1.000000000000000000e+00
3.892778555711142174e-01	1.000000000000000000e+00
3.894778955791158292e-01	1.000000000000000000e+00
3.896779355871174411e-01	1.000000000000000000e+00
3.898779755951189974e-01	1.000000000000000000e+00
3.900780156031206092e-01	1.000000000000000000e+00
3.902780556111222210e-01	1.000000000000000000e+00
3.904780956191238328e-01	1.000000000000000000e+00
3.906781356271254446e-01	1.000000000000000000e+00
3.908781756351270009e-01	1.000000000000000000e+00
3.910782156431286127e-01	1.000000000000000000e+00
3.912782556511302245e-01	1.000000000000000000e+00
3.914782956591318364e-01	1.000000000000000000e+00
3.916783356671334482e-01	1.000000000000000000e+00
3.918783756751350045e-01	1.000000000000000000e+00
3.920784156831366163e-01	1.000000000000000000e+00
3.922784556911382281e-01	1.000000000000000000e+00
3.924784956991398399e-01	1.000000000000000000e+00
3.926785357071414517e-01	1.000000000000000000e+00
3.928785757151430080e-01	1.000000000000000000e+00
3.930786157231446198e-01	1.000000000000000000e+00
3.932786557311462317e-01	1.000000000000000000e+00
3.934786957391478435e-01	1.000000000000000000e+00
3.936787357471494553e-01	1.000000000000000000e+00
3.938787757551510116e-01	1.000000000000000000e+00
3.940788157631526234e-01	1.000000000000000000e+00
3.942788557711542352e-01	1.000000000000000000e+00
3.944788957791558470e-01	1.000000000000000000e+00
3.946789357871574588e-01	1.000000000000000000e+00
3.948789757951590151e-01	1.000000000000000000e+00
3.950790158031606270e-01	1.000000000000000000e+00
3.952790558111622388e-01	1.000000000000000000e+00
3.954790958191638506e-01	1.000000000000000000e+00
3.956791358271654069e-01	1.000000000000000000e+00
3.958791758351670187e-01	1.000000000000000000e+00
3.960792158431686305e-01	1.000000000000000000e+00
3.962792558511702423e-01	1.000000000000000000e+00
3.964792958591718541e-01	1.000000000000000000e+00
3.966793358671734104e-01	1.000000000000000000e+00
3.968793758751750222e-01	1.000000000000000000e+00
3.970794158831766341e-01	1.000000000000000000e+00
3.972794558911782459e-01	1.000000000000000000e+00
3.974794958991798577e-01	1.000000000000000000e+00
3.976795359071814140e-01	1.000000000000000000e+00
3.978795759151830258e-01	1.000000000000000000e+00
3.980796159231846376e-01	1.000000000000000000e+00
3.982796559311862494e-01	1.000000000000000000e+00
3.984796959391878612e-01	1.000000000000000000e+00
3.986797359471894175e-01	1.000000000000000000e+00
3.988797759551910294e-01	1.000000000000000000e+00
3.990798159631926412e-01	1.000000000000000000e+00
3.992798559711942530e-01	1.000000000000000000e+00
3.994798959791958648e-01	1.000000000000000000e+00
3.996799359871974211e-01	1.000000000000000000e+00
3.998799759951990329e-01	1.000000000000000000e+00
4.000800160032006447e-01	1.000000000000000000e+00
4.002800560112022565e-01	1.000000000000000000e+00
4.004800960192038684e-01	1.000000000000000000e+00
4.006801360272054247e-01	1.000000000000000000e+00
4.008801760352070365e-01	1.000000000000000000e+00
4.010802160432086483e-01	1.000000000000000000e+00
4.012802560512102601e-01	1.000000000000000000e+00
4.014802960592118164e-01	1.000000000000000000e+00
4.016803360672134282e-01	1.000000000000000000e+00
4.018803760752150400e-01	1.000000000000000000e+00
4.020804160832166518e-01	1.000000000000000000e+00
4.022804560912182636e-01	1.000000000000000000e+00
4.024804960992198199e-01	1.000000000000000000e+00
4.026805361072214318e-01	1.000000000000000000e+00
4.028805761152230436e-01	1.000000000000000000e+00
4.030806161232246554e-01	1.000000000000000000e+00
4.032806561312262672e-01	1.000000000000000000e+00
4.034806961392278235e-01	1.000000000000000000e+00
4.036807361472294353e-01	1.000000000000000000e+00
4.038807761552310471e-01	1.000000000000000000e+00
4.040808161632326589e-01	1.000000000000000000e+00
4.042808561712342708e-01	1.000000000000000000e+00
4.044808961792358271e-01	1.000000000000000000e+00
4.046809361872374389e-01	1.000000000000000000e+00
4.048809761952390507e-01	1.000000000000000000e+00
4.050810162032406625e-01	1.000000000000000000e+00
4.052810562112422743e-01	1.000000000000000000e+00
4.054810962192438306e-01	1.000000000000000000e+00
4.056811362272454424e-01	1.000000000000000000e+00
4.058811762352470542e-01	1.000000000000000000e+00
4.060812162432486661e-01	1.000000000000000000e+00
4.062812562512502779e-01	1.000000000000000000e+00
4.064812962592518342e-01	1.000000000000000000e+00
4.066813362672534460e-01	1.000000000000000000e+00
4.068813762752550578e-01	1.000000000000000000e+00
4.070814162832566696e-01	1.000000000000000000e+00
4.072814562912582259e-01	1.000000000000000000e+00
4.074814962992598377e-01	1.000000000000000000e+00
4.076815363072614495e-01	1.000000000000000000e+00
4.078815763152630613e-01	1.000000000000000000e+00
4.080816163232646732e-01	1.000000000000000000e+00
4.082816563312662295e-01	1.000000000000000000e+00
4.084816963392678413e-01	1.000000000000000000e+00
4.086817363472694531e-01	1.000000000000000000e+00
4.088817763552710649e-01	1.000000000000000000e+00
4.090818163632726767e-01	1.000000000000000000e+00
4.092818563712742330e-01	1.000000000000000000e+00
4.094818963792758448e-01	1.000000000000000000e+00
4.096819363872774566e-01	1.000000000000000000e+00
4.098819763952790685e-01	1.000000000000000000e+00
4.100820164032806803e-01	1.000000000000000000e+00
4.102820564112822366e-01	1.000000000000000000e+00
4.104820964192838484e-01	1.000000000000000000e+00
4.106821364272854602e-01	1.000000000000000000e+00
4.108821764352870720e-01	1.000000000000000000e+00
4.110822164432886838e-01	1.000000000000000000e+00
4.112822564512902401e-01	1.000000000000000000e+00
4.114822964592918519e-01	1.000000000000000000e+00
4.116823364672934638e-01	1.000000000000000000e+00
4.118823764752950756e-01	1.000000000000000000e+00
4.120824164832966874e-01	1.000000000000000000e+00
4.122824564912982437e-01	1.000000000000000000e+00
4.124824964992998555e-01	1.000000000000000000e+00
4.126825365073014673e-01	1.000000000000000000e+00
4.128825765153030791e-01	1.000000000000000000e+00
4.130826165233046354e-01	1.000000000000000000e+00
4.132826565313062472e-01	1.000000000000000000e+00
4.134826965393078591e-01	1.000000000000000000e+00
4.136827365473094709e-01	1.000000000000000000e+00
4.138827765553110827e-01	1.000000000000000000e+00
4.140828165633126390e-01	1.000000000000000000e+00
4.142828565713142508e-01	1.000000000000000000e+00
4.144828965793158626e-01	1.000000000000000000e+00
4.146829365873174744e-01	1.000000000000000000e+00
4.148829765953190862e-01	1.000000000000000000e+00
4.150830166033206425e-01	1.000000000000000000e+00
4.152830566113222543e-01	1.000000000000000000e+00
4.154830966193238662e-01	1.000000000000000000e+00
4.156831366273254780e-01	1.000000000000000000e+00
4.158831766353270898e-01	1.000000000000000000e+00
4.160832166433286461e-01	1.000000000000000000e+00
4.162832566513302579e-01	1.000000000000000000e+00
4.164832966593318697e-01	1.000000000000000000e+00
4.166833366673334815e-01	1.000000000000000000e+00
4.168833766753350933e-01	1.000000000000000000e+00
4.170834166833366496e-01	1.000000000000000000e+00
4.172834566913382615e-01	1.000000000000000000e+00
4.174834966993398733e-01	1.000000000000000000e+00
4.176835367073414851e-01	1.000000000000000000e+00
4.178835767153430969e-01	1.000000000000000000e+00
4.180836167233446532e-01	1.000000000000000000e+00
4.182836567313462650e-01	1.000000000000000000e+00
4.184836967393478768e-01	1.000000000000000000e+00
4.186837367473494886e-01	1.000000000000000000e+00
4.188837767553510449e-01	1.000000000000000000e+00
4.190838167633526568e-01	1.000000000000000000e+00
4.192838567713542686e-01	1.000000000000000000e+00
4.194838967793558804e-01	1.000000000000000000e+00
4.196839367873574922e-01	1.000000000000000000e+00
4.198839767953590485e-01	1.000000000000000000e+00
4.200840168033606603e-01	1.000000000000000000e+00
4.202840568113622721e-01	1.000000000000000000e+00
4.204840968193638839e-01	1.000000000000000000e+00
4.206841368273654957e-01	1.000000000000000000e+00
4.208841768353670520e-01	1.000000000000000000e+00
4.210842168433686639e-01	1.000000000000000000e+00
4.212842568513702757e-01	1.000000000000000000e+00
4.214842968593718875e-01	1.000000000000000000e+00
4.216843368673734993e-01	1.000000000000000000e+00
4.218843768753750556e-01	1.000000000000000000e+00
4.220844168833766674e-01	1.000000000000000000e+00
4.222844568913782792e-01	1.000000000000000000e+00
4.224844968993798910e-01	1.000000000000000000e+00
4.226845369073815029e-01	1.000000000000000000e+00
4.228845769153830592e-01	1.000000000000000000e+00
4.230846169233846710e-01	1.000000000000000000e+00
4.232846569313862828e-01	1.000000000000000000e+00
4.234846969393878946e-01	1.000000000000000000e+00
4.236847369473895064e-01	1.000000000000000000e+00
4.238847769553910627e-01	1.000000000000000000e+00
4.240848169633926745e-01	1.000000000000000000e+00
4.242848569713942863e-01	1.000000000000000000e+00
4.244848969793958982e-01	1.000000000000000000e+00
4.246849369873974545e-01	1.000000000000000000e+00
4.248849769953990663e-01	1.000000000000000000e+00
4.250850170034006781e-01	1.000000000000000000e+00
4.252850570114022899e-01	1.000000000000000000e+00
4.254850970194039017e-01	1.000000000000000000e+00
4.256851370274054580e-01	1.000000000000000000e+00
4.258851770354070698e-01	1.000000000000000000e+00
4.260852170434086816e-01	1.000000000000000000e+00
4.262852570514102934e-01	1.000000000000000000e+00
4.264852970594119053e-01	1.000000000000000000e+00
4.266853370674134616e-01	1.000000000000000000e+00
4.268853770754150734e-01	1.000000000000000000e+00
4.270854170834166852e-01	1.000000000000000000e+00
4.272854570914182970e-01	1.000000000000000000e+00
4.274854970994199088e-01	1.000000000000000000e+00
4.276855371074214651e-01	1.000000000000000000e+00
4.278855771154230769e-01	1.000000000000000000e+00
4.280856171234246887e-01	1.000000000000000000e+00
4.282856571314263006e-01	1.000000000000000000e+00
4.284856971394279124e-01	1.000000000000000000e+00
4.286857371474294687e-01	1.000000000000000000e+00
4.288857771554310805e-01	1.000000000000000000e+00
4.290858171634326923e-01	1.000000000000000000e+00
4.292858571714343041e-01	1.000000000000000000e+00
4.294858971794359159e-01	1.000000000000000000e+00
4.296859371874374722e-01	1.000000000000000000e+00
4.298859771954390840e-01	1.000000000000000000e+00
4.300860172034406959e-01	1.000000000000000000e+00
4.302860572114423077e-01	1.000000000000000000e+00
4.304860972194438640e-01	1.000000000000000000e+00
4.306861372274454758e-01	1.000000000000000000e+00
4.308861772354470876e-01	1.000000000000000000e+00
4.310862172434486994e-01	1.000000000000000000e+00
4.312862572514503112e-01	1.000000000000000000e+00
4.314862972594518675e-01	1.000000000000000000e+00
4.316863372674534793e-01	1.000000000000000000e+00
4.318863772754550912e-01	1.000000000000000000e+00
4.320864172834567030e-01	1.000000000000000000e+00
4.322864572914583148e-01	1.000000000000000000e+00
4.324864972994598711e-01	1.000000000000000000e+00
4.326865373074614829e-01	1.000000000000000000e+00
4.328865773154630947e-01	1.000000000000000000e+00
4.330866173234647065e-01	1.000000000000000000e+00
4.332866573314663183e-01	1.000000000000000000e+00
4.334866973394678746e-01	1.000000000000000000e+00
4.336867373474694864e-01	1.000000000000000000e+00
4.338867773554710983e-01	1.000000000000000000e+00
4.340868173634727101e-01	1.000000000000000000e+00
4.342868573714743219e-01	1.000000000000000000e+00
4.344868973794758782e-01	1.000000000000000000e+00
4.346869373874774900e-01	1.000000000000000000e+00
4.348869773954791018e-01	1.000000000000000000e+00
4.350870174034807136e-01	1.000000000000000000e+00
4.352870574114823254e-01	1.000000000000000000e+00
4.354870974194838817e-01	1.000000000000000000e+00
4.356871374274854936e-01	1.000000000000000000e+00
4.358871774354871054e-01	1.000000000000000000e+00
4.360872174434887172e-01	1.000000000000000000e+00
4.362872574514902735e-01	1.000000000000000000e+00
4.364872974594918853e-01	1.000000000000000000e+00
4.366873374674934971e-01	1.000000000000000000e+00
4.368873774754951089e-01	1.000000000000000000e+00
4.370874174834967207e-01	1.000000000000000000e+00
4.372874574914982770e-01	1.000000000000000000e+00
4.374874974994998889e-01	1.000000000000000000e+00
4.376875375075015007e-01	1.000000000000000000e+00
4.378875775155031125e-01	1.000000000000000000e+00
4.380876175235047243e-01	1.000000000000000000e+00
4.382876575315062806e-01	1.000000000000000000e+00
4.384876975395078924e-01	1.000000000000000000e+00
4.386877375475095042e-01	1.000000000000000000e+00
4.388877775555111160e-01	1.000000000000000000e+00
4.390878175635127278e-01	1.000000000000000000e+00
4.392878575715142841e-01	1.000000000000000000e+00
4.394878975795158960e-01	1.000000000000000000e+00
4.396879375875175078e-01	1.000000000000000000e+00
4.398879775955191196e-01	1.000000000000000000e+00
4.400880176035207314e-01	1.000000000000000000e+00
4.402880576115222877e-01	1.000000000000000000e+00
4.404880976195238995e-01	1.000000000000000000e+00
4.406881376275255113e-01	1.000000000000000000e+00
4.408881776355271231e-01	1.000000000000000000e+00
4.410882176435286794e-01	1.000000000000000000e+00
4.412882576515302913e-01	1.000000000000000000e+00
4.414882976595319031e-01	1.000000000000000000e+00
4.416883376675335149e-01	1.000000000000000000e+00
4.418883776755351267e-01	1.000000000000000000e+00
4.420884176835366830e-01	1.000000000000000000e+00
4.422884576915382948e-01	1.000000000000000000e+00
4.424884976995399066e-01	1.000000000000000000e+00
4.426885377075415184e-01	1.000000000000000000e+00
4.428885777155431303e-01	1.000000000000000000e+00
4.430886177235446866e-01	1.000000000000000000e+00
4.432886577315462984e-01	1.000000000000000000e+00
4.434886977395479102e-01	1.000000000000000000e+00
4.436887377475495220e-01	1.000000000000000000e+00
4.438887777555511338e-01	1.000000000000000000e+00
4.440888177635526901e-01	1.000000000000000000e+00
4.442888577715543019e-01	1.000000000000000000e+00
4.444888977795559137e-01	1.000000000000000000e+00
4.446889377875575255e-01	1.000000000000000000e+00
4.448889777955591374e-01	1.000000000000000000e+00
4.450890178035606937e-01	1.000000000000000000e+00
4.452890578115623055e-01	1.000000000000000000e+00
4.454890978195639173e-01	1.000000000000000000e+00
4.456891378275655291e-01	1.000000000000000000e+00
4.458891778355671409e-01	1.000000000000000000e+00
4.460892178435686972e-01	1.000000000000000000e+00
4.462892578515703090e-01	1.000000000000000000e+00
4.464892978595719208e-01	1.000000000000000000e+00
4.466893378675735327e-01	1.000000000000000000e+00
4.468893778755750890e-01	1.000000000000000000e+00
4.470894178835767008e-01	1.000000000000000000e+00
4.472894578915783126e-01	1.000000000000000000e+00
4.474894978995799244e-01	1.000000000000000000e+00
4.476895379075815362e-01	1.000000000000000000e+00
4.478895779155830925e-01	1.000000000000000000e+00
4.480896179235847043e-01	1.000000000000000000e+00
4.482896579315863161e-01	1.000000000000000000e+00
4.484896979395879280e-01	1.000000000000000000e+00
4.486897379475895398e-01	1.000000000000000000e+00
4.488897779555910961e-01	1.000000000000000000e+00
4.490898179635927079e-01	1.000000000000000000e+00
4.492898579715943197e-01	1.000000000000000000e+00
4.494898979795959315e-01	1.000000000000000000e+00
4.496899379875975433e-01	1.000000000000000000e+00
4.498899779955990996e-01	1.000000000000000000e+00
4.500900180036007114e-01	1.000000000000000000e+00
4.502900580116023233e-01	1.000000000000000000e+00
4.504900980196039351e-01	1.000000000000000000e+00
4.506901380276055469e-01	1.000000000000000000e+00
4.508901780356071032e-01	1.000000000000000000e+00
4.510902180436087150e-01	1.000000000000000000e+00
4.512902580516103268e-01	1.000000000000000000e+00
4.514902980596119386e-01	1.000000000000000000e+00
4.516903380676135504e-01	1.000000000000000000e+00
4.518903780756151067e-01	1.000000000000000000e+00
4.520904180836167185e-01	1.000000000000000000e+00
4.522904580916183304e-01	1.000000000000000000e+00
4.524904980996199422e-01	1.000000000000000000e+00
4.526905381076214985e-01	1.000000000000000000e+00
4.528905781156231103e-01	1.000000000000000000e+00
4.530906181236247221e-01	1.000000000000000000e+00
4.532906581316263339e-01	1.000000000000000000e+00
4.534906981396279457e-01	1.000000000000000000e+00
4.536907381476295020e-01	1.000000000000000000e+00
4.538907781556311138e-01	1.000000000000000000e+00
4.540908181636327257e-01	1.000000000000000000e+00
4.542908581716343375e-01	1.000000000000000000e+00
4.544908981796359493e-01	1.000000000000000000e+00
4.546909381876375056e-01	1.000000000000000000e+00
4.548909781956391174e-01	1.000000000000000000e+00
4.550910182036407292e-01	1.000000000000000000e+00
4.552910582116423410e-01	1.000000000000000000e+00
4.554910982196439528e-01	1.000000000000000000e+00
4.556911382276455091e-01	1.000000000000000000e+00
4.558911782356471210e-01	1.000000000000000000e+00
4.560912182436487328e-01	1.000000000000000000e+00
4.562912582516503446e-01	1.000000000000000000e+00
4.564912982596519564e-01	1.000000000000000000e+00
4.566913382676535127e-01	1.000000000000000000e+00
4.568913782756551245e-01	1.000000000000000000e+00
4.570914182836567363e-01	1.000000000000000000e+00
4.572914582916583481e-01	1.000000000000000000e+00
4.574914982996599599e-01	1.000000000000000000e+00
4.576915383076615162e-01	1.000000000000000000e+00
4.578915783156631281e-01	1.000000000000000000e+00
4.580916183236647399e-01	1.000000000000000000e+00
4.582916583316663517e-01	1.000000000000000000e+00
4.584916983396679080e-01	1.000000000000000000e+00
4.586917383476695198e-01	1.000000000000000000e+00
4.588917783556711316e-01	1.000000000000000000e+00
4.590918183636727434e-01	1.000000000000000000e+00
4.592918583716743552e-01	1.000000000000000000e+00
4.594918983796759115e-01	1.000000000000000000e+00
4.596919383876775234e-01	1.000000000000000000e+00
4.598919783956791352e-01	1.000000000000000000e+00
4.600920184036807470e-01	1.000000000000000000e+00
4.602920584116823588e-01	1.000000000000000000e+00
4.604920984196839151e-01	1.000000000000000000e+00
4.606921384276855269e-01	1.000000000000000000e+00
4.608921784356871387e-01	1.000000000000000000e+00
4.610922184436887505e-01	1.000000000000000000e+00
4.612922584516903624e-01	1.000000000000000000e+00
4.614922984596919187e-01	1.000000000000000000e+00
4.616923384676935305e-01	1.000000000000000000e+00
4.618923784756951423e-01	1.000000000000000000e+00
4.620924184836967541e-01	1.000000000000000000e+00
4.622924584916983659e-01	1.000000000000000000e+00
4.624924984996999222e-01	1.000000000000000000e+00
4.626925385077015340e-01	1.000000000000000000e+00
4.628925785157031458e-01	1.000000000000000000e+00
4.630926185237047576e-01	1.000000000000000000e+00
4.632926585317063695e-01	1.000000000000000000e+00
4.634926985397079258e-01	1.000000000000000000e+00
4.636927385477095376e-01	1.000000000000000000e+00
4.638927785557111494e-01	1.000000000000000000e+00
4.640928185637127612e-01	1.000000000000000000e+00
4.642928585717143175e-01	1.000000000000000000e+00
4.644928985797159293e-01	1.000000000000000000e+00
4.646929385877175411e-01	1.000000000000000000e+00
4.648929785957191529e-01	1.000000000000000000e+00
4.650930186037207648e-01	1.000000000000000000e+00
4.652930586117223211e-01	1.000000000000000000e+00
4.654930986197239329e-01	1.000000000000000000e+00
4.656931386277255447e-01	1.000000000000000000e+00
4.658931786357271565e-01	1.000000000000000000e+00
4.660932186437287683e-01	1.000000000000000000e+00
4.662932586517303246e-01	1.000000000000000000e+00
4.664932986597319364e-01	1.000000000000000000e+00
4.666933386677335482e-01	1.000000000000000000e+00
4.668933786757351601e-01	1.000000000000000000e+00
4.670934186837367719e-01	1.000000000000000000e+00
4.672934586917383282e-01	1.000000000000000000e+00
4.674934986997399400e-01	1.000000000000000000e+00
4.676935387077415518e-01	1.000000000000000000e+00
4.678935787157431636e-01	1.000000000000000000e+00
4.680936187237447754e-01	1.000000000000000000e+00
4.682936587317463317e-01	1.000000000000000000e+00
4.684936987397479435e-01	1.000000000000000000e+00
4.686937387477495554e-01	1.000000000000000000e+00
4.688937787557511672e-01	1.000000000000000000e+00
4.690938187637527790e-01	1.000000000000000000e+00
4.692938587717543353e-01	1.000000000000000000e+00
4.694938987797559471e-01	1.000000000000000000e+00
4.696939387877575589e-01	1.000000000000000000e+00
4.698939787957591707e-01	1.000000000000000000e+00
4.700940188037607270e-01	1.000000000000000000e+00
4.702940588117623388e-01	1.000000000000000000e+00
4.704940988197639506e-01	1.000000000000000000e+00
4.706941388277655625e-01	1.000000000000000000e+00
4.708941788357671743e-01	1.000000000000000000e+00
4.710942188437687306e-01	1.000000000000000000e+00
4.712942588517703424e-01	1.000000000000000000e+00
4.714942988597719542e-01	1.000000000000000000e+00
4.716943388677735660e-01	1.000000000000000000e+00
4.718943788757751778e-01	1.000000000000000000e+00
4.720944188837767341e-01	1.000000000000000000e+00
4.722944588917783459e-01	1.000000000000000000e+00
4.724944988997799578e-01	1.000000000000000000e+00
4.726945389077815696e-01	1.000000000000000000e+00
4.728945789157831814e-01	1.000000000000000000e+00
4.730946189237847377e-01	1.000000000000000000e+00
4.732946589317863495e-01	1.000000000000000000e+00
4.734946989397879613e-01	1.000000000000000000e+00
4.736947389477895731e-01	1.000000000000000000e+00
4.738947789557911849e-01	1.000000000000000000e+00
4.740948189637927412e-01	1.000000000000000000e+00
4.742948589717943531e-01	1.000000000000000000e+00
4.744948989797959649e-01	1.000000000000000000e+00
4.746949389877975767e-01	1.000000000000000000e+00
4.748949789957991885e-01	1.000000000000000000e+00
4.750950190038007448e-01	1.000000000000000000e+00
4.752950590118023566e-01	1.000000000000000000e+00
4.754950990198039684e-01	1.000000000000000000e+00
4.756951390278055802e-01	1.000000000000000000e+00
4.758951790358071365e-01	1.000000000000000000e+00
4.760952190438087483e-01	1.000000000000000000e+00
4.762952590518103602e-01	1.000000000000000000e+00
4.764952990598119720e-01	1.000000000000000000e+00
4.766953390678135838e-01	1.000000000000000000e+00
4.768953790758151401e-01	1.000000000000000000e+00
4.770954190838167519e-01	1.000000000000000000e+00
4.772954590918183637e-01	1.000000000000000000e+00
4.774954990998199755e-01	1.000000000000000000e+00
4.776955391078215873e-01	1.000000000000000000e+00
4.778955791158231436e-01	1.000000000000000000e+00
4.780956191238247555e-01	1.000000000000000000e+00
4.782956591318263673e-01	1.000000000000000000e+00
4.784956991398279791e-01	1.000000000000000000e+00
4.786957391478295909e-01	1.000000000000000000e+00
4.788957791558311472e-01	1.000000000000000000e+00
4.790958191638327590e-01	1.000000000000000000e+00
4.792958591718343708e-01	1.000000000000000000e+00
4.794958991798359826e-01	1.000000000000000000e+00
4.796959391878375945e-01	1.000000000000000000e+00
4.798959791958391508e-01	1.000000000000000000e+00
4.800960192038407626e-01	1.000000000000000000e+00
4.802960592118423744e-01	1.000000000000000000e+00
4.804960992198439862e-01	1.000000000000000000e+00
4.806961392278455980e-01	1.000000000000000000e+00
4.808961792358471543e-01	1.000000000000000000e+00
4.810962192438487661e-01	1.000000000000000000e+00
4.812962592518503779e-01	1.000000000000000000e+00
4.814962992598519897e-01	1.000000000000000000e+00
4.816963392678535461e-01	1.000000000000000000e+00
4.818963792758551579e-01	1.000000000000000000e+00
4.820964192838567697e-01	1.000000000000000000e+00
4.822964592918583815e-01	1.000000000000000000e+00
4.824964992998599933e-01	1.000000000000000000e+00
4.826965393078615496e-01	1.000000000000000000e+00
4.828965793158631614e-01	1.000000000000000000e+00
4.830966193238647732e-01	1.000000000000000000e+00
4.832966593318663850e-01	1.000000000000000000e+00
4.834966993398679969e-01	1.000000000000000000e+00
4.836967393478695532e-01	1.000000000000000000e+00
4.838967793558711650e-01	1.000000000000000000e+00
4.840968193638727768e-01	1.000000000000000000e+00
4.842968593718743886e-01	1.000000000000000000e+00
4.844968993798760004e-01	1.000000000000000000e+00
4.846969393878775567e-01	1.000000000000000000e+00
4.848969793958791685e-01	1.000000000000000000e+00
4.850970194038807803e-01	1.000000000000000000e+00
4.852970594118823922e-01	1.000000000000000000e+00
4.854970994198840040e-01	1.000000000000000000e+00
4.856971394278855603e-01	1.000000000000000000e+00
4.858971794358871721e-01	1.000000000000000000e+00
4.860972194438887839e-01	1.000000000000000000e+00
4.862972594518903957e-01	1.000000000000000000e+00
4.864972994598919520e-01	1.000000000000000000e+00
4.866973394678935638e-01	1.000000000000000000e+00
4.868973794758951756e-01	1.000000000000000000e+00
4.870974194838967875e-01	1.000000000000000000e+00
4.872974594918983993e-01	1.000000000000000000e+00
4.874974994998999556e-01	1.000000000000000000e+00
4.876975395079015674e-01	1.000000000000000000e+00
4.878975795159031792e-01	1.000000000000000000e+00
4.880976195239047910e-01	1.000000000000000000e+00
4.882976595319064028e-01	1.000000000000000000e+00
4.884976995399079591e-01	1.000000000000000000e+00
4.886977395479095709e-01	1.000000000000000000e+00
4.888977795559111827e-01	1.000000000000000000e+00
4.890978195639127946e-01	1.000000000000000000e+00
4.892978595719144064e-01	1.000000000000000000e+00
4.894978995799159627e-01	1.000000000000000000e+00
4.896979395879175745e-01	1.000000000000000000e+00
4.898979795959191863e-01	1.000000000000000000e+00
4.900980196039207981e-01	1.000000000000000000e+00
4.902980596119224099e-01	1.000000000000000000e+00
4.904980996199239662e-01	1.000000000000000000e+00
4.906981396279255780e-01	1.000000000000000000e+00
4.908981796359271899e-01	1.000000000000000000e+00
4.910982196439288017e-01	1.000000000000000000e+00
4.912982596519304135e-01	1.000000000000000000e+00
4.914982996599319698e-01	1.000000000000000000e+00
4.916983396679335816e-01	1.000000000000000000e+00
4.918983796759351934e-01	1.000000000000000000e+00
4.920984196839368052e-01	1.000000000000000000e+00
4.922984596919383615e-01	1.000000000000000000e+00
4.924984996999399733e-01	1.000000000000000000e+00
4.926985397079415852e-01	1.000000000000000000e+00
4.928985797159431970e-01	1.000000000000000000e+00
4.930986197239448088e-01	1.000000000000000000e+00
4.932986597319463651e-01	1.000000000000000000e+00
4.934986997399479769e-01	1.000000000000000000e+00
4.936987397479495887e-01	1.000000000000000000e+00
4.938987797559512005e-01	1.000000000000000000e+00
4.940988197639528123e-01	1.000000000000000000e+00
4.942988597719543686e-01	1.000000000000000000e+00
4.944988997799559804e-01	1.000000000000000000e+00
4.946989397879575923e-01	1.000000000000000000e+00
4.948989797959592041e-01	1.000000000000000000e+00
4.950990198039608159e-01	1.000000000000000000e+00
4.952990598119623722e-01	1.000000000000000000e+00
4.954990998199639840e-01	1.000000000000000000e+00
4.956991398279655958e-01	1.000000000000000000e+00
4.958991798359672076e-01	1.000000000000000000e+00
4.960992198439688194e-01	1.000000000000000000e+00
4.962992598519703757e-01	1.000000000000000000e+00
4.964992998599719876e-01	1.000000000000000000e+00
4.966993398679735994e-01	1.000000000000000000e+00
4.968993798759752112e-01	1.000000000000000000e+00
4.970994198839768230e-01	1.000000000000000000e+00
4.972994598919783793e-01	1.000000000000000000e+00
4.974994998999799911e-01	1.000000000000000000e+00
4.976995399079816029e-01	1.000000000000000000e+00
4.978995799159832147e-01	1.000000000000000000e+00
4.980996199239847710e-01	1.000000000000000000e+00
4.982996599319863829e-01	1.000000000000000000e+00
4.984996999399879947e-01	1.000000000000000000e+00
4.986997399479896065e-01	1.000000000000000000e+00
4.988997799559912183e-01	1.000000000000000000e+00
4.990998199639927746e-01	1.000000000000000000e+00
4.992998599719943864e-01	1.000000000000000000e+00
4.994998999799959982e-01	1.000000000000000000e+00
4.996999399879976100e-01	1.000000000000000000e+00
4.998999799959992218e-01	1.000000000000000000e+00
5.001000200040007782e-01	1.000000000000000000e+00
5.003000600120024455e-01	1.000000000000000000e+00
5.005001000200040018e-01	1.000000000000000000e+00
5.007001400280055581e-01	1.000000000000000000e+00
5.009001800360072254e-01	1.000000000000000000e+00
5.011002200440087817e-01	1.000000000000000000e+00
5.013002600520104490e-01	1.000000000000000000e+00
5.015003000600120053e-01	1.000000000000000000e+00
5.017003400680135616e-01	1.000000000000000000e+00
5.019003800760152290e-01	1.000000000000000000e+00
5.021004200840167853e-01	1.000000000000000000e+00
5.023004600920184526e-01	1.000000000000000000e+00
5.025005001000200089e-01	1.000000000000000000e+00
5.027005401080215652e-01	1.000000000000000000e+00
5.029005801160232325e-01	1.000000000000000000e+00
5.031006201240247888e-01	1.000000000000000000e+00
5.033006601320264561e-01	1.000000000000000000e+00
5.035007001400280124e-01	1.000000000000000000e+00
5.037007401480295687e-01	1.000000000000000000e+00
5.039007801560312361e-01	1.000000000000000000e+00
5.041008201640327924e-01	1.000000000000000000e+00
5.043008601720344597e-01	1.000000000000000000e+00
5.045009001800360160e-01	1.000000000000000000e+00
5.047009401880375723e-01	1.000000000000000000e+00
5.049009801960392396e-01	1.000000000000000000e+00
5.051010202040407959e-01	1.000000000000000000e+00
5.053010602120424632e-01	1.000000000000000000e+00
5.055011002200440196e-01	1.000000000000000000e+00
5.057011402280455759e-01	1.000000000000000000e+00
5.059011802360472432e-01	1.000000000000000000e+00
5.061012202440487995e-01	1.000000000000000000e+00
5.063012602520504668e-01	1.000000000000000000e+00
5.065013002600520231e-01	1.000000000000000000e+00
5.067013402680535794e-01	1.000000000000000000e+00
5.069013802760552467e-01	1.000000000000000000e+00
5.071014202840568030e-01	1.000000000000000000e+00
5.073014602920583593e-01	1.000000000000000000e+00
5.075015003000600267e-01	1.000000000000000000e+00
5.077015403080615830e-01	1.000000000000000000e+00
5.079015803160632503e-01	1.000000000000000000e+00
5.081016203240648066e-01	1.000000000000000000e+00
5.083016603320663629e-01	1.000000000000000000e+00
5.085017003400680302e-01	1.000000000000000000e+00
5.087017403480695865e-01	1.000000000000000000e+00
5.089017803560712538e-01	1.000000000000000000e+00
5.091018203640728101e-01	1.000000000000000000e+00
5.093018603720743664e-01	1.000000000000000000e+00
5.095019003800760338e-01	1.000000000000000000e+00
5.097019403880775901e-01	1.000000000000000000e+00
5.099019803960792574e-01	1.000000000000000000e+00
5.101020204040808137e-01	1.000000000000000000e+00
5.103020604120823700e-01	1.000000000000000000e+00
5.105021004200840373e-01	1.000000000000000000e+00
5.107021404280855936e-01	1.000000000000000000e+00
5.109021804360872610e-01	1.000000000000000000e+00
5.111022204440888173e-01	1.000000000000000000e+00
5.113022604520903736e-01	1.000000000000000000e+00
5.115023004600920409e-01	1.000000000000000000e+00
5.117023404680935972e-01	1.000000000000000000e+00
5.119023804760952645e-01	1.000000000000000000e+00
5.121024204840968208e-01	1.000000000000000000e+00
5.123024604920983771e-01	1.000000000000000000e+00
5.125025005001000444e-01	1.000000000000000000e+00
5.127025405081016007e-01	1.000000000000000000e+00
5.129025805161032681e-01	1.000000000000000000e+00
5.131026205241048244e-01	1.000000000000000000e+00
5.133026605321063807e-01	1.000000000000000000e+00
5.135027005401080480e-01	1.000000000000000000e+00
5.137027405481096043e-01	1.000000000000000000e+00
5.139027805561112716e-01	1.000000000000000000e+00
5.141028205641128279e-01	1.000000000000000000e+00
5.143028605721143842e-01	1.000000000000000000e+00
5.145029005801160515e-01	1.000000000000000000e+00
5.147029405881176078e-01	1.000000000000000000e+00
5.149029805961192752e-01	1.000000000000000000e+00
5.151030206041208315e-01	1.000000000000000000e+00
5.153030606121223878e-01	1.000000000000000000e+00
5.155031006201240551e-01	1.000000000000000000e+00
5.157031406281256114e-01	1.000000000000000000e+00
5.159031806361272787e-01	1.000000000000000000e+00
5.161032206441288350e-01	1.000000000000000000e+00
5.163032606521303913e-01	1.000000000000000000e+00
5.165033006601320587e-01	1.000000000000000000e+00
5.167033406681336150e-01	1.000000000000000000e+00
5.169033806761352823e-01	1.000000000000000000e+00
5.171034206841368386e-01	1.000000000000000000e+00
5.173034606921383949e-01	1.000000000000000000e+00
5.175035007001400622e-01	1.000000000000000000e+00
5.177035407081416185e-01	1.000000000000000000e+00
5.179035807161431748e-01	1.000000000000000000e+00
5.181036207241448421e-01	1.000000000000000000e+00
5.183036607321463984e-01	1.000000000000000000e+00
5.185037007401480658e-01	1.000000000000000000e+00
5.187037407481496221e-01	1.000000000000000000e+00
5.189037807561511784e-01	1.000000000000000000e+00
5.191038207641528457e-01	1.000000000000000000e+00
5.193038607721544020e-01	1.000000000000000000e+00
5.195039007801560693e-01	1.000000000000000000e+00
5.197039407881576256e-01	1.000000000000000000e+00
5.199039807961591819e-01	1.000000000000000000e+00
5.201040208041608492e-01	1.000000000000000000e+00
5.203040608121624055e-01	1.000000000000000000e+00
5.205041008201640729e-01	1.000000000000000000e+00
5.207041408281656292e-01	1.000000000000000000e+00
5.209041808361671855e-01	1.000000000000000000e+00
5.211042208441688528e-01	1.000000000000000000e+00
5.213042608521704091e-01	1.000000000000000000e+00
5.215043008601720764e-01	1.000000000000000000e+00
5.217043408681736327e-01	1.000000000000000000e+00
5.219043808761751890e-01	1.000000000000000000e+00
5.221044208841768564e-01	1.000000000000000000e+00
5.223044608921784127e-01	1.000000000000000000e+00
5.225045009001800800e-01	1.000000000000000000e+00
5.227045409081816363e-01	1.000000000000000000e+00
5.229045809161831926e-01	1.000000000000000000e+00
5.231046209241848599e-01	1.000000000000000000e+00
5.233046609321864162e-01	1.000000000000000000e+00
5.235047009401880835e-01	1.000000000000000000e+00
5.237047409481896398e-01	1.000000000000000000e+00
5.239047809561911961e-01	1.000000000000000000e+00
5.241048209641928635e-01	1.000000000000000000e+00
5.243048609721944198e-01	1.000000000000000000e+00
5.245049009801960871e-01	1.000000000000000000e+00
5.247049409881976434e-01	1.000000000000000000e+00
5.249049809961991997e-01	1.000000000000000000e+00
5.251050210042008670e-01	1.000000000000000000e+00
5.253050610122024233e-01	1.000000000000000000e+00
5.255051010202040906e-01	1.000000000000000000e+00
5.257051410282056469e-01	1.000000000000000000e+00
5.259051810362072032e-01	1.000000000000000000e+00
5.261052210442088706e-01	1.000000000000000000e+00
5.263052610522104269e-01	1.000000000000000000e+00
5.265053010602120942e-01	1.000000000000000000e+00
5.267053410682136505e-01	1.000000000000000000e+00
5.269053810762152068e-01	1.000000000000000000e+00
5.271054210842168741e-01	1.000000000000000000e+00
5.273054610922184304e-01	1.000000000000000000e+00
5.275055011002200978e-01	1.000000000000000000e+00
5.277055411082216541e-01	1.000000000000000000e+00
5.279055811162232104e-01	1.000000000000000000e+00
5.281056211242248777e-01	1.000000000000000000e+00
5.283056611322264340e-01	1.000000000000000000e+00
5.285057011402281013e-01	1.000000000000000000e+00
5.287057411482296576e-01	1.000000000000000000e+00
5.289057811562312139e-01	1.000000000000000000e+00
5.291058211642328812e-01	1.000000000000000000e+00
5.293058611722344375e-01	1.000000000000000000e+00
5.295059011802359938e-01	1.000000000000000000e+00
5.297059411882376612e-01	1.000000000000000000e+00
5.299059811962392175e-01	1.000000000000000000e+00
5.301060212042408848e-01	1.000000000000000000e+00
5.303060612122424411e-01	1.000000000000000000e+00
5.305061012202439974e-01	1.000000000000000000e+00
5.307061412282456647e-01	1.000000000000000000e+00
5.309061812362472210e-01	1.000000000000000000e+00
5.311062212442488883e-01	1.000000000000000000e+00
5.313062612522504446e-01	1.000000000000000000e+00
5.315063012602520010e-01	1.000000000000000000e+00
5.317063412682536683e-01	1.000000000000000000e+00
5.319063812762552246e-01	1.000000000000000000e+00
5.321064212842568919e-01	1.000000000000000000e+00
5.323064612922584482e-01	1.000000000000000000e+00
5.325065013002600045e-01	1.000000000000000000e+00
5.327065413082616718e-01	1.000000000000000000e+00
5.329065813162632281e-01	1.000000000000000000e+00
5.331066213242648955e-01	1.000000000000000000e+00
5.333066613322664518e-01	1.000000000000000000e+00
5.335067013402680081e-01	1.000000000000000000e+00
5.337067413482696754e-01	1.000000000000000000e+00
5.339067813562712317e-01	1.000000000000000000e+00
5.341068213642728990e-01	1.000000000000000000e+00
5.343068613722744553e-01	1.000000000000000000e+00
5.345069013802760116e-01	1.000000000000000000e+00
5.347069413882776789e-01	1.000000000000000000e+00
5.349069813962792352e-01	1.000000000000000000e+00
5.351070214042809026e-01	1.000000000000000000e+00
5.353070614122824589e-01	1.000000000000000000e+00
5.355071014202840152e-01	1.000000000000000000e+00
5.357071414282856825e-01	1.000000000000000000e+00
5.359071814362872388e-01	1.000000000000000000e+00
5.361072214442889061e-01	1.000000000000000000e+00
5.363072614522904624e-01	1.000000000000000000e+00
5.365073014602920187e-01	1.000000000000000000e+00
5.367073414682936860e-01	1.000000000000000000e+00
5.369073814762952424e-01	1.000000000000000000e+00
5.371074214842969097e-01	1.000000000000000000e+00
5.373074614922984660e-01	1.000000000000000000e+00
5.375075015003000223e-01	1.000000000000000000e+00
5.377075415083016896e-01	1.000000000000000000e+00
5.379075815163032459e-01	1.000000000000000000e+00
5.381076215243049132e-01	1.000000000000000000e+00
5.383076615323064695e-01	1.000000000000000000e+00
5.385077015403080258e-01	1.000000000000000000e+00
5.387077415483096932e-01	1.000000000000000000e+00
5.389077815563112495e-01	1.000000000000000000e+00
5.391078215643129168e-01	1.000000000000000000e+00
5.393078615723144731e-01	1.000000000000000000e+00
5.395079015803160294e-01	1.000000000000000000e+00
5.397079415883176967e-01	1.000000000000000000e+00
5.399079815963192530e-01	1.000000000000000000e+00
5.401080216043209203e-01	1.000000000000000000e+00
5.403080616123224766e-01	1.000000000000000000e+00
5.405081016203240329e-01	1.000000000000000000e+00
5.407081416283257003e-01	1.000000000000000000e+00
5.409081816363272566e-01	1.000000000000000000e+00
5.411082216443288129e-01	1.000000000000000000e+00
5.413082616523304802e-01	1.000000000000000000e+00
5.415083016603320365e-01	1.000000000000000000e+00
5.417083416683337038e-01	1.000000000000000000e+00
5.419083816763352601e-01	1.000000000000000000e+00
5.421084216843368164e-01	1.000000000000000000e+00
5.423084616923384838e-01	1.000000000000000000e+00
5.425085017003400401e-01	1.000000000000000000e+00
5.427085417083417074e-01	1.000000000000000000e+00
5.429085817163432637e-01	1.000000000000000000e+00
5.431086217243448200e-01	1.000000000000000000e+00
5.433086617323464873e-01	1.000000000000000000e+00
5.435087017403480436e-01	1.000000000000000000e+00
5.437087417483497109e-01	1.000000000000000000e+00
5.439087817563512672e-01	1.000000000000000000e+00
5.441088217643528235e-01	1.000000000000000000e+00
5.443088617723544909e-01	1.000000000000000000e+00
5.445089017803560472e-01	1.000000000000000000e+00
5.447089417883577145e-01	1.000000000000000000e+00
5.449089817963592708e-01	1.000000000000000000e+00
5.451090218043608271e-01	1.000000000000000000e+00
5.453090618123624944e-01	1.000000000000000000e+00
5.455091018203640507e-01	1.000000000000000000e+00
5.457091418283657180e-01	1.000000000000000000e+00
5.459091818363672743e-01	1.000000000000000000e+00
5.461092218443688306e-01	1.000000000000000000e+00
5.463092618523704980e-01	1.000000000000000000e+00
5.465093018603720543e-01	1.000000000000000000e+00
5.467093418683737216e-01	1.000000000000000000e+00
5.469093818763752779e-01	1.000000000000000000e+00
5.471094218843768342e-01	1.000000000000000000e+00
5.473094618923785015e-01	1.000000000000000000e+00
5.475095019003800578e-01	1.000000000000000000e+00
5.477095419083817252e-01	1.000000000000000000e+00
5.479095819163832815e-01	1.000000000000000000e+00
5.481096219243848378e-01	1.000000000000000000e+00
5.483096619323865051e-01	1.000000000000000000e+00
5.485097019403880614e-01	1.000000000000000000e+00
5.487097419483897287e-01	1.000000000000000000e+00
5.489097819563912850e-01	1.000000000000000000e+00
5.491098219643928413e-01	1.000000000000000000e+00
5.493098619723945086e-01	1.000000000000000000e+00
5.495099019803960649e-01	1.000000000000000000e+00
5.497099419883977323e-01	1.000000000000000000e+00
5.499099819963992886e-01	1.000000000000000000e+00
5.501100220044008449e-01	1.000000000000000000e+00
5.503100620124025122e-01	1.000000000000000000e+00
5.505101020204040685e-01	1.000000000000000000e+00
5.507101420284057358e-01	1.000000000000000000e+00
5.509101820364072921e-01	1.000000000000000000e+00
5.511102220444088484e-01	1.000000000000000000e+00
5.513102620524105157e-01	1.000000000000000000e+00
5.515103020604120720e-01	1.000000000000000000e+00
5.517103420684137394e-01	1.000000000000000000e+00
5.519103820764152957e-01	1.000000000000000000e+00
5.521104220844168520e-01	1.000000000000000000e+00
5.523104620924185193e-01	1.000000000000000000e+00
5.525105021004200756e-01	1.000000000000000000e+00
5.527105421084216319e-01	1.000000000000000000e+00
5.529105821164232992e-01	1.000000000000000000e+00
5.531106221244248555e-01	1.000000000000000000e+00
5.533106621324265229e-01	1.000000000000000000e+00
5.535107021404280792e-01	1.000000000000000000e+00
5.537107421484296355e-01	1.000000000000000000e+00
5.539107821564313028e-01	1.000000000000000000e+00
5.541108221644328591e-01	1.000000000000000000e+00
5.543108621724345264e-01	1.000000000000000000e+00
5.545109021804360827e-01	1.000000000000000000e+00
5.547109421884376390e-01	1.000000000000000000e+00
5.549109821964393063e-01	1.000000000000000000e+00
5.551110222044408626e-01	1.000000000000000000e+00
5.553110622124425300e-01	1.000000000000000000e+00
5.555111022204440863e-01	1.000000000000000000e+00
5.557111422284456426e-01	1.000000000000000000e+00
5.559111822364473099e-01	1.000000000000000000e+00
5.561112222444488662e-01	1.000000000000000000e+00
5.563112622524505335e-01	1.000000000000000000e+00
5.565113022604520898e-01	1.000000000000000000e+00
5.567113422684536461e-01	1.000000000000000000e+00
5.569113822764553134e-01	1.000000000000000000e+00
5.571114222844568697e-01	1.000000000000000000e+00
5.573114622924585371e-01	1.000000000000000000e+00
5.575115023004600934e-01	1.000000000000000000e+00
5.577115423084616497e-01	1.000000000000000000e+00
5.579115823164633170e-01	1.000000000000000000e+00
5.581116223244648733e-01	1.000000000000000000e+00
5.583116623324665406e-01	1.000000000000000000e+00
5.585117023404680969e-01	1.000000000000000000e+00
5.587117423484696532e-01	1.000000000000000000e+00
5.589117823564713206e-01	1.000000000000000000e+00
5.591118223644728769e-01	1.000000000000000000e+00
5.593118623724745442e-01	1.000000000000000000e+00
5.595119023804761005e-01	1.000000000000000000e+00
5.597119423884776568e-01	1.000000000000000000e+00
5.599119823964793241e-01	1.000000000000000000e+00
5.601120224044808804e-01	1.000000000000000000e+00
5.603120624124825477e-01	1.000000000000000000e+00
5.605121024204841040e-01	1.000000000000000000e+00
5.607121424284856603e-01	1.000000000000000000e+00
5.609121824364873277e-01	1.000000000000000000e+00
5.611122224444888840e-01	1.000000000000000000e+00
5.613122624524905513e-01	1.000000000000000000e+00
5.615123024604921076e-01	1.000000000000000000e+00
5.617123424684936639e-01	1.000000000000000000e+00
5.619123824764953312e-01	1.000000000000000000e+00
5.621124224844968875e-01	1.000000000000000000e+00
5.623124624924985548e-01	1.000000000000000000e+00
5.625125025005001111e-01	1.000000000000000000e+00
5.627125425085016674e-01	1.000000000000000000e+00
5.629125825165033348e-01	1.000000000000000000e+00
5.631126225245048911e-01	1.000000000000000000e+00
5.633126625325064474e-01	1.000000000000000000e+00
5.635127025405081147e-01	1.000000000000000000e+00
5.637127425485096710e-01	1.000000000000000000e+00
5.639127825565113383e-01	1.000000000000000000e+00
5.641128225645128946e-01	1.000000000000000000e+00
5.643128625725144509e-01	1.000000000000000000e+00
5.645129025805161183e-01	1.000000000000000000e+00
5.647129425885176746e-01	1.000000000000000000e+00
5.649129825965193419e-01	1.000000000000000000e+00
5.651130226045208982e-01	1.000000000000000000e+00
5.653130626125224545e-01	1.000000000000000000e+00
5.655131026205241218e-01	1.000000000000000000e+00
5.657131426285256781e-01	1.000000000000000000e+00
5.659131826365273454e-01	1.000000000000000000e+00
5.661132226445289017e-01	1.000000000000000000e+00
5.663132626525304580e-01	1.000000000000000000e+00
5.665133026605321254e-01	1.000000000000000000e+00
5.667133426685336817e-01	1.000000000000000000e+00
5.669133826765353490e-01	1.000000000000000000e+00
5.671134226845369053e-01	1.000000000000000000e+00
5.673134626925384616e-01	1.000000000000000000e+00
5.675135027005401289e-01	1.000000000000000000e+00
5.677135427085416852e-01	1.000000000000000000e+00
5.679135827165433525e-01	1.000000000000000000e+00
5.681136227245449088e-01	1.000000000000000000e+00
5.683136627325464652e-01	1.000000000000000000e+00
5.685137027405481325e-01	1.000000000000000000e+00
5.687137427485496888e-01	1.000000000000000000e+00
5.689137827565513561e-01	1.000000000000000000e+00
5.691138227645529124e-01	1.000000000000000000e+00
5.693138627725544687e-01	1.000000000000000000e+00
5.695139027805561360e-01	1.000000000000000000e+00
5.697139427885576923e-01	1.000000000000000000e+00
5.699139827965593597e-01	1.000000000000000000e+00
5.701140228045609160e-01	1.000000000000000000e+00
5.703140628125624723e-01	1.000000000000000000e+00
5.705141028205641396e-01	1.000000000000000000e+00
5.707141428285656959e-01	1.000000000000000000e+00
5.709141828365673632e-01	1.000000000000000000e+00
5.711142228445689195e-01	1.000000000000000000e+00
5.713142628525704758e-01	1.000000000000000000e+00
5.715143028605721431e-01	1.000000000000000000e+00
5.717143428685736994e-01	1.000000000000000000e+00
5.719143828765753668e-01	1.000000000000000000e+00
5.721144228845769231e-01	1.000000000000000000e+00
5.723144628925784794e-01	1.000000000000000000e+00
5.725145029005801467e-01	1.000000000000000000e+00
5.727145429085817030e-01	1.000000000000000000e+00
5.729145829165833703e-01	1.000000000000000000e+00
5.731146229245849266e-01	1.000000000000000000e+00
5.733146629325864829e-01	1.000000000000000000e+00
5.735147029405881502e-01	1.000000000000000000e+00
5.737147429485897066e-01	1.000000000000000000e+00
5.739147829565913739e-01	1.000000000000000000e+00
5.741148229645929302e-01	1.000000000000000000e+00
5.743148629725944865e-01	1.000000000000000000e+00
5.745149029805961538e-01	1.000000000000000000e+00
5.747149429885977101e-01	1.000000000000000000e+00
5.749149829965992664e-01	1.000000000000000000e+00
5.751150230046009337e-01	1.000000000000000000e+00
5.753150630126024900e-01	1.000000000000000000e+00
5.755151030206041574e-01	1.000000000000000000e+00
5.757151430286057137e-01	1.000000000000000000e+00
5.759151830366072700e-01	1.000000000000000000e+00
5.761152230446089373e-01	1.000000000000000000e+00
5.763152630526104936e-01	1.000000000000000000e+00
5.765153030606121609e-01	1.000000000000000000e+00
5.767153430686137172e-01	1.000000000000000000e+00
5.769153830766152735e-01	1.000000000000000000e+00
5.771154230846169408e-01	1.000000000000000000e+00
5.773154630926184971e-01	1.000000000000000000e+00
5.775155031006201645e-01	1.000000000000000000e+00
5.777155431086217208e-01	1.000000000000000000e+00
5.779155831166232771e-01	1.000000000000000000e+00
5.781156231246249444e-01	1.000000000000000000e+00
5.783156631326265007e-01	1.000000000000000000e+00
5.785157031406281680e-01	1.000000000000000000e+00
5.787157431486297243e-01	1.000000000000000000e+00
5.789157831566312806e-01	1.000000000000000000e+00
5.791158231646329480e-01	1.000000000000000000e+00
5.793158631726345043e-01	1.000000000000000000e+00
5.795159031806361716e-01	1.000000000000000000e+00
5.797159431886377279e-01	1.000000000000000000e+00
5.799159831966392842e-01	1.000000000000000000e+00
5.801160232046409515e-01	1.000000000000000000e+00
5.803160632126425078e-01	1.000000000000000000e+00
5.805161032206441751e-01	1.000000000000000000e+00
5.807161432286457314e-01	1.000000000000000000e+00
5.809161832366472877e-01	1.000000000000000000e+00
5.811162232446489551e-01	1.000000000000000000e+00
5.813162632526505114e-01	1.000000000000000000e+00
5.815163032606521787e-01	1.000000000000000000e+00
5.817163432686537350e-01	1.000000000000000000e+00
5.819163832766552913e-01	1.000000000000000000e+00
5.821164232846569586e-01	1.000000000000000000e+00
5.823164632926585149e-01	1.000000000000000000e+00
5.825165033006601822e-01	1.000000000000000000e+00
5.827165433086617385e-01	1.000000000000000000e+00
5.829165833166632948e-01	1.000000000000000000e+00
5.831166233246649622e-01	1.000000000000000000e+00
5.833166633326665185e-01	1.000000000000000000e+00
5.835167033406681858e-01	1.000000000000000000e+00
5.837167433486697421e-01	1.000000000000000000e+00
5.839167833566712984e-01	1.000000000000000000e+00
5.841168233646729657e-01	1.000000000000000000e+00
5.843168633726745220e-01	1.000000000000000000e+00
5.845169033806761894e-01	1.000000000000000000e+00
5.847169433886777457e-01	1.000000000000000000e+00
5.849169833966793020e-01	1.000000000000000000e+00
5.851170234046809693e-01	1.000000000000000000e+00
5.853170634126825256e-01	1.000000000000000000e+00
5.855171034206841929e-01	1.000000000000000000e+00
5.857171434286857492e-01	1.000000000000000000e+00
5.859171834366873055e-01	1.000000000000000000e+00
5.861172234446889728e-01	1.000000000000000000e+00
5.863172634526905291e-01	1.000000000000000000e+00
5.865173034606920854e-01	1.000000000000000000e+00
5.867173434686937528e-01	1.000000000000000000e+00
5.869173834766953091e-01	1.000000000000000000e+00
5.871174234846969764e-01	1.000000000000000000e+00
5.873174634926985327e-01	1.000000000000000000e+00
5.875175035007000890e-01	1.000000000000000000e+00
5.877175435087017563e-01	1.000000000000000000e+00
5.879175835167033126e-01	1.000000000000000000e+00
5.881176235247049799e-01	1.000000000000000000e+00
5.883176635327065362e-01	1.000000000000000000e+00
5.885177035407080925e-01	1.000000000000000000e+00
5.887177435487097599e-01	1.000000000000000000e+00
5.889177835567113162e-01	1.000000000000000000e+00
5.891178235647129835e-01	1.000000000000000000e+00
5.893178635727145398e-01	1.000000000000000000e+00
5.895179035807160961e-01	1.000000000000000000e+00
5.897179435887177634e-01	1.000000000000000000e+00
5.899179835967193197e-01	1.000000000000000000e+00
5.901180236047209871e-01	1.000000000000000000e+00
5.903180636127225434e-01	1.000000000000000000e+00
5.905181036207240997e-01	1.000000000000000000e+00
5.907181436287257670e-01	1.000000000000000000e+00
5.909181836367273233e-01	1.000000000000000000e+00
5.911182236447289906e-01	1.000000000000000000e+00
5.913182636527305469e-01	1.000000000000000000e+00
5.915183036607321032e-01	1.000000000000000000e+00
5.917183436687337705e-01	1.000000000000000000e+00
5.919183836767353268e-01	1.000000000000000000e+00
5.921184236847369942e-01	1.000000000000000000e+00
5.923184636927385505e-01	1.000000000000000000e+00
5.925185037007401068e-01	1.000000000000000000e+00
5.927185437087417741e-01	1.000000000000000000e+00
5.929185837167433304e-01	1.000000000000000000e+00
5.931186237247449977e-01	1.000000000000000000e+00
5.933186637327465540e-01	1.000000000000000000e+00
5.935187037407481103e-01	1.000000000000000000e+00
5.937187437487497776e-01	1.000000000000000000e+00
5.939187837567513339e-01	1.000000000000000000e+00
5.941188237647530013e-01	1.000000000000000000e+00
5.943188637727545576e-01	1.000000000000000000e+00
5.945189037807561139e-01	1.000000000000000000e+00
5.947189437887577812e-01	1.000000000000000000e+00
5.949189837967593375e-01	1.000000000000000000e+00
5.951190238047610048e-01	1.000000000000000000e+00
5.953190638127625611e-01	1.000000000000000000e+00
5.955191038207641174e-01	1.000000000000000000e+00
5.957191438287657848e-01	1.000000000000000000e+00
5.959191838367673411e-01	1.000000000000000000e+00
5.961192238447690084e-01	1.000000000000000000e+00
5.963192638527705647e-01	1.000000000000000000e+00
5.965193038607721210e-01	1.000000000000000000e+00
5.967193438687737883e-01	1.000000000000000000e+00
5.969193838767753446e-01	1.000000000000000000e+00
5.971194238847770119e-01	1.000000000000000000e+00
5.973194638927785682e-01	1.000000000000000000e+00
5.975195039007801245e-01	1.000000000000000000e+00
5.977195439087817919e-01	1.000000000000000000e+00
5.979195839167833482e-01	1.000000000000000000e+00
5.981196239247849045e-01	1.000000000000000000e+00
5.983196639327865718e-01	1.000000000000000000e+00
5.985197039407881281e-01	1.000000000000000000e+00
5.987197439487897954e-01	1.000000000000000000e+00
5.989197839567913517e-01	1.000000000000000000e+00
5.991198239647929080e-01	1.000000000000000000e+00
5.993198639727945753e-01	1.000000000000000000e+00
5.995199039807961316e-01	1.000000000000000000e+00
5.997199439887977990e-01	1.000000000000000000e+00
5.999199839967993553e-01	1.000000000000000000e+00
6.001200240048009116e-01	1.000000000000000000e+00
6.003200640128025789e-01	1.000000000000000000e+00
6.005201040208041352e-01	1.000000000000000000e+00
6.007201440288058025e-01	1.000000000000000000e+00
6.009201840368073588e-01	1.000000000000000000e+00
6.011202240448089151e-01	1.000000000000000000e+00
6.013202640528105825e-01	1.000000000000000000e+00
6.015203040608121388e-01	1.000000000000000000e+00
6.017203440688138061e-01	1.000000000000000000e+00
6.019203840768153624e-01	1.000000000000000000e+00
6.021204240848169187e-01	1.000000000000000000e+00
6.023204640928185860e-01	1.000000000000000000e+00
6.025205041008201423e-01	1.000000000000000000e+00
6.027205441088218096e-01	1.000000000000000000e+00
6.029205841168233659e-01	1.000000000000000000e+00
6.031206241248249222e-01	1.000000000000000000e+00
6.033206641328265896e-01	1.000000000000000000e+00
6.035207041408281459e-01	1.000000000000000000e+00
6.037207441488298132e-01	1.000000000000000000e+00
6.039207841568313695e-01	1.000000000000000000e+00
6.041208241648329258e-01	1.000000000000000000e+00
6.043208641728345931e-01	1.000000000000000000e+00
6.045209041808361494e-01	1.000000000000000000e+00
6.047209441888378167e-01	1.000000000000000000e+00
6.049209841968393730e-01	1.000000000000000000e+00
6.051210242048409294e-01	1.000000000000000000e+00
6.053210642128425967e-01	1.000000000000000000e+00
6.055211042208441530e-01	1.000000000000000000e+00
6.057211442288458203e-01	1.000000000000000000e+00
6.059211842368473766e-01	1.000000000000000000e+00
6.061212242448489329e-01	1.000000000000000000e+00
6.063212642528506002e-01	1.000000000000000000e+00
6.065213042608521565e-01	1.000000000000000000e+00
6.067213442688538239e-01	1.000000000000000000e+00
6.069213842768553802e-01	1.000000000000000000e+00
6.071214242848569365e-01	1.000000000000000000e+00
6.073214642928586038e-01	1.000000000000000000e+00
6.075215043008601601e-01	1.000000000000000000e+00
6.077215443088618274e-01	1.000000000000000000e+00
6.079215843168633837e-01	1.000000000000000000e+00
6.081216243248649400e-01	1.000000000000000000e+00
6.083216643328666073e-01	1.000000000000000000e+00
6.085217043408681636e-01	1.000000000000000000e+00
6.087217443488698310e-01	1.000000000000000000e+00
6.089217843568713873e-01	1.000000000000000000e+00
6.091218243648729436e-01	1.000000000000000000e+00
6.093218643728746109e-01	1.000000000000000000e+00
6.095219043808761672e-01	1.000000000000000000e+00
6.097219443888777235e-01	1.000000000000000000e+00
6.099219843968793908e-01	1.000000000000000000e+00
6.101220244048809471e-01	1.000000000000000000e+00
6.103220644128826144e-01	1.000000000000000000e+00
6.105221044208841708e-01	1.000000000000000000e+00
6.107221444288857271e-01	1.000000000000000000e+00
6.109221844368873944e-01	1.000000000000000000e+00
6.111222244448889507e-01	1.000000000000000000e+00
6.113222644528906180e-01	1.000000000000000000e+00
6.115223044608921743e-01	1.000000000000000000e+00
6.117223444688937306e-01	1.000000000000000000e+00
6.119223844768953979e-01	1.000000000000000000e+00
6.121224244848969542e-01	1.000000000000000000e+00
6.123224644928986216e-01	1.000000000000000000e+00
6.125225045009001779e-01	1.000000000000000000e+00
6.127225445089017342e-01	1.000000000000000000e+00
6.129225845169034015e-01	1.000000000000000000e+00
6.131226245249049578e-01	1.000000000000000000e+00
6.133226645329066251e-01	1.000000000000000000e+00
6.135227045409081814e-01	1.000000000000000000e+00
6.137227445489097377e-01	1.000000000000000000e+00
6.139227845569114050e-01	1.000000000000000000e+00
6.141228245649129613e-01	1.000000000000000000e+00
6.143228645729146287e-01	1.000000000000000000e+00
6.145229045809161850e-01	1.000000000000000000e+00
6.147229445889177413e-01	1.000000000000000000e+00
6.149229845969194086e-01	1.000000000000000000e+00
6.151230246049209649e-01	1.000000000000000000e+00
6.153230646129226322e-01	1.000000000000000000e+00
6.155231046209241885e-01	1.000000000000000000e+00
6.157231446289257448e-01	1.000000000000000000e+00
6.159231846369274121e-01	1.000000000000000000e+00
6.161232246449289685e-01	1.000000000000000000e+00
6.163232646529306358e-01	1.000000000000000000e+00
6.165233046609321921e-01	1.000000000000000000e+00
6.167233446689337484e-01	1.000000000000000000e+00
6.169233846769354157e-01	1.000000000000000000e+00
6.171234246849369720e-01	1.000000000000000000e+00
6.173234646929386393e-01	1.000000000000000000e+00
6.175235047009401956e-01	1.000000000000000000e+00
6.177235447089417519e-01	1.000000000000000000e+00
6.179235847169434193e-01	1.000000000000000000e+00
6.181236247249449756e-01	1.000000000000000000e+00
6.183236647329466429e-01	1.000000000000000000e+00
6.185237047409481992e-01	1.000000000000000000e+00
6.187237447489497555e-01	1.000000000000000000e+00
6.189237847569514228e-01	1.000000000000000000e+00
6.191238247649529791e-01	1.000000000000000000e+00
6.193238647729546464e-01	1.000000000000000000e+00
6.195239047809562027e-01	1.000000000000000000e+00
6.197239447889577590e-01	1.000000000000000000e+00
6.199239847969594264e-01	1.000000000000000000e+00
6.201240248049609827e-01	1.000000000000000000e+00
6.203240648129625390e-01	1.000000000000000000e+00
6.205241048209642063e-01	1.000000000000000000e+00
6.207241448289657626e-01	1.000000000000000000e+00
6.209241848369674299e-01	1.000000000000000000e+00
6.211242248449689862e-01	1.000000000000000000e+00
6.213242648529705425e-01	1.000000000000000000e+00
6.215243048609722099e-01	1.000000000000000000e+00
6.217243448689737662e-01	1.000000000000000000e+00
6.219243848769754335e-01	1.000000000000000000e+00
6.221244248849769898e-01	1.000000000000000000e+00
6.223244648929785461e-01	1.000000000000000000e+00
6.225245049009802134e-01	1.000000000000000000e+00
6.227245449089817697e-01	1.000000000000000000e+00
6.229245849169834370e-01	1.000000000000000000e+00
6.231246249249849933e-01	1.000000000000000000e+00
6.233246649329865496e-01	1.000000000000000000e+00
6.235247049409882170e-01	1.000000000000000000e+00
6.237247449489897733e-01	1.000000000000000000e+00
6.239247849569914406e-01	1.000000000000000000e+00
6.241248249649929969e-01	1.000000000000000000e+00
6.243248649729945532e-01	1.000000000000000000e+00
6.245249049809962205e-01	1.000000000000000000e+00
6.247249449889977768e-01	1.000000000000000000e+00
6.249249849969994441e-01	1.000000000000000000e+00
6.251250250050010004e-01	1.000000000000000000e+00
6.253250650130025567e-01	1.000000000000000000e+00
6.255251050210042241e-01	1.000000000000000000e+00
6.257251450290057804e-01	1.000000000000000000e+00
6.259251850370074477e-01	1.000000000000000000e+00
6.261252250450090040e-01	1.000000000000000000e+00
6.263252650530105603e-01	1.000000000000000000e+00
6.265253050610122276e-01	1.000000000000000000e+00
6.267253450690137839e-01	1.000000000000000000e+00
6.269253850770154513e-01	1.000000000000000000e+00
6.271254250850170076e-01	1.000000000000000000e+00
6.273254650930185639e-01	1.000000000000000000e+00
6.275255051010202312e-01	1.000000000000000000e+00
6.277255451090217875e-01	1.000000000000000000e+00
6.279255851170234548e-01	1.000000000000000000e+00
6.281256251250250111e-01	1.000000000000000000e+00
6.283256651330265674e-01	1.000000000000000000e+00
6.285257051410282347e-01	1.000000000000000000e+00
6.287257451490297910e-01	1.000000000000000000e+00
6.289257851570314584e-01	1.000000000000000000e+00
6.291258251650330147e-01	1.000000000000000000e+00
6.293258651730345710e-01	1.000000000000000000e+00
6.295259051810362383e-01	1.000000000000000000e+00
6.297259451890377946e-01	1.000000000000000000e+00
6.299259851970394619e-01	1.000000000000000000e+00
6.301260252050410182e-01	1.000000000000000000e+00
6.303260652130425745e-01	1.000000000000000000e+00
6.305261052210442418e-01	1.000000000000000000e+00
6.307261452290457981e-01	1.000000000000000000e+00
6.309261852370474655e-01	1.000000000000000000e+00
6.311262252450490218e-01	1.000000000000000000e+00
6.313262652530505781e-01	1.000000000000000000e+00
6.315263052610522454e-01	1.000000000000000000e+00
6.317263452690538017e-01	1.000000000000000000e+00
6.319263852770553580e-01	1.000000000000000000e+00
6.321264252850570253e-01	1.000000000000000000e+00
6.323264652930585816e-01	1.000000000000000000e+00
6.325265053010602490e-01	1.000000000000000000e+00
6.327265453090618053e-01	1.000000000000000000e+00
6.329265853170633616e-01	1.000000000000000000e+00
6.331266253250650289e-01	1.000000000000000000e+00
6.333266653330665852e-01	1.000000000000000000e+00
6.335267053410682525e-01	1.000000000000000000e+00
6.337267453490698088e-01	1.000000000000000000e+00
6.339267853570713651e-01	1.000000000000000000e+00
6.341268253650730324e-01	1.000000000000000000e+00
6.343268653730745887e-01	1.000000000000000000e+00
6.345269053810762561e-01	1.000000000000000000e+00
6.347269453890778124e-01	1.000000000000000000e+00
6.349269853970793687e-01	1.000000000000000000e+00
6.351270254050810360e-01	1.000000000000000000e+00
6.353270654130825923e-01	1.000000000000000000e+00
6.355271054210842596e-01	1.000000000000000000e+00
6.357271454290858159e-01	1.000000000000000000e+00
6.359271854370873722e-01	1.000000000000000000e+00
6.361272254450890395e-01	1.000000000000000000e+00
6.363272654530905958e-01	1.000000000000000000e+00
6.365273054610922632e-01	1.000000000000000000e+00
6.367273454690938195e-01	1.000000000000000000e+00
6.369273854770953758e-01	1.000000000000000000e+00
6.371274254850970431e-01	1.000000000000000000e+00
6.373274654930985994e-01	1.000000000000000000e+00
6.375275055011002667e-01	1.000000000000000000e+00
6.377275455091018230e-01	1.000000000000000000e+00
6.379275855171033793e-01	1.000000000000000000e+00
6.381276255251050467e-01	1.000000000000000000e+00
6.383276655331066030e-01	1.000000000000000000e+00
6.385277055411082703e-01	1.000000000000000000e+00
6.387277455491098266e-01	1.000000000000000000e+00
6.389277855571113829e-01	1.000000000000000000e+00
6.391278255651130502e-01	1.000000000000000000e+00
6.393278655731146065e-01	1.000000000000000000e+00
6.395279055811162738e-01	1.000000000000000000e+00
6.397279455891178301e-01	1.000000000000000000e+00
6.399279855971193864e-01	1.000000000000000000e+00
6.401280256051210538e-01	1.000000000000000000e+00
6.403280656131226101e-01	1.000000000000000000e+00
6.405281056211242774e-01	1.000000000000000000e+00
6.407281456291258337e-01	1.000000000000000000e+00
6.409281856371273900e-01	1.000000000000000000e+00
6.411282256451290573e-01	1.000000000000000000e+00
6.413282656531306136e-01	1.000000000000000000e+00
6.415283056611322809e-01	1.000000000000000000e+00
6.417283456691338372e-01	1.000000000000000000e+00
6.419283856771353935e-01	1.000000000000000000e+00
6.421284256851370609e-01	1.000000000000000000e+00
6.423284656931386172e-01	1.000000000000000000e+00
6.425285057011402845e-01	1.000000000000000000e+00
6.427285457091418408e-01	1.000000000000000000e+00
6.429285857171433971e-01	1.000000000000000000e+00
6.431286257251450644e-01	1.000000000000000000e+00
6.433286657331466207e-01	1.000000000000000000e+00
6.435287057411481770e-01	1.000000000000000000e+00
6.437287457491498444e-01	1.000000000000000000e+00
6.439287857571514007e-01	1.000000000000000000e+00
6.441288257651530680e-01	1.000000000000000000e+00
6.443288657731546243e-01	1.000000000000000000e+00
6.445289057811561806e-01	1.000000000000000000e+00
6.447289457891578479e-01	1.000000000000000000e+00
6.449289857971594042e-01	1.000000000000000000e+00
6.451290258051610715e-01	1.000000000000000000e+00
6.453290658131626278e-01	1.000000000000000000e+00
6.455291058211641841e-01	1.000000000000000000e+00
6.457291458291658515e-01	1.000000000000000000e+00
6.459291858371674078e-01	1.000000000000000000e+00
6.461292258451690751e-01	1.000000000000000000e+00
6.463292658531706314e-01	1.000000000000000000e+00
6.465293058611721877e-01	1.000000000000000000e+00
6.467293458691738550e-01	1.000000000000000000e+00
6.469293858771754113e-01	1.000000000000000000e+00
6.471294258851770786e-01	1.000000000000000000e+00
6.473294658931786349e-01	1.000000000000000000e+00
6.475295059011801913e-01	1.000000000000000000e+00
6.477295459091818586e-01	1.000000000000000000e+00
6.479295859171834149e-01	1.000000000000000000e+00
6.481296259251850822e-01	1.000000000000000000e+00
6.483296659331866385e-01	1.000000000000000000e+00
6.485297059411881948e-01	1.000000000000000000e+00
6.487297459491898621e-01	1.000000000000000000e+00
6.489297859571914184e-01	1.000000000000000000e+00
6.491298259651930858e-01	1.000000000000000000e+00
6.493298659731946421e-01	1.000000000000000000e+00
6.495299059811961984e-01	1.000000000000000000e+00
6.497299459891978657e-01	1.000000000000000000e+00
6.499299859971994220e-01	1.000000000000000000e+00
6.501300260052010893e-01	1.000000000000000000e+00
6.503300660132026456e-01	1.000000000000000000e+00
6.505301060212042019e-01	1.000000000000000000e+00
6.507301460292058692e-01	1.000000000000000000e+00
6.509301860372074255e-01	1.000000000000000000e+00
6.511302260452090929e-01	1.000000000000000000e+00
6.513302660532106492e-01	1.000000000000000000e+00
6.515303060612122055e-01	1.000000000000000000e+00
6.517303460692138728e-01	1.000000000000000000e+00
6.519303860772154291e-01	1.000000000000000000e+00
6.521304260852170964e-01	1.000000000000000000e+00
6.523304660932186527e-01	1.000000000000000000e+00
6.525305061012202090e-01	1.000000000000000000e+00
6.527305461092218763e-01	1.000000000000000000e+00
6.529305861172234327e-01	1.000000000000000000e+00
6.531306261252251000e-01	1.000000000000000000e+00
6.533306661332266563e-01	1.000000000000000000e+00
6.535307061412282126e-01	1.000000000000000000e+00
6.537307461492298799e-01	1.000000000000000000e+00
6.539307861572314362e-01	1.000000000000000000e+00
6.541308261652331035e-01	1.000000000000000000e+00
6.543308661732346598e-01	1.000000000000000000e+00
6.545309061812362161e-01	1.000000000000000000e+00
6.547309461892378835e-01	1.000000000000000000e+00
6.549309861972394398e-01	1.000000000000000000e+00
6.551310262052409961e-01	1.000000000000000000e+00
6.553310662132426634e-01	1.000000000000000000e+00
6.555311062212442197e-01	1.000000000000000000e+00
6.557311462292458870e-01	1.000000000000000000e+00
6.559311862372474433e-01	1.000000000000000000e+00
6.561312262452489996e-01	1.000000000000000000e+00
6.563312662532506669e-01	1.000000000000000000e+00
6.565313062612522232e-01	1.000000000000000000e+00
6.567313462692538906e-01	1.000000000000000000e+00
6.569313862772554469e-01	1.000000000000000000e+00
6.571314262852570032e-01	1.000000000000000000e+00
6.573314662932586705e-01	1.000000000000000000e+00
6.575315063012602268e-01	1.000000000000000000e+00
6.577315463092618941e-01	1.000000000000000000e+00
6.579315863172634504e-01	1.000000000000000000e+00
6.581316263252650067e-01	1.000000000000000000e+00
6.583316663332666741e-01	1.000000000000000000e+00
6.585317063412682304e-01	1.000000000000000000e+00
6.587317463492698977e-01	1.000000000000000000e+00
6.589317863572714540e-01	1.000000000000000000e+00
6.591318263652730103e-01	1.000000000000000000e+00
6.593318663732746776e-01	1.000000000000000000e+00
6.595319063812762339e-01	1.000000000000000000e+00
6.597319463892779012e-01	1.000000000000000000e+00
6.599319863972794575e-01	1.000000000000000000e+00
6.601320264052810138e-01	1.000000000000000000e+00
6.603320664132826812e-01	1.000000000000000000e+00
6.605321064212842375e-01	1.000000000000000000e+00
6.607321464292859048e-01	1.000000000000000000e+00
6.609321864372874611e-01	1.000000000000000000e+00
6.611322264452890174e-01	1.000000000000000000e+00
6.613322664532906847e-01	1.000000000000000000e+00
6.615323064612922410e-01	1.000000000000000000e+00
6.617323464692939083e-01	1.000000000000000000e+00
6.619323864772954646e-01	1.000000000000000000e+00
6.621324264852970209e-01	1.000000000000000000e+00
6.623324664932986883e-01	1.000000000000000000e+00
6.625325065013002446e-01	1.000000000000000000e+00
6.627325465093019119e-01	1.000000000000000000e+00
6.629325865173034682e-01	1.000000000000000000e+00
6.631326265253050245e-01	1.000000000000000000e+00
6.633326665333066918e-01	1.000000000000000000e+00
6.635327065413082481e-01	1.000000000000000000e+00
6.637327465493099155e-01	1.000000000000000000e+00
6.639327865573114718e-01	1.000000000000000000e+00
6.641328265653130281e-01	1.000000000000000000e+00
6.643328665733146954e-01	1.000000000000000000e+00
6.645329065813162517e-01	1.000000000000000000e+00
6.647329465893179190e-01	1.000000000000000000e+00
6.649329865973194753e-01	1.000000000000000000e+00
6.651330266053210316e-01	1.000000000000000000e+00
6.653330666133226989e-01	1.000000000000000000e+00
6.655331066213242552e-01	1.000000000000000000e+00
6.657331466293259226e-01	1.000000000000000000e+00
6.659331866373274789e-01	1.000000000000000000e+00
6.661332266453290352e-01	1.000000000000000000e+00
6.663332666533307025e-01	1.000000000000000000e+00
6.665333066613322588e-01	1.000000000000000000e+00
6.667333466693338151e-01	1.000000000000000000e+00
6.669333866773354824e-01	1.000000000000000000e+00
6.671334266853370387e-01	1.000000000000000000e+00
6.673334666933387060e-01	1.000000000000000000e+00
6.675335067013402623e-01	1.000000000000000000e+00
6.677335467093418186e-01	1.000000000000000000e+00
6.679335867173434860e-01	1.000000000000000000e+00
6.681336267253450423e-01	1.000000000000000000e+00
6.683336667333467096e-01	1.000000000000000000e+00
6.685337067413482659e-01	1.000000000000000000e+00
6.687337467493498222e-01	1.000000000000000000e+00
6.689337867573514895e-01	1.000000000000000000e+00
6.691338267653530458e-01	1.000000000000000000e+00
6.693338667733547132e-01	1.000000000000000000e+00
6.695339067813562695e-01	1.000000000000000000e+00
6.697339467893578258e-01	1.000000000000000000e+00
6.699339867973594931e-01	1.000000000000000000e+00
6.701340268053610494e-01	1.000000000000000000e+00
6.703340668133627167e-01	1.000000000000000000e+00
6.705341068213642730e-01	1.000000000000000000e+00
6.707341468293658293e-01	1.000000000000000000e+00
6.709341868373674966e-01	1.000000000000000000e+00
6.711342268453690529e-01	1.000000000000000000e+00
6.713342668533707203e-01	1.000000000000000000e+00
6.715343068613722766e-01	1.000000000000000000e+00
6.717343468693738329e-01	1.000000000000000000e+00
6.719343868773755002e-01	1.000000000000000000e+00
6.721344268853770565e-01	1.000000000000000000e+00
6.723344668933787238e-01	1.000000000000000000e+00
6.725345069013802801e-01	1.000000000000000000e+00
6.727345469093818364e-01	1.000000000000000000e+00
6.729345869173835037e-01	1.000000000000000000e+00
6.731346269253850600e-01	1.000000000000000000e+00
6.733346669333867274e-01	1.000000000000000000e+00
6.735347069413882837e-01	1.000000000000000000e+00
6.737347469493898400e-01	1.000000000000000000e+00
6.739347869573915073e-01	1.000000000000000000e+00
6.741348269653930636e-01	1.000000000000000000e+00
6.743348669733947309e-01	1.000000000000000000e+00
6.745349069813962872e-01	1.000000000000000000e+00
6.747349469893978435e-01	1.000000000000000000e+00
6.749349869973995109e-01	1.000000000000000000e+00
6.751350270054010672e-01	1.000000000000000000e+00
6.753350670134027345e-01	1.000000000000000000e+00
6.755351070214042908e-01	1.000000000000000000e+00
6.757351470294058471e-01	1.000000000000000000e+00
6.759351870374075144e-01	1.000000000000000000e+00
6.761352270454090707e-01	1.000000000000000000e+00
6.763352670534107380e-01	1.000000000000000000e+00
6.765353070614122943e-01	1.000000000000000000e+00
6.767353470694138506e-01	1.000000000000000000e+00
6.769353870774155180e-01	1.000000000000000000e+00
6.771354270854170743e-01	1.000000000000000000e+00
6.773354670934186306e-01	1.000000000000000000e+00
6.775355071014202979e-01	1.000000000000000000e+00
6.777355471094218542e-01	1.000000000000000000e+00
6.779355871174235215e-01	1.000000000000000000e+00
6.781356271254250778e-01	1.000000000000000000e+00
6.783356671334266341e-01	1.000000000000000000e+00
6.785357071414283014e-01	1.000000000000000000e+00
6.787357471494298577e-01	1.000000000000000000e+00
6.789357871574315251e-01	1.000000000000000000e+00
6.791358271654330814e-01	1.000000000000000000e+00
6.793358671734346377e-01	1.000000000000000000e+00
6.795359071814363050e-01	1.000000000000000000e+00
6.797359471894378613e-01	1.000000000000000000e+00
6.799359871974395286e-01	1.000000000000000000e+00
6.801360272054410849e-01	1.000000000000000000e+00
6.803360672134426412e-01	1.000000000000000000e+00
6.805361072214443086e-01	1.000000000000000000e+00
6.807361472294458649e-01	1.000000000000000000e+00
6.809361872374475322e-01	1.000000000000000000e+00
6.811362272454490885e-01	1.000000000000000000e+00
6.813362672534506448e-01	1.000000000000000000e+00
6.815363072614523121e-01	1.000000000000000000e+00
6.817363472694538684e-01	1.000000000000000000e+00
6.819363872774555357e-01	1.000000000000000000e+00
6.821364272854570920e-01	1.000000000000000000e+00
6.823364672934586483e-01	1.000000000000000000e+00
6.825365073014603157e-01	1.000000000000000000e+00
6.827365473094618720e-01	1.000000000000000000e+00
6.829365873174635393e-01	1.000000000000000000e+00
6.831366273254650956e-01	1.000000000000000000e+00
6.833366673334666519e-01	1.000000000000000000e+00
6.835367073414683192e-01	1.000000000000000000e+00
6.837367473494698755e-01	1.000000000000000000e+00
6.839367873574715428e-01	1.000000000000000000e+00
6.841368273654730991e-01	1.000000000000000000e+00
6.843368673734746555e-01	1.000000000000000000e+00
6.845369073814763228e-01	1.000000000000000000e+00
6.847369473894778791e-01	1.000000000000000000e+00
6.849369873974795464e-01	1.000000000000000000e+00
6.851370274054811027e-01	1.000000000000000000e+00
6.853370674134826590e-01	1.000000000000000000e+00
6.855371074214843263e-01	1.000000000000000000e+00
6.857371474294858826e-01	1.000000000000000000e+00
6.859371874374875500e-01	1.000000000000000000e+00
6.861372274454891063e-01	1.000000000000000000e+00
6.863372674534906626e-01	1.000000000000000000e+00
6.865373074614923299e-01	1.000000000000000000e+00
6.867373474694938862e-01	1.000000000000000000e+00
6.869373874774955535e-01	1.000000000000000000e+00
6.871374274854971098e-01	1.000000000000000000e+00
6.873374674934986661e-01	1.000000000000000000e+00
6.875375075015003334e-01	1.000000000000000000e+00
6.877375475095018897e-01	1.000000000000000000e+00
6.879375875175035571e-01	1.000000000000000000e+00
6.881376275255051134e-01	1.000000000000000000e+00
6.883376675335066697e-01	1.000000000000000000e+00
6.885377075415083370e-01	1.000000000000000000e+00
6.887377475495098933e-01	1.000000000000000000e+00
6.889377875575114496e-01	1.000000000000000000e+00
6.891378275655131169e-01	1.000000000000000000e+00
6.893378675735146732e-01	1.000000000000000000e+00
6.895379075815163405e-01	1.000000000000000000e+00
6.897379475895178969e-01	1.000000000000000000e+00
6.899379875975194532e-01	1.000000000000000000e+00
6.901380276055211205e-01	1.000000000000000000e+00
6.903380676135226768e-01	1.000000000000000000e+00
6.905381076215243441e-01	1.000000000000000000e+00
6.907381476295259004e-01	1.000000000000000000e+00
6.909381876375274567e-01	1.000000000000000000e+00
6.911382276455291240e-01	1.000000000000000000e+00
6.913382676535306803e-01	1.000000000000000000e+00
6.915383076615323477e-01	1.000000000000000000e+00
6.917383476695339040e-01	1.000000000000000000e+00
6.919383876775354603e-01	1.000000000000000000e+00
6.921384276855371276e-01	1.000000000000000000e+00
6.923384676935386839e-01	1.000000000000000000e+00
6.925385077015403512e-01	1.000000000000000000e+00
6.927385477095419075e-01	1.000000000000000000e+00
6.929385877175434638e-01	1.000000000000000000e+00
6.931386277255451311e-01	1.000000000000000000e+00
6.933386677335466874e-01	1.000000000000000000e+00
6.935387077415483548e-01	1.000000000000000000e+00
6.937387477495499111e-01	1.000000000000000000e+00
6.939387877575514674e-01	1.000000000000000000e+00
6.941388277655531347e-01	1.000000000000000000e+00
6.943388677735546910e-01	1.000000000000000000e+00
6.945389077815563583e-01	1.000000000000000000e+00
6.947389477895579146e-01	1.000000000000000000e+00
6.949389877975594709e-01	1.000000000000000000e+00
6.951390278055611383e-01	1.000000000000000000e+00
6.953390678135626946e-01	1.000000000000000000e+00
6.955391078215643619e-01	1.000000000000000000e+00
6.957391478295659182e-01	1.000000000000000000e+00
6.959391878375674745e-01	1.000000000000000000e+00
6.961392278455691418e-01	1.000000000000000000e+00
6.963392678535706981e-01	1.000000000000000000e+00
6.965393078615723654e-01	1.000000000000000000e+00
6.967393478695739217e-01	1.000000000000000000e+00
6.969393878775754780e-01	1.000000000000000000e+00
6.971394278855771454e-01	1.000000000000000000e+00
6.973394678935787017e-01	1.000000000000000000e+00
6.975395079015803690e-01	1.000000000000000000e+00
6.977395479095819253e-01	1.000000000000000000e+00
6.979395879175834816e-01	1.000000000000000000e+00
6.981396279255851489e-01	1.000000000000000000e+00
6.983396679335867052e-01	1.000000000000000000e+00
6.985397079415883725e-01	1.000000000000000000e+00
6.987397479495899288e-01	1.000000000000000000e+00
6.989397879575914851e-01	1.000000000000000000e+00
6.991398279655931525e-01	1.000000000000000000e+00
6.993398679735947088e-01	1.000000000000000000e+00
6.995399079815963761e-01	1.000000000000000000e+00
6.997399479895979324e-01	1.000000000000000000e+00
6.999399879975994887e-01	1.000000000000000000e+00
7.001400280056011560e-01	1.000000000000000000e+00
7.003400680136027123e-01	1.000000000000000000e+00
7.005401080216042686e-01	1.000000000000000000e+00
7.007401480296059360e-01	1.000000000000000000e+00
7.009401880376074923e-01	1.000000000000000000e+00
7.011402280456091596e-01	1.000000000000000000e+00
7.013402680536107159e-01	1.000000000000000000e+00
7.015403080616122722e-01	1.000000000000000000e+00
7.017403480696139395e-01	1.000000000000000000e+00
7.019403880776154958e-01	1.000000000000000000e+00
7.021404280856171631e-01	1.000000000000000000e+00
7.023404680936187194e-01	1.000000000000000000e+00
7.025405081016202757e-01	1.000000000000000000e+00
7.027405481096219431e-01	1.000000000000000000e+00
7.029405881176234994e-01	1.000000000000000000e+00
7.031406281256251667e-01	1.000000000000000000e+00
7.033406681336267230e-01	1.000000000000000000e+00
7.035407081416282793e-01	1.000000000000000000e+00
7.037407481496299466e-01	1.000000000000000000e+00
7.039407881576315029e-01	1.000000000000000000e+00
7.041408281656331702e-01	1.000000000000000000e+00
7.043408681736347265e-01	1.000000000000000000e+00
7.045409081816362828e-01	1.000000000000000000e+00
7.047409481896379502e-01	1.000000000000000000e+00
7.049409881976395065e-01	1.000000000000000000e+00
7.051410282056411738e-01	1.000000000000000000e+00
7.053410682136427301e-01	1.000000000000000000e+00
7.055411082216442864e-01	1.000000000000000000e+00
7.057411482296459537e-01	1.000000000000000000e+00
7.059411882376475100e-01	1.000000000000000000e+00
7.061412282456491774e-01	1.000000000000000000e+00
7.063412682536507337e-01	1.000000000000000000e+00
7.065413082616522900e-01	1.000000000000000000e+00
7.067413482696539573e-01	1.000000000000000000e+00
7.069413882776555136e-01	1.000000000000000000e+00
7.071414282856571809e-01	1.000000000000000000e+00
7.073414682936587372e-01	1.000000000000000000e+00
7.075415083016602935e-01	1.000000000000000000e+00
7.077415483096619608e-01	1.000000000000000000e+00
7.079415883176635171e-01	1.000000000000000000e+00
7.081416283256651845e-01	1.000000000000000000e+00
7.083416683336667408e-01	1.000000000000000000e+00
7.085417083416682971e-01	1.000000000000000000e+00
7.087417483496699644e-01	1.000000000000000000e+00
7.089417883576715207e-01	1.000000000000000000e+00
7.091418283656731880e-01	1.000000000000000000e+00
7.093418683736747443e-01	1.000000000000000000e+00
7.095419083816763006e-01	1.000000000000000000e+00
7.097419483896779679e-01	1.000000000000000000e+00
7.099419883976795242e-01	1.000000000000000000e+00
7.101420284056811916e-01	1.000000000000000000e+00
7.103420684136827479e-01	1.000000000000000000e+00
7.105421084216843042e-01	1.000000000000000000e+00
7.107421484296859715e-01	1.000000000000000000e+00
7.109421884376875278e-01	1.000000000000000000e+00
7.111422284456891951e-01	1.000000000000000000e+00
7.113422684536907514e-01	1.000000000000000000e+00
7.115423084616923077e-01	1.000000000000000000e+00
7.117423484696939751e-01	1.000000000000000000e+00
7.119423884776955314e-01	1.000000000000000000e+00
7.121424284856970877e-01	1.000000000000000000e+00
7.123424684936987550e-01	1.000000000000000000e+00
7.125425085017003113e-01	1.000000000000000000e+00
7.127425485097019786e-01	1.000000000000000000e+00
7.129425885177035349e-01	1.000000000000000000e+00
7.131426285257050912e-01	1.000000000000000000e+00
7.133426685337067585e-01	1.000000000000000000e+00
7.135427085417083148e-01	1.000000000000000000e+00
7.137427485497099822e-01	1.000000000000000000e+00
7.139427885577115385e-01	1.000000000000000000e+00
7.141428285657130948e-01	1.000000000000000000e+00
7.143428685737147621e-01	1.000000000000000000e+00
7.145429085817163184e-01	1.000000000000000000e+00
7.147429485897179857e-01	1.000000000000000000e+00
7.149429885977195420e-01	1.000000000000000000e+00
7.151430286057210983e-01	1.000000000000000000e+00
7.153430686137227656e-01	1.000000000000000000e+00
7.155431086217243219e-01	1.000000000000000000e+00
7.157431486297259893e-01	1.000000000000000000e+00
7.159431886377275456e-01	1.000000000000000000e+00
7.161432286457291019e-01	1.000000000000000000e+00
7.163432686537307692e-01	1.000000000000000000e+00
7.165433086617323255e-01	1.000000000000000000e+00
7.167433486697339928e-01	1.000000000000000000e+00
7.169433886777355491e-01	1.000000000000000000e+00
7.171434286857371054e-01	1.000000000000000000e+00
7.173434686937387728e-01	1.000000000000000000e+00
7.175435087017403291e-01	1.000000000000000000e+00
7.177435487097419964e-01	1.000000000000000000e+00
7.179435887177435527e-01	1.000000000000000000e+00
7.181436287257451090e-01	1.000000000000000000e+00
7.183436687337467763e-01	1.000000000000000000e+00
7.185437087417483326e-01	1.000000000000000000e+00
7.187437487497499999e-01	1.000000000000000000e+00
7.189437887577515562e-01	1.000000000000000000e+00
7.191438287657531125e-01	1.000000000000000000e+00
7.193438687737547799e-01	1.000000000000000000e+00
7.195439087817563362e-01	1.000000000000000000e+00
7.197439487897580035e-01	1.000000000000000000e+00
7.199439887977595598e-01	1.000000000000000000e+00
7.201440288057611161e-01	1.000000000000000000e+00
7.203440688137627834e-01	1.000000000000000000e+00
7.205441088217643397e-01	1.000000000000000000e+00
7.207441488297660070e-01	1.000000000000000000e+00
7.209441888377675633e-01	1.000000000000000000e+00
7.211442288457691197e-01	1.000000000000000000e+00
7.213442688537707870e-01	1.000000000000000000e+00
7.215443088617723433e-01	1.000000000000000000e+00
7.217443488697740106e-01	1.000000000000000000e+00
7.219443888777755669e-01	1.000000000000000000e+00
7.221444288857771232e-01	1.000000000000000000e+00
7.223444688937787905e-01	1.000000000000000000e+00
7.225445089017803468e-01	1.000000000000000000e+00
7.227445489097819031e-01	1.000000000000000000e+00
7.229445889177835705e-01	1.000000000000000000e+00
7.231446289257851268e-01	1.000000000000000000e+00
7.233446689337867941e-01	1.000000000000000000e+00
7.235447089417883504e-01	1.000000000000000000e+00
7.237447489497899067e-01	1.000000000000000000e+00
7.239447889577915740e-01	1.000000000000000000e+00
7.241448289657931303e-01	1.000000000000000000e+00
7.243448689737947976e-01	1.000000000000000000e+00
7.245449089817963539e-01	1.000000000000000000e+00
7.247449489897979102e-01	1.000000000000000000e+00
7.249449889977995776e-01	1.000000000000000000e+00
7.251450290058011339e-01	1.000000000000000000e+00
7.253450690138028012e-01	1.000000000000000000e+00
7.255451090218043575e-01	1.000000000000000000e+00
7.257451490298059138e-01	1.000000000000000000e+00
7.259451890378075811e-01	1.000000000000000000e+00
7.261452290458091374e-01	1.000000000000000000e+00
7.263452690538108047e-01	1.000000000000000000e+00
7.265453090618123611e-01	1.000000000000000000e+00
7.267453490698139174e-01	1.000000000000000000e+00
7.269453890778155847e-01	1.000000000000000000e+00
7.271454290858171410e-01	1.000000000000000000e+00
7.273454690938188083e-01	1.000000000000000000e+00
7.275455091018203646e-01	1.000000000000000000e+00
7.277455491098219209e-01	1.000000000000000000e+00
7.279455891178235882e-01	1.000000000000000000e+00
7.281456291258251445e-01	1.000000000000000000e+00
7.283456691338268119e-01	1.000000000000000000e+00
7.285457091418283682e-01	1.000000000000000000e+00
7.287457491498299245e-01	1.000000000000000000e+00
7.289457891578315918e-01	1.000000000000000000e+00
7.291458291658331481e-01	1.000000000000000000e+00
7.293458691738348154e-01	1.000000000000000000e+00
7.295459091818363717e-01	1.000000000000000000e+00
7.297459491898379280e-01	1.000000000000000000e+00
7.299459891978395953e-01	1.000000000000000000e+00
7.301460292058411516e-01	1.000000000000000000e+00
7.303460692138428190e-01	1.000000000000000000e+00
7.305461092218443753e-01	1.000000000000000000e+00
7.307461492298459316e-01	1.000000000000000000e+00
7.309461892378475989e-01	1.000000000000000000e+00
7.311462292458491552e-01	1.000000000000000000e+00
7.313462692538508225e-01	1.000000000000000000e+00
7.315463092618523788e-01	1.000000000000000000e+00
7.317463492698539351e-01	1.000000000000000000e+00
7.319463892778556025e-01	1.000000000000000000e+00
7.321464292858571588e-01	1.000000000000000000e+00
7.323464692938588261e-01	1.000000000000000000e+00
7.325465093018603824e-01	1.000000000000000000e+00
7.327465493098619387e-01	1.000000000000000000e+00
7.329465893178636060e-01	1.000000000000000000e+00
7.331466293258651623e-01	1.000000000000000000e+00
7.333466693338668296e-01	1.000000000000000000e+00
7.335467093418683859e-01	1.000000000000000000e+00
7.337467493498699422e-01	1.000000000000000000e+00
7.339467893578716096e-01	1.000000000000000000e+00
7.341468293658731659e-01	1.000000000000000000e+00
7.343468693738747222e-01	1.000000000000000000e+00
7.345469093818763895e-01	1.000000000000000000e+00
7.347469493898779458e-01	1.000000000000000000e+00
7.349469893978796131e-01	1.000000000000000000e+00
7.351470294058811694e-01	1.000000000000000000e+00
7.353470694138827257e-01	1.000000000000000000e+00
7.355471094218843930e-01	1.000000000000000000e+00
7.357471494298859493e-01	1.000000000000000000e+00
7.359471894378876167e-01	1.000000000000000000e+00
7.361472294458891730e-01	1.000000000000000000e+00
7.363472694538907293e-01	1.000000000000000000e+00
7.365473094618923966e-01	1.000000000000000000e+00
7.367473494698939529e-01	1.000000000000000000e+00
7.369473894778956202e-01	1.000000000000000000e+00
7.371474294858971765e-01	1.000000000000000000e+00
7.373474694938987328e-01	1.000000000000000000e+00
7.375475095019004002e-01	1.000000000000000000e+00
7.377475495099019565e-01	1.000000000000000000e+00
7.379475895179036238e-01	1.000000000000000000e+00
7.381476295259051801e-01	1.000000000000000000e+00
7.383476695339067364e-01	1.000000000000000000e+00
7.385477095419084037e-01	1.000000000000000000e+00
7.387477495499099600e-01	1.000000000000000000e+00
7.389477895579116273e-01	1.000000000000000000e+00
7.391478295659131836e-01	1.000000000000000000e+00
7.393478695739147399e-01	1.000000000000000000e+00
7.395479095819164073e-01	1.000000000000000000e+00
7.397479495899179636e-01	1.000000000000000000e+00
7.399479895979196309e-01	1.000000000000000000e+00
7.401480296059211872e-01	1.000000000000000000e+00
7.403480696139227435e-01	1.000000000000000000e+00
7.405481096219244108e-01	1.000000000000000000e+00
7.407481496299259671e-01	1.000000000000000000e+00
7.409481896379276344e-01	1.000000000000000000e+00
7.411482296459291907e-01	1.000000000000000000e+00
7.413482696539307470e-01	1.000000000000000000e+00
7.415483096619324144e-01	1.000000000000000000e+00
7.417483496699339707e-01	1.000000000000000000e+00
7.419483896779356380e-01	1.000000000000000000e+00
7.421484296859371943e-01	1.000000000000000000e+00
7.423484696939387506e-01	1.000000000000000000e+00
7.425485097019404179e-01	1.000000000000000000e+00
7.427485497099419742e-01	1.000000000000000000e+00
7.429485897179436416e-01	1.000000000000000000e+00
7.431486297259451979e-01	1.000000000000000000e+00
7.433486697339467542e-01	1.000000000000000000e+00
7.435487097419484215e-01	1.000000000000000000e+00
7.437487497499499778e-01	1.000000000000000000e+00
7.439487897579516451e-01	1.000000000000000000e+00
7.441488297659532014e-01	1.000000000000000000e+00
7.443488697739547577e-01	1.000000000000000000e+00
7.445489097819564250e-01	1.000000000000000000e+00
7.447489497899579813e-01	1.000000000000000000e+00
7.449489897979596487e-01	1.000000000000000000e+00
7.451490298059612050e-01	1.000000000000000000e+00
7.453490698139627613e-01	1.000000000000000000e+00
7.455491098219644286e-01	1.000000000000000000e+00
7.457491498299659849e-01	1.000000000000000000e+00
7.459491898379675412e-01	1.000000000000000000e+00
7.461492298459692085e-01	1.000000000000000000e+00
7.463492698539707648e-01	1.000000000000000000e+00
7.465493098619724321e-01	1.000000000000000000e+00
7.467493498699739884e-01	1.000000000000000000e+00
7.469493898779755447e-01	1.000000000000000000e+00
7.471494298859772121e-01	1.000000000000000000e+00
7.473494698939787684e-01	1.000000000000000000e+00
7.475495099019804357e-01	1.000000000000000000e+00
7.477495499099819920e-01	1.000000000000000000e+00
7.479495899179835483e-01	1.000000000000000000e+00
7.481496299259852156e-01	1.000000000000000000e+00
7.483496699339867719e-01	1.000000000000000000e+00
7.485497099419884393e-01	1.000000000000000000e+00
7.487497499499899956e-01	1.000000000000000000e+00
7.489497899579915519e-01	1.000000000000000000e+00
7.491498299659932192e-01	1.000000000000000000e+00
7.493498699739947755e-01	1.000000000000000000e+00
7.495499099819964428e-01	1.000000000000000000e+00
7.497499499899979991e-01	1.000000000000000000e+00
7.499499899979995554e-01	1.000000000000000000e+00
7.501500300060012227e-01	1.000000000000000000e+00
7.503500700140027790e-01	1.000000000000000000e+00
7.505501100220044464e-01	1.000000000000000000e+00
7.507501500300060027e-01	1.000000000000000000e+00
7.509501900380075590e-01	1.000000000000000000e+00
7.511502300460092263e-01	1.000000000000000000e+00
7.513502700540107826e-01	1.000000000000000000e+00
7.515503100620124499e-01	1.000000000000000000e+00
7.517503500700140062e-01	1.000000000000000000e+00
7.519503900780155625e-01	1.000000000000000000e+00
7.521504300860172298e-01	1.000000000000000000e+00
7.523504700940187861e-01	1.000000000000000000e+00
7.525505101020204535e-01	1.000000000000000000e+00
7.527505501100220098e-01	1.000000000000000000e+00
7.529505901180235661e-01	1.000000000000000000e+00
7.531506301260252334e-01	1.000000000000000000e+00
7.533506701340267897e-01	1.000000000000000000e+00
7.535507101420284570e-01	1.000000000000000000e+00
7.537507501500300133e-01	1.000000000000000000e+00
7.539507901580315696e-01	1.000000000000000000e+00
7.541508301660332370e-01	1.000000000000000000e+00
7.543508701740347933e-01	1.000000000000000000e+00
7.545509101820364606e-01	1.000000000000000000e+00
7.547509501900380169e-01	1.000000000000000000e+00
7.549509901980395732e-01	1.000000000000000000e+00
7.551510302060412405e-01	1.000000000000000000e+00
7.553510702140427968e-01	1.000000000000000000e+00
7.555511102220444641e-01	1.000000000000000000e+00
7.557511502300460204e-01	1.000000000000000000e+00
7.559511902380475767e-01	1.000000000000000000e+00
7.561512302460492441e-01	1.000000000000000000e+00
7.563512702540508004e-01	1.000000000000000000e+00
7.565513102620524677e-01	1.000000000000000000e+00
7.567513502700540240e-01	1.000000000000000000e+00
7.569513902780555803e-01	1.000000000000000000e+00
7.571514302860572476e-01	1.000000000000000000e+00
7.573514702940588039e-01	1.000000000000000000e+00
7.575515103020603602e-01	1.000000000000000000e+00
7.577515503100620275e-01	1.000000000000000000e+00
7.579515903180635839e-01	1.000000000000000000e+00
7.581516303260652512e-01	1.000000000000000000e+00
7.583516703340668075e-01	1.000000000000000000e+00
7.585517103420683638e-01	1.000000000000000000e+00
7.587517503500700311e-01	1.000000000000000000e+00
7.589517903580715874e-01	1.000000000000000000e+00
7.591518303660732547e-01	1.000000000000000000e+00
7.593518703740748110e-01	1.000000000000000000e+00
7.595519103820763673e-01	1.000000000000000000e+00
7.597519503900780347e-01	1.000000000000000000e+00
7.599519903980795910e-01	1.000000000000000000e+00
7.601520304060812583e-01	1.000000000000000000e+00
7.603520704140828146e-01	1.000000000000000000e+00
7.605521104220843709e-01	1.000000000000000000e+00
7.607521504300860382e-01	1.000000000000000000e+00
7.609521904380875945e-01	1.000000000000000000e+00
7.611522304460892618e-01	1.000000000000000000e+00
7.613522704540908181e-01	1.000000000000000000e+00
7.615523104620923744e-01	1.000000000000000000e+00
7.617523504700940418e-01	1.000000000000000000e+00
7.619523904780955981e-01	1.000000000000000000e+00
7.621524304860972654e-01	1.000000000000000000e+00
7.623524704940988217e-01	1.000000000000000000e+00
7.625525105021003780e-01	1.000000000000000000e+00
7.627525505101020453e-01	1.000000000000000000e+00
7.629525905181036016e-01	1.000000000000000000e+00
7.631526305261052689e-01	1.000000000000000000e+00
7.633526705341068253e-01	1.000000000000000000e+00
7.635527105421083816e-01	1.000000000000000000e+00
7.637527505501100489e-01	1.000000000000000000e+00
7.639527905581116052e-01	1.000000000000000000e+00
7.641528305661132725e-01	1.000000000000000000e+00
7.643528705741148288e-01	1.000000000000000000e+00
7.645529105821163851e-01	1.000000000000000000e+00
7.647529505901180524e-01	1.000000000000000000e+00
7.649529905981196087e-01	1.000000000000000000e+00
7.651530306061212761e-01	1.000000000000000000e+00
7.653530706141228324e-01	1.000000000000000000e+00
7.655531106221243887e-01	1.000000000000000000e+00
7.657531506301260560e-01	1.000000000000000000e+00
7.659531906381276123e-01	1.000000000000000000e+00
7.661532306461292796e-01	1.000000000000000000e+00
7.663532706541308359e-01	1.000000000000000000e+00
7.665533106621323922e-01	1.000000000000000000e+00
7.667533506701340595e-01	1.000000000000000000e+00
7.669533906781356158e-01	1.000000000000000000e+00
7.671534306861372832e-01	1.000000000000000000e+00
7.673534706941388395e-01	1.000000000000000000e+00
7.675535107021403958e-01	1.000000000000000000e+00
7.677535507101420631e-01	1.000000000000000000e+00
7.679535907181436194e-01	1.000000000000000000e+00
7.681536307261451757e-01	1.000000000000000000e+00
7.683536707341468430e-01	1.000000000000000000e+00
7.685537107421483993e-01	1.000000000000000000e+00
7.687537507501500667e-01	1.000000000000000000e+00
7.689537907581516230e-01	1.000000000000000000e+00
7.691538307661531793e-01	1.000000000000000000e+00
7.693538707741548466e-01	1.000000000000000000e+00
7.695539107821564029e-01	1.000000000000000000e+00
7.697539507901580702e-01	1.000000000000000000e+00
7.699539907981596265e-01	1.000000000000000000e+00
7.701540308061611828e-01	1.000000000000000000e+00
7.703540708141628501e-01	1.000000000000000000e+00
7.705541108221644064e-01	1.000000000000000000e+00
7.707541508301660738e-01	1.000000000000000000e+00
7.709541908381676301e-01	1.000000000000000000e+00
7.711542308461691864e-01	1.000000000000000000e+00
7.713542708541708537e-01	1.000000000000000000e+00
7.715543108621724100e-01	1.000000000000000000e+00
7.717543508701740773e-01	1.000000000000000000e+00
7.719543908781756336e-01	1.000000000000000000e+00
7.721544308861771899e-01	1.000000000000000000e+00
7.723544708941788572e-01	1.000000000000000000e+00
7.725545109021804135e-01	1.000000000000000000e+00
7.727545509101820809e-01	1.000000000000000000e+00
7.729545909181836372e-01	1.000000000000000000e+00
7.731546309261851935e-01	1.000000000000000000e+00
7.733546709341868608e-01	1.000000000000000000e+00
7.735547109421884171e-01	1.000000000000000000e+00
7.737547509501900844e-01	1.000000000000000000e+00
7.739547909581916407e-01	1.000000000000000000e+00
7.741548309661931970e-01	1.000000000000000000e+00
7.743548709741948644e-01	1.000000000000000000e+00
7.745549109821964207e-01	1.000000000000000000e+00
7.747549509901980880e-01	1.000000000000000000e+00
7.749549909981996443e-01	1.000000000000000000e+00
7.751550310062012006e-01	1.000000000000000000e+00
7.753550710142028679e-01	1.000000000000000000e+00
7.755551110222044242e-01	1.000000000000000000e+00
7.757551510302060915e-01	1.000000000000000000e+00
7.759551910382076478e-01	1.000000000000000000e+00
7.761552310462092041e-01	1.000000000000000000e+00
7.763552710542108715e-01	1.000000000000000000e+00
7.765553110622124278e-01	1.000000000000000000e+00
7.767553510702140951e-01	1.000000000000000000e+00
7.769553910782156514e-01	1.000000000000000000e+00
7.771554310862172077e-01	1.000000000000000000e+00
7.773554710942188750e-01	1.000000000000000000e+00
7.775555111022204313e-01	1.000000000000000000e+00
7.777555511102220986e-01	1.000000000000000000e+00
7.779555911182236549e-01	1.000000000000000000e+00
7.781556311262252112e-01	1.000000000000000000e+00
7.783556711342268786e-01	1.000000000000000000e+00
7.785557111422284349e-01	1.000000000000000000e+00
7.787557511502301022e-01	1.000000000000000000e+00
7.789557911582316585e-01	1.000000000000000000e+00
7.791558311662332148e-01	1.000000000000000000e+00
7.793558711742348821e-01	1.000000000000000000e+00
7.795559111822364384e-01	1.000000000000000000e+00
7.797559511902379947e-01	1.000000000000000000e+00
7.799559911982396621e-01	1.000000000000000000e+00
7.801560312062412184e-01	1.000000000000000000e+00
7.803560712142428857e-01	1.000000000000000000e+00
7.805561112222444420e-01	1.000000000000000000e+00
7.807561512302459983e-01	1.000000000000000000e+00
7.809561912382476656e-01	1.000000000000000000e+00
7.811562312462492219e-01	1.000000000000000000e+00
7.813562712542508892e-01	1.000000000000000000e+00
7.815563112622524455e-01	1.000000000000000000e+00
7.817563512702540018e-01	1.000000000000000000e+00
7.819563912782556692e-01	1.000000000000000000e+00
7.821564312862572255e-01	1.000000000000000000e+00
7.823564712942588928e-01	1.000000000000000000e+00
7.825565113022604491e-01	1.000000000000000000e+00
7.827565513102620054e-01	1.000000000000000000e+00
7.829565913182636727e-01	1.000000000000000000e+00
7.831566313262652290e-01	1.000000000000000000e+00
7.833566713342668963e-01	1.000000000000000000e+00
7.835567113422684526e-01	1.000000000000000000e+00
7.837567513502700089e-01	1.000000000000000000e+00
7.839567913582716763e-01	1.000000000000000000e+00
7.841568313662732326e-01	1.000000000000000000e+00
7.843568713742748999e-01	1.000000000000000000e+00
7.845569113822764562e-01	1.000000000000000000e+00
7.847569513902780125e-01	1.000000000000000000e+00
7.849569913982796798e-01	1.000000000000000000e+00
7.851570314062812361e-01	1.000000000000000000e+00
7.853570714142829035e-01	1.000000000000000000e+00
7.855571114222844598e-01	1.000000000000000000e+00
7.857571514302860161e-01	1.000000000000000000e+00
7.859571914382876834e-01	1.000000000000000000e+00
7.861572314462892397e-01	1.000000000000000000e+00
7.863572714542909070e-01	1.000000000000000000e+00
7.865573114622924633e-01	1.000000000000000000e+00
7.867573514702940196e-01	1.000000000000000000e+00
7.869573914782956869e-01	1.000000000000000000e+00
7.871574314862972432e-01	1.000000000000000000e+00
7.873574714942989106e-01	1.000000000000000000e+00
7.875575115023004669e-01	1.000000000000000000e+00
7.877575515103020232e-01	1.000000000000000000e+00
7.879575915183036905e-01	1.000000000000000000e+00
7.881576315263052468e-01	1.000000000000000000e+00
7.883576715343069141e-01	1.000000000000000000e+00
7.885577115423084704e-01	1.000000000000000000e+00
7.887577515503100267e-01	1.000000000000000000e+00
7.889577915583116940e-01	1.000000000000000000e+00
7.891578315663132503e-01	1.000000000000000000e+00
7.893578715743149177e-01	1.000000000000000000e+00
7.895579115823164740e-01	1.000000000000000000e+00
7.897579515903180303e-01	1.000000000000000000e+00
7.899579915983196976e-01	1.000000000000000000e+00
7.901580316063212539e-01	1.000000000000000000e+00
7.903580716143229212e-01	1.000000000000000000e+00
7.905581116223244775e-01	1.000000000000000000e+00
7.907581516303260338e-01	1.000000000000000000e+00
7.909581916383277012e-01	1.000000000000000000e+00
7.911582316463292575e-01	1.000000000000000000e+00
7.913582716543308138e-01	1.000000000000000000e+00
7.915583116623324811e-01	1.000000000000000000e+00
7.917583516703340374e-01	1.000000000000000000e+00
7.919583916783357047e-01	1.000000000000000000e+00
7.921584316863372610e-01	1.000000000000000000e+00
7.923584716943388173e-01	1.000000000000000000e+00
7.925585117023404846e-01	1.000000000000000000e+00
7.927585517103420409e-01	1.000000000000000000e+00
7.929585917183437083e-01	1.000000000000000000e+00
7.931586317263452646e-01	1.000000000000000000e+00
7.933586717343468209e-01	1.000000000000000000e+00
7.935587117423484882e-01	1.000000000000000000e+00
7.937587517503500445e-01	1.000000000000000000e+00
7.939587917583517118e-01	1.000000000000000000e+00
7.941588317663532681e-01	1.000000000000000000e+00
7.943588717743548244e-01	1.000000000000000000e+00
7.945589117823564917e-01	1.000000000000000000e+00
7.947589517903580481e-01	1.000000000000000000e+00
7.949589917983597154e-01	1.000000000000000000e+00
7.951590318063612717e-01	1.000000000000000000e+00
7.953590718143628280e-01	1.000000000000000000e+00
7.955591118223644953e-01	1.000000000000000000e+00
7.957591518303660516e-01	1.000000000000000000e+00
7.959591918383677189e-01	1.000000000000000000e+00
7.961592318463692752e-01	1.000000000000000000e+00
7.963592718543708315e-01	1.000000000000000000e+00
7.965593118623724989e-01	1.000000000000000000e+00
7.967593518703740552e-01	1.000000000000000000e+00
7.969593918783757225e-01	1.000000000000000000e+00
7.971594318863772788e-01	1.000000000000000000e+00
7.973594718943788351e-01	1.000000000000000000e+00
7.975595119023805024e-01	1.000000000000000000e+00
7.977595519103820587e-01	1.000000000000000000e+00
7.979595919183837260e-01	1.000000000000000000e+00
7.981596319263852823e-01	1.000000000000000000e+00
7.983596719343868386e-01	1.000000000000000000e+00
7.985597119423885060e-01	1.000000000000000000e+00
7.987597519503900623e-01	1.000000000000000000e+00
7.989597919583917296e-01	1.000000000000000000e+00
7.991598319663932859e-01	1.000000000000000000e+00
7.993598719743948422e-01	1.000000000000000000e+00
7.995599119823965095e-01	1.000000000000000000e+00
7.997599519903980658e-01	1.000000000000000000e+00
7.999599919983997331e-01	1.000000000000000000e+00
8.001600320064012895e-01	1.000000000000000000e+00
8.003600720144028458e-01	1.000000000000000000e+00
8.005601120224045131e-01	1.000000000000000000e+00
8.007601520304060694e-01	1.000000000000000000e+00
8.009601920384077367e-01	1.000000000000000000e+00
8.011602320464092930e-01	1.000000000000000000e+00
8.013602720544108493e-01	1.000000000000000000e+00
8.015603120624125166e-01	1.000000000000000000e+00
8.017603520704140729e-01	1.000000000000000000e+00
8.019603920784157403e-01	1.000000000000000000e+00
8.021604320864172966e-01	1.000000000000000000e+00
8.023604720944188529e-01	1.000000000000000000e+00
8.025605121024205202e-01	1.000000000000000000e+00
8.027605521104220765e-01	1.000000000000000000e+00
8.029605921184236328e-01	1.000000000000000000e+00
8.031606321264253001e-01	1.000000000000000000e+00
8.033606721344268564e-01	1.000000000000000000e+00
8.035607121424285237e-01	1.000000000000000000e+00
8.037607521504300800e-01	1.000000000000000000e+00
8.039607921584316363e-01	1.000000000000000000e+00
8.041608321664333037e-01	1.000000000000000000e+00
8.043608721744348600e-01	1.000000000000000000e+00
8.045609121824365273e-01	1.000000000000000000e+00
8.047609521904380836e-01	1.000000000000000000e+00
8.049609921984396399e-01	1.000000000000000000e+00
8.051610322064413072e-01	1.000000000000000000e+00
8.053610722144428635e-01	1.000000000000000000e+00
8.055611122224445309e-01	1.000000000000000000e+00
8.057611522304460872e-01	1.000000000000000000e+00
8.059611922384476435e-01	1.000000000000000000e+00
8.061612322464493108e-01	1.000000000000000000e+00
8.063612722544508671e-01	1.000000000000000000e+00
8.065613122624525344e-01	1.000000000000000000e+00
8.067613522704540907e-01	1.000000000000000000e+00
8.069613922784556470e-01	1.000000000000000000e+00
8.071614322864573143e-01	1.000000000000000000e+00
8.073614722944588706e-01	1.000000000000000000e+00
8.075615123024605380e-01	1.000000000000000000e+00
8.077615523104620943e-01	1.000000000000000000e+00
8.079615923184636506e-01	1.000000000000000000e+00
8.081616323264653179e-01	1.000000000000000000e+00
8.083616723344668742e-01	1.000000000000000000e+00
8.085617123424685415e-01	1.000000000000000000e+00
8.087617523504700978e-01	1.000000000000000000e+00
8.089617923584716541e-01	1.000000000000000000e+00
8.091618323664733214e-01	1.000000000000000000e+00
8.093618723744748777e-01	1.000000000000000000e+00
8.095619123824765451e-01	1.000000000000000000e+00
8.097619523904781014e-01	1.000000000000000000e+00
8.099619923984796577e-01	1.000000000000000000e+00
8.101620324064813250e-01	1.000000000000000000e+00
8.103620724144828813e-01	1.000000000000000000e+00
8.105621124224845486e-01	1.000000000000000000e+00
8.107621524304861049e-01	1.000000000000000000e+00
8.109621924384876612e-01	1.000000000000000000e+00
8.111622324464893286e-01	1.000000000000000000e+00
8.113622724544908849e-01	1.000000000000000000e+00
8.115623124624925522e-01	1.000000000000000000e+00
8.117623524704941085e-01	1.000000000000000000e+00
8.119623924784956648e-01	1.000000000000000000e+00
8.121624324864973321e-01	1.000000000000000000e+00
8.123624724944988884e-01	1.000000000000000000e+00
8.125625125025005557e-01	1.000000000000000000e+00
8.127625525105021120e-01	1.000000000000000000e+00
8.129625925185036683e-01	1.000000000000000000e+00
8.131626325265053357e-01	1.000000000000000000e+00
8.133626725345068920e-01	1.000000000000000000e+00
8.135627125425085593e-01	1.000000000000000000e+00
8.137627525505101156e-01	1.000000000000000000e+00
8.139627925585116719e-01	1.000000000000000000e+00
8.141628325665133392e-01	1.000000000000000000e+00
8.143628725745148955e-01	1.000000000000000000e+00
8.145629125825164518e-01	1.000000000000000000e+00
8.147629525905181191e-01	1.000000000000000000e+00
8.149629925985196754e-01	1.000000000000000000e+00
8.151630326065213428e-01	1.000000000000000000e+00
8.153630726145228991e-01	1.000000000000000000e+00
8.155631126225244554e-01	1.000000000000000000e+00
8.157631526305261227e-01	1.000000000000000000e+00
8.159631926385276790e-01	1.000000000000000000e+00
8.161632326465293463e-01	1.000000000000000000e+00
8.163632726545309026e-01	1.000000000000000000e+00
8.165633126625324589e-01	1.000000000000000000e+00
8.167633526705341263e-01	1.000000000000000000e+00
8.169633926785356826e-01	1.000000000000000000e+00
8.171634326865373499e-01	1.000000000000000000e+00
8.173634726945389062e-01	1.000000000000000000e+00
8.175635127025404625e-01	1.000000000000000000e+00
8.177635527105421298e-01	1.000000000000000000e+00
8.179635927185436861e-01	1.000000000000000000e+00
8.181636327265453534e-01	1.000000000000000000e+00
8.183636727345469097e-01	1.000000000000000000e+00
8.185637127425484660e-01	1.000000000000000000e+00
8.187637527505501334e-01	1.000000000000000000e+00
8.189637927585516897e-01	1.000000000000000000e+00
8.191638327665533570e-01	1.000000000000000000e+00
8.193638727745549133e-01	1.000000000000000000e+00
8.195639127825564696e-01	1.000000000000000000e+00
8.197639527905581369e-01	1.000000000000000000e+00
8.199639927985596932e-01	1.000000000000000000e+00
8.201640328065613605e-01	1.000000000000000000e+00
8.203640728145629168e-01	1.000000000000000000e+00
8.205641128225644731e-01	1.000000000000000000e+00
8.207641528305661405e-01	1.000000000000000000e+00
8.209641928385676968e-01	1.000000000000000000e+00
8.211642328465693641e-01	1.000000000000000000e+00
8.213642728545709204e-01	1.000000000000000000e+00
8.215643128625724767e-01	1.000000000000000000e+00
8.217643528705741440e-01	1.000000000000000000e+00
8.219643928785757003e-01	1.000000000000000000e+00
8.221644328865773677e-01	1.000000000000000000e+00
8.223644728945789240e-01	1.000000000000000000e+00
8.225645129025804803e-01	1.000000000000000000e+00
8.227645529105821476e-01	1.000000000000000000e+00
8.229645929185837039e-01	1.000000000000000000e+00
8.231646329265853712e-01	1.000000000000000000e+00
8.233646729345869275e-01	1.000000000000000000e+00
8.235647129425884838e-01	1.000000000000000000e+00
8.237647529505901511e-01	1.000000000000000000e+00
8.239647929585917074e-01	1.000000000000000000e+00
8.241648329665933748e-01	1.000000000000000000e+00
8.243648729745949311e-01	1.000000000000000000e+00
8.245649129825964874e-01	1.000000000000000000e+00
8.247649529905981547e-01	1.000000000000000000e+00
8.249649929985997110e-01	1.000000000000000000e+00
8.251650330066012673e-01	1.000000000000000000e+00
8.253650730146029346e-01	1.000000000000000000e+00
8.255651130226044909e-01	1.000000000000000000e+00
8.257651530306061582e-01	1.000000000000000000e+00
8.259651930386077145e-01	1.000000000000000000e+00
8.261652330466092709e-01	1.000000000000000000e+00
8.263652730546109382e-01	1.000000000000000000e+00
8.265653130626124945e-01	1.000000000000000000e+00
8.267653530706141618e-01	1.000000000000000000e+00
8.269653930786157181e-01	1.000000000000000000e+00
8.271654330866172744e-01	1.000000000000000000e+00
8.273654730946189417e-01	1.000000000000000000e+00
8.275655131026204980e-01	1.000000000000000000e+00
8.277655531106221654e-01	1.000000000000000000e+00
8.279655931186237217e-01	1.000000000000000000e+00
8.281656331266252780e-01	1.000000000000000000e+00
8.283656731346269453e-01	1.000000000000000000e+00
8.285657131426285016e-01	1.000000000000000000e+00
8.287657531506301689e-01	1.000000000000000000e+00
8.289657931586317252e-01	1.000000000000000000e+00
8.291658331666332815e-01	1.000000000000000000e+00
8.293658731746349488e-01	1.000000000000000000e+00
8.295659131826365051e-01	1.000000000000000000e+00
8.297659531906381725e-01	1.000000000000000000e+00
8.299659931986397288e-01	1.000000000000000000e+00
8.301660332066412851e-01	1.000000000000000000e+00
8.303660732146429524e-01	1.000000000000000000e+00
8.305661132226445087e-01	1.000000000000000000e+00
8.307661532306461760e-01	1.000000000000000000e+00
8.309661932386477323e-01	1.000000000000000000e+00
8.311662332466492886e-01	1.000000000000000000e+00
8.313662732546509559e-01	1.000000000000000000e+00
8.315663132626525123e-01	1.000000000000000000e+00
8.317663532706541796e-01	1.000000000000000000e+00
8.319663932786557359e-01	1.000000000000000000e+00
8.321664332866572922e-01	1.000000000000000000e+00
8.323664732946589595e-01	1.000000000000000000e+00
8.325665133026605158e-01	1.000000000000000000e+00
8.327665533106621831e-01	1.000000000000000000e+00
8.329665933186637394e-01	1.000000000000000000e+00
8.331666333266652957e-01	1.000000000000000000e+00
8.333666733346669631e-01	1.000000000000000000e+00
8.335667133426685194e-01	1.000000000000000000e+00
8.337667533506701867e-01	1.000000000000000000e+00
8.339667933586717430e-01	1.000000000000000000e+00
8.341668333666732993e-01	1.000000000000000000e+00
8.343668733746749666e-01	1.000000000000000000e+00
8.345669133826765229e-01	1.000000000000000000e+00
8.347669533906781902e-01	1.000000000000000000e+00
8.349669933986797465e-01	1.000000000000000000e+00
8.351670334066813028e-01	1.000000000000000000e+00
8.353670734146829702e-01	1.000000000000000000e+00
8.355671134226845265e-01	1.000000000000000000e+00
8.357671534306861938e-01	1.000000000000000000e+00
8.359671934386877501e-01	1.000000000000000000e+00
8.361672334466893064e-01	1.000000000000000000e+00
8.363672734546909737e-01	1.000000000000000000e+00
8.365673134626925300e-01	1.000000000000000000e+00
8.367673534706940863e-01	1.000000000000000000e+00
8.369673934786957537e-01	1.000000000000000000e+00
8.371674334866973100e-01	1.000000000000000000e+00
8.373674734946989773e-01	1.000000000000000000e+00
8.375675135027005336e-01	1.000000000000000000e+00
8.377675535107020899e-01	1.000000000000000000e+00
8.379675935187037572e-01	1.000000000000000000e+00
8.381676335267053135e-01	1.000000000000000000e+00
8.383676735347069808e-01	1.000000000000000000e+00
8.385677135427085371e-01	1.000000000000000000e+00
8.387677535507100934e-01	1.000000000000000000e+00
8.389677935587117608e-01	1.000000000000000000e+00
8.391678335667133171e-01	1.000000000000000000e+00
8.393678735747149844e-01	1.000000000000000000e+00
8.395679135827165407e-01	1.000000000000000000e+00
8.397679535907180970e-01	1.000000000000000000e+00
8.399679935987197643e-01	1.000000000000000000e+00
8.401680336067213206e-01	1.000000000000000000e+00
8.403680736147229879e-01	1.000000000000000000e+00
8.405681136227245442e-01	1.000000000000000000e+00
8.407681536307261005e-01	1.000000000000000000e+00
8.409681936387277679e-01	1.000000000000000000e+00
8.411682336467293242e-01	1.000000000000000000e+00
8.413682736547309915e-01	1.000000000000000000e+00
8.415683136627325478e-01	1.000000000000000000e+00
8.417683536707341041e-01	1.000000000000000000e+00
8.419683936787357714e-01	1.000000000000000000e+00
8.421684336867373277e-01	1.000000000000000000e+00
8.423684736947389951e-01	1.000000000000000000e+00
8.425685137027405514e-01	1.000000000000000000e+00
8.427685537107421077e-01	1.000000000000000000e+00
8.429685937187437750e-01	1.000000000000000000e+00
8.431686337267453313e-01	1.000000000000000000e+00
8.433686737347469986e-01	1.000000000000000000e+00
8.435687137427485549e-01	1.000000000000000000e+00
8.437687537507501112e-01	1.000000000000000000e+00
8.439687937587517785e-01	1.000000000000000000e+00
8.441688337667533348e-01	1.000000000000000000e+00
8.443688737747550022e-01	1.000000000000000000e+00
8.445689137827565585e-01	1.000000000000000000e+00
8.447689537907581148e-01	1.000000000000000000e+00
8.449689937987597821e-01	1.000000000000000000e+00
8.451690338067613384e-01	1.000000000000000000e+00
8.453690738147630057e-01	1.000000000000000000e+00
8.455691138227645620e-01	1.000000000000000000e+00
8.457691538307661183e-01	1.000000000000000000e+00
8.459691938387677856e-01	1.000000000000000000e+00
8.461692338467693419e-01	1.000000000000000000e+00
8.463692738547710093e-01	1.000000000000000000e+00
8.465693138627725656e-01	1.000000000000000000e+00
8.467693538707741219e-01	1.000000000000000000e+00
8.469693938787757892e-01	1.000000000000000000e+00
8.471694338867773455e-01	1.000000000000000000e+00
8.473694738947790128e-01	1.000000000000000000e+00
8.475695139027805691e-01	1.000000000000000000e+00
8.477695539107821254e-01	1.000000000000000000e+00
8.479695939187837928e-01	1.000000000000000000e+00
8.481696339267853491e-01	1.000000000000000000e+00
8.483696739347869054e-01	1.000000000000000000e+00
8.485697139427885727e-01	1.000000000000000000e+00
8.487697539507901290e-01	1.000000000000000000e+00
8.489697939587917963e-01	1.000000000000000000e+00
8.491698339667933526e-01	1.000000000000000000e+00
8.493698739747949089e-01	1.000000000000000000e+00
8.495699139827965762e-01	1.000000000000000000e+00
8.497699539907981325e-01	1.000000000000000000e+00
8.499699939987997999e-01	1.000000000000000000e+00
8.501700340068013562e-01	1.000000000000000000e+00
8.503700740148029125e-01	1.000000000000000000e+00
8.505701140228045798e-01	1.000000000000000000e+00
8.507701540308061361e-01	1.000000000000000000e+00
8.509701940388078034e-01	1.000000000000000000e+00
8.511702340468093597e-01	1.000000000000000000e+00
8.513702740548109160e-01	1.000000000000000000e+00
8.515703140628125833e-01	1.000000000000000000e+00
8.517703540708141396e-01	1.000000000000000000e+00
8.519703940788158070e-01	1.000000000000000000e+00
8.521704340868173633e-01	1.000000000000000000e+00
8.523704740948189196e-01	1.000000000000000000e+00
8.525705141028205869e-01	1.000000000000000000e+00
8.527705541108221432e-01	1.000000000000000000e+00
8.529705941188238105e-01	1.000000000000000000e+00
8.531706341268253668e-01	1.000000000000000000e+00
8.533706741348269231e-01	1.000000000000000000e+00
8.535707141428285905e-01	1.000000000000000000e+00
8.537707541508301468e-01	1.000000000000000000e+00
8.539707941588318141e-01	1.000000000000000000e+00
8.541708341668333704e-01	1.000000000000000000e+00
8.543708741748349267e-01	1.000000000000000000e+00
8.545709141828365940e-01	1.000000000000000000e+00
8.547709541908381503e-01	1.000000000000000000e+00
8.549709941988398176e-01	1.000000000000000000e+00
8.551710342068413739e-01	1.000000000000000000e+00
8.553710742148429302e-01	1.000000000000000000e+00
8.555711142228445976e-01	1.000000000000000000e+00
8.557711542308461539e-01	1.000000000000000000e+00
8.559711942388478212e-01	1.000000000000000000e+00
8.561712342468493775e-01	1.000000000000000000e+00
8.563712742548509338e-01	1.000000000000000000e+00
8.565713142628526011e-01	1.000000000000000000e+00
8.567713542708541574e-01	1.000000000000000000e+00
8.569713942788558247e-01	1.000000000000000000e+00
8.571714342868573810e-01	1.000000000000000000e+00
8.573714742948589373e-01	1.000000000000000000e+00
8.575715143028606047e-01	1.000000000000000000e+00
8.577715543108621610e-01	1.000000000000000000e+00
8.579715943188638283e-01	1.000000000000000000e+00
8.581716343268653846e-01	1.000000000000000000e+00
8.583716743348669409e-01	1.000000000000000000e+00
8.585717143428686082e-01	1.000000000000000000e+00
8.587717543508701645e-01	1.000000000000000000e+00
8.589717943588718319e-01	1.000000000000000000e+00
8.591718343668733882e-01	1.000000000000000000e+00
8.593718743748749445e-01	1.000000000000000000e+00
8.595719143828766118e-01	1.000000000000000000e+00
8.597719543908781681e-01	1.000000000000000000e+00
8.599719943988797244e-01	1.000000000000000000e+00
8.601720344068813917e-01	1.000000000000000000e+00
8.603720744148829480e-01	1.000000000000000000e+00
8.605721144228846153e-01	1.000000000000000000e+00
8.607721544308861716e-01	1.000000000000000000e+00
8.609721944388877279e-01	1.000000000000000000e+00
8.611722344468893953e-01	1.000000000000000000e+00
8.613722744548909516e-01	1.000000000000000000e+00
8.615723144628926189e-01	1.000000000000000000e+00
8.617723544708941752e-01	1.000000000000000000e+00
8.619723944788957315e-01	1.000000000000000000e+00
8.621724344868973988e-01	1.000000000000000000e+00
8.623724744948989551e-01	1.000000000000000000e+00
8.625725145029006224e-01	1.000000000000000000e+00
8.627725545109021787e-01	1.000000000000000000e+00
8.629725945189037351e-01	1.000000000000000000e+00
8.631726345269054024e-01	1.000000000000000000e+00
8.633726745349069587e-01	1.000000000000000000e+00
8.635727145429086260e-01	1.000000000000000000e+00
8.637727545509101823e-01	1.000000000000000000e+00
8.639727945589117386e-01	1.000000000000000000e+00
8.641728345669134059e-01	1.000000000000000000e+00
8.643728745749149622e-01	1.000000000000000000e+00
8.645729145829166296e-01	1.000000000000000000e+00
8.647729545909181859e-01	1.000000000000000000e+00
8.649729945989197422e-01	1.000000000000000000e+00
8.651730346069214095e-01	1.000000000000000000e+00
8.653730746149229658e-01	1.000000000000000000e+00
8.655731146229246331e-01	1.000000000000000000e+00
8.657731546309261894e-01	1.000000000000000000e+00
8.659731946389277457e-01	1.000000000000000000e+00
8.661732346469294130e-01	1.000000000000000000e+00
8.663732746549309693e-01	1.000000000000000000e+00
8.665733146629326367e-01	1.000000000000000000e+00
8.667733546709341930e-01	1.000000000000000000e+00
8.669733946789357493e-01	1.000000000000000000e+00
8.671734346869374166e-01	1.000000000000000000e+00
8.673734746949389729e-01	1.000000000000000000e+00
8.675735147029406402e-01	1.000000000000000000e+00
8.677735547109421965e-01	1.000000000000000000e+00
8.679735947189437528e-01	1.000000000000000000e+00
8.681736347269454201e-01	1.000000000000000000e+00
8.683736747349469765e-01	1.000000000000000000e+00
8.685737147429486438e-01	1.000000000000000000e+00
8.687737547509502001e-01	1.000000000000000000e+00
8.689737947589517564e-01	1.000000000000000000e+00
8.691738347669534237e-01	1.000000000000000000e+00
8.693738747749549800e-01	1.000000000000000000e+00
8.695739147829566473e-01	1.000000000000000000e+00
8.697739547909582036e-01	1.000000000000000000e+00
8.699739947989597599e-01	1.000000000000000000e+00
8.701740348069614273e-01	1.000000000000000000e+00
8.703740748149629836e-01	1.000000000000000000e+00
8.705741148229646509e-01	1.000000000000000000e+00
8.707741548309662072e-01	1.000000000000000000e+00
8.709741948389677635e-01	1.000000000000000000e+00
8.711742348469694308e-01	1.000000000000000000e+00
8.713742748549709871e-01	1.000000000000000000e+00
8.715743148629725434e-01	1.000000000000000000e+00
8.717743548709742107e-01	1.000000000000000000e+00
8.719743948789757670e-01	1.000000000000000000e+00
8.721744348869774344e-01	1.000000000000000000e+00
8.723744748949789907e-01	1.000000000000000000e+00
8.725745149029805470e-01	1.000000000000000000e+00
8.727745549109822143e-01	1.000000000000000000e+00
8.729745949189837706e-01	1.000000000000000000e+00
8.731746349269854379e-01	1.000000000000000000e+00
8.733746749349869942e-01	1.000000000000000000e+00
8.735747149429885505e-01	1.000000000000000000e+00
8.737747549509902178e-01	1.000000000000000000e+00
8.739747949589917742e-01	1.000000000000000000e+00
8.741748349669934415e-01	1.000000000000000000e+00
8.743748749749949978e-01	1.000000000000000000e+00
8.745749149829965541e-01	1.000000000000000000e+00
8.747749549909982214e-01	1.000000000000000000e+00
8.749749949989997777e-01	1.000000000000000000e+00
8.751750350070014450e-01	1.000000000000000000e+00
8.753750750150030013e-01	1.000000000000000000e+00
8.755751150230045576e-01	1.000000000000000000e+00
8.757751550310062250e-01	1.000000000000000000e+00
8.759751950390077813e-01	1.000000000000000000e+00
8.761752350470094486e-01	1.000000000000000000e+00
8.763752750550110049e-01	1.000000000000000000e+00
8.765753150630125612e-01	1.000000000000000000e+00
8.767753550710142285e-01	1.000000000000000000e+00
8.769753950790157848e-01	1.000000000000000000e+00
8.771754350870174521e-01	1.000000000000000000e+00
8.773754750950190084e-01	1.000000000000000000e+00
8.775755151030205647e-01	1.000000000000000000e+00
8.777755551110222321e-01	1.000000000000000000e+00
8.779755951190237884e-01	1.000000000000000000e+00
8.781756351270254557e-01	1.000000000000000000e+00
8.783756751350270120e-01	1.000000000000000000e+00
8.785757151430285683e-01	1.000000000000000000e+00
8.787757551510302356e-01	1.000000000000000000e+00
8.789757951590317919e-01	1.000000000000000000e+00
8.791758351670334592e-01	1.000000000000000000e+00
8.793758751750350156e-01	1.000000000000000000e+00
8.795759151830365719e-01	1.000000000000000000e+00
8.797759551910382392e-01	1.000000000000000000e+00
8.799759951990397955e-01	1.000000000000000000e+00
8.801760352070414628e-01	1.000000000000000000e+00
8.803760752150430191e-01	1.000000000000000000e+00
8.805761152230445754e-01	1.000000000000000000e+00
8.807761552310462427e-01	1.000000000000000000e+00
8.809761952390477990e-01	1.000000000000000000e+00
8.811762352470494664e-01	1.000000000000000000e+00
8.813762752550510227e-01	1.000000000000000000e+00
8.815763152630525790e-01	1.000000000000000000e+00
8.817763552710542463e-01	1.000000000000000000e+00
8.819763952790558026e-01	1.000000000000000000e+00
8.821764352870573589e-01	1.000000000000000000e+00
8.823764752950590262e-01	1.000000000000000000e+00
8.825765153030605825e-01	1.000000000000000000e+00
8.827765553110622498e-01	1.000000000000000000e+00
8.829765953190638061e-01	1.000000000000000000e+00
8.831766353270653624e-01	1.000000000000000000e+00
8.833766753350670298e-01	1.000000000000000000e+00
8.835767153430685861e-01	1.000000000000000000e+00
8.837767553510702534e-01	1.000000000000000000e+00
8.839767953590718097e-01	1.000000000000000000e+00
8.841768353670733660e-01	1.000000000000000000e+00
8.843768753750750333e-01	1.000000000000000000e+00
8.845769153830765896e-01	1.000000000000000000e+00
8.847769553910782570e-01	1.000000000000000000e+00
8.849769953990798133e-01	1.000000000000000000e+00
8.851770354070813696e-01	1.000000000000000000e+00
8.853770754150830369e-01	1.000000000000000000e+00
8.855771154230845932e-01	1.000000000000000000e+00
8.857771554310862605e-01	1.000000000000000000e+00
8.859771954390878168e-01	1.000000000000000000e+00
8.861772354470893731e-01	1.000000000000000000e+00
8.863772754550910404e-01	1.000000000000000000e+00
8.865773154630925967e-01	1.000000000000000000e+00
8.867773554710942641e-01	1.000000000000000000e+00
8.869773954790958204e-01	1.000000000000000000e+00
8.871774354870973767e-01	1.000000000000000000e+00
8.873774754950990440e-01	1.000000000000000000e+00
8.875775155031006003e-01	1.000000000000000000e+00
8.877775555111022676e-01	1.000000000000000000e+00
8.879775955191038239e-01	1.000000000000000000e+00
8.881776355271053802e-01	1.000000000000000000e+00
8.883776755351070475e-01	1.000000000000000000e+00
8.885777155431086038e-01	1.000000000000000000e+00
8.887777555511102712e-01	1.000000000000000000e+00
8.889777955591118275e-01	1.000000000000000000e+00
8.891778355671133838e-01	1.000000000000000000e+00
8.893778755751150511e-01	1.000000000000000000e+00
8.895779155831166074e-01	1.000000000000000000e+00
8.897779555911182747e-01	1.000000000000000000e+00
8.899779955991198310e-01	1.000000000000000000e+00
8.901780356071213873e-01	1.000000000000000000e+00
8.903780756151230547e-01	1.000000000000000000e+00
8.905781156231246110e-01	1.000000000000000000e+00
8.907781556311262783e-01	1.000000000000000000e+00
8.909781956391278346e-01	1.000000000000000000e+00
8.911782356471293909e-01	1.000000000000000000e+00
8.913782756551310582e-01	1.000000000000000000e+00
8.915783156631326145e-01	1.000000000000000000e+00
8.917783556711342818e-01	1.000000000000000000e+00
8.919783956791358381e-01	1.000000000000000000e+00
8.921784356871373944e-01	1.000000000000000000e+00
8.923784756951390618e-01	1.000000000000000000e+00
8.925785157031406181e-01	1.000000000000000000e+00
8.927785557111422854e-01	1.000000000000000000e+00
8.929785957191438417e-01	1.000000000000000000e+00
8.931786357271453980e-01	1.000000000000000000e+00
8.933786757351470653e-01	1.000000000000000000e+00
8.935787157431486216e-01	1.000000000000000000e+00
8.937787557511501779e-01	1.000000000000000000e+00
8.939787957591518452e-01	1.000000000000000000e+00
8.941788357671534015e-01	1.000000000000000000e+00
8.943788757751550689e-01	1.000000000000000000e+00
8.945789157831566252e-01	1.000000000000000000e+00
8.947789557911581815e-01	1.000000000000000000e+00
8.949789957991598488e-01	1.000000000000000000e+00
8.951790358071614051e-01	1.000000000000000000e+00
8.953790758151630724e-01	1.000000000000000000e+00
8.955791158231646287e-01	1.000000000000000000e+00
8.957791558311661850e-01	1.000000000000000000e+00
8.959791958391678524e-01	1.000000000000000000e+00
8.961792358471694087e-01	1.000000000000000000e+00
8.963792758551710760e-01	1.000000000000000000e+00
8.965793158631726323e-01	1.000000000000000000e+00
8.967793558711741886e-01	1.000000000000000000e+00
8.969793958791758559e-01	1.000000000000000000e+00
8.971794358871774122e-01	1.000000000000000000e+00
8.973794758951790795e-01	1.000000000000000000e+00
8.975795159031806358e-01	1.000000000000000000e+00
8.977795559111821921e-01	1.000000000000000000e+00
8.979795959191838595e-01	1.000000000000000000e+00
8.981796359271854158e-01	1.000000000000000000e+00
8.983796759351870831e-01	1.000000000000000000e+00
8.985797159431886394e-01	1.000000000000000000e+00
8.987797559511901957e-01	1.000000000000000000e+00
8.989797959591918630e-01	1.000000000000000000e+00
8.991798359671934193e-01	1.000000000000000000e+00
8.993798759751950866e-01	1.000000000000000000e+00
8.995799159831966429e-01	1.000000000000000000e+00
8.997799559911981992e-01	1.000000000000000000e+00
8.999799959991998666e-01	1.000000000000000000e+00
9.001800360072014229e-01	1.000000000000000000e+00
9.003800760152030902e-01	1.000000000000000000e+00
9.005801160232046465e-01	1.000000000000000000e+00
9.007801560312062028e-01	1.000000000000000000e+00
9.009801960392078701e-01	1.000000000000000000e+00
9.011802360472094264e-01	1.000000000000000000e+00
9.013802760552110938e-01	1.000000000000000000e+00
9.015803160632126501e-01	1.000000000000000000e+00
9.017803560712142064e-01	1.000000000000000000e+00
9.019803960792158737e-01	1.000000000000000000e+00
9.021804360872174300e-01	1.000000000000000000e+00
9.023804760952190973e-01	1.000000000000000000e+00
9.025805161032206536e-01	1.000000000000000000e+00
9.027805561112222099e-01	1.000000000000000000e+00
9.029805961192238772e-01	1.000000000000000000e+00
9.031806361272254335e-01	1.000000000000000000e+00
9.033806761352271009e-01	1.000000000000000000e+00
9.035807161432286572e-01	1.000000000000000000e+00
9.037807561512302135e-01	1.000000000000000000e+00
9.039807961592318808e-01	1.000000000000000000e+00
9.041808361672334371e-01	1.000000000000000000e+00
9.043808761752351044e-01	1.000000000000000000e+00
9.045809161832366607e-01	1.000000000000000000e+00
9.047809561912382170e-01	1.000000000000000000e+00
9.049809961992398843e-01	1.000000000000000000e+00
9.051810362072414406e-01	1.000000000000000000e+00
9.053810762152429970e-01	1.000000000000000000e+00
9.055811162232446643e-01	1.000000000000000000e+00
9.057811562312462206e-01	1.000000000000000000e+00
9.059811962392478879e-01	1.000000000000000000e+00
9.061812362472494442e-01	1.000000000000000000e+00
9.063812762552510005e-01	1.000000000000000000e+00
9.065813162632526678e-01	1.000000000000000000e+00
9.067813562712542241e-01	1.000000000000000000e+00
9.069813962792558915e-01	1.000000000000000000e+00
9.071814362872574478e-01	1.000000000000000000e+00
9.073814762952590041e-01	1.000000000000000000e+00
9.075815163032606714e-01	1.000000000000000000e+00
9.077815563112622277e-01	1.000000000000000000e+00
9.079815963192638950e-01	1.000000000000000000e+00
9.081816363272654513e-01	1.000000000000000000e+00
9.083816763352670076e-01	1.000000000000000000e+00
9.085817163432686749e-01	1.000000000000000000e+00
9.087817563512702312e-01	1.000000000000000000e+00
9.089817963592718986e-01	1.000000000000000000e+00
9.091818363672734549e-01	1.000000000000000000e+00
9.093818763752750112e-01	1.000000000000000000e+00
9.095819163832766785e-01	1.000000000000000000e+00
9.097819563912782348e-01	1.000000000000000000e+00
9.099819963992799021e-01	1.000000000000000000e+00
9.101820364072814584e-01	1.000000000000000000e+00
9.103820764152830147e-01	1.000000000000000000e+00
9.105821164232846820e-01	1.000000000000000000e+00
9.107821564312862384e-01	1.000000000000000000e+00
9.109821964392879057e-01	1.000000000000000000e+00
9.111822364472894620e-01	1.000000000000000000e+00
9.113822764552910183e-01	1.000000000000000000e+00
9.115823164632926856e-01	1.000000000000000000e+00
9.117823564712942419e-01	1.000000000000000000e+00
9.119823964792959092e-01	1.000000000000000000e+00
9.121824364872974655e-01	1.000000000000000000e+00
9.123824764952990218e-01	1.000000000000000000e+00
9.125825165033006892e-01	1.000000000000000000e+00
9.127825565113022455e-01	1.000000000000000000e+00
9.129825965193039128e-01	1.000000000000000000e+00
9.131826365273054691e-01	1.000000000000000000e+00
9.133826765353070254e-01	1.000000000000000000e+00
9.135827165433086927e-01	1.000000000000000000e+00
9.137827565513102490e-01	1.000000000000000000e+00
9.139827965593119163e-01	1.000000000000000000e+00
9.141828365673134726e-01	1.000000000000000000e+00
9.143828765753150289e-01	1.000000000000000000e+00
9.145829165833166963e-01	1.000000000000000000e+00
9.147829565913182526e-01	1.000000000000000000e+00
9.149829965993199199e-01	1.000000000000000000e+00
9.151830366073214762e-01	1.000000000000000000e+00
9.153830766153230325e-01	1.000000000000000000e+00
9.155831166233246998e-01	1.000000000000000000e+00
9.157831566313262561e-01	1.000000000000000000e+00
9.159831966393279234e-01	1.000000000000000000e+00
9.161832366473294798e-01	1.000000000000000000e+00
9.163832766553310361e-01	1.000000000000000000e+00
9.165833166633327034e-01	1.000000000000000000e+00
9.167833566713342597e-01	1.000000000000000000e+00
9.169833966793358160e-01	1.000000000000000000e+00
9.171834366873374833e-01	1.000000000000000000e+00
9.173834766953390396e-01	1.000000000000000000e+00
9.175835167033407069e-01	1.000000000000000000e+00
9.177835567113422632e-01	1.000000000000000000e+00
9.179835967193438195e-01	1.000000000000000000e+00
9.181836367273454869e-01	1.000000000000000000e+00
9.183836767353470432e-01	1.000000000000000000e+00
9.185837167433487105e-01	1.000000000000000000e+00
9.187837567513502668e-01	1.000000000000000000e+00
9.189837967593518231e-01	1.000000000000000000e+00
9.191838367673534904e-01	1.000000000000000000e+00
9.193838767753550467e-01	1.000000000000000000e+00
9.195839167833567140e-01	1.000000000000000000e+00
9.197839567913582703e-01	1.000000000000000000e+00
9.199839967993598266e-01	1.000000000000000000e+00
9.201840368073614940e-01	1.000000000000000000e+00
9.203840768153630503e-01	1.000000000000000000e+00
9.205841168233647176e-01	1.000000000000000000e+00
9.207841568313662739e-01	1.000000000000000000e+00
9.209841968393678302e-01	1.000000000000000000e+00
9.211842368473694975e-01	1.000000000000000000e+00
9.213842768553710538e-01	1.000000000000000000e+00
9.215843168633727212e-01	1.000000000000000000e+00
9.217843568713742775e-01	1.000000000000000000e+00
9.219843968793758338e-01	1.000000000000000000e+00
9.221844368873775011e-01	1.000000000000000000e+00
9.223844768953790574e-01	1.000000000000000000e+00
9.225845169033807247e-01	1.000000000000000000e+00
9.227845569113822810e-01	1.000000000000000000e+00
9.229845969193838373e-01	1.000000000000000000e+00
9.231846369273855046e-01	1.000000000000000000e+00
9.233846769353870609e-01	1.000000000000000000e+00
9.235847169433887283e-01	1.000000000000000000e+00
9.237847569513902846e-01	1.000000000000000000e+00
9.239847969593918409e-01	1.000000000000000000e+00
9.241848369673935082e-01	1.000000000000000000e+00
9.243848769753950645e-01	1.000000000000000000e+00
9.245849169833967318e-01	1.000000000000000000e+00
9.247849569913982881e-01	1.000000000000000000e+00
9.249849969993998444e-01	1.000000000000000000e+00
9.251850370074015117e-01	1.000000000000000000e+00
9.253850770154030680e-01	1.000000000000000000e+00
9.255851170234047354e-01	1.000000000000000000e+00
9.257851570314062917e-01	1.000000000000000000e+00
9.259851970394078480e-01	1.000000000000000000e+00
9.261852370474095153e-01	1.000000000000000000e+00
9.263852770554110716e-01	1.000000000000000000e+00
9.265853170634127389e-01	1.000000000000000000e+00
9.267853570714142952e-01	1.000000000000000000e+00
9.269853970794158515e-01	1.000000000000000000e+00
9.271854370874175189e-01	1.000000000000000000e+00
9.273854770954190752e-01	1.000000000000000000e+00
9.275855171034206315e-01	1.000000000000000000e+00
9.277855571114222988e-01	1.000000000000000000e+00
9.279855971194238551e-01	1.000000000000000000e+00
9.281856371274255224e-01	1.000000000000000000e+00
9.283856771354270787e-01	1.000000000000000000e+00
9.285857171434286350e-01	1.000000000000000000e+00
9.287857571514303023e-01	1.000000000000000000e+00
9.289857971594318586e-01	1.000000000000000000e+00
9.291858371674335260e-01	1.000000000000000000e+00
9.293858771754350823e-01	1.000000000000000000e+00
9.295859171834366386e-01	1.000000000000000000e+00
9.297859571914383059e-01	1.000000000000000000e+00
9.299859971994398622e-01	1.000000000000000000e+00
9.301860372074415295e-01	1.000000000000000000e+00
9.303860772154430858e-01	1.000000000000000000e+00
9.305861172234446421e-01	1.000000000000000000e+00
9.307861572314463094e-01	1.000000000000000000e+00
9.309861972394478657e-01	1.000000000000000000e+00
9.311862372474495331e-01	1.000000000000000000e+00
9.313862772554510894e-01	1.000000000000000000e+00
9.315863172634526457e-01	1.000000000000000000e+00
9.317863572714543130e-01	1.000000000000000000e+00
9.319863972794558693e-01	1.000000000000000000e+00
9.321864372874575366e-01	1.000000000000000000e+00
9.323864772954590929e-01	1.000000000000000000e+00
9.325865173034606492e-01	1.000000000000000000e+00
9.327865573114623166e-01	1.000000000000000000e+00
9.329865973194638729e-01	1.000000000000000000e+00
9.331866373274655402e-01	1.000000000000000000e+00
9.333866773354670965e-01	1.000000000000000000e+00
9.335867173434686528e-01	1.000000000000000000e+00
9.337867573514703201e-01	1.000000000000000000e+00
9.339867973594718764e-01	1.000000000000000000e+00
9.341868373674735437e-01	1.000000000000000000e+00
9.343868773754751000e-01	1.000000000000000000e+00
9.345869173834766563e-01	1.000000000000000000e+00
9.347869573914783237e-01	1.000000000000000000e+00
9.349869973994798800e-01	1.000000000000000000e+00
9.351870374074815473e-01	1.000000000000000000e+00
9.353870774154831036e-01	1.000000000000000000e+00
9.355871174234846599e-01	1.000000000000000000e+00
9.357871574314863272e-01	1.000000000000000000e+00
9.359871974394878835e-01	1.000000000000000000e+00
9.361872374474895508e-01	1.000000000000000000e+00
9.363872774554911071e-01	1.000000000000000000e+00
9.365873174634926634e-01	1.000000000000000000e+00
9.367873574714943308e-01	1.000000000000000000e+00
9.369873974794958871e-01	1.000000000000000000e+00
9.371874374874975544e-01	1.000000000000000000e+00
9.373874774954991107e-01	1.000000000000000000e+00
9.375875175035006670e-01	1.000000000000000000e+00
9.377875575115023343e-01	1.000000000000000000e+00
9.379875975195038906e-01	1.000000000000000000e+00
9.381876375275055580e-01	1.000000000000000000e+00
9.383876775355071143e-01	1.000000000000000000e+00
9.385877175435086706e-01	1.000000000000000000e+00
9.387877575515103379e-01	1.000000000000000000e+00
9.389877975595118942e-01	1.000000000000000000e+00
9.391878375675134505e-01	1.000000000000000000e+00
9.393878775755151178e-01	1.000000000000000000e+00
9.395879175835166741e-01	1.000000000000000000e+00
9.397879575915183414e-01	1.000000000000000000e+00
9.399879975995198977e-01	1.000000000000000000e+00
9.401880376075214540e-01	1.000000000000000000e+00
9.403880776155231214e-01	1.000000000000000000e+00
9.405881176235246777e-01	1.000000000000000000e+00
9.407881576315263450e-01	1.000000000000000000e+00
9.409881976395279013e-01	1.000000000000000000e+00
9.411882376475294576e-01	1.000000000000000000e+00
9.413882776555311249e-01	1.000000000000000000e+00
9.415883176635326812e-01	1.000000000000000000e+00
9.417883576715343485e-01	1.000000000000000000e+00
9.419883976795359048e-01	1.000000000000000000e+00
9.421884376875374612e-01	1.000000000000000000e+00
9.423884776955391285e-01	1.000000000000000000e+00
9.425885177035406848e-01	1.000000000000000000e+00
9.427885577115423521e-01	1.000000000000000000e+00
9.429885977195439084e-01	1.000000000000000000e+00
9.431886377275454647e-01	1.000000000000000000e+00
9.433886777355471320e-01	1.000000000000000000e+00
9.435887177435486883e-01	1.000000000000000000e+00
9.437887577515503557e-01	1.000000000000000000e+00
9.439887977595519120e-01	1.000000000000000000e+00
9.441888377675534683e-01	1.000000000000000000e+00
9.443888777755551356e-01	1.000000000000000000e+00
9.445889177835566919e-01	1.000000000000000000e+00
9.447889577915583592e-01	1.000000000000000000e+00
9.449889977995599155e-01	1.000000000000000000e+00
9.451890378075614718e-01	1.000000000000000000e+00
9.453890778155631391e-01	1.000000000000000000e+00
9.455891178235646954e-01	1.000000000000000000e+00
9.457891578315663628e-01	1.000000000000000000e+00
9.459891978395679191e-01	1.000000000000000000e+00
9.461892378475694754e-01	1.000000000000000000e+00
9.463892778555711427e-01	1.000000000000000000e+00
9.465893178635726990e-01	1.000000000000000000e+00
9.467893578715743663e-01	1.000000000000000000e+00
9.469893978795759226e-01	1.000000000000000000e+00
9.471894378875774789e-01	1.000000000000000000e+00
9.473894778955791462e-01	1.000000000000000000e+00
9.475895179035807026e-01	1.000000000000000000e+00
9.477895579115823699e-01	1.000000000000000000e+00
9.479895979195839262e-01	1.000000000000000000e+00
9.481896379275854825e-01	1.000000000000000000e+00
9.483896779355871498e-01	1.000000000000000000e+00
9.485897179435887061e-01	1.000000000000000000e+00
9.487897579515903734e-01	1.000000000000000000e+00
9.489897979595919297e-01	1.000000000000000000e+00
9.491898379675934860e-01	1.000000000000000000e+00
9.493898779755951534e-01	1.000000000000000000e+00
9.495899179835967097e-01	1.000000000000000000e+00
9.497899579915983770e-01	1.000000000000000000e+00
9.499899979995999333e-01	1.000000000000000000e+00
9.501900380076014896e-01	1.000000000000000000e+00
9.503900780156031569e-01	1.000000000000000000e+00
9.505901180236047132e-01	1.000000000000000000e+00
9.507901580316062695e-01	1.000000000000000000e+00
9.509901980396079368e-01	1.000000000000000000e+00
9.511902380476094931e-01	1.000000000000000000e+00
9.513902780556111605e-01	1.000000000000000000e+00
9.515903180636127168e-01	1.000000000000000000e+00
9.517903580716142731e-01	1.000000000000000000e+00
9.519903980796159404e-01	1.000000000000000000e+00
9.521904380876174967e-01	1.000000000000000000e+00
9.523904780956191640e-01	1.000000000000000000e+00
9.525905181036207203e-01	1.000000000000000000e+00
9.527905581116222766e-01	1.000000000000000000e+00
9.529905981196239440e-01	1.000000000000000000e+00
9.531906381276255003e-01	1.000000000000000000e+00
9.533906781356271676e-01	1.000000000000000000e+00
9.535907181436287239e-01	1.000000000000000000e+00
9.537907581516302802e-01	1.000000000000000000e+00
9.539907981596319475e-01	1.000000000000000000e+00
9.541908381676335038e-01	1.000000000000000000e+00
9.543908781756351711e-01	1.000000000000000000e+00
9.545909181836367274e-01	1.000000000000000000e+00
9.547909581916382837e-01	1.000000000000000000e+00
9.549909981996399511e-01	1.000000000000000000e+00
9.551910382076415074e-01	1.000000000000000000e+00
9.553910782156431747e-01	1.000000000000000000e+00
9.555911182236447310e-01	1.000000000000000000e+00
9.557911582316462873e-01	1.000000000000000000e+00
9.559911982396479546e-01	1.000000000000000000e+00
9.561912382476495109e-01	1.000000000000000000e+00
9.563912782556511782e-01	1.000000000000000000e+00
9.565913182636527345e-01	1.000000000000000000e+00
9.567913582716542908e-01	1.000000000000000000e+00
9.569913982796559582e-01	1.000000000000000000e+00
9.571914382876575145e-01	1.000000000000000000e+00
9.573914782956591818e-01	1.000000000000000000e+00
9.575915183036607381e-01	1.000000000000000000e+00
9.577915583116622944e-01	1.000000000000000000e+00
9.579915983196639617e-01	1.000000000000000000e+00
9.581916383276655180e-01	1.000000000000000000e+00
9.583916783356671854e-01	1.000000000000000000e+00
9.585917183436687417e-01	1.000000000000000000e+00
9.587917583516702980e-01	1.000000000000000000e+00
9.589917983596719653e-01	1.000000000000000000e+00
9.591918383676735216e-01	1.000000000000000000e+00
9.593918783756751889e-01	1.000000000000000000e+00
9.595919183836767452e-01	1.000000000000000000e+00
9.597919583916783015e-01	1.000000000000000000e+00
9.599919983996799688e-01	1.000000000000000000e+00
9.601920384076815251e-01	1.000000000000000000e+00
9.603920784156831925e-01	1.000000000000000000e+00
9.605921184236847488e-01	1.000000000000000000e+00
9.607921584316863051e-01	1.000000000000000000e+00
9.609921984396879724e-01	1.000000000000000000e+00
9.611922384476895287e-01	1.000000000000000000e+00
9.613922784556911960e-01	1.000000000000000000e+00
9.615923184636927523e-01	1.000000000000000000e+00
9.617923584716943086e-01	1.000000000000000000e+00
9.619923984796959759e-01	1.000000000000000000e+00
9.621924384876975322e-01	1.000000000000000000e+00
9.623924784956990885e-01	1.000000000000000000e+00
9.625925185037007559e-01	1.000000000000000000e+00
9.627925585117023122e-01	1.000000000000000000e+00
9.629925985197039795e-01	1.000000000000000000e+00
9.631926385277055358e-01	1.000000000000000000e+00
9.633926785357070921e-01	1.000000000000000000e+00
9.635927185437087594e-01	1.000000000000000000e+00
9.637927585517103157e-01	1.000000000000000000e+00
9.639927985597119831e-01	1.000000000000000000e+00
9.641928385677135394e-01	1.000000000000000000e+00
9.643928785757150957e-01	1.000000000000000000e+00
9.645929185837167630e-01	1.000000000000000000e+00
9.647929585917183193e-01	1.000000000000000000e+00
9.649929985997199866e-01	1.000000000000000000e+00
9.651930386077215429e-01	1.000000000000000000e+00
9.653930786157230992e-01	1.000000000000000000e+00
9.655931186237247665e-01	1.000000000000000000e+00
9.657931586317263228e-01	1.000000000000000000e+00
9.659931986397279902e-01	1.000000000000000000e+00
9.661932386477295465e-01	1.000000000000000000e+00
9.663932786557311028e-01	1.000000000000000000e+00
9.665933186637327701e-01	1.000000000000000000e+00
9.667933586717343264e-01	1.000000000000000000e+00
9.669933986797359937e-01	1.000000000000000000e+00
9.671934386877375500e-01	1.000000000000000000e+00
9.673934786957391063e-01	1.000000000000000000e+00
9.675935187037407736e-01	1.000000000000000000e+00
9.677935587117423299e-01	1.000000000000000000e+00
9.679935987197439973e-01	1.000000000000000000e+00
9.681936387277455536e-01	1.000000000000000000e+00
9.683936787357471099e-01	1.000000000000000000e+00
9.685937187437487772e-01	1.000000000000000000e+00
9.687937587517503335e-01	1.000000000000000000e+00
9.689937987597520008e-01	1.000000000000000000e+00
9.691938387677535571e-01	1.000000000000000000e+00
9.693938787757551134e-01	1.000000000000000000e+00
9.695939187837567808e-01	1.000000000000000000e+00
9.697939587917583371e-01	1.000000000000000000e+00
9.699939987997600044e-01	1.000000000000000000e+00
9.701940388077615607e-01	1.000000000000000000e+00
9.703940788157631170e-01	1.000000000000000000e+00
9.705941188237647843e-01	1.000000000000000000e+00
9.707941588317663406e-01	1.000000000000000000e+00
9.709941988397680079e-01	1.000000000000000000e+00
9.711942388477695642e-01	1.000000000000000000e+00
9.713942788557711205e-01	1.000000000000000000e+00
9.715943188637727879e-01	1.000000000000000000e+00
9.717943588717743442e-01	1.000000000000000000e+00
9.719943988797760115e-01	1.000000000000000000e+00
9.721944388877775678e-01	1.000000000000000000e+00
9.723944788957791241e-01	1.000000000000000000e+00
9.725945189037807914e-01	1.000000000000000000e+00
9.727945589117823477e-01	1.000000000000000000e+00
9.729945989197839040e-01	1.000000000000000000e+00
9.731946389277855713e-01	1.000000000000000000e+00
9.733946789357871276e-01	1.000000000000000000e+00
9.735947189437887950e-01	1.000000000000000000e+00
9.737947589517903513e-01	1.000000000000000000e+00
9.739947989597919076e-01	1.000000000000000000e+00
9.741948389677935749e-01	1.000000000000000000e+00
9.743948789757951312e-01	1.000000000000000000e+00
9.745949189837967985e-01	1.000000000000000000e+00
9.747949589917983548e-01	1.000000000000000000e+00
9.749949989997999111e-01	1.000000000000000000e+00
9.751950390078015785e-01	1.000000000000000000e+00
9.753950790158031348e-01	1.000000000000000000e+00
9.755951190238048021e-01	1.000000000000000000e+00
9.757951590318063584e-01	1.000000000000000000e+00
9.759951990398079147e-01	1.000000000000000000e+00
9.761952390478095820e-01	1.000000000000000000e+00
9.763952790558111383e-01	1.000000000000000000e+00
9.765953190638128056e-01	1.000000000000000000e+00
9.767953590718143619e-01	1.000000000000000000e+00
9.769953990798159182e-01	1.000000000000000000e+00
9.771954390878175856e-01	1.000000000000000000e+00
9.773954790958191419e-01	1.000000000000000000e+00
9.775955191038208092e-01	1.000000000000000000e+00
9.777955591118223655e-01	1.000000000000000000e+00
9.779955991198239218e-01	1.000000000000000000e+00
9.781956391278255891e-01	1.000000000000000000e+00
9.783956791358271454e-01	1.000000000000000000e+00
9.785957191438288127e-01	1.000000000000000000e+00
9.787957591518303690e-01	1.000000000000000000e+00
9.789957991598319254e-01	1.000000000000000000e+00
9.791958391678335927e-01	1.000000000000000000e+00
9.793958791758351490e-01	1.000000000000000000e+00
9.795959191838368163e-01	1.000000000000000000e+00
9.797959591918383726e-01	1.000000000000000000e+00
9.799959991998399289e-01	1.000000000000000000e+00
9.801960392078415962e-01	1.000000000000000000e+00
9.803960792158431525e-01	1.000000000000000000e+00
9.805961192238448199e-01	1.000000000000000000e+00
9.807961592318463762e-01	1.000000000000000000e+00
9.809961992398479325e-01	1.000000000000000000e+00
9.811962392478495998e-01	1.000000000000000000e+00
9.813962792558511561e-01	1.000000000000000000e+00
9.815963192638528234e-01	1.000000000000000000e+00
9.817963592718543797e-01	1.000000000000000000e+00
9.819963992798559360e-01	1.000000000000000000e+00
9.821964392878576033e-01	1.000000000000000000e+00
9.823964792958591596e-01	1.000000000000000000e+00
9.825965193038608270e-01	1.000000000000000000e+00
9.827965593118623833e-01	1.000000000000000000e+00
9.829965993198639396e-01	1.000000000000000000e+00
9.831966393278656069e-01	1.000000000000000000e+00
9.833966793358671632e-01	1.000000000000000000e+00
9.835967193438688305e-01	1.000000000000000000e+00
9.837967593518703868e-01	1.000000000000000000e+00
9.839967993598719431e-01	1.000000000000000000e+00
9.841968393678736104e-01	1.000000000000000000e+00
9.843968793758751668e-01	1.000000000000000000e+00
9.845969193838767231e-01	1.000000000000000000e+00
9.847969593918783904e-01	1.000000000000000000e+00
9.849969993998799467e-01	1.000000000000000000e+00
9.851970394078816140e-01	1.000000000000000000e+00
9.853970794158831703e-01	1.000000000000000000e+00
9.855971194238847266e-01	1.000000000000000000e+00
9.857971594318863939e-01	1.000000000000000000e+00
9.859971994398879502e-01	1.000000000000000000e+00
9.861972394478896176e-01	1.000000000000000000e+00
9.863972794558911739e-01	1.000000000000000000e+00
9.865973194638927302e-01	1.000000000000000000e+00
9.867973594718943975e-01	1.000000000000000000e+00
9.869973994798959538e-01	1.000000000000000000e+00
9.871974394878976211e-01	1.000000000000000000e+00
9.873974794958991774e-01	1.000000000000000000e+00
9.875975195039007337e-01	1.000000000000000000e+00
9.877975595119024010e-01	1.000000000000000000e+00
9.879975995199039573e-01	1.000000000000000000e+00
9.881976395279056247e-01	1.000000000000000000e+00
9.883976795359071810e-01	1.000000000000000000e+00
9.885977195439087373e-01	1.000000000000000000e+00
9.887977595519104046e-01	1.000000000000000000e+00
9.889977995599119609e-01	1.000000000000000000e+00
9.891978395679136282e-01	1.000000000000000000e+00
9.893978795759151845e-01	1.000000000000000000e+00
9.895979195839167408e-01	1.000000000000000000e+00
9.897979595919184082e-01	1.000000000000000000e+00
9.899979995999199645e-01	1.000000000000000000e+00
9.901980396079216318e-01	1.000000000000000000e+00
9.903980796159231881e-01	1.000000000000000000e+00
9.905981196239247444e-01	1.000000000000000000e+00
9.907981596319264117e-01	1.000000000000000000e+00
9.909981996399279680e-01	1.000000000000000000e+00
9.911982396479296353e-01	1.000000000000000000e+00
9.913982796559311916e-01	1.000000000000000000e+00
9.915983196639327479e-01	1.000000000000000000e+00
9.917983596719344153e-01	1.000000000000000000e+00
9.919983996799359716e-01	1.000000000000000000e+00
9.921984396879376389e-01	1.000000000000000000e+00
9.923984796959391952e-01	1.000000000000000000e+00
9.925985197039407515e-01	1.000000000000000000e+00
9.927985597119424188e-01	1.000000000000000000e+00
9.929985997199439751e-01	1.000000000000000000e+00
9.931986397279456424e-01	1.000000000000000000e+00
9.933986797359471987e-01	1.000000000000000000e+00
9.935987197439487550e-01	1.000000000000000000e+00
9.937987597519504224e-01	1.000000000000000000e+00
9.939987997599519787e-01	1.000000000000000000e+00
9.941988397679536460e-01	1.000000000000000000e+00
9.943988797759552023e-01	1.000000000000000000e+00
9.945989197839567586e-01	1.000000000000000000e+00
9.947989597919584259e-01	1.000000000000000000e+00
9.949989997999599822e-01	1.000000000000000000e+00
9.951990398079616496e-01	1.000000000000000000e+00
9.953990798159632059e-01	1.000000000000000000e+00
9.955991198239647622e-01	1.000000000000000000e+00
9.957991598319664295e-01	1.000000000000000000e+00
9.959991998399679858e-01	1.000000000000000000e+00
9.961992398479695421e-01	1.000000000000000000e+00
9.963992798559712094e-01	1.000000000000000000e+00
9.965993198639727657e-01	1.000000000000000000e+00
9.967993598719744330e-01	1.000000000000000000e+00
9.969993998799759893e-01	1.000000000000000000e+00
9.971994398879775456e-01	1.000000000000000000e+00
9.973994798959792130e-01	1.000000000000000000e+00
9.975995199039807693e-01	1.000000000000000000e+00
9.977995599119824366e-01	1.000000000000000000e+00
9.979995999199839929e-01	1.000000000000000000e+00
9.981996399279855492e-01	1.000000000000000000e+00
9.983996799359872165e-01	1.000000000000000000e+00
9.985997199439887728e-01	1.000000000000000000e+00
9.987997599519904401e-01	1.000000000000000000e+00
9.989997999599919964e-01	1.000000000000000000e+00
9.991998399679935527e-01	1.000000000000000000e+00
9.993998799759952201e-01	1.000000000000000000e+00
9.995999199839967764e-01	1.000000000000000000e+00
9.997999599919984437e-01	1.000000000000000000e+00
1.000000000000000000e+00	1.000000000000000000e+00


==> data/beta_0.001/r_L1/partition_0.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.250000000000000000e-01	9.982819851875158745e-01	1.000000000000000000e+00	1.718014812484125464e-03
2.500000000000000000e-01	9.982320337121348697e-01	1.000000000000000000e+00	1.767966287865130326e-03
3.750000000000000000e-01	9.981830159574206496e-01	1.000000000000000000e+00	1.816984042579350422e-03
5.000000000000000000e-01	9.981351456392331123e-01	1.000000000000000000e+00	1.864854360766887709e-03
6.250000000000000000e-01	9.980886117576474037e-01	1.000000000000000000e+00	1.911388242352596301e-03
7.500000000000000000e-01	9.980435755638749074e-01	1.000000000000000000e+00	1.956424436125092647e-03
8.750000000000000000e-01	9.980001687820468925e-01	1.000000000000000000e+00	1.999831217953107476e-03
1.000000000000000000e+00	9.979584930549143529e-01	1.000000000000000000e+00	2.041506945085647118e-03


==> data/beta_0.001/r_L1/partition_1.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.276847022603912023e-03	1.002174041276532090e+00	7.210846707481229911e-01	2.810893705284090993e-01
1.229537974246703962e-02	1.002174041018773165e+00	9.999954271766477998e-01	2.178613842125365352e-03
2.003188973192672820e-02	1.002174040837821467e+00	9.999999980035390035e-01	2.174042834282463588e-03
2.672310535936377185e-02	1.002174040681340639e+00	9.999999999975208720e-01	2.174040683819766784e-03
3.325832604717789132e-02	1.002174040528529098e+00	9.999999999999964473e-01	2.174040528532650285e-03
3.851614958694191126e-02	1.002174040405602762e+00	1.000000000000000000e+00	2.174040405602761794e-03
5.158912060320635512e-02	1.002174040100028973e+00	1.000000000000000000e+00	2.174040100028973299e-03
1.000000000000000000e+00	1.002174018806711642e+00	1.000000000000000000e+00	2.174018806711641716e-03


==> data/beta_0.001/r_L2/exact.csv <==
x 	 u_exact
0.000000000000000000e+00	0.000000000000000000e+00
2.000400080016003206e-04	1.813020020480595740e-01
4.000800160032006413e-04	3.297335881494846133e-01
6.001200240048009619e-04	4.512542305235521800e-01
8.001600320064012825e-04	5.507429371450351940e-01
1.000200040008001603e-03	6.321941420748712348e-01
1.200240048009601924e-03	6.988780804817011916e-01
1.400280056011202244e-03	7.534720873509235251e-01
1.600320064012802565e-03	7.981680914749302858e-01
1.800360072014402886e-03	8.347606205677061686e-01
2.000400080016003206e-03	8.647188508759600101e-01
2.200440088017603310e-03	8.892455940515106017e-01
2.400480096019203848e-03	9.093255895856151572e-01
2.600520104020804385e-03	9.257650417282705657e-01
2.800560112022404489e-03	9.392239882848892885e-01
3.000600120024004593e-03	9.502428008853351926e-01
3.200640128025605130e-03	9.592638807011278912e-01
3.400680136027205668e-03	9.666494206856819371e-01
3.600720144028805771e-03	9.726959474848304588e-01
3.800760152030405875e-03	9.776462268698560276e-01
4.000800160032006413e-03	9.816990106916791969e-01
4.200840168033606950e-03	9.850170166927378901e-01
4.400880176035206620e-03	9.877334615629972392e-01
4.600920184036807158e-03	9.899574095398252505e-01
4.800960192038407695e-03	9.917781512960036627e-01
5.001000200040008233e-03	9.932687889265744419e-01
5.201040208041608770e-03	9.944891709703945759e-01
5.401080216043208440e-03	9.954882953064065898e-01
5.601120224044808978e-03	9.963062764000046867e-01
5.801160232046409515e-03	9.969759558836960300e-01
6.001200240048009185e-03	9.975242211362636002e-01
6.201240248049609723e-03	9.979730848008873112e-01
6.401280256051210260e-03	9.983405685844680688e-01
6.601320264052810798e-03	9.986414268223654522e-01
6.801360272054411335e-03	9.988877388593994100e-01
7.001400280056011005e-03	9.990893940309905075e-01
7.201440288057611543e-03	9.992544887162488898e-01
7.401480296059212080e-03	9.993896514045423896e-01
7.601520304060811750e-03	9.995003088268460401e-01
7.801560312062412288e-03	9.995909038369445998e-01
8.001600320064012825e-03	9.996650737903367556e-01
8.201640328065612495e-03	9.997257965826870096e-01
8.401680336067213900e-03	9.997755102112143577e-01
8.601720344068813570e-03	9.998162106593605492e-01
8.801760352070413240e-03	9.998495320347735582e-01
9.001800360072014645e-03	9.998768121781131946e-01
9.201840368073614315e-03	9.998991463768491794e-01
9.401880376075215720e-03	9.999174313406402614e-01
9.601920384076815390e-03	9.999324012038885989e-01
9.801960392078415060e-03	9.999446570009595803e-01
1.000200040008001647e-02	9.999546907974850019e-01
1.020204040808161614e-02	9.999629054466121492e-01
1.040208041608321754e-02	9.999696307634065029e-01
1.060212042408481721e-02	9.999751367668014979e-01
1.080216043208641688e-02	9.999796445207578266e-01
1.100220044008801829e-02	9.999833350098971119e-01
1.120224044808961796e-02	9.999863564059668919e-01
1.140228045609121763e-02	9.999888300168802147e-01
1.160232046409281903e-02	9.999908551571826676e-01
1.180236047209441870e-02	9.999925131354938657e-01
1.200240048009601837e-02	9.999938705190178911e-01
1.220244048809761978e-02	9.999949818061913964e-01
1.240248049609921945e-02	9.999958916147756449e-01
1.260252050410082085e-02	9.999966364732419954e-01
1.280256051210242052e-02	9.999972462873771839e-01
1.300260052010402019e-02	9.999977455409887472e-01
1.320264052810562160e-02	9.999981542789210254e-01
1.340268053610722127e-02	9.999984889118478382e-01
1.360272054410882267e-02	9.999987628751551005e-01
1.380276055211042234e-02	9.999989871683663267e-01
1.400280056011202201e-02	9.999991707967692545e-01
1.420284056811362342e-02	9.999993211329750720e-01
1.440288057611522309e-02	9.999994442129257477e-01
1.460292058411682276e-02	9.999995449782350665e-01
1.480296059211842416e-02	9.999996274745920344e-01
1.500300060012002383e-02	9.999996950141942786e-01
1.520304060812162350e-02	9.999997503087314499e-01
1.540308061612322491e-02	9.999997955782583547e-01
1.560312062412482458e-02	9.999998326403293225e-01
1.580316063212642425e-02	9.999998629829727204e-01
1.600320064012802565e-02	9.999998878244340528e-01
1.620324064812962706e-02	9.999999081620887242e-01
1.640328065613122499e-02	9.999999248124858964e-01
1.660332066413282640e-02	9.999999384441327077e-01
1.680336067213442780e-02	9.999999496043346925e-01
1.700340068013602574e-02	9.999999587411697588e-01
1.720344068813762714e-02	9.999999662214782425e-01
1.740348069613922855e-02	9.999999723455919032e-01
1.760352070414082648e-02	9.999999773593913899e-01
1.780356071214242789e-02	9.999999814641791218e-01
1.800360072014402929e-02	9.999999848247604906e-01
1.820364072814563070e-02	9.999999875760617885e-01
1.840368073614722863e-02	9.999999898285466537e-01
1.860372074414883004e-02	9.999999916726515226e-01
1.880376075215043144e-02	9.999999931824165023e-01
1.900380076015202938e-02	9.999999944184579936e-01
1.920384076815363078e-02	9.999999954304027439e-01
1.940388077615523219e-02	9.999999962588799196e-01
1.960392078415683012e-02	9.999999969371524688e-01
1.980396079215843153e-02	9.999999974924528301e-01
2.000400080016003293e-02	9.999999979470761691e-01
2.020404080816163087e-02	9.999999983192753295e-01
2.040408081616323227e-02	9.999999986239941352e-01
2.060412082416483368e-02	9.999999988734666889e-01
2.080416083216643508e-02	9.999999990777094228e-01
2.100420084016803302e-02	9.999999992449225550e-01
2.120424084816963442e-02	9.999999993818196042e-01
2.140428085617123583e-02	9.999999994938969516e-01
2.160432086417283376e-02	9.999999995856544421e-01
2.180436087217443517e-02	9.999999996607761288e-01
2.200440088017603657e-02	9.999999997222781545e-01
2.220444088817763451e-02	9.999999997726296552e-01
2.240448089617923591e-02	9.999999998138523472e-01
2.260452090418083732e-02	9.999999998476012397e-01
2.280456091218243525e-02	9.999999998752314712e-01
2.300460092018403666e-02	9.999999998978522653e-01
2.320464092818563806e-02	9.999999999163718956e-01
2.340468093618723600e-02	9.999999999315337673e-01
2.360472094418883740e-02	9.999999999439468379e-01
2.380476095219043881e-02	9.999999999541093754e-01
2.400480096019203674e-02	9.999999999624294977e-01
2.420484096819363815e-02	9.999999999692410491e-01
2.440488097619523955e-02	9.999999999748176993e-01
2.460492098419684096e-02	9.999999999793833805e-01
2.480496099219843889e-02	9.999999999831211683e-01
2.500500100020004030e-02	9.999999999861813871e-01
2.520504100820164170e-02	9.999999999886867164e-01
2.540508101620323964e-02	9.999999999907378534e-01
2.560512102420484104e-02	9.999999999924170657e-01
2.580516103220644245e-02	9.999999999937918549e-01
2.600520104020804038e-02	9.999999999949173990e-01
2.620524104820964179e-02	9.999999999958388841e-01
2.640528105621124319e-02	9.999999999965932806e-01
2.660532106421284113e-02	9.999999999972108977e-01
2.680536107221444253e-02	9.999999999977166043e-01
2.700540108021604394e-02	9.999999999981306065e-01
2.720544108821764534e-02	9.999999999984695576e-01
2.740548109621924328e-02	9.999999999987470023e-01
2.760552110422084468e-02	9.999999999989741539e-01
2.780556111222244609e-02	9.999999999991601163e-01
2.800560112022404402e-02	9.999999999993124389e-01
2.820564112822564543e-02	9.999999999994371169e-01
2.840568113622724683e-02	9.999999999995391464e-01
2.860572114422884477e-02	9.999999999996227462e-01
2.880576115223044617e-02	9.999999999996911360e-01
2.900580116023204758e-02	9.999999999997470912e-01
2.920584116823364551e-02	9.999999999997929434e-01
2.940588117623524692e-02	9.999999999998304689e-01
2.960592118423684832e-02	9.999999999998612221e-01
2.980596119223844626e-02	9.999999999998864242e-01
3.000600120024004766e-02	9.999999999999069633e-01
3.020604120824164907e-02	9.999999999999238387e-01
3.040608121624324700e-02	9.999999999999376055e-01
3.060612122424484841e-02	9.999999999999489297e-01
3.080616123224644981e-02	9.999999999999582556e-01
3.100620124024805122e-02	9.999999999999658051e-01
3.120624124824964915e-02	9.999999999999720224e-01
3.140628125625125056e-02	9.999999999999770184e-01
3.160632126425284849e-02	9.999999999999812372e-01
3.180636127225445337e-02	9.999999999999846789e-01
3.200640128025605130e-02	9.999999999999874545e-01
3.220644128825764924e-02	9.999999999999896749e-01
3.240648129625925411e-02	9.999999999999915623e-01
3.260652130426085205e-02	9.999999999999931166e-01
3.280656131226244998e-02	9.999999999999943379e-01
3.300660132026405486e-02	9.999999999999953371e-01
3.320664132826565279e-02	9.999999999999962252e-01
3.340668133626725073e-02	9.999999999999968914e-01
3.360672134426885560e-02	9.999999999999974465e-01
3.380676135227045354e-02	9.999999999999978906e-01
3.400680136027205147e-02	9.999999999999983347e-01
3.420684136827365635e-02	9.999999999999985567e-01
3.440688137627525428e-02	9.999999999999988898e-01
3.460692138427685222e-02	9.999999999999991118e-01
3.480696139227845709e-02	9.999999999999992228e-01
3.500700140028005503e-02	9.999999999999993339e-01
3.520704140828165296e-02	9.999999999999994449e-01
3.540708141628325784e-02	9.999999999999995559e-01
3.560712142428485577e-02	9.999999999999996669e-01
3.580716143228646065e-02	9.999999999999996669e-01
3.600720144028805858e-02	9.999999999999997780e-01
3.620724144828965652e-02	9.999999999999997780e-01
3.640728145629126139e-02	9.999999999999998890e-01
3.660732146429285933e-02	9.999999999999998890e-01
3.680736147229445726e-02	9.999999999999998890e-01
3.700740148029606214e-02	9.999999999999998890e-01
3.720744148829766007e-02	9.999999999999998890e-01
3.740748149629925801e-02	9.999999999999998890e-01
3.760752150430086288e-02	1.000000000000000000e+00
3.780756151230246082e-02	1.000000000000000000e+00
3.800760152030405875e-02	1.000000000000000000e+00
3.820764152830566363e-02	1.000000000000000000e+00
3.840768153630726156e-02	1.000000000000000000e+00
3.860772154430885950e-02	1.000000000000000000e+00
3.880776155231046437e-02	1.000000000000000000e+00
3.900780156031206231e-02	1.000000000000000000e+00
3.920784156831366024e-02	1.000000000000000000e+00
3.940788157631526512e-02	1.000000000000000000e+00
3.960792158431686305e-02	1.000000000000000000e+00
3.980796159231846099e-02	1.000000000000000000e+00
4.000800160032006586e-02	1.000000000000000000e+00
4.020804160832166380e-02	1.000000000000000000e+00
4.040808161632326173e-02	1.000000000000000000e+00
4.060812162432486661e-02	1.000000000000000000e+00
4.080816163232646454e-02	1.000000000000000000e+00
4.100820164032806248e-02	1.000000000000000000e+00
4.120824164832966735e-02	1.000000000000000000e+00
4.140828165633126529e-02	1.000000000000000000e+00
4.160832166433287016e-02	1.000000000000000000e+00
4.180836167233446810e-02	1.000000000000000000e+00
4.200840168033606603e-02	1.000000000000000000e+00
4.220844168833767091e-02	1.000000000000000000e+00
4.240848169633926884e-02	1.000000000000000000e+00
4.260852170434086678e-02	1.000000000000000000e+00
4.280856171234247165e-02	1.000000000000000000e+00
4.300860172034406959e-02	1.000000000000000000e+00
4.320864172834566752e-02	1.000000000000000000e+00
4.340868173634727240e-02	1.000000000000000000e+00
4.360872174434887033e-02	1.000000000000000000e+00
4.380876175235046827e-02	1.000000000000000000e+00
4.400880176035207314e-02	1.000000000000000000e+00
4.420884176835367108e-02	1.000000000000000000e+00
4.440888177635526901e-02	1.000000000000000000e+00
4.460892178435687389e-02	1.000000000000000000e+00
4.480896179235847182e-02	1.000000000000000000e+00
4.500900180036006976e-02	1.000000000000000000e+00
4.520904180836167463e-02	1.000000000000000000e+00
4.540908181636327257e-02	1.000000000000000000e+00
4.560912182436487050e-02	1.000000000000000000e+00
4.580916183236647538e-02	1.000000000000000000e+00
4.600920184036807331e-02	1.000000000000000000e+00
4.620924184836967125e-02	1.000000000000000000e+00
4.640928185637127612e-02	1.000000000000000000e+00
4.660932186437287406e-02	1.000000000000000000e+00
4.680936187237447199e-02	1.000000000000000000e+00
4.700940188037607687e-02	1.000000000000000000e+00
4.720944188837767480e-02	1.000000000000000000e+00
4.740948189637927274e-02	1.000000000000000000e+00
4.760952190438087761e-02	1.000000000000000000e+00
4.780956191238247555e-02	1.000000000000000000e+00
4.800960192038407348e-02	1.000000000000000000e+00
4.820964192838567836e-02	1.000000000000000000e+00
4.840968193638727629e-02	1.000000000000000000e+00
4.860972194438888117e-02	1.000000000000000000e+00
4.880976195239047910e-02	1.000000000000000000e+00
4.900980196039207704e-02	1.000000000000000000e+00
4.920984196839368191e-02	1.000000000000000000e+00
4.940988197639527985e-02	1.000000000000000000e+00
4.960992198439687778e-02	1.000000000000000000e+00
4.980996199239848266e-02	1.000000000000000000e+00
5.001000200040008059e-02	1.000000000000000000e+00
5.021004200840167853e-02	1.000000000000000000e+00
5.041008201640328340e-02	1.000000000000000000e+00
5.061012202440488134e-02	1.000000000000000000e+00
5.081016203240647927e-02	1.000000000000000000e+00
5.101020204040808415e-02	1.000000000000000000e+00
5.121024204840968208e-02	1.000000000000000000e+00
5.141028205641128002e-02	1.000000000000000000e+00
5.161032206441288489e-02	1.000000000000000000e+00
5.181036207241448283e-02	1.000000000000000000e+00
5.201040208041608076e-02	1.000000000000000000e+00
5.221044208841768564e-02	1.000000000000000000e+00
5.241048209641928357e-02	1.000000000000000000e+00
5.261052210442088151e-02	1.000000000000000000e+00
5.281056211242248638e-02	1.000000000000000000e+00
5.301060212042408432e-02	1.000000000000000000e+00
5.321064212842568225e-02	1.000000000000000000e+00
5.341068213642728713e-02	1.000000000000000000e+00
5.361072214442888506e-02	1.000000000000000000e+00
5.381076215243048300e-02	1.000000000000000000e+00
5.401080216043208787e-02	1.000000000000000000e+00
5.421084216843368581e-02	1.000000000000000000e+00
5.441088217643529068e-02	1.000000000000000000e+00
5.461092218443688862e-02	1.000000000000000000e+00
5.481096219243848655e-02	1.000000000000000000e+00
5.501100220044009143e-02	1.000000000000000000e+00
5.521104220844168936e-02	1.000000000000000000e+00
5.541108221644328730e-02	1.000000000000000000e+00
5.561112222444489217e-02	1.000000000000000000e+00
5.581116223244649011e-02	1.000000000000000000e+00
5.601120224044808804e-02	1.000000000000000000e+00
5.621124224844969292e-02	1.000000000000000000e+00
5.641128225645129085e-02	1.000000000000000000e+00
5.661132226445288879e-02	1.000000000000000000e+00
5.681136227245449366e-02	1.000000000000000000e+00
5.701140228045609160e-02	1.000000000000000000e+00
5.721144228845768953e-02	1.000000000000000000e+00
5.741148229645929441e-02	1.000000000000000000e+00
5.761152230446089234e-02	1.000000000000000000e+00
5.781156231246249028e-02	1.000000000000000000e+00
5.801160232046409515e-02	1.000000000000000000e+00
5.821164232846569309e-02	1.000000000000000000e+00
5.841168233646729102e-02	1.000000000000000000e+00
5.861172234446889590e-02	1.000000000000000000e+00
5.881176235247049383e-02	1.000000000000000000e+00
5.901180236047209177e-02	1.000000000000000000e+00
5.921184236847369664e-02	1.000000000000000000e+00
5.941188237647529458e-02	1.000000000000000000e+00
5.961192238447689251e-02	1.000000000000000000e+00
5.981196239247849739e-02	1.000000000000000000e+00
6.001200240048009532e-02	1.000000000000000000e+00
6.021204240848169326e-02	1.000000000000000000e+00
6.041208241648329813e-02	1.000000000000000000e+00
6.061212242448489607e-02	1.000000000000000000e+00
6.081216243248649400e-02	1.000000000000000000e+00
6.101220244048809888e-02	1.000000000000000000e+00
6.121224244848969681e-02	1.000000000000000000e+00
6.141228245649130169e-02	1.000000000000000000e+00
6.161232246449289962e-02	1.000000000000000000e+00
6.181236247249449756e-02	1.000000000000000000e+00
6.201240248049610243e-02	1.000000000000000000e+00
6.221244248849770037e-02	1.000000000000000000e+00
6.241248249649929830e-02	1.000000000000000000e+00
6.261252250450090318e-02	1.000000000000000000e+00
6.281256251250250111e-02	1.000000000000000000e+00
6.301260252050409905e-02	1.000000000000000000e+00
6.321264252850569698e-02	1.000000000000000000e+00
6.341268253650729492e-02	1.000000000000000000e+00
6.361272254450890673e-02	1.000000000000000000e+00
6.381276255251050467e-02	1.000000000000000000e+00
6.401280256051210260e-02	1.000000000000000000e+00
6.421284256851370054e-02	1.000000000000000000e+00
6.441288257651529847e-02	1.000000000000000000e+00
6.461292258451691028e-02	1.000000000000000000e+00
6.481296259251850822e-02	1.000000000000000000e+00
6.501300260052010616e-02	1.000000000000000000e+00
6.521304260852170409e-02	1.000000000000000000e+00
6.541308261652330203e-02	1.000000000000000000e+00
6.561312262452489996e-02	1.000000000000000000e+00
6.581316263252651177e-02	1.000000000000000000e+00
6.601320264052810971e-02	1.000000000000000000e+00
6.621324264852970765e-02	1.000000000000000000e+00
6.641328265653130558e-02	1.000000000000000000e+00
6.661332266453290352e-02	1.000000000000000000e+00
6.681336267253450145e-02	1.000000000000000000e+00
6.701340268053611327e-02	1.000000000000000000e+00
6.721344268853771120e-02	1.000000000000000000e+00
6.741348269653930914e-02	1.000000000000000000e+00
6.761352270454090707e-02	1.000000000000000000e+00
6.781356271254250501e-02	1.000000000000000000e+00
6.801360272054410294e-02	1.000000000000000000e+00
6.821364272854571476e-02	1.000000000000000000e+00
6.841368273654731269e-02	1.000000000000000000e+00
6.861372274454891063e-02	1.000000000000000000e+00
6.881376275255050856e-02	1.000000000000000000e+00
6.901380276055210650e-02	1.000000000000000000e+00
6.921384276855370443e-02	1.000000000000000000e+00
6.941388277655531625e-02	1.000000000000000000e+00
6.961392278455691418e-02	1.000000000000000000e+00
6.981396279255851212e-02	1.000000000000000000e+00
7.001400280056011005e-02	1.000000000000000000e+00
7.021404280856170799e-02	1.000000000000000000e+00
7.041408281656330592e-02	1.000000000000000000e+00
7.061412282456491774e-02	1.000000000000000000e+00
7.081416283256651567e-02	1.000000000000000000e+00
7.101420284056811361e-02	1.000000000000000000e+00
7.121424284856971154e-02	1.000000000000000000e+00
7.141428285657130948e-02	1.000000000000000000e+00
7.161432286457292129e-02	1.000000000000000000e+00
7.181436287257451923e-02	1.000000000000000000e+00
7.201440288057611716e-02	1.000000000000000000e+00
7.221444288857771510e-02	1.000000000000000000e+00
7.241448289657931303e-02	1.000000000000000000e+00
7.261452290458091097e-02	1.000000000000000000e+00
7.281456291258252278e-02	1.000000000000000000e+00
7.301460292058412072e-02	1.000000000000000000e+00
7.321464292858571865e-02	1.000000000000000000e+00
7.341468293658731659e-02	1.000000000000000000e+00
7.361472294458891452e-02	1.000000000000000000e+00
7.381476295259051246e-02	1.000000000000000000e+00
7.401480296059212427e-02	1.000000000000000000e+00
7.421484296859372221e-02	1.000000000000000000e+00
7.441488297659532014e-02	1.000000000000000000e+00
7.461492298459691808e-02	1.000000000000000000e+00
7.481496299259851601e-02	1.000000000000000000e+00
7.501500300060011395e-02	1.000000000000000000e+00
7.521504300860172576e-02	1.000000000000000000e+00
7.541508301660332370e-02	1.000000000000000000e+00
7.561512302460492163e-02	1.000000000000000000e+00
7.581516303260651957e-02	1.000000000000000000e+00
7.601520304060811750e-02	1.000000000000000000e+00
7.621524304860971544e-02	1.000000000000000000e+00
7.641528305661132725e-02	1.000000000000000000e+00
7.661532306461292519e-02	1.000000000000000000e+00
7.681536307261452312e-02	1.000000000000000000e+00
7.701540308061612106e-02	1.000000000000000000e+00
7.721544308861771899e-02	1.000000000000000000e+00
7.741548309661933081e-02	1.000000000000000000e+00
7.761552310462092874e-02	1.000000000000000000e+00
7.781556311262252668e-02	1.000000000000000000e+00
7.801560312062412461e-02	1.000000000000000000e+00
7.821564312862572255e-02	1.000000000000000000e+00
7.841568313662732048e-02	1.000000000000000000e+00
7.861572314462893230e-02	1.000000000000000000e+00
7.881576315263053023e-02	1.000000000000000000e+00
7.901580316063212817e-02	1.000000000000000000e+00
7.921584316863372610e-02	1.000000000000000000e+00
7.941588317663532404e-02	1.000000000000000000e+00
7.961592318463692197e-02	1.000000000000000000e+00
7.981596319263853379e-02	1.000000000000000000e+00
8.001600320064013172e-02	1.000000000000000000e+00
8.021604320864172966e-02	1.000000000000000000e+00
8.041608321664332759e-02	1.000000000000000000e+00
8.061612322464492553e-02	1.000000000000000000e+00
8.081616323264652346e-02	1.000000000000000000e+00
8.101620324064813528e-02	1.000000000000000000e+00
8.121624324864973321e-02	1.000000000000000000e+00
8.141628325665133115e-02	1.000000000000000000e+00
8.161632326465292908e-02	1.000000000000000000e+00
8.181636327265452702e-02	1.000000000000000000e+00
8.201640328065612495e-02	1.000000000000000000e+00
8.221644328865773677e-02	1.000000000000000000e+00
8.241648329665933470e-02	1.000000000000000000e+00
8.261652330466093264e-02	1.000000000000000000e+00
8.281656331266253057e-02	1.000000000000000000e+00
8.301660332066412851e-02	1.000000000000000000e+00
8.321664332866574032e-02	1.000000000000000000e+00
8.341668333666733826e-02	1.000000000000000000e+00
8.361672334466893619e-02	1.000000000000000000e+00
8.381676335267053413e-02	1.000000000000000000e+00
8.401680336067213206e-02	1.000000000000000000e+00
8.421684336867373000e-02	1.000000000000000000e+00
8.441688337667534181e-02	1.000000000000000000e+00
8.461692338467693975e-02	1.000000000000000000e+00
8.481696339267853768e-02	1.000000000000000000e+00
8.501700340068013562e-02	1.000000000000000000e+00
8.521704340868173355e-02	1.000000000000000000e+00
8.541708341668333149e-02	1.000000000000000000e+00
8.561712342468494330e-02	1.000000000000000000e+00
8.581716343268654124e-02	1.000000000000000000e+00
8.601720344068813917e-02	1.000000000000000000e+00
8.621724344868973711e-02	1.000000000000000000e+00
8.641728345669133504e-02	1.000000000000000000e+00
8.661732346469293298e-02	1.000000000000000000e+00
8.681736347269454479e-02	1.000000000000000000e+00
8.701740348069614273e-02	1.000000000000000000e+00
8.721744348869774066e-02	1.000000000000000000e+00
8.741748349669933860e-02	1.000000000000000000e+00
8.761752350470093653e-02	1.000000000000000000e+00
8.781756351270253447e-02	1.000000000000000000e+00
8.801760352070414628e-02	1.000000000000000000e+00
8.821764352870574422e-02	1.000000000000000000e+00
8.841768353670734215e-02	1.000000000000000000e+00
8.861772354470894009e-02	1.000000000000000000e+00
8.881776355271053802e-02	1.000000000000000000e+00
8.901780356071213596e-02	1.000000000000000000e+00
8.921784356871374777e-02	1.000000000000000000e+00
8.941788357671534571e-02	1.000000000000000000e+00
8.961792358471694364e-02	1.000000000000000000e+00
8.981796359271854158e-02	1.000000000000000000e+00
9.001800360072013951e-02	1.000000000000000000e+00
9.021804360872175133e-02	1.000000000000000000e+00
9.041808361672334926e-02	1.000000000000000000e+00
9.061812362472494720e-02	1.000000000000000000e+00
9.081816363272654513e-02	1.000000000000000000e+00
9.101820364072814307e-02	1.000000000000000000e+00
9.121824364872974100e-02	1.000000000000000000e+00
9.141828365673135282e-02	1.000000000000000000e+00
9.161832366473295075e-02	1.000000000000000000e+00
9.181836367273454869e-02	1.000000000000000000e+00
9.201840368073614662e-02	1.000000000000000000e+00
9.221844368873774456e-02	1.000000000000000000e+00
9.241848369673934249e-02	1.000000000000000000e+00
9.261852370474095431e-02	1.000000000000000000e+00
9.281856371274255224e-02	1.000000000000000000e+00
9.301860372074415018e-02	1.000000000000000000e+00
9.321864372874574811e-02	1.000000000000000000e+00
9.341868373674734605e-02	1.000000000000000000e+00
9.361872374474894398e-02	1.000000000000000000e+00
9.381876375275055580e-02	1.000000000000000000e+00
9.401880376075215373e-02	1.000000000000000000e+00
9.421884376875375167e-02	1.000000000000000000e+00
9.441888377675534960e-02	1.000000000000000000e+00
9.461892378475694754e-02	1.000000000000000000e+00
9.481896379275854547e-02	1.000000000000000000e+00
9.501900380076015729e-02	1.000000000000000000e+00
9.521904380876175522e-02	1.000000000000000000e+00
9.541908381676335316e-02	1.000000000000000000e+00
9.561912382476495109e-02	1.000000000000000000e+00
9.581916383276654903e-02	1.000000000000000000e+00
9.601920384076814696e-02	1.000000000000000000e+00
9.621924384876975878e-02	1.000000000000000000e+00
9.641928385677135671e-02	1.000000000000000000e+00
9.661932386477295465e-02	1.000000000000000000e+00
9.681936387277455258e-02	1.000000000000000000e+00
9.701940388077615052e-02	1.000000000000000000e+00
9.721944388877776233e-02	1.000000000000000000e+00
9.741948389677936027e-02	1.000000000000000000e+00
9.761952390478095820e-02	1.000000000000000000e+00
9.781956391278255614e-02	1.000000000000000000e+00
9.801960392078415407e-02	1.000000000000000000e+00
9.821964392878575201e-02	1.000000000000000000e+00
9.841968393678736382e-02	1.000000000000000000e+00
9.861972394478896176e-02	1.000000000000000000e+00
9.881976395279055969e-02	1.000000000000000000e+00
9.901980396079215763e-02	1.000000000000000000e+00
9.921984396879375556e-02	1.000000000000000000e+00
9.941988397679535350e-02	1.000000000000000000e+00
9.961992398479696531e-02	1.000000000000000000e+00
9.981996399279856325e-02	1.000000000000000000e+00
1.000200040008001612e-01	1.000000000000000000e+00
1.002200440088017591e-01	1.000000000000000000e+00
1.004200840168033571e-01	1.000000000000000000e+00
1.006201240248049550e-01	1.000000000000000000e+00
1.008201640328065668e-01	1.000000000000000000e+00
1.010202040408081647e-01	1.000000000000000000e+00
1.012202440488097627e-01	1.000000000000000000e+00
1.014202840568113606e-01	1.000000000000000000e+00
1.016203240648129585e-01	1.000000000000000000e+00
1.018203640728145565e-01	1.000000000000000000e+00
1.020204040808161683e-01	1.000000000000000000e+00
1.022204440888177662e-01	1.000000000000000000e+00
1.024204840968193642e-01	1.000000000000000000e+00
1.026205241048209621e-01	1.000000000000000000e+00
1.028205641128225600e-01	1.000000000000000000e+00
1.030206041208241718e-01	1.000000000000000000e+00
1.032206441288257698e-01	1.000000000000000000e+00
1.034206841368273677e-01	1.000000000000000000e+00
1.036207241448289657e-01	1.000000000000000000e+00
1.038207641528305636e-01	1.000000000000000000e+00
1.040208041608321615e-01	1.000000000000000000e+00
1.042208441688337733e-01	1.000000000000000000e+00
1.044208841768353713e-01	1.000000000000000000e+00
1.046209241848369692e-01	1.000000000000000000e+00
1.048209641928385671e-01	1.000000000000000000e+00
1.050210042008401651e-01	1.000000000000000000e+00
1.052210442088417630e-01	1.000000000000000000e+00
1.054210842168433748e-01	1.000000000000000000e+00
1.056211242248449728e-01	1.000000000000000000e+00
1.058211642328465707e-01	1.000000000000000000e+00
1.060212042408481686e-01	1.000000000000000000e+00
1.062212442488497666e-01	1.000000000000000000e+00
1.064212842568513645e-01	1.000000000000000000e+00
1.066213242648529763e-01	1.000000000000000000e+00
1.068213642728545743e-01	1.000000000000000000e+00
1.070214042808561722e-01	1.000000000000000000e+00
1.072214442888577701e-01	1.000000000000000000e+00
1.074214842968593681e-01	1.000000000000000000e+00
1.076215243048609660e-01	1.000000000000000000e+00
1.078215643128625778e-01	1.000000000000000000e+00
1.080216043208641757e-01	1.000000000000000000e+00
1.082216443288657737e-01	1.000000000000000000e+00
1.084216843368673716e-01	1.000000000000000000e+00
1.086217243448689695e-01	1.000000000000000000e+00
1.088217643528705814e-01	1.000000000000000000e+00
1.090218043608721793e-01	1.000000000000000000e+00
1.092218443688737772e-01	1.000000000000000000e+00
1.094218843768753752e-01	1.000000000000000000e+00
1.096219243848769731e-01	1.000000000000000000e+00
1.098219643928785710e-01	1.000000000000000000e+00
1.100220044008801829e-01	1.000000000000000000e+00
1.102220444088817808e-01	1.000000000000000000e+00
1.104220844168833787e-01	1.000000000000000000e+00
1.106221244248849767e-01	1.000000000000000000e+00
1.108221644328865746e-01	1.000000000000000000e+00
1.110222044408881725e-01	1.000000000000000000e+00
1.112222444488897843e-01	1.000000000000000000e+00
1.114222844568913823e-01	1.000000000000000000e+00
1.116223244648929802e-01	1.000000000000000000e+00
1.118223644728945781e-01	1.000000000000000000e+00
1.120224044808961761e-01	1.000000000000000000e+00
1.122224444888977740e-01	1.000000000000000000e+00
1.124224844968993858e-01	1.000000000000000000e+00
1.126225245049009838e-01	1.000000000000000000e+00
1.128225645129025817e-01	1.000000000000000000e+00
1.130226045209041796e-01	1.000000000000000000e+00
1.132226445289057776e-01	1.000000000000000000e+00
1.134226845369073755e-01	1.000000000000000000e+00
1.136227245449089873e-01	1.000000000000000000e+00
1.138227645529105853e-01	1.000000000000000000e+00
1.140228045609121832e-01	1.000000000000000000e+00
1.142228445689137811e-01	1.000000000000000000e+00
1.144228845769153791e-01	1.000000000000000000e+00
1.146229245849169770e-01	1.000000000000000000e+00
1.148229645929185888e-01	1.000000000000000000e+00
1.150230046009201867e-01	1.000000000000000000e+00
1.152230446089217847e-01	1.000000000000000000e+00
1.154230846169233826e-01	1.000000000000000000e+00
1.156231246249249806e-01	1.000000000000000000e+00
1.158231646329265924e-01	1.000000000000000000e+00
1.160232046409281903e-01	1.000000000000000000e+00
1.162232446489297882e-01	1.000000000000000000e+00
1.164232846569313862e-01	1.000000000000000000e+00
1.166233246649329841e-01	1.000000000000000000e+00
1.168233646729345820e-01	1.000000000000000000e+00
1.170234046809361939e-01	1.000000000000000000e+00
1.172234446889377918e-01	1.000000000000000000e+00
1.174234846969393897e-01	1.000000000000000000e+00
1.176235247049409877e-01	1.000000000000000000e+00
1.178235647129425856e-01	1.000000000000000000e+00
1.180236047209441835e-01	1.000000000000000000e+00
1.182236447289457953e-01	1.000000000000000000e+00
1.184236847369473933e-01	1.000000000000000000e+00
1.186237247449489912e-01	1.000000000000000000e+00
1.188237647529505892e-01	1.000000000000000000e+00
1.190238047609521871e-01	1.000000000000000000e+00
1.192238447689537850e-01	1.000000000000000000e+00
1.194238847769553968e-01	1.000000000000000000e+00
1.196239247849569948e-01	1.000000000000000000e+00
1.198239647929585927e-01	1.000000000000000000e+00
1.200240048009601906e-01	1.000000000000000000e+00
1.202240448089617886e-01	1.000000000000000000e+00
1.204240848169633865e-01	1.000000000000000000e+00
1.206241248249649983e-01	1.000000000000000000e+00
1.208241648329665963e-01	1.000000000000000000e+00
1.210242048409681942e-01	1.000000000000000000e+00
1.212242448489697921e-01	1.000000000000000000e+00
1.214242848569713901e-01	1.000000000000000000e+00
1.216243248649729880e-01	1.000000000000000000e+00
1.218243648729745998e-01	1.000000000000000000e+00
1.220244048809761978e-01	1.000000000000000000e+00
1.222244448889777957e-01	1.000000000000000000e+00
1.224244848969793936e-01	1.000000000000000000e+00
1.226245249049809916e-01	1.000000000000000000e+00
1.228245649129826034e-01	1.000000000000000000e+00
1.230246049209842013e-01	1.000000000000000000e+00
1.232246449289857992e-01	1.000000000000000000e+00
1.234246849369873972e-01	1.000000000000000000e+00
1.236247249449889951e-01	1.000000000000000000e+00
1.238247649529905930e-01	1.000000000000000000e+00
1.240248049609922049e-01	1.000000000000000000e+00
1.242248449689938028e-01	1.000000000000000000e+00
1.244248849769954007e-01	1.000000000000000000e+00
1.246249249849969987e-01	1.000000000000000000e+00
1.248249649929985966e-01	1.000000000000000000e+00
1.250250050010001945e-01	1.000000000000000000e+00
1.252250450090018064e-01	1.000000000000000000e+00
1.254250850170033904e-01	1.000000000000000000e+00
1.256251250250050022e-01	1.000000000000000000e+00
1.258251650330066140e-01	1.000000000000000000e+00
1.260252050410081981e-01	1.000000000000000000e+00
1.262252450490098099e-01	1.000000000000000000e+00
1.264252850570113940e-01	1.000000000000000000e+00
1.266253250650130058e-01	1.000000000000000000e+00
1.268253650730145898e-01	1.000000000000000000e+00
1.270254050810162016e-01	1.000000000000000000e+00
1.272254450890178135e-01	1.000000000000000000e+00
1.274254850970193975e-01	1.000000000000000000e+00
1.276255251050210093e-01	1.000000000000000000e+00
1.278255651130225934e-01	1.000000000000000000e+00
1.280256051210242052e-01	1.000000000000000000e+00
1.282256451290258170e-01	1.000000000000000000e+00
1.284256851370274011e-01	1.000000000000000000e+00
1.286257251450290129e-01	1.000000000000000000e+00
1.288257651530305969e-01	1.000000000000000000e+00
1.290258051610322088e-01	1.000000000000000000e+00
1.292258451690338206e-01	1.000000000000000000e+00
1.294258851770354046e-01	1.000000000000000000e+00
1.296259251850370164e-01	1.000000000000000000e+00
1.298259651930386005e-01	1.000000000000000000e+00
1.300260052010402123e-01	1.000000000000000000e+00
1.302260452090417964e-01	1.000000000000000000e+00
1.304260852170434082e-01	1.000000000000000000e+00
1.306261252250450200e-01	1.000000000000000000e+00
1.308261652330466041e-01	1.000000000000000000e+00
1.310262052410482159e-01	1.000000000000000000e+00
1.312262452490497999e-01	1.000000000000000000e+00
1.314262852570514117e-01	1.000000000000000000e+00
1.316263252650530235e-01	1.000000000000000000e+00
1.318263652730546076e-01	1.000000000000000000e+00
1.320264052810562194e-01	1.000000000000000000e+00
1.322264452890578035e-01	1.000000000000000000e+00
1.324264852970594153e-01	1.000000000000000000e+00
1.326265253050609993e-01	1.000000000000000000e+00
1.328265653130626112e-01	1.000000000000000000e+00
1.330266053210642230e-01	1.000000000000000000e+00
1.332266453290658070e-01	1.000000000000000000e+00
1.334266853370674188e-01	1.000000000000000000e+00
1.336267253450690029e-01	1.000000000000000000e+00
1.338267653530706147e-01	1.000000000000000000e+00
1.340268053610722265e-01	1.000000000000000000e+00
1.342268453690738106e-01	1.000000000000000000e+00
1.344268853770754224e-01	1.000000000000000000e+00
1.346269253850770065e-01	1.000000000000000000e+00
1.348269653930786183e-01	1.000000000000000000e+00
1.350270054010802301e-01	1.000000000000000000e+00
1.352270454090818141e-01	1.000000000000000000e+00
1.354270854170834260e-01	1.000000000000000000e+00
1.356271254250850100e-01	1.000000000000000000e+00
1.358271654330866218e-01	1.000000000000000000e+00
1.360272054410882059e-01	1.000000000000000000e+00
1.362272454490898177e-01	1.000000000000000000e+00
1.364272854570914295e-01	1.000000000000000000e+00
1.366273254650930136e-01	1.000000000000000000e+00
1.368273654730946254e-01	1.000000000000000000e+00
1.370274054810962094e-01	1.000000000000000000e+00
1.372274454890978213e-01	1.000000000000000000e+00
1.374274854970994331e-01	1.000000000000000000e+00
1.376275255051010171e-01	1.000000000000000000e+00
1.378275655131026289e-01	1.000000000000000000e+00
1.380276055211042130e-01	1.000000000000000000e+00
1.382276455291058248e-01	1.000000000000000000e+00
1.384276855371074089e-01	1.000000000000000000e+00
1.386277255451090207e-01	1.000000000000000000e+00
1.388277655531106325e-01	1.000000000000000000e+00
1.390278055611122165e-01	1.000000000000000000e+00
1.392278455691138284e-01	1.000000000000000000e+00
1.394278855771154124e-01	1.000000000000000000e+00
1.396279255851170242e-01	1.000000000000000000e+00
1.398279655931186360e-01	1.000000000000000000e+00
1.400280056011202201e-01	1.000000000000000000e+00
1.402280456091218319e-01	1.000000000000000000e+00
1.404280856171234160e-01	1.000000000000000000e+00
1.406281256251250278e-01	1.000000000000000000e+00
1.408281656331266118e-01	1.000000000000000000e+00
1.410282056411282237e-01	1.000000000000000000e+00
1.412282456491298355e-01	1.000000000000000000e+00
1.414282856571314195e-01	1.000000000000000000e+00
1.416283256651330313e-01	1.000000000000000000e+00
1.418283656731346154e-01	1.000000000000000000e+00
1.420284056811362272e-01	1.000000000000000000e+00
1.422284456891378390e-01	1.000000000000000000e+00
1.424284856971394231e-01	1.000000000000000000e+00
1.426285257051410349e-01	1.000000000000000000e+00
1.428285657131426190e-01	1.000000000000000000e+00
1.430286057211442308e-01	1.000000000000000000e+00
1.432286457291458426e-01	1.000000000000000000e+00
1.434286857371474266e-01	1.000000000000000000e+00
1.436287257451490385e-01	1.000000000000000000e+00
1.438287657531506225e-01	1.000000000000000000e+00
1.440288057611522343e-01	1.000000000000000000e+00
1.442288457691538184e-01	1.000000000000000000e+00
1.444288857771554302e-01	1.000000000000000000e+00
1.446289257851570420e-01	1.000000000000000000e+00
1.448289657931586261e-01	1.000000000000000000e+00
1.450290058011602379e-01	1.000000000000000000e+00
1.452290458091618219e-01	1.000000000000000000e+00
1.454290858171634337e-01	1.000000000000000000e+00
1.456291258251650456e-01	1.000000000000000000e+00
1.458291658331666296e-01	1.000000000000000000e+00
1.460292058411682414e-01	1.000000000000000000e+00
1.462292458491698255e-01	1.000000000000000000e+00
1.464292858571714373e-01	1.000000000000000000e+00
1.466293258651730214e-01	1.000000000000000000e+00
1.468293658731746332e-01	1.000000000000000000e+00
1.470294058811762450e-01	1.000000000000000000e+00
1.472294458891778290e-01	1.000000000000000000e+00
1.474294858971794409e-01	1.000000000000000000e+00
1.476295259051810249e-01	1.000000000000000000e+00
1.478295659131826367e-01	1.000000000000000000e+00
1.480296059211842485e-01	1.000000000000000000e+00
1.482296459291858326e-01	1.000000000000000000e+00
1.484296859371874444e-01	1.000000000000000000e+00
1.486297259451890285e-01	1.000000000000000000e+00
1.488297659531906403e-01	1.000000000000000000e+00
1.490298059611922521e-01	1.000000000000000000e+00
1.492298459691938362e-01	1.000000000000000000e+00
1.494298859771954480e-01	1.000000000000000000e+00
1.496299259851970320e-01	1.000000000000000000e+00
1.498299659931986438e-01	1.000000000000000000e+00
1.500300060012002279e-01	1.000000000000000000e+00
1.502300460092018397e-01	1.000000000000000000e+00
1.504300860172034515e-01	1.000000000000000000e+00
1.506301260252050356e-01	1.000000000000000000e+00
1.508301660332066474e-01	1.000000000000000000e+00
1.510302060412082314e-01	1.000000000000000000e+00
1.512302460492098433e-01	1.000000000000000000e+00
1.514302860572114551e-01	1.000000000000000000e+00
1.516303260652130391e-01	1.000000000000000000e+00
1.518303660732146509e-01	1.000000000000000000e+00
1.520304060812162350e-01	1.000000000000000000e+00
1.522304460892178468e-01	1.000000000000000000e+00
1.524304860972194309e-01	1.000000000000000000e+00
1.526305261052210427e-01	1.000000000000000000e+00
1.528305661132226545e-01	1.000000000000000000e+00
1.530306061212242386e-01	1.000000000000000000e+00
1.532306461292258504e-01	1.000000000000000000e+00
1.534306861372274344e-01	1.000000000000000000e+00
1.536307261452290462e-01	1.000000000000000000e+00
1.538307661532306581e-01	1.000000000000000000e+00
1.540308061612322421e-01	1.000000000000000000e+00
1.542308461692338539e-01	1.000000000000000000e+00
1.544308861772354380e-01	1.000000000000000000e+00
1.546309261852370498e-01	1.000000000000000000e+00
1.548309661932386616e-01	1.000000000000000000e+00
1.550310062012402457e-01	1.000000000000000000e+00
1.552310462092418575e-01	1.000000000000000000e+00
1.554310862172434415e-01	1.000000000000000000e+00
1.556311262252450534e-01	1.000000000000000000e+00
1.558311662332466374e-01	1.000000000000000000e+00
1.560312062412482492e-01	1.000000000000000000e+00
1.562312462492498610e-01	1.000000000000000000e+00
1.564312862572514451e-01	1.000000000000000000e+00
1.566313262652530569e-01	1.000000000000000000e+00
1.568313662732546410e-01	1.000000000000000000e+00
1.570314062812562528e-01	1.000000000000000000e+00
1.572314462892578646e-01	1.000000000000000000e+00
1.574314862972594486e-01	1.000000000000000000e+00
1.576315263052610605e-01	1.000000000000000000e+00
1.578315663132626445e-01	1.000000000000000000e+00
1.580316063212642563e-01	1.000000000000000000e+00
1.582316463292658404e-01	1.000000000000000000e+00
1.584316863372674522e-01	1.000000000000000000e+00
1.586317263452690640e-01	1.000000000000000000e+00
1.588317663532706481e-01	1.000000000000000000e+00
1.590318063612722599e-01	1.000000000000000000e+00
1.592318463692738439e-01	1.000000000000000000e+00
1.594318863772754558e-01	1.000000000000000000e+00
1.596319263852770676e-01	1.000000000000000000e+00
1.598319663932786516e-01	1.000000000000000000e+00
1.600320064012802634e-01	1.000000000000000000e+00
1.602320464092818475e-01	1.000000000000000000e+00
1.604320864172834593e-01	1.000000000000000000e+00
1.606321264252850711e-01	1.000000000000000000e+00
1.608321664332866552e-01	1.000000000000000000e+00
1.610322064412882670e-01	1.000000000000000000e+00
1.612322464492898511e-01	1.000000000000000000e+00
1.614322864572914629e-01	1.000000000000000000e+00
1.616323264652930469e-01	1.000000000000000000e+00
1.618323664732946587e-01	1.000000000000000000e+00
1.620324064812962706e-01	1.000000000000000000e+00
1.622324464892978546e-01	1.000000000000000000e+00
1.624324864972994664e-01	1.000000000000000000e+00
1.626325265053010505e-01	1.000000000000000000e+00
1.628325665133026623e-01	1.000000000000000000e+00
1.630326065213042741e-01	1.000000000000000000e+00
1.632326465293058582e-01	1.000000000000000000e+00
1.634326865373074700e-01	1.000000000000000000e+00
1.636327265453090540e-01	1.000000000000000000e+00
1.638327665533106658e-01	1.000000000000000000e+00
1.640328065613122499e-01	1.000000000000000000e+00
1.642328465693138617e-01	1.000000000000000000e+00
1.644328865773154735e-01	1.000000000000000000e+00
1.646329265853170576e-01	1.000000000000000000e+00
1.648329665933186694e-01	1.000000000000000000e+00
1.650330066013202535e-01	1.000000000000000000e+00
1.652330466093218653e-01	1.000000000000000000e+00
1.654330866173234771e-01	1.000000000000000000e+00
1.656331266253250611e-01	1.000000000000000000e+00
1.658331666333266730e-01	1.000000000000000000e+00
1.660332066413282570e-01	1.000000000000000000e+00
1.662332466493298688e-01	1.000000000000000000e+00
1.664332866573314806e-01	1.000000000000000000e+00
1.666333266653330647e-01	1.000000000000000000e+00
1.668333666733346765e-01	1.000000000000000000e+00
1.670334066813362606e-01	1.000000000000000000e+00
1.672334466893378724e-01	1.000000000000000000e+00
1.674334866973394564e-01	1.000000000000000000e+00
1.676335267053410683e-01	1.000000000000000000e+00
1.678335667133426801e-01	1.000000000000000000e+00
1.680336067213442641e-01	1.000000000000000000e+00
1.682336467293458759e-01	1.000000000000000000e+00
1.684336867373474600e-01	1.000000000000000000e+00
1.686337267453490718e-01	1.000000000000000000e+00
1.688337667533506836e-01	1.000000000000000000e+00
1.690338067613522677e-01	1.000000000000000000e+00
1.692338467693538795e-01	1.000000000000000000e+00
1.694338867773554635e-01	1.000000000000000000e+00
1.696339267853570754e-01	1.000000000000000000e+00
1.698339667933586594e-01	1.000000000000000000e+00
1.700340068013602712e-01	1.000000000000000000e+00
1.702340468093618830e-01	1.000000000000000000e+00
1.704340868173634671e-01	1.000000000000000000e+00
1.706341268253650789e-01	1.000000000000000000e+00
1.708341668333666630e-01	1.000000000000000000e+00
1.710342068413682748e-01	1.000000000000000000e+00
1.712342468493698866e-01	1.000000000000000000e+00
1.714342868573714707e-01	1.000000000000000000e+00
1.716343268653730825e-01	1.000000000000000000e+00
1.718343668733746665e-01	1.000000000000000000e+00
1.720344068813762783e-01	1.000000000000000000e+00
1.722344468893778624e-01	1.000000000000000000e+00
1.724344868973794742e-01	1.000000000000000000e+00
1.726345269053810860e-01	1.000000000000000000e+00
1.728345669133826701e-01	1.000000000000000000e+00
1.730346069213842819e-01	1.000000000000000000e+00
1.732346469293858660e-01	1.000000000000000000e+00
1.734346869373874778e-01	1.000000000000000000e+00
1.736347269453890896e-01	1.000000000000000000e+00
1.738347669533906736e-01	1.000000000000000000e+00
1.740348069613922855e-01	1.000000000000000000e+00
1.742348469693938695e-01	1.000000000000000000e+00
1.744348869773954813e-01	1.000000000000000000e+00
1.746349269853970931e-01	1.000000000000000000e+00
1.748349669933986772e-01	1.000000000000000000e+00
1.750350070014002890e-01	1.000000000000000000e+00
1.752350470094018731e-01	1.000000000000000000e+00
1.754350870174034849e-01	1.000000000000000000e+00
1.756351270254050689e-01	1.000000000000000000e+00
1.758351670334066807e-01	1.000000000000000000e+00
1.760352070414082926e-01	1.000000000000000000e+00
1.762352470494098766e-01	1.000000000000000000e+00
1.764352870574114884e-01	1.000000000000000000e+00
1.766353270654130725e-01	1.000000000000000000e+00
1.768353670734146843e-01	1.000000000000000000e+00
1.770354070814162961e-01	1.000000000000000000e+00
1.772354470894178802e-01	1.000000000000000000e+00
1.774354870974194920e-01	1.000000000000000000e+00
1.776355271054210760e-01	1.000000000000000000e+00
1.778355671134226879e-01	1.000000000000000000e+00
1.780356071214242719e-01	1.000000000000000000e+00
1.782356471294258837e-01	1.000000000000000000e+00
1.784356871374274955e-01	1.000000000000000000e+00
1.786357271454290796e-01	1.000000000000000000e+00
1.788357671534306914e-01	1.000000000000000000e+00
1.790358071614322755e-01	1.000000000000000000e+00
1.792358471694338873e-01	1.000000000000000000e+00
1.794358871774354991e-01	1.000000000000000000e+00
1.796359271854370832e-01	1.000000000000000000e+00
1.798359671934386950e-01	1.000000000000000000e+00
1.800360072014402790e-01	1.000000000000000000e+00
1.802360472094418908e-01	1.000000000000000000e+00
1.804360872174435027e-01	1.000000000000000000e+00
1.806361272254450867e-01	1.000000000000000000e+00
1.808361672334466985e-01	1.000000000000000000e+00
1.810362072414482826e-01	1.000000000000000000e+00
1.812362472494498944e-01	1.000000000000000000e+00
1.814362872574514784e-01	1.000000000000000000e+00
1.816363272654530903e-01	1.000000000000000000e+00
1.818363672734547021e-01	1.000000000000000000e+00
1.820364072814562861e-01	1.000000000000000000e+00
1.822364472894578979e-01	1.000000000000000000e+00
1.824364872974594820e-01	1.000000000000000000e+00
1.826365273054610938e-01	1.000000000000000000e+00
1.828365673134627056e-01	1.000000000000000000e+00
1.830366073214642897e-01	1.000000000000000000e+00
1.832366473294659015e-01	1.000000000000000000e+00
1.834366873374674856e-01	1.000000000000000000e+00
1.836367273454690974e-01	1.000000000000000000e+00
1.838367673534706814e-01	1.000000000000000000e+00
1.840368073614722932e-01	1.000000000000000000e+00
1.842368473694739051e-01	1.000000000000000000e+00
1.844368873774754891e-01	1.000000000000000000e+00
1.846369273854771009e-01	1.000000000000000000e+00
1.848369673934786850e-01	1.000000000000000000e+00
1.850370074014802968e-01	1.000000000000000000e+00
1.852370474094819086e-01	1.000000000000000000e+00
1.854370874174834927e-01	1.000000000000000000e+00
1.856371274254851045e-01	1.000000000000000000e+00
1.858371674334866885e-01	1.000000000000000000e+00
1.860372074414883004e-01	1.000000000000000000e+00
1.862372474494899122e-01	1.000000000000000000e+00
1.864372874574914962e-01	1.000000000000000000e+00
1.866373274654931080e-01	1.000000000000000000e+00
1.868373674734946921e-01	1.000000000000000000e+00
1.870374074814963039e-01	1.000000000000000000e+00
1.872374474894978880e-01	1.000000000000000000e+00
1.874374874974994998e-01	1.000000000000000000e+00
1.876375275055011116e-01	1.000000000000000000e+00
1.878375675135026956e-01	1.000000000000000000e+00
1.880376075215043075e-01	1.000000000000000000e+00
1.882376475295058915e-01	1.000000000000000000e+00
1.884376875375075033e-01	1.000000000000000000e+00
1.886377275455091151e-01	1.000000000000000000e+00
1.888377675535106992e-01	1.000000000000000000e+00
1.890378075615123110e-01	1.000000000000000000e+00
1.892378475695138951e-01	1.000000000000000000e+00
1.894378875775155069e-01	1.000000000000000000e+00
1.896379275855170909e-01	1.000000000000000000e+00
1.898379675935187028e-01	1.000000000000000000e+00
1.900380076015203146e-01	1.000000000000000000e+00
1.902380476095218986e-01	1.000000000000000000e+00
1.904380876175235104e-01	1.000000000000000000e+00
1.906381276255250945e-01	1.000000000000000000e+00
1.908381676335267063e-01	1.000000000000000000e+00
1.910382076415283181e-01	1.000000000000000000e+00
1.912382476495299022e-01	1.000000000000000000e+00
1.914382876575315140e-01	1.000000000000000000e+00
1.916383276655330981e-01	1.000000000000000000e+00
1.918383676735347099e-01	1.000000000000000000e+00
1.920384076815362939e-01	1.000000000000000000e+00
1.922384476895379057e-01	1.000000000000000000e+00
1.924384876975395176e-01	1.000000000000000000e+00
1.926385277055411016e-01	1.000000000000000000e+00
1.928385677135427134e-01	1.000000000000000000e+00
1.930386077215442975e-01	1.000000000000000000e+00
1.932386477295459093e-01	1.000000000000000000e+00
1.934386877375475211e-01	1.000000000000000000e+00
1.936387277455491052e-01	1.000000000000000000e+00
1.938387677535507170e-01	1.000000000000000000e+00
1.940388077615523010e-01	1.000000000000000000e+00
1.942388477695539128e-01	1.000000000000000000e+00
1.944388877775555247e-01	1.000000000000000000e+00
1.946389277855571087e-01	1.000000000000000000e+00
1.948389677935587205e-01	1.000000000000000000e+00
1.950390078015603046e-01	1.000000000000000000e+00
1.952390478095619164e-01	1.000000000000000000e+00
1.954390878175635005e-01	1.000000000000000000e+00
1.956391278255651123e-01	1.000000000000000000e+00
1.958391678335667241e-01	1.000000000000000000e+00
1.960392078415683081e-01	1.000000000000000000e+00
1.962392478495699200e-01	1.000000000000000000e+00
1.964392878575715040e-01	1.000000000000000000e+00
1.966393278655731158e-01	1.000000000000000000e+00
1.968393678735747276e-01	1.000000000000000000e+00
1.970394078815763117e-01	1.000000000000000000e+00
1.972394478895779235e-01	1.000000000000000000e+00
1.974394878975795076e-01	1.000000000000000000e+00
1.976395279055811194e-01	1.000000000000000000e+00
1.978395679135827034e-01	1.000000000000000000e+00
1.980396079215843153e-01	1.000000000000000000e+00
1.982396479295859271e-01	1.000000000000000000e+00
1.984396879375875111e-01	1.000000000000000000e+00
1.986397279455891229e-01	1.000000000000000000e+00
1.988397679535907070e-01	1.000000000000000000e+00
1.990398079615923188e-01	1.000000000000000000e+00
1.992398479695939306e-01	1.000000000000000000e+00
1.994398879775955147e-01	1.000000000000000000e+00
1.996399279855971265e-01	1.000000000000000000e+00
1.998399679935987105e-01	1.000000000000000000e+00
2.000400080016003224e-01	1.000000000000000000e+00
2.002400480096019342e-01	1.000000000000000000e+00
2.004400880176035182e-01	1.000000000000000000e+00
2.006401280256051300e-01	1.000000000000000000e+00
2.008401680336067141e-01	1.000000000000000000e+00
2.010402080416083259e-01	1.000000000000000000e+00
2.012402480496099100e-01	1.000000000000000000e+00
2.014402880576115218e-01	1.000000000000000000e+00
2.016403280656131336e-01	1.000000000000000000e+00
2.018403680736147177e-01	1.000000000000000000e+00
2.020404080816163295e-01	1.000000000000000000e+00
2.022404480896179135e-01	1.000000000000000000e+00
2.024404880976195253e-01	1.000000000000000000e+00
2.026405281056211372e-01	1.000000000000000000e+00
2.028405681136227212e-01	1.000000000000000000e+00
2.030406081216243330e-01	1.000000000000000000e+00
2.032406481296259171e-01	1.000000000000000000e+00
2.034406881376275289e-01	1.000000000000000000e+00
2.036407281456291130e-01	1.000000000000000000e+00
2.038407681536307248e-01	1.000000000000000000e+00
2.040408081616323366e-01	1.000000000000000000e+00
2.042408481696339206e-01	1.000000000000000000e+00
2.044408881776355325e-01	1.000000000000000000e+00
2.046409281856371165e-01	1.000000000000000000e+00
2.048409681936387283e-01	1.000000000000000000e+00
2.050410082016403401e-01	1.000000000000000000e+00
2.052410482096419242e-01	1.000000000000000000e+00
2.054410882176435360e-01	1.000000000000000000e+00
2.056411282256451201e-01	1.000000000000000000e+00
2.058411682336467319e-01	1.000000000000000000e+00
2.060412082416483437e-01	1.000000000000000000e+00
2.062412482496499277e-01	1.000000000000000000e+00
2.064412882576515396e-01	1.000000000000000000e+00
2.066413282656531236e-01	1.000000000000000000e+00
2.068413682736547354e-01	1.000000000000000000e+00
2.070414082816563195e-01	1.000000000000000000e+00
2.072414482896579313e-01	1.000000000000000000e+00
2.074414882976595431e-01	1.000000000000000000e+00
2.076415283056611272e-01	1.000000000000000000e+00
2.078415683136627390e-01	1.000000000000000000e+00
2.080416083216643230e-01	1.000000000000000000e+00
2.082416483296659349e-01	1.000000000000000000e+00
2.084416883376675467e-01	1.000000000000000000e+00
2.086417283456691307e-01	1.000000000000000000e+00
2.088417683536707425e-01	1.000000000000000000e+00
2.090418083616723266e-01	1.000000000000000000e+00
2.092418483696739384e-01	1.000000000000000000e+00
2.094418883776755225e-01	1.000000000000000000e+00
2.096419283856771343e-01	1.000000000000000000e+00
2.098419683936787461e-01	1.000000000000000000e+00
2.100420084016803302e-01	1.000000000000000000e+00
2.102420484096819420e-01	1.000000000000000000e+00
2.104420884176835260e-01	1.000000000000000000e+00
2.106421284256851378e-01	1.000000000000000000e+00
2.108421684336867497e-01	1.000000000000000000e+00
2.110422084416883337e-01	1.000000000000000000e+00
2.112422484496899455e-01	1.000000000000000000e+00
2.114422884576915296e-01	1.000000000000000000e+00
2.116423284656931414e-01	1.000000000000000000e+00
2.118423684736947532e-01	1.000000000000000000e+00
2.120424084816963373e-01	1.000000000000000000e+00
2.122424484896979491e-01	1.000000000000000000e+00
2.124424884976995331e-01	1.000000000000000000e+00
2.126425285057011449e-01	1.000000000000000000e+00
2.128425685137027290e-01	1.000000000000000000e+00
2.130426085217043408e-01	1.000000000000000000e+00
2.132426485297059526e-01	1.000000000000000000e+00
2.134426885377075367e-01	1.000000000000000000e+00
2.136427285457091485e-01	1.000000000000000000e+00
2.138427685537107326e-01	1.000000000000000000e+00
2.140428085617123444e-01	1.000000000000000000e+00
2.142428485697139562e-01	1.000000000000000000e+00
2.144428885777155402e-01	1.000000000000000000e+00
2.146429285857171521e-01	1.000000000000000000e+00
2.148429685937187361e-01	1.000000000000000000e+00
2.150430086017203479e-01	1.000000000000000000e+00
2.152430486097219320e-01	1.000000000000000000e+00
2.154430886177235438e-01	1.000000000000000000e+00
2.156431286257251556e-01	1.000000000000000000e+00
2.158431686337267397e-01	1.000000000000000000e+00
2.160432086417283515e-01	1.000000000000000000e+00
2.162432486497299355e-01	1.000000000000000000e+00
2.164432886577315474e-01	1.000000000000000000e+00
2.166433286657331592e-01	1.000000000000000000e+00
2.168433686737347432e-01	1.000000000000000000e+00
2.170434086817363550e-01	1.000000000000000000e+00
2.172434486897379391e-01	1.000000000000000000e+00
2.174434886977395509e-01	1.000000000000000000e+00
2.176435287057411627e-01	1.000000000000000000e+00
2.178435687137427468e-01	1.000000000000000000e+00
2.180436087217443586e-01	1.000000000000000000e+00
2.182436487297459426e-01	1.000000000000000000e+00
2.184436887377475545e-01	1.000000000000000000e+00
2.186437287457491385e-01	1.000000000000000000e+00
2.188437687537507503e-01	1.000000000000000000e+00
2.190438087617523621e-01	1.000000000000000000e+00
2.192438487697539462e-01	1.000000000000000000e+00
2.194438887777555580e-01	1.000000000000000000e+00
2.196439287857571421e-01	1.000000000000000000e+00
2.198439687937587539e-01	1.000000000000000000e+00
2.200440088017603657e-01	1.000000000000000000e+00
2.202440488097619498e-01	1.000000000000000000e+00
2.204440888177635616e-01	1.000000000000000000e+00
2.206441288257651456e-01	1.000000000000000000e+00
2.208441688337667574e-01	1.000000000000000000e+00
2.210442088417683415e-01	1.000000000000000000e+00
2.212442488497699533e-01	1.000000000000000000e+00
2.214442888577715651e-01	1.000000000000000000e+00
2.216443288657731492e-01	1.000000000000000000e+00
2.218443688737747610e-01	1.000000000000000000e+00
2.220444088817763451e-01	1.000000000000000000e+00
2.222444488897779569e-01	1.000000000000000000e+00
2.224444888977795687e-01	1.000000000000000000e+00
2.226445289057811527e-01	1.000000000000000000e+00
2.228445689137827646e-01	1.000000000000000000e+00
2.230446089217843486e-01	1.000000000000000000e+00
2.232446489297859604e-01	1.000000000000000000e+00
2.234446889377875445e-01	1.000000000000000000e+00
2.236447289457891563e-01	1.000000000000000000e+00
2.238447689537907681e-01	1.000000000000000000e+00
2.240448089617923522e-01	1.000000000000000000e+00
2.242448489697939640e-01	1.000000000000000000e+00
2.244448889777955480e-01	1.000000000000000000e+00
2.246449289857971598e-01	1.000000000000000000e+00
2.248449689937987717e-01	1.000000000000000000e+00
2.250450090018003557e-01	1.000000000000000000e+00
2.252450490098019675e-01	1.000000000000000000e+00
2.254450890178035516e-01	1.000000000000000000e+00
2.256451290258051634e-01	1.000000000000000000e+00
2.258451690338067752e-01	1.000000000000000000e+00
2.260452090418083593e-01	1.000000000000000000e+00
2.262452490498099711e-01	1.000000000000000000e+00
2.264452890578115551e-01	1.000000000000000000e+00
2.266453290658131670e-01	1.000000000000000000e+00
2.268453690738147510e-01	1.000000000000000000e+00
2.270454090818163628e-01	1.000000000000000000e+00
2.272454490898179746e-01	1.000000000000000000e+00
2.274454890978195587e-01	1.000000000000000000e+00
2.276455291058211705e-01	1.000000000000000000e+00
2.278455691138227546e-01	1.000000000000000000e+00
2.280456091218243664e-01	1.000000000000000000e+00
2.282456491298259782e-01	1.000000000000000000e+00
2.284456891378275623e-01	1.000000000000000000e+00
2.286457291458291741e-01	1.000000000000000000e+00
2.288457691538307581e-01	1.000000000000000000e+00
2.290458091618323699e-01	1.000000000000000000e+00
2.292458491698339540e-01	1.000000000000000000e+00
2.294458891778355658e-01	1.000000000000000000e+00
2.296459291858371776e-01	1.000000000000000000e+00
2.298459691938387617e-01	1.000000000000000000e+00
2.300460092018403735e-01	1.000000000000000000e+00
2.302460492098419576e-01	1.000000000000000000e+00
2.304460892178435694e-01	1.000000000000000000e+00
2.306461292258451812e-01	1.000000000000000000e+00
2.308461692338467652e-01	1.000000000000000000e+00
2.310462092418483770e-01	1.000000000000000000e+00
2.312462492498499611e-01	1.000000000000000000e+00
2.314462892578515729e-01	1.000000000000000000e+00
2.316463292658531847e-01	1.000000000000000000e+00
2.318463692738547688e-01	1.000000000000000000e+00
2.320464092818563806e-01	1.000000000000000000e+00
2.322464492898579647e-01	1.000000000000000000e+00
2.324464892978595765e-01	1.000000000000000000e+00
2.326465293058611605e-01	1.000000000000000000e+00
2.328465693138627723e-01	1.000000000000000000e+00
2.330466093218643842e-01	1.000000000000000000e+00
2.332466493298659682e-01	1.000000000000000000e+00
2.334466893378675800e-01	1.000000000000000000e+00
2.336467293458691641e-01	1.000000000000000000e+00
2.338467693538707759e-01	1.000000000000000000e+00
2.340468093618723877e-01	1.000000000000000000e+00
2.342468493698739718e-01	1.000000000000000000e+00
2.344468893778755836e-01	1.000000000000000000e+00
2.346469293858771676e-01	1.000000000000000000e+00
2.348469693938787795e-01	1.000000000000000000e+00
2.350470094018803635e-01	1.000000000000000000e+00
2.352470494098819753e-01	1.000000000000000000e+00
2.354470894178835871e-01	1.000000000000000000e+00
2.356471294258851712e-01	1.000000000000000000e+00
2.358471694338867830e-01	1.000000000000000000e+00
2.360472094418883671e-01	1.000000000000000000e+00
2.362472494498899789e-01	1.000000000000000000e+00
2.364472894578915907e-01	1.000000000000000000e+00
2.366473294658931747e-01	1.000000000000000000e+00
2.368473694738947866e-01	1.000000000000000000e+00
2.370474094818963706e-01	1.000000000000000000e+00
2.372474494898979824e-01	1.000000000000000000e+00
2.374474894978995942e-01	1.000000000000000000e+00
2.376475295059011783e-01	1.000000000000000000e+00
2.378475695139027901e-01	1.000000000000000000e+00
2.380476095219043742e-01	1.000000000000000000e+00
2.382476495299059860e-01	1.000000000000000000e+00
2.384476895379075700e-01	1.000000000000000000e+00
2.386477295459091819e-01	1.000000000000000000e+00
2.388477695539107937e-01	1.000000000000000000e+00
2.390478095619123777e-01	1.000000000000000000e+00
2.392478495699139895e-01	1.000000000000000000e+00
2.394478895779155736e-01	1.000000000000000000e+00
2.396479295859171854e-01	1.000000000000000000e+00
2.398479695939187972e-01	1.000000000000000000e+00
2.400480096019203813e-01	1.000000000000000000e+00
2.402480496099219931e-01	1.000000000000000000e+00
2.404480896179235772e-01	1.000000000000000000e+00
2.406481296259251890e-01	1.000000000000000000e+00
2.408481696339267730e-01	1.000000000000000000e+00
2.410482096419283848e-01	1.000000000000000000e+00
2.412482496499299967e-01	1.000000000000000000e+00
2.414482896579315807e-01	1.000000000000000000e+00
2.416483296659331925e-01	1.000000000000000000e+00
2.418483696739347766e-01	1.000000000000000000e+00
2.420484096819363884e-01	1.000000000000000000e+00
2.422484496899380002e-01	1.000000000000000000e+00
2.424484896979395843e-01	1.000000000000000000e+00
2.426485297059411961e-01	1.000000000000000000e+00
2.428485697139427801e-01	1.000000000000000000e+00
2.430486097219443919e-01	1.000000000000000000e+00
2.432486497299459760e-01	1.000000000000000000e+00
2.434486897379475878e-01	1.000000000000000000e+00
2.436487297459491996e-01	1.000000000000000000e+00
2.438487697539507837e-01	1.000000000000000000e+00
2.440488097619523955e-01	1.000000000000000000e+00
2.442488497699539796e-01	1.000000000000000000e+00
2.444488897779555914e-01	1.000000000000000000e+00
2.446489297859572032e-01	1.000000000000000000e+00
2.448489697939587872e-01	1.000000000000000000e+00
2.450490098019603991e-01	1.000000000000000000e+00
2.452490498099619831e-01	1.000000000000000000e+00
2.454490898179635949e-01	1.000000000000000000e+00
2.456491298259652067e-01	1.000000000000000000e+00
2.458491698339667908e-01	1.000000000000000000e+00
2.460492098419684026e-01	1.000000000000000000e+00
2.462492498499699867e-01	1.000000000000000000e+00
2.464492898579715985e-01	1.000000000000000000e+00
2.466493298659731825e-01	1.000000000000000000e+00
2.468493698739747944e-01	1.000000000000000000e+00
2.470494098819764062e-01	1.000000000000000000e+00
2.472494498899779902e-01	1.000000000000000000e+00
2.474494898979796020e-01	1.000000000000000000e+00
2.476495299059811861e-01	1.000000000000000000e+00
2.478495699139827979e-01	1.000000000000000000e+00
2.480496099219844097e-01	1.000000000000000000e+00
2.482496499299859938e-01	1.000000000000000000e+00
2.484496899379876056e-01	1.000000000000000000e+00
2.486497299459891897e-01	1.000000000000000000e+00
2.488497699539908015e-01	1.000000000000000000e+00
2.490498099619923855e-01	1.000000000000000000e+00
2.492498499699939973e-01	1.000000000000000000e+00
2.494498899779956091e-01	1.000000000000000000e+00
2.496499299859971932e-01	1.000000000000000000e+00
2.498499699939988050e-01	1.000000000000000000e+00
2.500500100020003891e-01	1.000000000000000000e+00
2.502500500100020009e-01	1.000000000000000000e+00
2.504500900180036127e-01	1.000000000000000000e+00
2.506501300260052245e-01	1.000000000000000000e+00
2.508501700340067808e-01	1.000000000000000000e+00
2.510502100420083926e-01	1.000000000000000000e+00
2.512502500500100044e-01	1.000000000000000000e+00
2.514502900580116163e-01	1.000000000000000000e+00
2.516503300660132281e-01	1.000000000000000000e+00
2.518503700740147844e-01	1.000000000000000000e+00
2.520504100820163962e-01	1.000000000000000000e+00
2.522504500900180080e-01	1.000000000000000000e+00
2.524504900980196198e-01	1.000000000000000000e+00
2.526505301060212316e-01	1.000000000000000000e+00
2.528505701140227879e-01	1.000000000000000000e+00
2.530506101220243997e-01	1.000000000000000000e+00
2.532506501300260116e-01	1.000000000000000000e+00
2.534506901380276234e-01	1.000000000000000000e+00
2.536507301460291797e-01	1.000000000000000000e+00
2.538507701540307915e-01	1.000000000000000000e+00
2.540508101620324033e-01	1.000000000000000000e+00
2.542508501700340151e-01	1.000000000000000000e+00
2.544508901780356269e-01	1.000000000000000000e+00
2.546509301860371832e-01	1.000000000000000000e+00
2.548509701940387950e-01	1.000000000000000000e+00
2.550510102020404068e-01	1.000000000000000000e+00
2.552510502100420187e-01	1.000000000000000000e+00
2.554510902180436305e-01	1.000000000000000000e+00
2.556511302260451868e-01	1.000000000000000000e+00
2.558511702340467986e-01	1.000000000000000000e+00
2.560512102420484104e-01	1.000000000000000000e+00
2.562512502500500222e-01	1.000000000000000000e+00
2.564512902580516340e-01	1.000000000000000000e+00
2.566513302660531903e-01	1.000000000000000000e+00
2.568513702740548021e-01	1.000000000000000000e+00
2.570514102820564140e-01	1.000000000000000000e+00
2.572514502900580258e-01	1.000000000000000000e+00
2.574514902980596376e-01	1.000000000000000000e+00
2.576515303060611939e-01	1.000000000000000000e+00
2.578515703140628057e-01	1.000000000000000000e+00
2.580516103220644175e-01	1.000000000000000000e+00
2.582516503300660293e-01	1.000000000000000000e+00
2.584516903380676411e-01	1.000000000000000000e+00
2.586517303460691974e-01	1.000000000000000000e+00
2.588517703540708093e-01	1.000000000000000000e+00
2.590518103620724211e-01	1.000000000000000000e+00
2.592518503700740329e-01	1.000000000000000000e+00
2.594518903780755892e-01	1.000000000000000000e+00
2.596519303860772010e-01	1.000000000000000000e+00
2.598519703940788128e-01	1.000000000000000000e+00
2.600520104020804246e-01	1.000000000000000000e+00
2.602520504100820364e-01	1.000000000000000000e+00
2.604520904180835927e-01	1.000000000000000000e+00
2.606521304260852046e-01	1.000000000000000000e+00
2.608521704340868164e-01	1.000000000000000000e+00
2.610522104420884282e-01	1.000000000000000000e+00
2.612522504500900400e-01	1.000000000000000000e+00
2.614522904580915963e-01	1.000000000000000000e+00
2.616523304660932081e-01	1.000000000000000000e+00
2.618523704740948199e-01	1.000000000000000000e+00
2.620524104820964317e-01	1.000000000000000000e+00
2.622524504900980435e-01	1.000000000000000000e+00
2.624524904980995998e-01	1.000000000000000000e+00
2.626525305061012117e-01	1.000000000000000000e+00
2.628525705141028235e-01	1.000000000000000000e+00
2.630526105221044353e-01	1.000000000000000000e+00
2.632526505301060471e-01	1.000000000000000000e+00
2.634526905381076034e-01	1.000000000000000000e+00
2.636527305461092152e-01	1.000000000000000000e+00
2.638527705541108270e-01	1.000000000000000000e+00
2.640528105621124388e-01	1.000000000000000000e+00
2.642528505701140507e-01	1.000000000000000000e+00
2.644528905781156070e-01	1.000000000000000000e+00
2.646529305861172188e-01	1.000000000000000000e+00
2.648529705941188306e-01	1.000000000000000000e+00
2.650530106021204424e-01	1.000000000000000000e+00
2.652530506101219987e-01	1.000000000000000000e+00
2.654530906181236105e-01	1.000000000000000000e+00
2.656531306261252223e-01	1.000000000000000000e+00
2.658531706341268341e-01	1.000000000000000000e+00
2.660532106421284460e-01	1.000000000000000000e+00
2.662532506501300023e-01	1.000000000000000000e+00
2.664532906581316141e-01	1.000000000000000000e+00
2.666533306661332259e-01	1.000000000000000000e+00
2.668533706741348377e-01	1.000000000000000000e+00
2.670534106821364495e-01	1.000000000000000000e+00
2.672534506901380058e-01	1.000000000000000000e+00
2.674534906981396176e-01	1.000000000000000000e+00
2.676535307061412294e-01	1.000000000000000000e+00
2.678535707141428412e-01	1.000000000000000000e+00
2.680536107221444531e-01	1.000000000000000000e+00
2.682536507301460094e-01	1.000000000000000000e+00
2.684536907381476212e-01	1.000000000000000000e+00
2.686537307461492330e-01	1.000000000000000000e+00
2.688537707541508448e-01	1.000000000000000000e+00
2.690538107621524566e-01	1.000000000000000000e+00
2.692538507701540129e-01	1.000000000000000000e+00
2.694538907781556247e-01	1.000000000000000000e+00
2.696539307861572365e-01	1.000000000000000000e+00
2.698539707941588484e-01	1.000000000000000000e+00
2.700540108021604602e-01	1.000000000000000000e+00
2.702540508101620165e-01	1.000000000000000000e+00
2.704540908181636283e-01	1.000000000000000000e+00
2.706541308261652401e-01	1.000000000000000000e+00
2.708541708341668519e-01	1.000000000000000000e+00
2.710542108421684082e-01	1.000000000000000000e+00
2.712542508501700200e-01	1.000000000000000000e+00
2.714542908581716318e-01	1.000000000000000000e+00
2.716543308661732437e-01	1.000000000000000000e+00
2.718543708741748555e-01	1.000000000000000000e+00
2.720544108821764118e-01	1.000000000000000000e+00
2.722544508901780236e-01	1.000000000000000000e+00
2.724544908981796354e-01	1.000000000000000000e+00
2.726545309061812472e-01	1.000000000000000000e+00
2.728545709141828590e-01	1.000000000000000000e+00
2.730546109221844153e-01	1.000000000000000000e+00
2.732546509301860271e-01	1.000000000000000000e+00
2.734546909381876389e-01	1.000000000000000000e+00
2.736547309461892508e-01	1.000000000000000000e+00
2.738547709541908626e-01	1.000000000000000000e+00
2.740548109621924189e-01	1.000000000000000000e+00
2.742548509701940307e-01	1.000000000000000000e+00
2.744548909781956425e-01	1.000000000000000000e+00
2.746549309861972543e-01	1.000000000000000000e+00
2.748549709941988661e-01	1.000000000000000000e+00
2.750550110022004224e-01	1.000000000000000000e+00
2.752550510102020342e-01	1.000000000000000000e+00
2.754550910182036461e-01	1.000000000000000000e+00
2.756551310262052579e-01	1.000000000000000000e+00
2.758551710342068697e-01	1.000000000000000000e+00
2.760552110422084260e-01	1.000000000000000000e+00
2.762552510502100378e-01	1.000000000000000000e+00
2.764552910582116496e-01	1.000000000000000000e+00
2.766553310662132614e-01	1.000000000000000000e+00
2.768553710742148177e-01	1.000000000000000000e+00
2.770554110822164295e-01	1.000000000000000000e+00
2.772554510902180414e-01	1.000000000000000000e+00
2.774554910982196532e-01	1.000000000000000000e+00
2.776555311062212650e-01	1.000000000000000000e+00
2.778555711142228213e-01	1.000000000000000000e+00
2.780556111222244331e-01	1.000000000000000000e+00
2.782556511302260449e-01	1.000000000000000000e+00
2.784556911382276567e-01	1.000000000000000000e+00
2.786557311462292685e-01	1.000000000000000000e+00
2.788557711542308248e-01	1.000000000000000000e+00
2.790558111622324367e-01	1.000000000000000000e+00
2.792558511702340485e-01	1.000000000000000000e+00
2.794558911782356603e-01	1.000000000000000000e+00
2.796559311862372721e-01	1.000000000000000000e+00
2.798559711942388284e-01	1.000000000000000000e+00
2.800560112022404402e-01	1.000000000000000000e+00
2.802560512102420520e-01	1.000000000000000000e+00
2.804560912182436638e-01	1.000000000000000000e+00
2.806561312262452756e-01	1.000000000000000000e+00
2.808561712342468319e-01	1.000000000000000000e+00
2.810562112422484438e-01	1.000000000000000000e+00
2.812562512502500556e-01	1.000000000000000000e+00
2.814562912582516674e-01	1.000000000000000000e+00
2.816563312662532237e-01	1.000000000000000000e+00
2.818563712742548355e-01	1.000000000000000000e+00
2.820564112822564473e-01	1.000000000000000000e+00
2.822564512902580591e-01	1.000000000000000000e+00
2.824564912982596709e-01	1.000000000000000000e+00
2.826565313062612272e-01	1.000000000000000000e+00
2.828565713142628391e-01	1.000000000000000000e+00
2.830566113222644509e-01	1.000000000000000000e+00
2.832566513302660627e-01	1.000000000000000000e+00
2.834566913382676745e-01	1.000000000000000000e+00
2.836567313462692308e-01	1.000000000000000000e+00
2.838567713542708426e-01	1.000000000000000000e+00
2.840568113622724544e-01	1.000000000000000000e+00
2.842568513702740662e-01	1.000000000000000000e+00
2.844568913782756781e-01	1.000000000000000000e+00
2.846569313862772344e-01	1.000000000000000000e+00
2.848569713942788462e-01	1.000000000000000000e+00
2.850570114022804580e-01	1.000000000000000000e+00
2.852570514102820698e-01	1.000000000000000000e+00
2.854570914182836816e-01	1.000000000000000000e+00
2.856571314262852379e-01	1.000000000000000000e+00
2.858571714342868497e-01	1.000000000000000000e+00
2.860572114422884615e-01	1.000000000000000000e+00
2.862572514502900733e-01	1.000000000000000000e+00
2.864572914582916852e-01	1.000000000000000000e+00
2.866573314662932415e-01	1.000000000000000000e+00
2.868573714742948533e-01	1.000000000000000000e+00
2.870574114822964651e-01	1.000000000000000000e+00
2.872574514902980769e-01	1.000000000000000000e+00
2.874574914982996332e-01	1.000000000000000000e+00
2.876575315063012450e-01	1.000000000000000000e+00
2.878575715143028568e-01	1.000000000000000000e+00
2.880576115223044686e-01	1.000000000000000000e+00
2.882576515303060805e-01	1.000000000000000000e+00
2.884576915383076368e-01	1.000000000000000000e+00
2.886577315463092486e-01	1.000000000000000000e+00
2.888577715543108604e-01	1.000000000000000000e+00
2.890578115623124722e-01	1.000000000000000000e+00
2.892578515703140840e-01	1.000000000000000000e+00
2.894578915783156403e-01	1.000000000000000000e+00
2.896579315863172521e-01	1.000000000000000000e+00
2.898579715943188639e-01	1.000000000000000000e+00
2.900580116023204758e-01	1.000000000000000000e+00
2.902580516103220876e-01	1.000000000000000000e+00
2.904580916183236439e-01	1.000000000000000000e+00
2.906581316263252557e-01	1.000000000000000000e+00
2.908581716343268675e-01	1.000000000000000000e+00
2.910582116423284793e-01	1.000000000000000000e+00
2.912582516503300911e-01	1.000000000000000000e+00
2.914582916583316474e-01	1.000000000000000000e+00
2.916583316663332592e-01	1.000000000000000000e+00
2.918583716743348710e-01	1.000000000000000000e+00
2.920584116823364829e-01	1.000000000000000000e+00
2.922584516903380947e-01	1.000000000000000000e+00
2.924584916983396510e-01	1.000000000000000000e+00
2.926585317063412628e-01	1.000000000000000000e+00
2.928585717143428746e-01	1.000000000000000000e+00
2.930586117223444864e-01	1.000000000000000000e+00
2.932586517303460427e-01	1.000000000000000000e+00
2.934586917383476545e-01	1.000000000000000000e+00
2.936587317463492663e-01	1.000000000000000000e+00
2.938587717543508782e-01	1.000000000000000000e+00
2.940588117623524900e-01	1.000000000000000000e+00
2.942588517703540463e-01	1.000000000000000000e+00
2.944588917783556581e-01	1.000000000000000000e+00
2.946589317863572699e-01	1.000000000000000000e+00
2.948589717943588817e-01	1.000000000000000000e+00
2.950590118023604935e-01	1.000000000000000000e+00
2.952590518103620498e-01	1.000000000000000000e+00
2.954590918183636616e-01	1.000000000000000000e+00
2.956591318263652735e-01	1.000000000000000000e+00
2.958591718343668853e-01	1.000000000000000000e+00
2.960592118423684971e-01	1.000000000000000000e+00
2.962592518503700534e-01	1.000000000000000000e+00
2.964592918583716652e-01	1.000000000000000000e+00
2.966593318663732770e-01	1.000000000000000000e+00
2.968593718743748888e-01	1.000000000000000000e+00
2.970594118823765006e-01	1.000000000000000000e+00
2.972594518903780569e-01	1.000000000000000000e+00
2.974594918983796688e-01	1.000000000000000000e+00
2.976595319063812806e-01	1.000000000000000000e+00
2.978595719143828924e-01	1.000000000000000000e+00
2.980596119223845042e-01	1.000000000000000000e+00
2.982596519303860605e-01	1.000000000000000000e+00
2.984596919383876723e-01	1.000000000000000000e+00
2.986597319463892841e-01	1.000000000000000000e+00
2.988597719543908959e-01	1.000000000000000000e+00
2.990598119623924522e-01	1.000000000000000000e+00
2.992598519703940640e-01	1.000000000000000000e+00
2.994598919783956759e-01	1.000000000000000000e+00
2.996599319863972877e-01	1.000000000000000000e+00
2.998599719943988995e-01	1.000000000000000000e+00
3.000600120024004558e-01	1.000000000000000000e+00
3.002600520104020676e-01	1.000000000000000000e+00
3.004600920184036794e-01	1.000000000000000000e+00
3.006601320264052912e-01	1.000000000000000000e+00
3.008601720344069030e-01	1.000000000000000000e+00
3.010602120424084593e-01	1.000000000000000000e+00
3.012602520504100712e-01	1.000000000000000000e+00
3.014602920584116830e-01	1.000000000000000000e+00
3.016603320664132948e-01	1.000000000000000000e+00
3.018603720744149066e-01	1.000000000000000000e+00
3.020604120824164629e-01	1.000000000000000000e+00
3.022604520904180747e-01	1.000000000000000000e+00
3.024604920984196865e-01	1.000000000000000000e+00
3.026605321064212983e-01	1.000000000000000000e+00
3.028605721144229102e-01	1.000000000000000000e+00
3.030606121224244665e-01	1.000000000000000000e+00
3.032606521304260783e-01	1.000000000000000000e+00
3.034606921384276901e-01	1.000000000000000000e+00
3.036607321464293019e-01	1.000000000000000000e+00
3.038607721544309137e-01	1.000000000000000000e+00
3.040608121624324700e-01	1.000000000000000000e+00
3.042608521704340818e-01	1.000000000000000000e+00
3.044608921784356936e-01	1.000000000000000000e+00
3.046609321864373054e-01	1.000000000000000000e+00
3.048609721944388617e-01	1.000000000000000000e+00
3.050610122024404736e-01	1.000000000000000000e+00
3.052610522104420854e-01	1.000000000000000000e+00
3.054610922184436972e-01	1.000000000000000000e+00
3.056611322264453090e-01	1.000000000000000000e+00
3.058611722344468653e-01	1.000000000000000000e+00
3.060612122424484771e-01	1.000000000000000000e+00
3.062612522504500889e-01	1.000000000000000000e+00
3.064612922584517007e-01	1.000000000000000000e+00
3.066613322664533126e-01	1.000000000000000000e+00
3.068613722744548689e-01	1.000000000000000000e+00
3.070614122824564807e-01	1.000000000000000000e+00
3.072614522904580925e-01	1.000000000000000000e+00
3.074614922984597043e-01	1.000000000000000000e+00
3.076615323064613161e-01	1.000000000000000000e+00
3.078615723144628724e-01	1.000000000000000000e+00
3.080616123224644842e-01	1.000000000000000000e+00
3.082616523304660960e-01	1.000000000000000000e+00
3.084616923384677079e-01	1.000000000000000000e+00
3.086617323464693197e-01	1.000000000000000000e+00
3.088617723544708760e-01	1.000000000000000000e+00
3.090618123624724878e-01	1.000000000000000000e+00
3.092618523704740996e-01	1.000000000000000000e+00
3.094618923784757114e-01	1.000000000000000000e+00
3.096619323864773232e-01	1.000000000000000000e+00
3.098619723944788795e-01	1.000000000000000000e+00
3.100620124024804913e-01	1.000000000000000000e+00
3.102620524104821031e-01	1.000000000000000000e+00
3.104620924184837150e-01	1.000000000000000000e+00
3.106621324264852713e-01	1.000000000000000000e+00
3.108621724344868831e-01	1.000000000000000000e+00
3.110622124424884949e-01	1.000000000000000000e+00
3.112622524504901067e-01	1.000000000000000000e+00
3.114622924584917185e-01	1.000000000000000000e+00
3.116623324664932748e-01	1.000000000000000000e+00
3.118623724744948866e-01	1.000000000000000000e+00
3.120624124824964984e-01	1.000000000000000000e+00
3.122624524904981103e-01	1.000000000000000000e+00
3.124624924984997221e-01	1.000000000000000000e+00
3.126625325065012784e-01	1.000000000000000000e+00
3.128625725145028902e-01	1.000000000000000000e+00
3.130626125225045020e-01	1.000000000000000000e+00
3.132626525305061138e-01	1.000000000000000000e+00
3.134626925385077256e-01	1.000000000000000000e+00
3.136627325465092819e-01	1.000000000000000000e+00
3.138627725545108937e-01	1.000000000000000000e+00
3.140628125625125056e-01	1.000000000000000000e+00
3.142628525705141174e-01	1.000000000000000000e+00
3.144628925785157292e-01	1.000000000000000000e+00
3.146629325865172855e-01	1.000000000000000000e+00
3.148629725945188973e-01	1.000000000000000000e+00
3.150630126025205091e-01	1.000000000000000000e+00
3.152630526105221209e-01	1.000000000000000000e+00
3.154630926185237327e-01	1.000000000000000000e+00
3.156631326265252890e-01	1.000000000000000000e+00
3.158631726345269009e-01	1.000000000000000000e+00
3.160632126425285127e-01	1.000000000000000000e+00
3.162632526505301245e-01	1.000000000000000000e+00
3.164632926585316808e-01	1.000000000000000000e+00
3.166633326665332926e-01	1.000000000000000000e+00
3.168633726745349044e-01	1.000000000000000000e+00
3.170634126825365162e-01	1.000000000000000000e+00
3.172634526905381280e-01	1.000000000000000000e+00
3.174634926985396843e-01	1.000000000000000000e+00
3.176635327065412961e-01	1.000000000000000000e+00
3.178635727145429080e-01	1.000000000000000000e+00
3.180636127225445198e-01	1.000000000000000000e+00
3.182636527305461316e-01	1.000000000000000000e+00
3.184636927385476879e-01	1.000000000000000000e+00
3.186637327465492997e-01	1.000000000000000000e+00
3.188637727545509115e-01	1.000000000000000000e+00
3.190638127625525233e-01	1.000000000000000000e+00
3.192638527705541351e-01	1.000000000000000000e+00
3.194638927785556914e-01	1.000000000000000000e+00
3.196639327865573033e-01	1.000000000000000000e+00
3.198639727945589151e-01	1.000000000000000000e+00
3.200640128025605269e-01	1.000000000000000000e+00
3.202640528105621387e-01	1.000000000000000000e+00
3.204640928185636950e-01	1.000000000000000000e+00
3.206641328265653068e-01	1.000000000000000000e+00
3.208641728345669186e-01	1.000000000000000000e+00
3.210642128425685304e-01	1.000000000000000000e+00
3.212642528505701423e-01	1.000000000000000000e+00
3.214642928585716986e-01	1.000000000000000000e+00
3.216643328665733104e-01	1.000000000000000000e+00
3.218643728745749222e-01	1.000000000000000000e+00
3.220644128825765340e-01	1.000000000000000000e+00
3.222644528905780903e-01	1.000000000000000000e+00
3.224644928985797021e-01	1.000000000000000000e+00
3.226645329065813139e-01	1.000000000000000000e+00
3.228645729145829257e-01	1.000000000000000000e+00
3.230646129225845375e-01	1.000000000000000000e+00
3.232646529305860938e-01	1.000000000000000000e+00
3.234646929385877057e-01	1.000000000000000000e+00
3.236647329465893175e-01	1.000000000000000000e+00
3.238647729545909293e-01	1.000000000000000000e+00
3.240648129625925411e-01	1.000000000000000000e+00
3.242648529705940974e-01	1.000000000000000000e+00
3.244648929785957092e-01	1.000000000000000000e+00
3.246649329865973210e-01	1.000000000000000000e+00
3.248649729945989328e-01	1.000000000000000000e+00
3.250650130026005447e-01	1.000000000000000000e+00
3.252650530106021010e-01	1.000000000000000000e+00
3.254650930186037128e-01	1.000000000000000000e+00
3.256651330266053246e-01	1.000000000000000000e+00
3.258651730346069364e-01	1.000000000000000000e+00
3.260652130426085482e-01	1.000000000000000000e+00
3.262652530506101045e-01	1.000000000000000000e+00
3.264652930586117163e-01	1.000000000000000000e+00
3.266653330666133281e-01	1.000000000000000000e+00
3.268653730746149400e-01	1.000000000000000000e+00
3.270654130826165518e-01	1.000000000000000000e+00
3.272654530906181081e-01	1.000000000000000000e+00
3.274654930986197199e-01	1.000000000000000000e+00
3.276655331066213317e-01	1.000000000000000000e+00
3.278655731146229435e-01	1.000000000000000000e+00
3.280656131226244998e-01	1.000000000000000000e+00
3.282656531306261116e-01	1.000000000000000000e+00
3.284656931386277234e-01	1.000000000000000000e+00
3.286657331466293352e-01	1.000000000000000000e+00
3.288657731546309471e-01	1.000000000000000000e+00
3.290658131626325034e-01	1.000000000000000000e+00
3.292658531706341152e-01	1.000000000000000000e+00
3.294658931786357270e-01	1.000000000000000000e+00
3.296659331866373388e-01	1.000000000000000000e+00
3.298659731946389506e-01	1.000000000000000000e+00
3.300660132026405069e-01	1.000000000000000000e+00
3.302660532106421187e-01	1.000000000000000000e+00
3.304660932186437305e-01	1.000000000000000000e+00
3.306661332266453424e-01	1.000000000000000000e+00
3.308661732346469542e-01	1.000000000000000000e+00
3.310662132426485105e-01	1.000000000000000000e+00
3.312662532506501223e-01	1.000000000000000000e+00
3.314662932586517341e-01	1.000000000000000000e+00
3.316663332666533459e-01	1.000000000000000000e+00
3.318663732746549577e-01	1.000000000000000000e+00
3.320664132826565140e-01	1.000000000000000000e+00
3.322664532906581258e-01	1.000000000000000000e+00
3.324664932986597377e-01	1.000000000000000000e+00
3.326665333066613495e-01	1.000000000000000000e+00
3.328665733146629613e-01	1.000000000000000000e+00
3.330666133226645176e-01	1.000000000000000000e+00
3.332666533306661294e-01	1.000000000000000000e+00
3.334666933386677412e-01	1.000000000000000000e+00
3.336667333466693530e-01	1.000000000000000000e+00
3.338667733546709093e-01	1.000000000000000000e+00
3.340668133626725211e-01	1.000000000000000000e+00
3.342668533706741330e-01	1.000000000000000000e+00
3.344668933786757448e-01	1.000000000000000000e+00
3.346669333866773566e-01	1.000000000000000000e+00
3.348669733946789129e-01	1.000000000000000000e+00
3.350670134026805247e-01	1.000000000000000000e+00
3.352670534106821365e-01	1.000000000000000000e+00
3.354670934186837483e-01	1.000000000000000000e+00
3.356671334266853601e-01	1.000000000000000000e+00
3.358671734346869164e-01	1.000000000000000000e+00
3.360672134426885282e-01	1.000000000000000000e+00
3.362672534506901401e-01	1.000000000000000000e+00
3.364672934586917519e-01	1.000000000000000000e+00
3.366673334666933637e-01	1.000000000000000000e+00
3.368673734746949200e-01	1.000000000000000000e+00
3.370674134826965318e-01	1.000000000000000000e+00
3.372674534906981436e-01	1.000000000000000000e+00
3.374674934986997554e-01	1.000000000000000000e+00
3.376675335067013672e-01	1.000000000000000000e+00
3.378675735147029235e-01	1.000000000000000000e+00
3.380676135227045354e-01	1.000000000000000000e+00
3.382676535307061472e-01	1.000000000000000000e+00
3.384676935387077590e-01	1.000000000000000000e+00
3.386677335467093153e-01	1.000000000000000000e+00
3.388677735547109271e-01	1.000000000000000000e+00
3.390678135627125389e-01	1.000000000000000000e+00
3.392678535707141507e-01	1.000000000000000000e+00
3.394678935787157625e-01	1.000000000000000000e+00
3.396679335867173188e-01	1.000000000000000000e+00
3.398679735947189307e-01	1.000000000000000000e+00
3.400680136027205425e-01	1.000000000000000000e+00
3.402680536107221543e-01	1.000000000000000000e+00
3.404680936187237661e-01	1.000000000000000000e+00
3.406681336267253224e-01	1.000000000000000000e+00
3.408681736347269342e-01	1.000000000000000000e+00
3.410682136427285460e-01	1.000000000000000000e+00
3.412682536507301578e-01	1.000000000000000000e+00
3.414682936587317696e-01	1.000000000000000000e+00
3.416683336667333259e-01	1.000000000000000000e+00
3.418683736747349378e-01	1.000000000000000000e+00
3.420684136827365496e-01	1.000000000000000000e+00
3.422684536907381614e-01	1.000000000000000000e+00
3.424684936987397732e-01	1.000000000000000000e+00
3.426685337067413295e-01	1.000000000000000000e+00
3.428685737147429413e-01	1.000000000000000000e+00
3.430686137227445531e-01	1.000000000000000000e+00
3.432686537307461649e-01	1.000000000000000000e+00
3.434686937387477768e-01	1.000000000000000000e+00
3.436687337467493331e-01	1.000000000000000000e+00
3.438687737547509449e-01	1.000000000000000000e+00
3.440688137627525567e-01	1.000000000000000000e+00
3.442688537707541685e-01	1.000000000000000000e+00
3.444688937787557248e-01	1.000000000000000000e+00
3.446689337867573366e-01	1.000000000000000000e+00
3.448689737947589484e-01	1.000000000000000000e+00
3.450690138027605602e-01	1.000000000000000000e+00
3.452690538107621721e-01	1.000000000000000000e+00
3.454690938187637284e-01	1.000000000000000000e+00
3.456691338267653402e-01	1.000000000000000000e+00
3.458691738347669520e-01	1.000000000000000000e+00
3.460692138427685638e-01	1.000000000000000000e+00
3.462692538507701756e-01	1.000000000000000000e+00
3.464692938587717319e-01	1.000000000000000000e+00
3.466693338667733437e-01	1.000000000000000000e+00
3.468693738747749555e-01	1.000000000000000000e+00
3.470694138827765673e-01	1.000000000000000000e+00
3.472694538907781792e-01	1.000000000000000000e+00
3.474694938987797355e-01	1.000000000000000000e+00
3.476695339067813473e-01	1.000000000000000000e+00
3.478695739147829591e-01	1.000000000000000000e+00
3.480696139227845709e-01	1.000000000000000000e+00
3.482696539307861827e-01	1.000000000000000000e+00
3.484696939387877390e-01	1.000000000000000000e+00
3.486697339467893508e-01	1.000000000000000000e+00
3.488697739547909626e-01	1.000000000000000000e+00
3.490698139627925745e-01	1.000000000000000000e+00
3.492698539707941863e-01	1.000000000000000000e+00
3.494698939787957426e-01	1.000000000000000000e+00
3.496699339867973544e-01	1.000000000000000000e+00
3.498699739947989662e-01	1.000000000000000000e+00
3.500700140028005780e-01	1.000000000000000000e+00
3.502700540108021343e-01	1.000000000000000000e+00
3.504700940188037461e-01	1.000000000000000000e+00
3.506701340268053579e-01	1.000000000000000000e+00
3.508701740348069698e-01	1.000000000000000000e+00
3.510702140428085816e-01	1.000000000000000000e+00
3.512702540508101379e-01	1.000000000000000000e+00
3.514702940588117497e-01	1.000000000000000000e+00
3.516703340668133615e-01	1.000000000000000000e+00
3.518703740748149733e-01	1.000000000000000000e+00
3.520704140828165851e-01	1.000000000000000000e+00
3.522704540908181414e-01	1.000000000000000000e+00
3.524704940988197532e-01	1.000000000000000000e+00
3.526705341068213651e-01	1.000000000000000000e+00
3.528705741148229769e-01	1.000000000000000000e+00
3.530706141228245887e-01	1.000000000000000000e+00
3.532706541308261450e-01	1.000000000000000000e+00
3.534706941388277568e-01	1.000000000000000000e+00
3.536707341468293686e-01	1.000000000000000000e+00
3.538707741548309804e-01	1.000000000000000000e+00
3.540708141628325922e-01	1.000000000000000000e+00
3.542708541708341485e-01	1.000000000000000000e+00
3.544708941788357603e-01	1.000000000000000000e+00
3.546709341868373722e-01	1.000000000000000000e+00
3.548709741948389840e-01	1.000000000000000000e+00
3.550710142028405958e-01	1.000000000000000000e+00
3.552710542108421521e-01	1.000000000000000000e+00
3.554710942188437639e-01	1.000000000000000000e+00
3.556711342268453757e-01	1.000000000000000000e+00
3.558711742348469875e-01	1.000000000000000000e+00
3.560712142428485438e-01	1.000000000000000000e+00
3.562712542508501556e-01	1.000000000000000000e+00
3.564712942588517675e-01	1.000000000000000000e+00
3.566713342668533793e-01	1.000000000000000000e+00
3.568713742748549911e-01	1.000000000000000000e+00
3.570714142828565474e-01	1.000000000000000000e+00
3.572714542908581592e-01	1.000000000000000000e+00
3.574714942988597710e-01	1.000000000000000000e+00
3.576715343068613828e-01	1.000000000000000000e+00
3.578715743148629946e-01	1.000000000000000000e+00
3.580716143228645509e-01	1.000000000000000000e+00
3.582716543308661628e-01	1.000000000000000000e+00
3.584716943388677746e-01	1.000000000000000000e+00
3.586717343468693864e-01	1.000000000000000000e+00
3.588717743548709982e-01	1.000000000000000000e+00
3.590718143628725545e-01	1.000000000000000000e+00
3.592718543708741663e-01	1.000000000000000000e+00
3.594718943788757781e-01	1.000000000000000000e+00
3.596719343868773899e-01	1.000000000000000000e+00
3.598719743948790017e-01	1.000000000000000000e+00
3.600720144028805580e-01	1.000000000000000000e+00
3.602720544108821699e-01	1.000000000000000000e+00
3.604720944188837817e-01	1.000000000000000000e+00
3.606721344268853935e-01	1.000000000000000000e+00
3.608721744348870053e-01	1.000000000000000000e+00
3.610722144428885616e-01	1.000000000000000000e+00
3.612722544508901734e-01	1.000000000000000000e+00
3.614722944588917852e-01	1.000000000000000000e+00
3.616723344668933970e-01	1.000000000000000000e+00
3.618723744748949533e-01	1.000000000000000000e+00
3.620724144828965652e-01	1.000000000000000000e+00
3.622724544908981770e-01	1.000000000000000000e+00
3.624724944988997888e-01	1.000000000000000000e+00
3.626725345069014006e-01	1.000000000000000000e+00
3.628725745149029569e-01	1.000000000000000000e+00
3.630726145229045687e-01	1.000000000000000000e+00
3.632726545309061805e-01	1.000000000000000000e+00
3.634726945389077923e-01	1.000000000000000000e+00
3.636727345469094042e-01	1.000000000000000000e+00
3.638727745549109605e-01	1.000000000000000000e+00
3.640728145629125723e-01	1.000000000000000000e+00
3.642728545709141841e-01	1.000000000000000000e+00
3.644728945789157959e-01	1.000000000000000000e+00
3.646729345869174077e-01	1.000000000000000000e+00
3.648729745949189640e-01	1.000000000000000000e+00
3.650730146029205758e-01	1.000000000000000000e+00
3.652730546109221876e-01	1.000000000000000000e+00
3.654730946189237994e-01	1.000000000000000000e+00
3.656731346269254113e-01	1.000000000000000000e+00
3.658731746349269676e-01	1.000000000000000000e+00
3.660732146429285794e-01	1.000000000000000000e+00
3.662732546509301912e-01	1.000000000000000000e+00
3.664732946589318030e-01	1.000000000000000000e+00
3.666733346669334148e-01	1.000000000000000000e+00
3.668733746749349711e-01	1.000000000000000000e+00
3.670734146829365829e-01	1.000000000000000000e+00
3.672734546909381947e-01	1.000000000000000000e+00
3.674734946989398066e-01	1.000000000000000000e+00
3.676735347069413629e-01	1.000000000000000000e+00
3.678735747149429747e-01	1.000000000000000000e+00
3.680736147229445865e-01	1.000000000000000000e+00
3.682736547309461983e-01	1.000000000000000000e+00
3.684736947389478101e-01	1.000000000000000000e+00
3.686737347469493664e-01	1.000000000000000000e+00
3.688737747549509782e-01	1.000000000000000000e+00
3.690738147629525900e-01	1.000000000000000000e+00
3.692738547709542019e-01	1.000000000000000000e+00
3.694738947789558137e-01	1.000000000000000000e+00
3.696739347869573700e-01	1.000000000000000000e+00
3.698739747949589818e-01	1.000000000000000000e+00
3.700740148029605936e-01	1.000000000000000000e+00
3.702740548109622054e-01	1.000000000000000000e+00
3.704740948189638172e-01	1.000000000000000000e+00
3.706741348269653735e-01	1.000000000000000000e+00
3.708741748349669853e-01	1.000000000000000000e+00
3.710742148429685972e-01	1.000000000000000000e+00
3.712742548509702090e-01	1.000000000000000000e+00
3.714742948589718208e-01	1.000000000000000000e+00
3.716743348669733771e-01	1.000000000000000000e+00
3.718743748749749889e-01	1.000000000000000000e+00
3.720744148829766007e-01	1.000000000000000000e+00
3.722744548909782125e-01	1.000000000000000000e+00
3.724744948989798243e-01	1.000000000000000000e+00
3.726745349069813806e-01	1.000000000000000000e+00
3.728745749149829924e-01	1.000000000000000000e+00
3.730746149229846043e-01	1.000000000000000000e+00
3.732746549309862161e-01	1.000000000000000000e+00
3.734746949389877724e-01	1.000000000000000000e+00
3.736747349469893842e-01	1.000000000000000000e+00
3.738747749549909960e-01	1.000000000000000000e+00
3.740748149629926078e-01	1.000000000000000000e+00
3.742748549709942196e-01	1.000000000000000000e+00
3.744748949789957759e-01	1.000000000000000000e+00
3.746749349869973877e-01	1.000000000000000000e+00
3.748749749949989996e-01	1.000000000000000000e+00
3.750750150030006114e-01	1.000000000000000000e+00
3.752750550110022232e-01	1.000000000000000000e+00
3.754750950190037795e-01	1.000000000000000000e+00
3.756751350270053913e-01	1.000000000000000000e+00
3.758751750350070031e-01	1.000000000000000000e+00
3.760752150430086149e-01	1.000000000000000000e+00
3.762752550510102267e-01	1.000000000000000000e+00
3.764752950590117830e-01	1.000000000000000000e+00
3.766753350670133949e-01	1.000000000000000000e+00
3.768753750750150067e-01	1.000000000000000000e+00
3.770754150830166185e-01	1.000000000000000000e+00
3.772754550910182303e-01	1.000000000000000000e+00
3.774754950990197866e-01	1.000000000000000000e+00
3.776755351070213984e-01	1.000000000000000000e+00
3.778755751150230102e-01	1.000000000000000000e+00
3.780756151230246220e-01	1.000000000000000000e+00
3.782756551310262338e-01	1.000000000000000000e+00
3.784756951390277901e-01	1.000000000000000000e+00
3.786757351470294020e-01	1.000000000000000000e+00
3.788757751550310138e-01	1.000000000000000000e+00
3.790758151630326256e-01	1.000000000000000000e+00
3.792758551710341819e-01	1.000000000000000000e+00
3.794758951790357937e-01	1.000000000000000000e+00
3.796759351870374055e-01	1.000000000000000000e+00
3.798759751950390173e-01	1.000000000000000000e+00
3.800760152030406291e-01	1.000000000000000000e+00
3.802760552110421854e-01	1.000000000000000000e+00
3.804760952190437973e-01	1.000000000000000000e+00
3.806761352270454091e-01	1.000000000000000000e+00
3.808761752350470209e-01	1.000000000000000000e+00
3.810762152430486327e-01	1.000000000000000000e+00
3.812762552510501890e-01	1.000000000000000000e+00
3.814762952590518008e-01	1.000000000000000000e+00
3.816763352670534126e-01	1.000000000000000000e+00
3.818763752750550244e-01	1.000000000000000000e+00
3.820764152830566363e-01	1.000000000000000000e+00
3.822764552910581926e-01	1.000000000000000000e+00
3.824764952990598044e-01	1.000000000000000000e+00
3.826765353070614162e-01	1.000000000000000000e+00
3.828765753150630280e-01	1.000000000000000000e+00
3.830766153230646398e-01	1.000000000000000000e+00
3.832766553310661961e-01	1.000000000000000000e+00
3.834766953390678079e-01	1.000000000000000000e+00
3.836767353470694197e-01	1.000000000000000000e+00
3.838767753550710315e-01	1.000000000000000000e+00
3.840768153630725879e-01	1.000000000000000000e+00
3.842768553710741997e-01	1.000000000000000000e+00
3.844768953790758115e-01	1.000000000000000000e+00
3.846769353870774233e-01	1.000000000000000000e+00
3.848769753950790351e-01	1.000000000000000000e+00
3.850770154030805914e-01	1.000000000000000000e+00
3.852770554110822032e-01	1.000000000000000000e+00
3.854770954190838150e-01	1.000000000000000000e+00
3.856771354270854268e-01	1.000000000000000000e+00
3.858771754350870387e-01	1.000000000000000000e+00
3.860772154430885950e-01	1.000000000000000000e+00
3.862772554510902068e-01	1.000000000000000000e+00
3.864772954590918186e-01	1.000000000000000000e+00
3.866773354670934304e-01	1.000000000000000000e+00
3.868773754750950422e-01	1.000000000000000000e+00
3.870774154830965985e-01	1.000000000000000000e+00
3.872774554910982103e-01	1.000000000000000000e+00
3.874774954990998221e-01	1.000000000000000000e+00
3.876775355071014340e-01	1.000000000000000000e+00
3.878775755151030458e-01	1.000000000000000000e+00
3.880776155231046021e-01	1.000000000000000000e+00
3.882776555311062139e-01	1.000000000000000000e+00
3.884776955391078257e-01	1.000000000000000000e+00
3.886777355471094375e-01	1.000000000000000000e+00
3.888777755551110493e-01	1.000000000000000000e+00
3.890778155631126056e-01	1.000000000000000000e+00
3.892778555711142174e-01	1.000000000000000000e+00
3.894778955791158292e-01	1.000000000000000000e+00
3.896779355871174411e-01	1.000000000000000000e+00
3.898779755951189974e-01	1.000000000000000000e+00
3.900780156031206092e-01	1.000000000000000000e+00
3.902780556111222210e-01	1.000000000000000000e+00
3.904780956191238328e-01	1.000000000000000000e+00
3.906781356271254446e-01	1.000000000000000000e+00
3.908781756351270009e-01	1.000000000000000000e+00
3.910782156431286127e-01	1.000000000000000000e+00
3.912782556511302245e-01	1.000000000000000000e+00
3.914782956591318364e-01	1.000000000000000000e+00
3.916783356671334482e-01	1.000000000000000000e+00
3.918783756751350045e-01	1.000000000000000000e+00
3.920784156831366163e-01	1.000000000000000000e+00
3.922784556911382281e-01	1.000000000000000000e+00
3.924784956991398399e-01	1.000000000000000000e+00
3.926785357071414517e-01	1.000000000000000000e+00
3.928785757151430080e-01	1.000000000000000000e+00
3.930786157231446198e-01	1.000000000000000000e+00
3.932786557311462317e-01	1.000000000000000000e+00
3.934786957391478435e-01	1.000000000000000000e+00
3.936787357471494553e-01	1.000000000000000000e+00
3.938787757551510116e-01	1.000000000000000000e+00
3.940788157631526234e-01	1.000000000000000000e+00
3.942788557711542352e-01	1.000000000000000000e+00
3.944788957791558470e-01	1.000000000000000000e+00
3.946789357871574588e-01	1.000000000000000000e+00
3.948789757951590151e-01	1.000000000000000000e+00
3.950790158031606270e-01	1.000000000000000000e+00
3.952790558111622388e-01	1.000000000000000000e+00
3.954790958191638506e-01	1.000000000000000000e+00
3.956791358271654069e-01	1.000000000000000000e+00
3.958791758351670187e-01	1.000000000000000000e+00
3.960792158431686305e-01	1.000000000000000000e+00
3.962792558511702423e-01	1.000000000000000000e+00
3.964792958591718541e-01	1.000000000000000000e+00
3.966793358671734104e-01	1.000000000000000000e+00
3.968793758751750222e-01	1.000000000000000000e+00
3.970794158831766341e-01	1.000000000000000000e+00
3.972794558911782459e-01	1.000000000000000000e+00
3.974794958991798577e-01	1.000000000000000000e+00
3.976795359071814140e-01	1.000000000000000000e+00
3.978795759151830258e-01	1.000000000000000000e+00
3.980796159231846376e-01	1.000000000000000000e+00
3.982796559311862494e-01	1.000000000000000000e+00
3.984796959391878612e-01	1.000000000000000000e+00
3.986797359471894175e-01	1.000000000000000000e+00
3.988797759551910294e-01	1.000000000000000000e+00
3.990798159631926412e-01	1.000000000000000000e+00
3.992798559711942530e-01	1.000000000000000000e+00
3.994798959791958648e-01	1.000000000000000000e+00
3.996799359871974211e-01	1.000000000000000000e+00
3.998799759951990329e-01	1.000000000000000000e+00
4.000800160032006447e-01	1.000000000000000000e+00
4.002800560112022565e-01	1.000000000000000000e+00
4.004800960192038684e-01	1.000000000000000000e+00
4.006801360272054247e-01	1.000000000000000000e+00
4.008801760352070365e-01	1.000000000000000000e+00
4.010802160432086483e-01	1.000000000000000000e+00
4.012802560512102601e-01	1.000000000000000000e+00
4.014802960592118164e-01	1.000000000000000000e+00
4.016803360672134282e-01	1.000000000000000000e+00
4.018803760752150400e-01	1.000000000000000000e+00
4.020804160832166518e-01	1.000000000000000000e+00
4.022804560912182636e-01	1.000000000000000000e+00
4.024804960992198199e-01	1.000000000000000000e+00
4.026805361072214318e-01	1.000000000000000000e+00
4.028805761152230436e-01	1.000000000000000000e+00
4.030806161232246554e-01	1.000000000000000000e+00
4.032806561312262672e-01	1.000000000000000000e+00
4.034806961392278235e-01	1.000000000000000000e+00
4.036807361472294353e-01	1.000000000000000000e+00
4.038807761552310471e-01	1.000000000000000000e+00
4.040808161632326589e-01	1.000000000000000000e+00
4.042808561712342708e-01	1.000000000000000000e+00
4.044808961792358271e-01	1.000000000000000000e+00
4.046809361872374389e-01	1.000000000000000000e+00
4.048809761952390507e-01	1.000000000000000000e+00
4.050810162032406625e-01	1.000000000000000000e+00
4.052810562112422743e-01	1.000000000000000000e+00
4.054810962192438306e-01	1.000000000000000000e+00
4.056811362272454424e-01	1.000000000000000000e+00
4.058811762352470542e-01	1.000000000000000000e+00
4.060812162432486661e-01	1.000000000000000000e+00
4.062812562512502779e-01	1.000000000000000000e+00
4.064812962592518342e-01	1.000000000000000000e+00
4.066813362672534460e-01	1.000000000000000000e+00
4.068813762752550578e-01	1.000000000000000000e+00
4.070814162832566696e-01	1.000000000000000000e+00
4.072814562912582259e-01	1.000000000000000000e+00
4.074814962992598377e-01	1.000000000000000000e+00
4.076815363072614495e-01	1.000000000000000000e+00
4.078815763152630613e-01	1.000000000000000000e+00
4.080816163232646732e-01	1.000000000000000000e+00
4.082816563312662295e-01	1.000000000000000000e+00
4.084816963392678413e-01	1.000000000000000000e+00
4.086817363472694531e-01	1.000000000000000000e+00
4.088817763552710649e-01	1.000000000000000000e+00
4.090818163632726767e-01	1.000000000000000000e+00
4.092818563712742330e-01	1.000000000000000000e+00
4.094818963792758448e-01	1.000000000000000000e+00
4.096819363872774566e-01	1.000000000000000000e+00
4.098819763952790685e-01	1.000000000000000000e+00
4.100820164032806803e-01	1.000000000000000000e+00
4.102820564112822366e-01	1.000000000000000000e+00
4.104820964192838484e-01	1.000000000000000000e+00
4.106821364272854602e-01	1.000000000000000000e+00
4.108821764352870720e-01	1.000000000000000000e+00
4.110822164432886838e-01	1.000000000000000000e+00
4.112822564512902401e-01	1.000000000000000000e+00
4.114822964592918519e-01	1.000000000000000000e+00
4.116823364672934638e-01	1.000000000000000000e+00
4.118823764752950756e-01	1.000000000000000000e+00
4.120824164832966874e-01	1.000000000000000000e+00
4.122824564912982437e-01	1.000000000000000000e+00
4.124824964992998555e-01	1.000000000000000000e+00
4.126825365073014673e-01	1.000000000000000000e+00
4.128825765153030791e-01	1.000000000000000000e+00
4.130826165233046354e-01	1.000000000000000000e+00
4.132826565313062472e-01	1.000000000000000000e+00
4.134826965393078591e-01	1.000000000000000000e+00
4.136827365473094709e-01	1.000000000000000000e+00
4.138827765553110827e-01	1.000000000000000000e+00
4.140828165633126390e-01	1.000000000000000000e+00
4.142828565713142508e-01	1.000000000000000000e+00
4.144828965793158626e-01	1.000000000000000000e+00
4.146829365873174744e-01	1.000000000000000000e+00
4.148829765953190862e-01	1.000000000000000000e+00
4.150830166033206425e-01	1.000000000000000000e+00
4.152830566113222543e-01	1.000000000000000000e+00
4.154830966193238662e-01	1.000000000000000000e+00
4.156831366273254780e-01	1.000000000000000000e+00
4.158831766353270898e-01	1.000000000000000000e+00
4.160832166433286461e-01	1.000000000000000000e+00
4.162832566513302579e-01	1.000000000000000000e+00
4.164832966593318697e-01	1.000000000000000000e+00
4.166833366673334815e-01	1.000000000000000000e+00
4.168833766753350933e-01	1.000000000000000000e+00
4.170834166833366496e-01	1.000000000000000000e+00
4.172834566913382615e-01	1.000000000000000000e+00
4.174834966993398733e-01	1.000000000000000000e+00
4.176835367073414851e-01	1.000000000000000000e+00
4.178835767153430969e-01	1.000000000000000000e+00
4.180836167233446532e-01	1.000000000000000000e+00
4.182836567313462650e-01	1.000000000000000000e+00
4.184836967393478768e-01	1.000000000000000000e+00
4.186837367473494886e-01	1.000000000000000000e+00
4.188837767553510449e-01	1.000000000000000000e+00
4.190838167633526568e-01	1.000000000000000000e+00
4.192838567713542686e-01	1.000000000000000000e+00
4.194838967793558804e-01	1.000000000000000000e+00
4.196839367873574922e-01	1.000000000000000000e+00
4.198839767953590485e-01	1.000000000000000000e+00
4.200840168033606603e-01	1.000000000000000000e+00
4.202840568113622721e-01	1.000000000000000000e+00
4.204840968193638839e-01	1.000000000000000000e+00
4.206841368273654957e-01	1.000000000000000000e+00
4.208841768353670520e-01	1.000000000000000000e+00
4.210842168433686639e-01	1.000000000000000000e+00
4.212842568513702757e-01	1.000000000000000000e+00
4.214842968593718875e-01	1.000000000000000000e+00
4.216843368673734993e-01	1.000000000000000000e+00
4.218843768753750556e-01	1.000000000000000000e+00
4.220844168833766674e-01	1.000000000000000000e+00
4.222844568913782792e-01	1.000000000000000000e+00
4.224844968993798910e-01	1.000000000000000000e+00
4.226845369073815029e-01	1.000000000000000000e+00
4.228845769153830592e-01	1.000000000000000000e+00
4.230846169233846710e-01	1.000000000000000000e+00
4.232846569313862828e-01	1.000000000000000000e+00
4.234846969393878946e-01	1.000000000000000000e+00
4.236847369473895064e-01	1.000000000000000000e+00
4.238847769553910627e-01	1.000000000000000000e+00
4.240848169633926745e-01	1.000000000000000000e+00
4.242848569713942863e-01	1.000000000000000000e+00
4.244848969793958982e-01	1.000000000000000000e+00
4.246849369873974545e-01	1.000000000000000000e+00
4.248849769953990663e-01	1.000000000000000000e+00
4.250850170034006781e-01	1.000000000000000000e+00
4.252850570114022899e-01	1.000000000000000000e+00
4.254850970194039017e-01	1.000000000000000000e+00
4.256851370274054580e-01	1.000000000000000000e+00
4.258851770354070698e-01	1.000000000000000000e+00
4.260852170434086816e-01	1.000000000000000000e+00
4.262852570514102934e-01	1.000000000000000000e+00
4.264852970594119053e-01	1.000000000000000000e+00
4.266853370674134616e-01	1.000000000000000000e+00
4.268853770754150734e-01	1.000000000000000000e+00
4.270854170834166852e-01	1.000000000000000000e+00
4.272854570914182970e-01	1.000000000000000000e+00
4.274854970994199088e-01	1.000000000000000000e+00
4.276855371074214651e-01	1.000000000000000000e+00
4.278855771154230769e-01	1.000000000000000000e+00
4.280856171234246887e-01	1.000000000000000000e+00
4.282856571314263006e-01	1.000000000000000000e+00
4.284856971394279124e-01	1.000000000000000000e+00
4.286857371474294687e-01	1.000000000000000000e+00
4.288857771554310805e-01	1.000000000000000000e+00
4.290858171634326923e-01	1.000000000000000000e+00
4.292858571714343041e-01	1.000000000000000000e+00
4.294858971794359159e-01	1.000000000000000000e+00
4.296859371874374722e-01	1.000000000000000000e+00
4.298859771954390840e-01	1.000000000000000000e+00
4.300860172034406959e-01	1.000000000000000000e+00
4.302860572114423077e-01	1.000000000000000000e+00
4.304860972194438640e-01	1.000000000000000000e+00
4.306861372274454758e-01	1.000000000000000000e+00
4.308861772354470876e-01	1.000000000000000000e+00
4.310862172434486994e-01	1.000000000000000000e+00
4.312862572514503112e-01	1.000000000000000000e+00
4.314862972594518675e-01	1.000000000000000000e+00
4.316863372674534793e-01	1.000000000000000000e+00
4.318863772754550912e-01	1.000000000000000000e+00
4.320864172834567030e-01	1.000000000000000000e+00
4.322864572914583148e-01	1.000000000000000000e+00
4.324864972994598711e-01	1.000000000000000000e+00
4.326865373074614829e-01	1.000000000000000000e+00
4.328865773154630947e-01	1.000000000000000000e+00
4.330866173234647065e-01	1.000000000000000000e+00
4.332866573314663183e-01	1.000000000000000000e+00
4.334866973394678746e-01	1.000000000000000000e+00
4.336867373474694864e-01	1.000000000000000000e+00
4.338867773554710983e-01	1.000000000000000000e+00
4.340868173634727101e-01	1.000000000000000000e+00
4.342868573714743219e-01	1.000000000000000000e+00
4.344868973794758782e-01	1.000000000000000000e+00
4.346869373874774900e-01	1.000000000000000000e+00
4.348869773954791018e-01	1.000000000000000000e+00
4.350870174034807136e-01	1.000000000000000000e+00
4.352870574114823254e-01	1.000000000000000000e+00
4.354870974194838817e-01	1.000000000000000000e+00
4.356871374274854936e-01	1.000000000000000000e+00
4.358871774354871054e-01	1.000000000000000000e+00
4.360872174434887172e-01	1.000000000000000000e+00
4.362872574514902735e-01	1.000000000000000000e+00
4.364872974594918853e-01	1.000000000000000000e+00
4.366873374674934971e-01	1.000000000000000000e+00
4.368873774754951089e-01	1.000000000000000000e+00
4.370874174834967207e-01	1.000000000000000000e+00
4.372874574914982770e-01	1.000000000000000000e+00
4.374874974994998889e-01	1.000000000000000000e+00
4.376875375075015007e-01	1.000000000000000000e+00
4.378875775155031125e-01	1.000000000000000000e+00
4.380876175235047243e-01	1.000000000000000000e+00
4.382876575315062806e-01	1.000000000000000000e+00
4.384876975395078924e-01	1.000000000000000000e+00
4.386877375475095042e-01	1.000000000000000000e+00
4.388877775555111160e-01	1.000000000000000000e+00
4.390878175635127278e-01	1.000000000000000000e+00
4.392878575715142841e-01	1.000000000000000000e+00
4.394878975795158960e-01	1.000000000000000000e+00
4.396879375875175078e-01	1.000000000000000000e+00
4.398879775955191196e-01	1.000000000000000000e+00
4.400880176035207314e-01	1.000000000000000000e+00
4.402880576115222877e-01	1.000000000000000000e+00
4.404880976195238995e-01	1.000000000000000000e+00
4.406881376275255113e-01	1.000000000000000000e+00
4.408881776355271231e-01	1.000000000000000000e+00
4.410882176435286794e-01	1.000000000000000000e+00
4.412882576515302913e-01	1.000000000000000000e+00
4.414882976595319031e-01	1.000000000000000000e+00
4.416883376675335149e-01	1.000000000000000000e+00
4.418883776755351267e-01	1.000000000000000000e+00
4.420884176835366830e-01	1.000000000000000000e+00
4.422884576915382948e-01	1.000000000000000000e+00
4.424884976995399066e-01	1.000000000000000000e+00
4.426885377075415184e-01	1.000000000000000000e+00
4.428885777155431303e-01	1.000000000000000000e+00
4.430886177235446866e-01	1.000000000000000000e+00
4.432886577315462984e-01	1.000000000000000000e+00
4.434886977395479102e-01	1.000000000000000000e+00
4.436887377475495220e-01	1.000000000000000000e+00
4.438887777555511338e-01	1.000000000000000000e+00
4.440888177635526901e-01	1.000000000000000000e+00
4.442888577715543019e-01	1.000000000000000000e+00
4.444888977795559137e-01	1.000000000000000000e+00
4.446889377875575255e-01	1.000000000000000000e+00
4.448889777955591374e-01	1.000000000000000000e+00
4.450890178035606937e-01	1.000000000000000000e+00
4.452890578115623055e-01	1.000000000000000000e+00
4.454890978195639173e-01	1.000000000000000000e+00
4.456891378275655291e-01	1.000000000000000000e+00
4.458891778355671409e-01	1.000000000000000000e+00
4.460892178435686972e-01	1.000000000000000000e+00
4.462892578515703090e-01	1.000000000000000000e+00
4.464892978595719208e-01	1.000000000000000000e+00
4.466893378675735327e-01	1.000000000000000000e+00
4.468893778755750890e-01	1.000000000000000000e+00
4.470894178835767008e-01	1.000000000000000000e+00
4.472894578915783126e-01	1.000000000000000000e+00
4.474894978995799244e-01	1.000000000000000000e+00
4.476895379075815362e-01	1.000000000000000000e+00
4.478895779155830925e-01	1.000000000000000000e+00
4.480896179235847043e-01	1.000000000000000000e+00
4.482896579315863161e-01	1.000000000000000000e+00
4.484896979395879280e-01	1.000000000000000000e+00
4.486897379475895398e-01	1.000000000000000000e+00
4.488897779555910961e-01	1.000000000000000000e+00
4.490898179635927079e-01	1.000000000000000000e+00
4.492898579715943197e-01	1.000000000000000000e+00
4.494898979795959315e-01	1.000000000000000000e+00
4.496899379875975433e-01	1.000000000000000000e+00
4.498899779955990996e-01	1.000000000000000000e+00
4.500900180036007114e-01	1.000000000000000000e+00
4.502900580116023233e-01	1.000000000000000000e+00
4.504900980196039351e-01	1.000000000000000000e+00
4.506901380276055469e-01	1.000000000000000000e+00
4.508901780356071032e-01	1.000000000000000000e+00
4.510902180436087150e-01	1.000000000000000000e+00
4.512902580516103268e-01	1.000000000000000000e+00
4.514902980596119386e-01	1.000000000000000000e+00
4.516903380676135504e-01	1.000000000000000000e+00
4.518903780756151067e-01	1.000000000000000000e+00
4.520904180836167185e-01	1.000000000000000000e+00
4.522904580916183304e-01	1.000000000000000000e+00
4.524904980996199422e-01	1.000000000000000000e+00
4.526905381076214985e-01	1.000000000000000000e+00
4.528905781156231103e-01	1.000000000000000000e+00
4.530906181236247221e-01	1.000000000000000000e+00
4.532906581316263339e-01	1.000000000000000000e+00
4.534906981396279457e-01	1.000000000000000000e+00
4.536907381476295020e-01	1.000000000000000000e+00
4.538907781556311138e-01	1.000000000000000000e+00
4.540908181636327257e-01	1.000000000000000000e+00
4.542908581716343375e-01	1.000000000000000000e+00
4.544908981796359493e-01	1.000000000000000000e+00
4.546909381876375056e-01	1.000000000000000000e+00
4.548909781956391174e-01	1.000000000000000000e+00
4.550910182036407292e-01	1.000000000000000000e+00
4.552910582116423410e-01	1.000000000000000000e+00
4.554910982196439528e-01	1.000000000000000000e+00
4.556911382276455091e-01	1.000000000000000000e+00
4.558911782356471210e-01	1.000000000000000000e+00
4.560912182436487328e-01	1.000000000000000000e+00
4.562912582516503446e-01	1.000000000000000000e+00
4.564912982596519564e-01	1.000000000000000000e+00
4.566913382676535127e-01	1.000000000000000000e+00
4.568913782756551245e-01	1.000000000000000000e+00
4.570914182836567363e-01	1.000000000000000000e+00
4.572914582916583481e-01	1.000000000000000000e+00
4.574914982996599599e-01	1.000000000000000000e+00
4.576915383076615162e-01	1.000000000000000000e+00
4.578915783156631281e-01	1.000000000000000000e+00
4.580916183236647399e-01	1.000000000000000000e+00
4.582916583316663517e-01	1.000000000000000000e+00
4.584916983396679080e-01	1.000000000000000000e+00
4.586917383476695198e-01	1.000000000000000000e+00
4.588917783556711316e-01	1.000000000000000000e+00
4.590918183636727434e-01	1.000000000000000000e+00
4.592918583716743552e-01	1.000000000000000000e+00
4.594918983796759115e-01	1.000000000000000000e+00
4.596919383876775234e-01	1.000000000000000000e+00
4.598919783956791352e-01	1.000000000000000000e+00
4.600920184036807470e-01	1.000000000000000000e+00
4.602920584116823588e-01	1.000000000000000000e+00
4.604920984196839151e-01	1.000000000000000000e+00
4.606921384276855269e-01	1.000000000000000000e+00
4.608921784356871387e-01	1.000000000000000000e+00
4.610922184436887505e-01	1.000000000000000000e+00
4.612922584516903624e-01	1.000000000000000000e+00
4.614922984596919187e-01	1.000000000000000000e+00
4.616923384676935305e-01	1.000000000000000000e+00
4.618923784756951423e-01	1.000000000000000000e+00
4.620924184836967541e-01	1.000000000000000000e+00
4.622924584916983659e-01	1.000000000000000000e+00
4.624924984996999222e-01	1.000000000000000000e+00
4.626925385077015340e-01	1.000000000000000000e+00
4.628925785157031458e-01	1.000000000000000000e+00
4.630926185237047576e-01	1.000000000000000000e+00
4.632926585317063695e-01	1.000000000000000000e+00
4.634926985397079258e-01	1.000000000000000000e+00
4.636927385477095376e-01	1.000000000000000000e+00
4.638927785557111494e-01	1.000000000000000000e+00
4.640928185637127612e-01	1.000000000000000000e+00
4.642928585717143175e-01	1.000000000000000000e+00
4.644928985797159293e-01	1.000000000000000000e+00
4.646929385877175411e-01	1.000000000000000000e+00
4.648929785957191529e-01	1.000000000000000000e+00
4.650930186037207648e-01	1.000000000000000000e+00
4.652930586117223211e-01	1.000000000000000000e+00
4.654930986197239329e-01	1.000000000000000000e+00
4.656931386277255447e-01	1.000000000000000000e+00
4.658931786357271565e-01	1.000000000000000000e+00
4.660932186437287683e-01	1.000000000000000000e+00
4.662932586517303246e-01	1.000000000000000000e+00
4.664932986597319364e-01	1.000000000000000000e+00
4.666933386677335482e-01	1.000000000000000000e+00
4.668933786757351601e-01	1.000000000000000000e+00
4.670934186837367719e-01	1.000000000000000000e+00
4.672934586917383282e-01	1.000000000000000000e+00
4.674934986997399400e-01	1.000000000000000000e+00
4.676935387077415518e-01	1.000000000000000000e+00
4.678935787157431636e-01	1.000000000000000000e+00
4.680936187237447754e-01	1.000000000000000000e+00
4.682936587317463317e-01	1.000000000000000000e+00
4.684936987397479435e-01	1.000000000000000000e+00
4.686937387477495554e-01	1.000000000000000000e+00
4.688937787557511672e-01	1.000000000000000000e+00
4.690938187637527790e-01	1.000000000000000000e+00
4.692938587717543353e-01	1.000000000000000000e+00
4.694938987797559471e-01	1.000000000000000000e+00
4.696939387877575589e-01	1.000000000000000000e+00
4.698939787957591707e-01	1.000000000000000000e+00
4.700940188037607270e-01	1.000000000000000000e+00
4.702940588117623388e-01	1.000000000000000000e+00
4.704940988197639506e-01	1.000000000000000000e+00
4.706941388277655625e-01	1.000000000000000000e+00
4.708941788357671743e-01	1.000000000000000000e+00
4.710942188437687306e-01	1.000000000000000000e+00
4.712942588517703424e-01	1.000000000000000000e+00
4.714942988597719542e-01	1.000000000000000000e+00
4.716943388677735660e-01	1.000000000000000000e+00
4.718943788757751778e-01	1.000000000000000000e+00
4.720944188837767341e-01	1.000000000000000000e+00
4.722944588917783459e-01	1.000000000000000000e+00
4.724944988997799578e-01	1.000000000000000000e+00
4.726945389077815696e-01	1.000000000000000000e+00
4.728945789157831814e-01	1.000000000000000000e+00
4.730946189237847377e-01	1.000000000000000000e+00
4.732946589317863495e-01	1.000000000000000000e+00
4.734946989397879613e-01	1.000000000000000000e+00
4.736947389477895731e-01	1.000000000000000000e+00
4.738947789557911849e-01	1.000000000000000000e+00
4.740948189637927412e-01	1.000000000000000000e+00
4.742948589717943531e-01	1.000000000000000000e+00
4.744948989797959649e-01	1.000000000000000000e+00
4.746949389877975767e-01	1.000000000000000000e+00
4.748949789957991885e-01	1.000000000000000000e+00
4.750950190038007448e-01	1.000000000000000000e+00
4.752950590118023566e-01	1.000000000000000000e+00
4.754950990198039684e-01	1.000000000000000000e+00
4.756951390278055802e-01	1.000000000000000000e+00
4.758951790358071365e-01	1.000000000000000000e+00
4.760952190438087483e-01	1.000000000000000000e+00
4.762952590518103602e-01	1.000000000000000000e+00
4.764952990598119720e-01	1.000000000000000000e+00
4.766953390678135838e-01	1.000000000000000000e+00
4.768953790758151401e-01	1.000000000000000000e+00
4.770954190838167519e-01	1.000000000000000000e+00
4.772954590918183637e-01	1.000000000000000000e+00
4.774954990998199755e-01	1.000000000000000000e+00
4.776955391078215873e-01	1.000000000000000000e+00
4.778955791158231436e-01	1.000000000000000000e+00
4.780956191238247555e-01	1.000000000000000000e+00
4.782956591318263673e-01	1.000000000000000000e+00
4.784956991398279791e-01	1.000000000000000000e+00
4.786957391478295909e-01	1.000000000000000000e+00
4.788957791558311472e-01	1.000000000000000000e+00
4.790958191638327590e-01	1.000000000000000000e+00
4.792958591718343708e-01	1.000000000000000000e+00
4.794958991798359826e-01	1.000000000000000000e+00
4.796959391878375945e-01	1.000000000000000000e+00
4.798959791958391508e-01	1.000000000000000000e+00
4.800960192038407626e-01	1.000000000000000000e+00
4.802960592118423744e-01	1.000000000000000000e+00
4.804960992198439862e-01	1.000000000000000000e+00
4.806961392278455980e-01	1.000000000000000000e+00
4.808961792358471543e-01	1.000000000000000000e+00
4.810962192438487661e-01	1.000000000000000000e+00
4.812962592518503779e-01	1.000000000000000000e+00
4.814962992598519897e-01	1.000000000000000000e+00
4.816963392678535461e-01	1.000000000000000000e+00
4.818963792758551579e-01	1.000000000000000000e+00
4.820964192838567697e-01	1.000000000000000000e+00
4.822964592918583815e-01	1.000000000000000000e+00
4.824964992998599933e-01	1.000000000000000000e+00
4.826965393078615496e-01	1.000000000000000000e+00
4.828965793158631614e-01	1.000000000000000000e+00
4.830966193238647732e-01	1.000000000000000000e+00
4.832966593318663850e-01	1.000000000000000000e+00
4.834966993398679969e-01	1.000000000000000000e+00
4.836967393478695532e-01	1.000000000000000000e+00
4.838967793558711650e-01	1.000000000000000000e+00
4.840968193638727768e-01	1.000000000000000000e+00
4.842968593718743886e-01	1.000000000000000000e+00
4.844968993798760004e-01	1.000000000000000000e+00
4.846969393878775567e-01	1.000000000000000000e+00
4.848969793958791685e-01	1.000000000000000000e+00
4.850970194038807803e-01	1.000000000000000000e+00
4.852970594118823922e-01	1.000000000000000000e+00
4.854970994198840040e-01	1.000000000000000000e+00
4.856971394278855603e-01	1.000000000000000000e+00
4.858971794358871721e-01	1.000000000000000000e+00
4.860972194438887839e-01	1.000000000000000000e+00
4.862972594518903957e-01	1.000000000000000000e+00
4.864972994598919520e-01	1.000000000000000000e+00
4.866973394678935638e-01	1.000000000000000000e+00
4.868973794758951756e-01	1.000000000000000000e+00
4.870974194838967875e-01	1.000000000000000000e+00
4.872974594918983993e-01	1.000000000000000000e+00
4.874974994998999556e-01	1.000000000000000000e+00
4.876975395079015674e-01	1.000000000000000000e+00
4.878975795159031792e-01	1.000000000000000000e+00
4.880976195239047910e-01	1.000000000000000000e+00
4.882976595319064028e-01	1.000000000000000000e+00
4.884976995399079591e-01	1.000000000000000000e+00
4.886977395479095709e-01	1.000000000000000000e+00
4.888977795559111827e-01	1.000000000000000000e+00
4.890978195639127946e-01	1.000000000000000000e+00
4.892978595719144064e-01	1.000000000000000000e+00
4.894978995799159627e-01	1.000000000000000000e+00
4.896979395879175745e-01	1.000000000000000000e+00
4.898979795959191863e-01	1.000000000000000000e+00
4.900980196039207981e-01	1.000000000000000000e+00
4.902980596119224099e-01	1.000000000000000000e+00
4.904980996199239662e-01	1.000000000000000000e+00
4.906981396279255780e-01	1.000000000000000000e+00
4.908981796359271899e-01	1.000000000000000000e+00
4.910982196439288017e-01	1.000000000000000000e+00
4.912982596519304135e-01	1.000000000000000000e+00
4.914982996599319698e-01	1.000000000000000000e+00
4.916983396679335816e-01	1.000000000000000000e+00
4.918983796759351934e-01	1.000000000000000000e+00
4.920984196839368052e-01	1.000000000000000000e+00
4.922984596919383615e-01	1.000000000000000000e+00
4.924984996999399733e-01	1.000000000000000000e+00
4.926985397079415852e-01	1.000000000000000000e+00
4.928985797159431970e-01	1.000000000000000000e+00
4.930986197239448088e-01	1.000000000000000000e+00
4.932986597319463651e-01	1.000000000000000000e+00
4.934986997399479769e-01	1.000000000000000000e+00
4.936987397479495887e-01	1.000000000000000000e+00
4.938987797559512005e-01	1.000000000000000000e+00
4.940988197639528123e-01	1.000000000000000000e+00
4.942988597719543686e-01	1.000000000000000000e+00
4.944988997799559804e-01	1.000000000000000000e+00
4.946989397879575923e-01	1.000000000000000000e+00
4.948989797959592041e-01	1.000000000000000000e+00
4.950990198039608159e-01	1.000000000000000000e+00
4.952990598119623722e-01	1.000000000000000000e+00
4.954990998199639840e-01	1.000000000000000000e+00
4.956991398279655958e-01	1.000000000000000000e+00
4.958991798359672076e-01	1.000000000000000000e+00
4.960992198439688194e-01	1.000000000000000000e+00
4.962992598519703757e-01	1.000000000000000000e+00
4.964992998599719876e-01	1.000000000000000000e+00
4.966993398679735994e-01	1.000000000000000000e+00
4.968993798759752112e-01	1.000000000000000000e+00
4.970994198839768230e-01	1.000000000000000000e+00
4.972994598919783793e-01	1.000000000000000000e+00
4.974994998999799911e-01	1.000000000000000000e+00
4.976995399079816029e-01	1.000000000000000000e+00
4.978995799159832147e-01	1.000000000000000000e+00
4.980996199239847710e-01	1.000000000000000000e+00
4.982996599319863829e-01	1.000000000000000000e+00
4.984996999399879947e-01	1.000000000000000000e+00
4.986997399479896065e-01	1.000000000000000000e+00
4.988997799559912183e-01	1.000000000000000000e+00
4.990998199639927746e-01	1.000000000000000000e+00
4.992998599719943864e-01	1.000000000000000000e+00
4.994998999799959982e-01	1.000000000000000000e+00
4.996999399879976100e-01	1.000000000000000000e+00
4.998999799959992218e-01	1.000000000000000000e+00
5.001000200040007782e-01	1.000000000000000000e+00
5.003000600120024455e-01	1.000000000000000000e+00
5.005001000200040018e-01	1.000000000000000000e+00
5.007001400280055581e-01	1.000000000000000000e+00
5.009001800360072254e-01	1.000000000000000000e+00
5.011002200440087817e-01	1.000000000000000000e+00
5.013002600520104490e-01	1.000000000000000000e+00
5.015003000600120053e-01	1.000000000000000000e+00
5.017003400680135616e-01	1.000000000000000000e+00
5.019003800760152290e-01	1.000000000000000000e+00
5.021004200840167853e-01	1.000000000000000000e+00
5.023004600920184526e-01	1.000000000000000000e+00
5.025005001000200089e-01	1.000000000000000000e+00
5.027005401080215652e-01	1.000000000000000000e+00
5.029005801160232325e-01	1.000000000000000000e+00
5.031006201240247888e-01	1.000000000000000000e+00
5.033006601320264561e-01	1.000000000000000000e+00
5.035007001400280124e-01	1.000000000000000000e+00
5.037007401480295687e-01	1.000000000000000000e+00
5.039007801560312361e-01	1.000000000000000000e+00
5.041008201640327924e-01	1.000000000000000000e+00
5.043008601720344597e-01	1.000000000000000000e+00
5.045009001800360160e-01	1.000000000000000000e+00
5.047009401880375723e-01	1.000000000000000000e+00
5.049009801960392396e-01	1.000000000000000000e+00
5.051010202040407959e-01	1.000000000000000000e+00
5.053010602120424632e-01	1.000000000000000000e+00
5.055011002200440196e-01	1.000000000000000000e+00
5.057011402280455759e-01	1.000000000000000000e+00
5.059011802360472432e-01	1.000000000000000000e+00
5.061012202440487995e-01	1.000000000000000000e+00
5.063012602520504668e-01	1.000000000000000000e+00
5.065013002600520231e-01	1.000000000000000000e+00
5.067013402680535794e-01	1.000000000000000000e+00
5.069013802760552467e-01	1.000000000000000000e+00
5.071014202840568030e-01	1.000000000000000000e+00
5.073014602920583593e-01	1.000000000000000000e+00
5.075015003000600267e-01	1.000000000000000000e+00
5.077015403080615830e-01	1.000000000000000000e+00
5.079015803160632503e-01	1.000000000000000000e+00
5.081016203240648066e-01	1.000000000000000000e+00
5.083016603320663629e-01	1.000000000000000000e+00
5.085017003400680302e-01	1.000000000000000000e+00
5.087017403480695865e-01	1.000000000000000000e+00
5.089017803560712538e-01	1.000000000000000000e+00
5.091018203640728101e-01	1.000000000000000000e+00
5.093018603720743664e-01	1.000000000000000000e+00
5.095019003800760338e-01	1.000000000000000000e+00
5.097019403880775901e-01	1.000000000000000000e+00
5.099019803960792574e-01	1.000000000000000000e+00
5.101020204040808137e-01	1.000000000000000000e+00
5.103020604120823700e-01	1.000000000000000000e+00
5.105021004200840373e-01	1.000000000000000000e+00
5.107021404280855936e-01	1.000000000000000000e+00
5.109021804360872610e-01	1.000000000000000000e+00
5.111022204440888173e-01	1.000000000000000000e+00
5.113022604520903736e-01	1.000000000000000000e+00
5.115023004600920409e-01	1.000000000000000000e+00
5.117023404680935972e-01	1.000000000000000000e+00
5.119023804760952645e-01	1.000000000000000000e+00
5.121024204840968208e-01	1.000000000000000000e+00
5.123024604920983771e-01	1.000000000000000000e+00
5.125025005001000444e-01	1.000000000000000000e+00
5.127025405081016007e-01	1.000000000000000000e+00
5.129025805161032681e-01	1.000000000000000000e+00
5.131026205241048244e-01	1.000000000000000000e+00
5.133026605321063807e-01	1.000000000000000000e+00
5.135027005401080480e-01	1.000000000000000000e+00
5.137027405481096043e-01	1.000000000000000000e+00
5.139027805561112716e-01	1.000000000000000000e+00
5.141028205641128279e-01	1.000000000000000000e+00
5.143028605721143842e-01	1.000000000000000000e+00
5.145029005801160515e-01	1.000000000000000000e+00
5.147029405881176078e-01	1.000000000000000000e+00
5.149029805961192752e-01	1.000000000000000000e+00
5.151030206041208315e-01	1.000000000000000000e+00
5.153030606121223878e-01	1.000000000000000000e+00
5.155031006201240551e-01	1.000000000000000000e+00
5.157031406281256114e-01	1.000000000000000000e+00
5.159031806361272787e-01	1.000000000000000000e+00
5.161032206441288350e-01	1.000000000000000000e+00
5.163032606521303913e-01	1.000000000000000000e+00
5.165033006601320587e-01	1.000000000000000000e+00
5.167033406681336150e-01	1.000000000000000000e+00
5.169033806761352823e-01	1.000000000000000000e+00
5.171034206841368386e-01	1.000000000000000000e+00
5.173034606921383949e-01	1.000000000000000000e+00
5.175035007001400622e-01	1.000000000000000000e+00
5.177035407081416185e-01	1.000000000000000000e+00
5.179035807161431748e-01	1.000000000000000000e+00
5.181036207241448421e-01	1.000000000000000000e+00
5.183036607321463984e-01	1.000000000000000000e+00
5.185037007401480658e-01	1.000000000000000000e+00
5.187037407481496221e-01	1.000000000000000000e+00
5.189037807561511784e-01	1.000000000000000000e+00
5.191038207641528457e-01	1.000000000000000000e+00
5.193038607721544020e-01	1.000000000000000000e+00
5.195039007801560693e-01	1.000000000000000000e+00
5.197039407881576256e-01	1.000000000000000000e+00
5.199039807961591819e-01	1.000000000000000000e+00
5.201040208041608492e-01	1.000000000000000000e+00
5.203040608121624055e-01	1.000000000000000000e+00
5.205041008201640729e-01	1.000000000000000000e+00
5.207041408281656292e-01	1.000000000000000000e+00
5.209041808361671855e-01	1.000000000000000000e+00
5.211042208441688528e-01	1.000000000000000000e+00
5.213042608521704091e-01	1.000000000000000000e+00
5.215043008601720764e-01	1.000000000000000000e+00
5.217043408681736327e-01	1.000000000000000000e+00
5.219043808761751890e-01	1.000000000000000000e+00
5.221044208841768564e-01	1.000000000000000000e+00
5.223044608921784127e-01	1.000000000000000000e+00
5.225045009001800800e-01	1.000000000000000000e+00
5.227045409081816363e-01	1.000000000000000000e+00
5.229045809161831926e-01	1.000000000000000000e+00
5.231046209241848599e-01	1.000000000000000000e+00
5.233046609321864162e-01	1.000000000000000000e+00
5.235047009401880835e-01	1.000000000000000000e+00
5.237047409481896398e-01	1.000000000000000000e+00
5.239047809561911961e-01	1.000000000000000000e+00
5.241048209641928635e-01	1.000000000000000000e+00
5.243048609721944198e-01	1.000000000000000000e+00
5.245049009801960871e-01	1.000000000000000000e+00
5.247049409881976434e-01	1.000000000000000000e+00
5.249049809961991997e-01	1.000000000000000000e+00
5.251050210042008670e-01	1.000000000000000000e+00
5.253050610122024233e-01	1.000000000000000000e+00
5.255051010202040906e-01	1.000000000000000000e+00
5.257051410282056469e-01	1.000000000000000000e+00
5.259051810362072032e-01	1.000000000000000000e+00
5.261052210442088706e-01	1.000000000000000000e+00
5.263052610522104269e-01	1.000000000000000000e+00
5.265053010602120942e-01	1.000000000000000000e+00
5.267053410682136505e-01	1.000000000000000000e+00
5.269053810762152068e-01	1.000000000000000000e+00
5.271054210842168741e-01	1.000000000000000000e+00
5.273054610922184304e-01	1.000000000000000000e+00
5.275055011002200978e-01	1.000000000000000000e+00
5.277055411082216541e-01	1.000000000000000000e+00
5.279055811162232104e-01	1.000000000000000000e+00
5.281056211242248777e-01	1.000000000000000000e+00
5.283056611322264340e-01	1.000000000000000000e+00
5.285057011402281013e-01	1.000000000000000000e+00
5.287057411482296576e-01	1.000000000000000000e+00
5.289057811562312139e-01	1.000000000000000000e+00
5.291058211642328812e-01	1.000000000000000000e+00
5.293058611722344375e-01	1.000000000000000000e+00
5.295059011802359938e-01	1.000000000000000000e+00
5.297059411882376612e-01	1.000000000000000000e+00
5.299059811962392175e-01	1.000000000000000000e+00
5.301060212042408848e-01	1.000000000000000000e+00
5.303060612122424411e-01	1.000000000000000000e+00
5.305061012202439974e-01	1.000000000000000000e+00
5.307061412282456647e-01	1.000000000000000000e+00
5.309061812362472210e-01	1.000000000000000000e+00
5.311062212442488883e-01	1.000000000000000000e+00
5.313062612522504446e-01	1.000000000000000000e+00
5.315063012602520010e-01	1.000000000000000000e+00
5.317063412682536683e-01	1.000000000000000000e+00
5.319063812762552246e-01	1.000000000000000000e+00
5.321064212842568919e-01	1.000000000000000000e+00
5.323064612922584482e-01	1.000000000000000000e+00
5.325065013002600045e-01	1.000000000000000000e+00
5.327065413082616718e-01	1.000000000000000000e+00
5.329065813162632281e-01	1.000000000000000000e+00
5.331066213242648955e-01	1.000000000000000000e+00
5.333066613322664518e-01	1.000000000000000000e+00
5.335067013402680081e-01	1.000000000000000000e+00
5.337067413482696754e-01	1.000000000000000000e+00
5.339067813562712317e-01	1.000000000000000000e+00
5.341068213642728990e-01	1.000000000000000000e+00
5.343068613722744553e-01	1.000000000000000000e+00
5.345069013802760116e-01	1.000000000000000000e+00
5.347069413882776789e-01	1.000000000000000000e+00
5.349069813962792352e-01	1.000000000000000000e+00
5.351070214042809026e-01	1.000000000000000000e+00
5.353070614122824589e-01	1.000000000000000000e+00
5.355071014202840152e-01	1.000000000000000000e+00
5.357071414282856825e-01	1.000000000000000000e+00
5.359071814362872388e-01	1.000000000000000000e+00
5.361072214442889061e-01	1.000000000000000000e+00
5.363072614522904624e-01	1.000000000000000000e+00
5.365073014602920187e-01	1.000000000000000000e+00
5.367073414682936860e-01	1.000000000000000000e+00
5.369073814762952424e-01	1.000000000000000000e+00
5.371074214842969097e-01	1.000000000000000000e+00
5.373074614922984660e-01	1.000000000000000000e+00
5.375075015003000223e-01	1.000000000000000000e+00
5.377075415083016896e-01	1.000000000000000000e+00
5.379075815163032459e-01	1.000000000000000000e+00
5.381076215243049132e-01	1.000000000000000000e+00
5.383076615323064695e-01	1.000000000000000000e+00
5.385077015403080258e-01	1.000000000000000000e+00
5.387077415483096932e-01	1.000000000000000000e+00
5.389077815563112495e-01	1.000000000000000000e+00
5.391078215643129168e-01	1.000000000000000000e+00
5.393078615723144731e-01	1.000000000000000000e+00
5.395079015803160294e-01	1.000000000000000000e+00
5.397079415883176967e-01	1.000000000000000000e+00
5.399079815963192530e-01	1.000000000000000000e+00
5.401080216043209203e-01	1.000000000000000000e+00
5.403080616123224766e-01	1.000000000000000000e+00
5.405081016203240329e-01	1.000000000000000000e+00
5.407081416283257003e-01	1.000000000000000000e+00
5.409081816363272566e-01	1.000000000000000000e+00
5.411082216443288129e-01	1.000000000000000000e+00
5.413082616523304802e-01	1.000000000000000000e+00
5.415083016603320365e-01	1.000000000000000000e+00
5.417083416683337038e-01	1.000000000000000000e+00
5.419083816763352601e-01	1.000000000000000000e+00
5.421084216843368164e-01	1.000000000000000000e+00
5.423084616923384838e-01	1.000000000000000000e+00
5.425085017003400401e-01	1.000000000000000000e+00
5.427085417083417074e-01	1.000000000000000000e+00
5.429085817163432637e-01	1.000000000000000000e+00
5.431086217243448200e-01	1.000000000000000000e+00
5.433086617323464873e-01	1.000000000000000000e+00
5.435087017403480436e-01	1.000000000000000000e+00
5.437087417483497109e-01	1.000000000000000000e+00
5.439087817563512672e-01	1.000000000000000000e+00
5.441088217643528235e-01	1.000000000000000000e+00
5.443088617723544909e-01	1.000000000000000000e+00
5.445089017803560472e-01	1.000000000000000000e+00
5.447089417883577145e-01	1.000000000000000000e+00
5.449089817963592708e-01	1.000000000000000000e+00
5.451090218043608271e-01	1.000000000000000000e+00
5.453090618123624944e-01	1.000000000000000000e+00
5.455091018203640507e-01	1.000000000000000000e+00
5.457091418283657180e-01	1.000000000000000000e+00
5.459091818363672743e-01	1.000000000000000000e+00
5.461092218443688306e-01	1.000000000000000000e+00
5.463092618523704980e-01	1.000000000000000000e+00
5.465093018603720543e-01	1.000000000000000000e+00
5.467093418683737216e-01	1.000000000000000000e+00
5.469093818763752779e-01	1.000000000000000000e+00
5.471094218843768342e-01	1.000000000000000000e+00
5.473094618923785015e-01	1.000000000000000000e+00
5.475095019003800578e-01	1.000000000000000000e+00
5.477095419083817252e-01	1.000000000000000000e+00
5.479095819163832815e-01	1.000000000000000000e+00
5.481096219243848378e-01	1.000000000000000000e+00
5.483096619323865051e-01	1.000000000000000000e+00
5.485097019403880614e-01	1.000000000000000000e+00
5.487097419483897287e-01	1.000000000000000000e+00
5.489097819563912850e-01	1.000000000000000000e+00
5.491098219643928413e-01	1.000000000000000000e+00
5.493098619723945086e-01	1.000000000000000000e+00
5.495099019803960649e-01	1.000000000000000000e+00
5.497099419883977323e-01	1.000000000000000000e+00
5.499099819963992886e-01	1.000000000000000000e+00
5.501100220044008449e-01	1.000000000000000000e+00
5.503100620124025122e-01	1.000000000000000000e+00
5.505101020204040685e-01	1.000000000000000000e+00
5.507101420284057358e-01	1.000000000000000000e+00
5.509101820364072921e-01	1.000000000000000000e+00
5.511102220444088484e-01	1.000000000000000000e+00
5.513102620524105157e-01	1.000000000000000000e+00
5.515103020604120720e-01	1.000000000000000000e+00
5.517103420684137394e-01	1.000000000000000000e+00
5.519103820764152957e-01	1.000000000000000000e+00
5.521104220844168520e-01	1.000000000000000000e+00
5.523104620924185193e-01	1.000000000000000000e+00
5.525105021004200756e-01	1.000000000000000000e+00
5.527105421084216319e-01	1.000000000000000000e+00
5.529105821164232992e-01	1.000000000000000000e+00
5.531106221244248555e-01	1.000000000000000000e+00
5.533106621324265229e-01	1.000000000000000000e+00
5.535107021404280792e-01	1.000000000000000000e+00
5.537107421484296355e-01	1.000000000000000000e+00
5.539107821564313028e-01	1.000000000000000000e+00
5.541108221644328591e-01	1.000000000000000000e+00
5.543108621724345264e-01	1.000000000000000000e+00
5.545109021804360827e-01	1.000000000000000000e+00
5.547109421884376390e-01	1.000000000000000000e+00
5.549109821964393063e-01	1.000000000000000000e+00
5.551110222044408626e-01	1.000000000000000000e+00
5.553110622124425300e-01	1.000000000000000000e+00
5.555111022204440863e-01	1.000000000000000000e+00
5.557111422284456426e-01	1.000000000000000000e+00
5.559111822364473099e-01	1.000000000000000000e+00
5.561112222444488662e-01	1.000000000000000000e+00
5.563112622524505335e-01	1.000000000000000000e+00
5.565113022604520898e-01	1.000000000000000000e+00
5.567113422684536461e-01	1.000000000000000000e+00
5.569113822764553134e-01	1.000000000000000000e+00
5.571114222844568697e-01	1.000000000000000000e+00
5.573114622924585371e-01	1.000000000000000000e+00
5.575115023004600934e-01	1.000000000000000000e+00
5.577115423084616497e-01	1.000000000000000000e+00
5.579115823164633170e-01	1.000000000000000000e+00
5.581116223244648733e-01	1.000000000000000000e+00
5.583116623324665406e-01	1.000000000000000000e+00
5.585117023404680969e-01	1.000000000000000000e+00
5.587117423484696532e-01	1.000000000000000000e+00
5.589117823564713206e-01	1.000000000000000000e+00
5.591118223644728769e-01	1.000000000000000000e+00
5.593118623724745442e-01	1.000000000000000000e+00
5.595119023804761005e-01	1.000000000000000000e+00
5.597119423884776568e-01	1.000000000000000000e+00
5.599119823964793241e-01	1.000000000000000000e+00
5.601120224044808804e-01	1.000000000000000000e+00
5.603120624124825477e-01	1.000000000000000000e+00
5.605121024204841040e-01	1.000000000000000000e+00
5.607121424284856603e-01	1.000000000000000000e+00
5.609121824364873277e-01	1.000000000000000000e+00
5.611122224444888840e-01	1.000000000000000000e+00
5.613122624524905513e-01	1.000000000000000000e+00
5.615123024604921076e-01	1.000000000000000000e+00
5.617123424684936639e-01	1.000000000000000000e+00
5.619123824764953312e-01	1.000000000000000000e+00
5.621124224844968875e-01	1.000000000000000000e+00
5.623124624924985548e-01	1.000000000000000000e+00
5.625125025005001111e-01	1.000000000000000000e+00
5.627125425085016674e-01	1.000000000000000000e+00
5.629125825165033348e-01	1.000000000000000000e+00
5.631126225245048911e-01	1.000000000000000000e+00
5.633126625325064474e-01	1.000000000000000000e+00
5.635127025405081147e-01	1.000000000000000000e+00
5.637127425485096710e-01	1.000000000000000000e+00
5.639127825565113383e-01	1.000000000000000000e+00
5.641128225645128946e-01	1.000000000000000000e+00
5.643128625725144509e-01	1.000000000000000000e+00
5.645129025805161183e-01	1.000000000000000000e+00
5.647129425885176746e-01	1.000000000000000000e+00
5.649129825965193419e-01	1.000000000000000000e+00
5.651130226045208982e-01	1.000000000000000000e+00
5.653130626125224545e-01	1.000000000000000000e+00
5.655131026205241218e-01	1.000000000000000000e+00
5.657131426285256781e-01	1.000000000000000000e+00
5.659131826365273454e-01	1.000000000000000000e+00
5.661132226445289017e-01	1.000000000000000000e+00
5.663132626525304580e-01	1.000000000000000000e+00
5.665133026605321254e-01	1.000000000000000000e+00
5.667133426685336817e-01	1.000000000000000000e+00
5.669133826765353490e-01	1.000000000000000000e+00
5.671134226845369053e-01	1.000000000000000000e+00
5.673134626925384616e-01	1.000000000000000000e+00
5.675135027005401289e-01	1.000000000000000000e+00
5.677135427085416852e-01	1.000000000000000000e+00
5.679135827165433525e-01	1.000000000000000000e+00
5.681136227245449088e-01	1.000000000000000000e+00
5.683136627325464652e-01	1.000000000000000000e+00
5.685137027405481325e-01	1.000000000000000000e+00
5.687137427485496888e-01	1.000000000000000000e+00
5.689137827565513561e-01	1.000000000000000000e+00
5.691138227645529124e-01	1.000000000000000000e+00
5.693138627725544687e-01	1.000000000000000000e+00
5.695139027805561360e-01	1.000000000000000000e+00
5.697139427885576923e-01	1.000000000000000000e+00
5.699139827965593597e-01	1.000000000000000000e+00
5.701140228045609160e-01	1.000000000000000000e+00
5.703140628125624723e-01	1.000000000000000000e+00
5.705141028205641396e-01	1.000000000000000000e+00
5.707141428285656959e-01	1.000000000000000000e+00
5.709141828365673632e-01	1.000000000000000000e+00
5.711142228445689195e-01	1.000000000000000000e+00
5.713142628525704758e-01	1.000000000000000000e+00
5.715143028605721431e-01	1.000000000000000000e+00
5.717143428685736994e-01	1.000000000000000000e+00
5.719143828765753668e-01	1.000000000000000000e+00
5.721144228845769231e-01	1.000000000000000000e+00
5.723144628925784794e-01	1.000000000000000000e+00
5.725145029005801467e-01	1.000000000000000000e+00
5.727145429085817030e-01	1.000000000000000000e+00
5.729145829165833703e-01	1.000000000000000000e+00
5.731146229245849266e-01	1.000000000000000000e+00
5.733146629325864829e-01	1.000000000000000000e+00
5.735147029405881502e-01	1.000000000000000000e+00
5.737147429485897066e-01	1.000000000000000000e+00
5.739147829565913739e-01	1.000000000000000000e+00
5.741148229645929302e-01	1.000000000000000000e+00
5.743148629725944865e-01	1.000000000000000000e+00
5.745149029805961538e-01	1.000000000000000000e+00
5.747149429885977101e-01	1.000000000000000000e+00
5.749149829965992664e-01	1.000000000000000000e+00
5.751150230046009337e-01	1.000000000000000000e+00
5.753150630126024900e-01	1.000000000000000000e+00
5.755151030206041574e-01	1.000000000000000000e+00
5.757151430286057137e-01	1.000000000000000000e+00
5.759151830366072700e-01	1.000000000000000000e+00
5.761152230446089373e-01	1.000000000000000000e+00
5.763152630526104936e-01	1.000000000000000000e+00
5.765153030606121609e-01	1.000000000000000000e+00
5.767153430686137172e-01	1.000000000000000000e+00
5.769153830766152735e-01	1.000000000000000000e+00
5.771154230846169408e-01	1.000000000000000000e+00
5.773154630926184971e-01	1.000000000000000000e+00
5.775155031006201645e-01	1.000000000000000000e+00
5.777155431086217208e-01	1.000000000000000000e+00
5.779155831166232771e-01	1.000000000000000000e+00
5.781156231246249444e-01	1.000000000000000000e+00
5.783156631326265007e-01	1.000000000000000000e+00
5.785157031406281680e-01	1.000000000000000000e+00
5.787157431486297243e-01	1.000000000000000000e+00
5.789157831566312806e-01	1.000000000000000000e+00
5.791158231646329480e-01	1.000000000000000000e+00
5.793158631726345043e-01	1.000000000000000000e+00
5.795159031806361716e-01	1.000000000000000000e+00
5.797159431886377279e-01	1.000000000000000000e+00
5.799159831966392842e-01	1.000000000000000000e+00
5.801160232046409515e-01	1.000000000000000000e+00
5.803160632126425078e-01	1.000000000000000000e+00
5.805161032206441751e-01	1.000000000000000000e+00
5.807161432286457314e-01	1.000000000000000000e+00
5.809161832366472877e-01	1.000000000000000000e+00
5.811162232446489551e-01	1.000000000000000000e+00
5.813162632526505114e-01	1.000000000000000000e+00
5.815163032606521787e-01	1.000000000000000000e+00
5.817163432686537350e-01	1.000000000000000000e+00
5.819163832766552913e-01	1.000000000000000000e+00
5.821164232846569586e-01	1.000000000000000000e+00
5.823164632926585149e-01	1.000000000000000000e+00
5.825165033006601822e-01	1.000000000000000000e+00
5.827165433086617385e-01	1.000000000000000000e+00
5.829165833166632948e-01	1.000000000000000000e+00
5.831166233246649622e-01	1.000000000000000000e+00
5.833166633326665185e-01	1.000000000000000000e+00
5.835167033406681858e-01	1.000000000000000000e+00
5.837167433486697421e-01	1.000000000000000000e+00
5.839167833566712984e-01	1.000000000000000000e+00
5.841168233646729657e-01	1.000000000000000000e+00
5.843168633726745220e-01	1.000000000000000000e+00
5.845169033806761894e-01	1.000000000000000000e+00
5.847169433886777457e-01	1.000000000000000000e+00
5.849169833966793020e-01	1.000000000000000000e+00
5.851170234046809693e-01	1.000000000000000000e+00
5.853170634126825256e-01	1.000000000000000000e+00
5.855171034206841929e-01	1.000000000000000000e+00
5.857171434286857492e-01	1.000000000000000000e+00
5.859171834366873055e-01	1.000000000000000000e+00
5.861172234446889728e-01	1.000000000000000000e+00
5.863172634526905291e-01	1.000000000000000000e+00
5.865173034606920854e-01	1.000000000000000000e+00
5.867173434686937528e-01	1.000000000000000000e+00
5.869173834766953091e-01	1.000000000000000000e+00
5.871174234846969764e-01	1.000000000000000000e+00
5.873174634926985327e-01	1.000000000000000000e+00
5.875175035007000890e-01	1.000000000000000000e+00
5.877175435087017563e-01	1.000000000000000000e+00
5.879175835167033126e-01	1.000000000000000000e+00
5.881176235247049799e-01	1.000000000000000000e+00
5.883176635327065362e-01	1.000000000000000000e+00
5.885177035407080925e-01	1.000000000000000000e+00
5.887177435487097599e-01	1.000000000000000000e+00
5.889177835567113162e-01	1.000000000000000000e+00
5.891178235647129835e-01	1.000000000000000000e+00
5.893178635727145398e-01	1.000000000000000000e+00
5.895179035807160961e-01	1.000000000000000000e+00
5.897179435887177634e-01	1.000000000000000000e+00
5.899179835967193197e-01	1.000000000000000000e+00
5.901180236047209871e-01	1.000000000000000000e+00
5.903180636127225434e-01	1.000000000000000000e+00
5.905181036207240997e-01	1.000000000000000000e+00
5.907181436287257670e-01	1.000000000000000000e+00
5.909181836367273233e-01	1.000000000000000000e+00
5.911182236447289906e-01	1.000000000000000000e+00
5.913182636527305469e-01	1.000000000000000000e+00
5.915183036607321032e-01	1.000000000000000000e+00
5.917183436687337705e-01	1.000000000000000000e+00
5.919183836767353268e-01	1.000000000000000000e+00
5.921184236847369942e-01	1.000000000000000000e+00
5.923184636927385505e-01	1.000000000000000000e+00
5.925185037007401068e-01	1.000000000000000000e+00
5.927185437087417741e-01	1.000000000000000000e+00
5.929185837167433304e-01	1.000000000000000000e+00
5.931186237247449977e-01	1.000000000000000000e+00
5.933186637327465540e-01	1.000000000000000000e+00
5.935187037407481103e-01	1.000000000000000000e+00
5.937187437487497776e-01	1.000000000000000000e+00
5.939187837567513339e-01	1.000000000000000000e+00
5.941188237647530013e-01	1.000000000000000000e+00
5.943188637727545576e-01	1.000000000000000000e+00
5.945189037807561139e-01	1.000000000000000000e+00
5.947189437887577812e-01	1.000000000000000000e+00
5.949189837967593375e-01	1.000000000000000000e+00
5.951190238047610048e-01	1.000000000000000000e+00
5.953190638127625611e-01	1.000000000000000000e+00
5.955191038207641174e-01	1.000000000000000000e+00
5.957191438287657848e-01	1.000000000000000000e+00
5.959191838367673411e-01	1.000000000000000000e+00
5.961192238447690084e-01	1.000000000000000000e+00
5.963192638527705647e-01	1.000000000000000000e+00
5.965193038607721210e-01	1.000000000000000000e+00
5.967193438687737883e-01	1.000000000000000000e+00
5.969193838767753446e-01	1.000000000000000000e+00
5.971194238847770119e-01	1.000000000000000000e+00
5.973194638927785682e-01	1.000000000000000000e+00
5.975195039007801245e-01	1.000000000000000000e+00
5.977195439087817919e-01	1.000000000000000000e+00
5.979195839167833482e-01	1.000000000000000000e+00
5.981196239247849045e-01	1.000000000000000000e+00
5.983196639327865718e-01	1.000000000000000000e+00
5.985197039407881281e-01	1.000000000000000000e+00
5.987197439487897954e-01	1.000000000000000000e+00
5.989197839567913517e-01	1.000000000000000000e+00
5.991198239647929080e-01	1.000000000000000000e+00
5.993198639727945753e-01	1.000000000000000000e+00
5.995199039807961316e-01	1.000000000000000000e+00
5.997199439887977990e-01	1.000000000000000000e+00
5.999199839967993553e-01	1.000000000000000000e+00
6.001200240048009116e-01	1.000000000000000000e+00
6.003200640128025789e-01	1.000000000000000000e+00
6.005201040208041352e-01	1.000000000000000000e+00
6.007201440288058025e-01	1.000000000000000000e+00
6.009201840368073588e-01	1.000000000000000000e+00
6.011202240448089151e-01	1.000000000000000000e+00
6.013202640528105825e-01	1.000000000000000000e+00
6.015203040608121388e-01	1.000000000000000000e+00
6.017203440688138061e-01	1.000000000000000000e+00
6.019203840768153624e-01	1.000000000000000000e+00
6.021204240848169187e-01	1.000000000000000000e+00
6.023204640928185860e-01	1.000000000000000000e+00
6.025205041008201423e-01	1.000000000000000000e+00
6.027205441088218096e-01	1.000000000000000000e+00
6.029205841168233659e-01	1.000000000000000000e+00
6.031206241248249222e-01	1.000000000000000000e+00
6.033206641328265896e-01	1.000000000000000000e+00
6.035207041408281459e-01	1.000000000000000000e+00
6.037207441488298132e-01	1.000000000000000000e+00
6.039207841568313695e-01	1.000000000000000000e+00
6.041208241648329258e-01	1.000000000000000000e+00
6.043208641728345931e-01	1.000000000000000000e+00
6.045209041808361494e-01	1.000000000000000000e+00
6.047209441888378167e-01	1.000000000000000000e+00
6.049209841968393730e-01	1.000000000000000000e+00
6.051210242048409294e-01	1.000000000000000000e+00
6.053210642128425967e-01	1.000000000000000000e+00
6.055211042208441530e-01	1.000000000000000000e+00
6.057211442288458203e-01	1.000000000000000000e+00
6.059211842368473766e-01	1.000000000000000000e+00
6.061212242448489329e-01	1.000000000000000000e+00
6.063212642528506002e-01	1.000000000000000000e+00
6.065213042608521565e-01	1.000000000000000000e+00
6.067213442688538239e-01	1.000000000000000000e+00
6.069213842768553802e-01	1.000000000000000000e+00
6.071214242848569365e-01	1.000000000000000000e+00
6.073214642928586038e-01	1.000000000000000000e+00
6.075215043008601601e-01	1.000000000000000000e+00
6.077215443088618274e-01	1.000000000000000000e+00
6.079215843168633837e-01	1.000000000000000000e+00
6.081216243248649400e-01	1.000000000000000000e+00
6.083216643328666073e-01	1.000000000000000000e+00
6.085217043408681636e-01	1.000000000000000000e+00
6.087217443488698310e-01	1.000000000000000000e+00
6.089217843568713873e-01	1.000000000000000000e+00
6.091218243648729436e-01	1.000000000000000000e+00
6.093218643728746109e-01	1.000000000000000000e+00
6.095219043808761672e-01	1.000000000000000000e+00
6.097219443888777235e-01	1.000000000000000000e+00
6.099219843968793908e-01	1.000000000000000000e+00
6.101220244048809471e-01	1.000000000000000000e+00
6.103220644128826144e-01	1.000000000000000000e+00
6.105221044208841708e-01	1.000000000000000000e+00
6.107221444288857271e-01	1.000000000000000000e+00
6.109221844368873944e-01	1.000000000000000000e+00
6.111222244448889507e-01	1.000000000000000000e+00
6.113222644528906180e-01	1.000000000000000000e+00
6.115223044608921743e-01	1.000000000000000000e+00
6.117223444688937306e-01	1.000000000000000000e+00
6.119223844768953979e-01	1.000000000000000000e+00
6.121224244848969542e-01	1.000000000000000000e+00
6.123224644928986216e-01	1.000000000000000000e+00
6.125225045009001779e-01	1.000000000000000000e+00
6.127225445089017342e-01	1.000000000000000000e+00
6.129225845169034015e-01	1.000000000000000000e+00
6.131226245249049578e-01	1.000000000000000000e+00
6.133226645329066251e-01	1.000000000000000000e+00
6.135227045409081814e-01	1.000000000000000000e+00
6.137227445489097377e-01	1.000000000000000000e+00
6.139227845569114050e-01	1.000000000000000000e+00
6.141228245649129613e-01	1.000000000000000000e+00
6.143228645729146287e-01	1.000000000000000000e+00
6.145229045809161850e-01	1.000000000000000000e+00
6.147229445889177413e-01	1.000000000000000000e+00
6.149229845969194086e-01	1.000000000000000000e+00
6.151230246049209649e-01	1.000000000000000000e+00
6.153230646129226322e-01	1.000000000000000000e+00
6.155231046209241885e-01	1.000000000000000000e+00
6.157231446289257448e-01	1.000000000000000000e+00
6.159231846369274121e-01	1.000000000000000000e+00
6.161232246449289685e-01	1.000000000000000000e+00
6.163232646529306358e-01	1.000000000000000000e+00
6.165233046609321921e-01	1.000000000000000000e+00
6.167233446689337484e-01	1.000000000000000000e+00
6.169233846769354157e-01	1.000000000000000000e+00
6.171234246849369720e-01	1.000000000000000000e+00
6.173234646929386393e-01	1.000000000000000000e+00
6.175235047009401956e-01	1.000000000000000000e+00
6.177235447089417519e-01	1.000000000000000000e+00
6.179235847169434193e-01	1.000000000000000000e+00
6.181236247249449756e-01	1.000000000000000000e+00
6.183236647329466429e-01	1.000000000000000000e+00
6.185237047409481992e-01	1.000000000000000000e+00
6.187237447489497555e-01	1.000000000000000000e+00
6.189237847569514228e-01	1.000000000000000000e+00
6.191238247649529791e-01	1.000000000000000000e+00
6.193238647729546464e-01	1.000000000000000000e+00
6.195239047809562027e-01	1.000000000000000000e+00
6.197239447889577590e-01	1.000000000000000000e+00
6.199239847969594264e-01	1.000000000000000000e+00
6.201240248049609827e-01	1.000000000000000000e+00
6.203240648129625390e-01	1.000000000000000000e+00
6.205241048209642063e-01	1.000000000000000000e+00
6.207241448289657626e-01	1.000000000000000000e+00
6.209241848369674299e-01	1.000000000000000000e+00
6.211242248449689862e-01	1.000000000000000000e+00
6.213242648529705425e-01	1.000000000000000000e+00
6.215243048609722099e-01	1.000000000000000000e+00
6.217243448689737662e-01	1.000000000000000000e+00
6.219243848769754335e-01	1.000000000000000000e+00
6.221244248849769898e-01	1.000000000000000000e+00
6.223244648929785461e-01	1.000000000000000000e+00
6.225245049009802134e-01	1.000000000000000000e+00
6.227245449089817697e-01	1.000000000000000000e+00
6.229245849169834370e-01	1.000000000000000000e+00
6.231246249249849933e-01	1.000000000000000000e+00
6.233246649329865496e-01	1.000000000000000000e+00
6.235247049409882170e-01	1.000000000000000000e+00
6.237247449489897733e-01	1.000000000000000000e+00
6.239247849569914406e-01	1.000000000000000000e+00
6.241248249649929969e-01	1.000000000000000000e+00
6.243248649729945532e-01	1.000000000000000000e+00
6.245249049809962205e-01	1.000000000000000000e+00
6.247249449889977768e-01	1.000000000000000000e+00
6.249249849969994441e-01	1.000000000000000000e+00
6.251250250050010004e-01	1.000000000000000000e+00
6.253250650130025567e-01	1.000000000000000000e+00
6.255251050210042241e-01	1.000000000000000000e+00
6.257251450290057804e-01	1.000000000000000000e+00
6.259251850370074477e-01	1.000000000000000000e+00
6.261252250450090040e-01	1.000000000000000000e+00
6.263252650530105603e-01	1.000000000000000000e+00
6.265253050610122276e-01	1.000000000000000000e+00
6.267253450690137839e-01	1.000000000000000000e+00
6.269253850770154513e-01	1.000000000000000000e+00
6.271254250850170076e-01	1.000000000000000000e+00
6.273254650930185639e-01	1.000000000000000000e+00
6.275255051010202312e-01	1.000000000000000000e+00
6.277255451090217875e-01	1.000000000000000000e+00
6.279255851170234548e-01	1.000000000000000000e+00
6.281256251250250111e-01	1.000000000000000000e+00
6.283256651330265674e-01	1.000000000000000000e+00
6.285257051410282347e-01	1.000000000000000000e+00
6.287257451490297910e-01	1.000000000000000000e+00
6.289257851570314584e-01	1.000000000000000000e+00
6.291258251650330147e-01	1.000000000000000000e+00
6.293258651730345710e-01	1.000000000000000000e+00
6.295259051810362383e-01	1.000000000000000000e+00
6.297259451890377946e-01	1.000000000000000000e+00
6.299259851970394619e-01	1.000000000000000000e+00
6.301260252050410182e-01	1.000000000000000000e+00
6.303260652130425745e-01	1.000000000000000000e+00
6.305261052210442418e-01	1.000000000000000000e+00
6.307261452290457981e-01	1.000000000000000000e+00
6.309261852370474655e-01	1.000000000000000000e+00
6.311262252450490218e-01	1.000000000000000000e+00
6.313262652530505781e-01	1.000000000000000000e+00
6.315263052610522454e-01	1.000000000000000000e+00
6.317263452690538017e-01	1.000000000000000000e+00
6.319263852770553580e-01	1.000000000000000000e+00
6.321264252850570253e-01	1.000000000000000000e+00
6.323264652930585816e-01	1.000000000000000000e+00
6.325265053010602490e-01	1.000000000000000000e+00
6.327265453090618053e-01	1.000000000000000000e+00
6.329265853170633616e-01	1.000000000000000000e+00
6.331266253250650289e-01	1.000000000000000000e+00
6.333266653330665852e-01	1.000000000000000000e+00
6.335267053410682525e-01	1.000000000000000000e+00
6.337267453490698088e-01	1.000000000000000000e+00
6.339267853570713651e-01	1.000000000000000000e+00
6.341268253650730324e-01	1.000000000000000000e+00
6.343268653730745887e-01	1.000000000000000000e+00
6.345269053810762561e-01	1.000000000000000000e+00
6.347269453890778124e-01	1.000000000000000000e+00
6.349269853970793687e-01	1.000000000000000000e+00
6.351270254050810360e-01	1.000000000000000000e+00
6.353270654130825923e-01	1.000000000000000000e+00
6.355271054210842596e-01	1.000000000000000000e+00
6.357271454290858159e-01	1.000000000000000000e+00
6.359271854370873722e-01	1.000000000000000000e+00
6.361272254450890395e-01	1.000000000000000000e+00
6.363272654530905958e-01	1.000000000000000000e+00
6.365273054610922632e-01	1.000000000000000000e+00
6.367273454690938195e-01	1.000000000000000000e+00
6.369273854770953758e-01	1.000000000000000000e+00
6.371274254850970431e-01	1.000000000000000000e+00
6.373274654930985994e-01	1.000000000000000000e+00
6.375275055011002667e-01	1.000000000000000000e+00
6.377275455091018230e-01	1.000000000000000000e+00
6.379275855171033793e-01	1.000000000000000000e+00
6.381276255251050467e-01	1.000000000000000000e+00
6.383276655331066030e-01	1.000000000000000000e+00
6.385277055411082703e-01	1.000000000000000000e+00
6.387277455491098266e-01	1.000000000000000000e+00
6.389277855571113829e-01	1.000000000000000000e+00
6.391278255651130502e-01	1.000000000000000000e+00
6.393278655731146065e-01	1.000000000000000000e+00
6.395279055811162738e-01	1.000000000000000000e+00
6.397279455891178301e-01	1.000000000000000000e+00
6.399279855971193864e-01	1.000000000000000000e+00
6.401280256051210538e-01	1.000000000000000000e+00
6.403280656131226101e-01	1.000000000000000000e+00
6.405281056211242774e-01	1.000000000000000000e+00
6.407281456291258337e-01	1.000000000000000000e+00
6.409281856371273900e-01	1.000000000000000000e+00
6.411282256451290573e-01	1.000000000000000000e+00
6.413282656531306136e-01	1.000000000000000000e+00
6.415283056611322809e-01	1.000000000000000000e+00
6.417283456691338372e-01	1.000000000000000000e+00
6.419283856771353935e-01	1.000000000000000000e+00
6.421284256851370609e-01	1.000000000000000000e+00
6.423284656931386172e-01	1.000000000000000000e+00
6.425285057011402845e-01	1.000000000000000000e+00
6.427285457091418408e-01	1.000000000000000000e+00
6.429285857171433971e-01	1.000000000000000000e+00
6.431286257251450644e-01	1.000000000000000000e+00
6.433286657331466207e-01	1.000000000000000000e+00
6.435287057411481770e-01	1.000000000000000000e+00
6.437287457491498444e-01	1.000000000000000000e+00
6.439287857571514007e-01	1.000000000000000000e+00
6.441288257651530680e-01	1.000000000000000000e+00
6.443288657731546243e-01	1.000000000000000000e+00
6.445289057811561806e-01	1.000000000000000000e+00
6.447289457891578479e-01	1.000000000000000000e+00
6.449289857971594042e-01	1.000000000000000000e+00
6.451290258051610715e-01	1.000000000000000000e+00
6.453290658131626278e-01	1.000000000000000000e+00
6.455291058211641841e-01	1.000000000000000000e+00
6.457291458291658515e-01	1.000000000000000000e+00
6.459291858371674078e-01	1.000000000000000000e+00
6.461292258451690751e-01	1.000000000000000000e+00
6.463292658531706314e-01	1.000000000000000000e+00
6.465293058611721877e-01	1.000000000000000000e+00
6.467293458691738550e-01	1.000000000000000000e+00
6.469293858771754113e-01	1.000000000000000000e+00
6.471294258851770786e-01	1.000000000000000000e+00
6.473294658931786349e-01	1.000000000000000000e+00
6.475295059011801913e-01	1.000000000000000000e+00
6.477295459091818586e-01	1.000000000000000000e+00
6.479295859171834149e-01	1.000000000000000000e+00
6.481296259251850822e-01	1.000000000000000000e+00
6.483296659331866385e-01	1.000000000000000000e+00
6.485297059411881948e-01	1.000000000000000000e+00
6.487297459491898621e-01	1.000000000000000000e+00
6.489297859571914184e-01	1.000000000000000000e+00
6.491298259651930858e-01	1.000000000000000000e+00
6.493298659731946421e-01	1.000000000000000000e+00
6.495299059811961984e-01	1.000000000000000000e+00
6.497299459891978657e-01	1.000000000000000000e+00
6.499299859971994220e-01	1.000000000000000000e+00
6.501300260052010893e-01	1.000000000000000000e+00
6.503300660132026456e-01	1.000000000000000000e+00
6.505301060212042019e-01	1.000000000000000000e+00
6.507301460292058692e-01	1.000000000000000000e+00
6.509301860372074255e-01	1.000000000000000000e+00
6.511302260452090929e-01	1.000000000000000000e+00
6.513302660532106492e-01	1.000000000000000000e+00
6.515303060612122055e-01	1.000000000000000000e+00
6.517303460692138728e-01	1.000000000000000000e+00
6.519303860772154291e-01	1.000000000000000000e+00
6.521304260852170964e-01	1.000000000000000000e+00
6.523304660932186527e-01	1.000000000000000000e+00
6.525305061012202090e-01	1.000000000000000000e+00
6.527305461092218763e-01	1.000000000000000000e+00
6.529305861172234327e-01	1.000000000000000000e+00
6.531306261252251000e-01	1.000000000000000000e+00
6.533306661332266563e-01	1.000000000000000000e+00
6.535307061412282126e-01	1.000000000000000000e+00
6.537307461492298799e-01	1.000000000000000000e+00
6.539307861572314362e-01	1.000000000000000000e+00
6.541308261652331035e-01	1.000000000000000000e+00
6.543308661732346598e-01	1.000000000000000000e+00
6.545309061812362161e-01	1.000000000000000000e+00
6.547309461892378835e-01	1.000000000000000000e+00
6.549309861972394398e-01	1.000000000000000000e+00
6.551310262052409961e-01	1.000000000000000000e+00
6.553310662132426634e-01	1.000000000000000000e+00
6.555311062212442197e-01	1.000000000000000000e+00
6.557311462292458870e-01	1.000000000000000000e+00
6.559311862372474433e-01	1.000000000000000000e+00
6.561312262452489996e-01	1.000000000000000000e+00
6.563312662532506669e-01	1.000000000000000000e+00
6.565313062612522232e-01	1.000000000000000000e+00
6.567313462692538906e-01	1.000000000000000000e+00
6.569313862772554469e-01	1.000000000000000000e+00
6.571314262852570032e-01	1.000000000000000000e+00
6.573314662932586705e-01	1.000000000000000000e+00
6.575315063012602268e-01	1.000000000000000000e+00
6.577315463092618941e-01	1.000000000000000000e+00
6.579315863172634504e-01	1.000000000000000000e+00
6.581316263252650067e-01	1.000000000000000000e+00
6.583316663332666741e-01	1.000000000000000000e+00
6.585317063412682304e-01	1.000000000000000000e+00
6.587317463492698977e-01	1.000000000000000000e+00
6.589317863572714540e-01	1.000000000000000000e+00
6.591318263652730103e-01	1.000000000000000000e+00
6.593318663732746776e-01	1.000000000000000000e+00
6.595319063812762339e-01	1.000000000000000000e+00
6.597319463892779012e-01	1.000000000000000000e+00
6.599319863972794575e-01	1.000000000000000000e+00
6.601320264052810138e-01	1.000000000000000000e+00
6.603320664132826812e-01	1.000000000000000000e+00
6.605321064212842375e-01	1.000000000000000000e+00
6.607321464292859048e-01	1.000000000000000000e+00
6.609321864372874611e-01	1.000000000000000000e+00
6.611322264452890174e-01	1.000000000000000000e+00
6.613322664532906847e-01	1.000000000000000000e+00
6.615323064612922410e-01	1.000000000000000000e+00
6.617323464692939083e-01	1.000000000000000000e+00
6.619323864772954646e-01	1.000000000000000000e+00
6.621324264852970209e-01	1.000000000000000000e+00
6.623324664932986883e-01	1.000000000000000000e+00
6.625325065013002446e-01	1.000000000000000000e+00
6.627325465093019119e-01	1.000000000000000000e+00
6.629325865173034682e-01	1.000000000000000000e+00
6.631326265253050245e-01	1.000000000000000000e+00
6.633326665333066918e-01	1.000000000000000000e+00
6.635327065413082481e-01	1.000000000000000000e+00
6.637327465493099155e-01	1.000000000000000000e+00
6.639327865573114718e-01	1.000000000000000000e+00
6.641328265653130281e-01	1.000000000000000000e+00
6.643328665733146954e-01	1.000000000000000000e+00
6.645329065813162517e-01	1.000000000000000000e+00
6.647329465893179190e-01	1.000000000000000000e+00
6.649329865973194753e-01	1.000000000000000000e+00
6.651330266053210316e-01	1.000000000000000000e+00
6.653330666133226989e-01	1.000000000000000000e+00
6.655331066213242552e-01	1.000000000000000000e+00
6.657331466293259226e-01	1.000000000000000000e+00
6.659331866373274789e-01	1.000000000000000000e+00
6.661332266453290352e-01	1.000000000000000000e+00
6.663332666533307025e-01	1.000000000000000000e+00
6.665333066613322588e-01	1.000000000000000000e+00
6.667333466693338151e-01	1.000000000000000000e+00
6.669333866773354824e-01	1.000000000000000000e+00
6.671334266853370387e-01	1.000000000000000000e+00
6.673334666933387060e-01	1.000000000000000000e+00
6.675335067013402623e-01	1.000000000000000000e+00
6.677335467093418186e-01	1.000000000000000000e+00
6.679335867173434860e-01	1.000000000000000000e+00
6.681336267253450423e-01	1.000000000000000000e+00
6.683336667333467096e-01	1.000000000000000000e+00
6.685337067413482659e-01	1.000000000000000000e+00
6.687337467493498222e-01	1.000000000000000000e+00
6.689337867573514895e-01	1.000000000000000000e+00
6.691338267653530458e-01	1.000000000000000000e+00
6.693338667733547132e-01	1.000000000000000000e+00
6.695339067813562695e-01	1.000000000000000000e+00
6.697339467893578258e-01	1.000000000000000000e+00
6.699339867973594931e-01	1.000000000000000000e+00
6.701340268053610494e-01	1.000000000000000000e+00
6.703340668133627167e-01	1.000000000000000000e+00
6.705341068213642730e-01	1.000000000000000000e+00
6.707341468293658293e-01	1.000000000000000000e+00
6.709341868373674966e-01	1.000000000000000000e+00
6.711342268453690529e-01	1.000000000000000000e+00
6.713342668533707203e-01	1.000000000000000000e+00
6.715343068613722766e-01	1.000000000000000000e+00
6.717343468693738329e-01	1.000000000000000000e+00
6.719343868773755002e-01	1.000000000000000000e+00
6.721344268853770565e-01	1.000000000000000000e+00
6.723344668933787238e-01	1.000000000000000000e+00
6.725345069013802801e-01	1.000000000000000000e+00
6.727345469093818364e-01	1.000000000000000000e+00
6.729345869173835037e-01	1.000000000000000000e+00
6.731346269253850600e-01	1.000000000000000000e+00
6.733346669333867274e-01	1.000000000000000000e+00
6.735347069413882837e-01	1.000000000000000000e+00
6.737347469493898400e-01	1.000000000000000000e+00
6.739347869573915073e-01	1.000000000000000000e+00
6.741348269653930636e-01	1.000000000000000000e+00
6.743348669733947309e-01	1.000000000000000000e+00
6.745349069813962872e-01	1.000000000000000000e+00
6.747349469893978435e-01	1.000000000000000000e+00
6.749349869973995109e-01	1.000000000000000000e+00
6.751350270054010672e-01	1.000000000000000000e+00
6.753350670134027345e-01	1.000000000000000000e+00
6.755351070214042908e-01	1.000000000000000000e+00
6.757351470294058471e-01	1.000000000000000000e+00
6.759351870374075144e-01	1.000000000000000000e+00
6.761352270454090707e-01	1.000000000000000000e+00
6.763352670534107380e-01	1.000000000000000000e+00
6.765353070614122943e-01	1.000000000000000000e+00
6.767353470694138506e-01	1.000000000000000000e+00
6.769353870774155180e-01	1.000000000000000000e+00
6.771354270854170743e-01	1.000000000000000000e+00
6.773354670934186306e-01	1.000000000000000000e+00
6.775355071014202979e-01	1.000000000000000000e+00
6.777355471094218542e-01	1.000000000000000000e+00
6.779355871174235215e-01	1.000000000000000000e+00
6.781356271254250778e-01	1.000000000000000000e+00
6.783356671334266341e-01	1.000000000000000000e+00
6.785357071414283014e-01	1.000000000000000000e+00
6.787357471494298577e-01	1.000000000000000000e+00
6.789357871574315251e-01	1.000000000000000000e+00
6.791358271654330814e-01	1.000000000000000000e+00
6.793358671734346377e-01	1.000000000000000000e+00
6.795359071814363050e-01	1.000000000000000000e+00
6.797359471894378613e-01	1.000000000000000000e+00
6.799359871974395286e-01	1.000000000000000000e+00
6.801360272054410849e-01	1.000000000000000000e+00
6.803360672134426412e-01	1.000000000000000000e+00
6.805361072214443086e-01	1.000000000000000000e+00
6.807361472294458649e-01	1.000000000000000000e+00
6.809361872374475322e-01	1.000000000000000000e+00
6.811362272454490885e-01	1.000000000000000000e+00
6.813362672534506448e-01	1.000000000000000000e+00
6.815363072614523121e-01	1.000000000000000000e+00
6.817363472694538684e-01	1.000000000000000000e+00
6.819363872774555357e-01	1.000000000000000000e+00
6.821364272854570920e-01	1.000000000000000000e+00
6.823364672934586483e-01	1.000000000000000000e+00
6.825365073014603157e-01	1.000000000000000000e+00
6.827365473094618720e-01	1.000000000000000000e+00
6.829365873174635393e-01	1.000000000000000000e+00
6.831366273254650956e-01	1.000000000000000000e+00
6.833366673334666519e-01	1.000000000000000000e+00
6.835367073414683192e-01	1.000000000000000000e+00
6.837367473494698755e-01	1.000000000000000000e+00
6.839367873574715428e-01	1.000000000000000000e+00
6.841368273654730991e-01	1.000000000000000000e+00
6.843368673734746555e-01	1.000000000000000000e+00
6.845369073814763228e-01	1.000000000000000000e+00
6.847369473894778791e-01	1.000000000000000000e+00
6.849369873974795464e-01	1.000000000000000000e+00
6.851370274054811027e-01	1.000000000000000000e+00
6.853370674134826590e-01	1.000000000000000000e+00
6.855371074214843263e-01	1.000000000000000000e+00
6.857371474294858826e-01	1.000000000000000000e+00
6.859371874374875500e-01	1.000000000000000000e+00
6.861372274454891063e-01	1.000000000000000000e+00
6.863372674534906626e-01	1.000000000000000000e+00
6.865373074614923299e-01	1.000000000000000000e+00
6.867373474694938862e-01	1.000000000000000000e+00
6.869373874774955535e-01	1.000000000000000000e+00
6.871374274854971098e-01	1.000000000000000000e+00
6.873374674934986661e-01	1.000000000000000000e+00
6.875375075015003334e-01	1.000000000000000000e+00
6.877375475095018897e-01	1.000000000000000000e+00
6.879375875175035571e-01	1.000000000000000000e+00
6.881376275255051134e-01	1.000000000000000000e+00
6.883376675335066697e-01	1.000000000000000000e+00
6.885377075415083370e-01	1.000000000000000000e+00
6.887377475495098933e-01	1.000000000000000000e+00
6.889377875575114496e-01	1.000000000000000000e+00
6.891378275655131169e-01	1.000000000000000000e+00
6.893378675735146732e-01	1.000000000000000000e+00
6.895379075815163405e-01	1.000000000000000000e+00
6.897379475895178969e-01	1.000000000000000000e+00
6.899379875975194532e-01	1.000000000000000000e+00
6.901380276055211205e-01	1.000000000000000000e+00
6.903380676135226768e-01	1.000000000000000000e+00
6.905381076215243441e-01	1.000000000000000000e+00
6.907381476295259004e-01	1.000000000000000000e+00
6.909381876375274567e-01	1.000000000000000000e+00
6.911382276455291240e-01	1.000000000000000000e+00
6.913382676535306803e-01	1.000000000000000000e+00
6.915383076615323477e-01	1.000000000000000000e+00
6.917383476695339040e-01	1.000000000000000000e+00
6.919383876775354603e-01	1.000000000000000000e+00
6.921384276855371276e-01	1.000000000000000000e+00
6.923384676935386839e-01	1.000000000000000000e+00
6.925385077015403512e-01	1.000000000000000000e+00
6.927385477095419075e-01	1.000000000000000000e+00
6.929385877175434638e-01	1.000000000000000000e+00
6.931386277255451311e-01	1.000000000000000000e+00
6.933386677335466874e-01	1.000000000000000000e+00
6.935387077415483548e-01	1.000000000000000000e+00
6.937387477495499111e-01	1.000000000000000000e+00
6.939387877575514674e-01	1.000000000000000000e+00
6.941388277655531347e-01	1.000000000000000000e+00
6.943388677735546910e-01	1.000000000000000000e+00
6.945389077815563583e-01	1.000000000000000000e+00
6.947389477895579146e-01	1.000000000000000000e+00
6.949389877975594709e-01	1.000000000000000000e+00
6.951390278055611383e-01	1.000000000000000000e+00
6.953390678135626946e-01	1.000000000000000000e+00
6.955391078215643619e-01	1.000000000000000000e+00
6.957391478295659182e-01	1.000000000000000000e+00
6.959391878375674745e-01	1.000000000000000000e+00
6.961392278455691418e-01	1.000000000000000000e+00
6.963392678535706981e-01	1.000000000000000000e+00
6.965393078615723654e-01	1.000000000000000000e+00
6.967393478695739217e-01	1.000000000000000000e+00
6.969393878775754780e-01	1.000000000000000000e+00
6.971394278855771454e-01	1.000000000000000000e+00
6.973394678935787017e-01	1.000000000000000000e+00
6.975395079015803690e-01	1.000000000000000000e+00
6.977395479095819253e-01	1.000000000000000000e+00
6.979395879175834816e-01	1.000000000000000000e+00
6.981396279255851489e-01	1.000000000000000000e+00
6.983396679335867052e-01	1.000000000000000000e+00
6.985397079415883725e-01	1.000000000000000000e+00
6.987397479495899288e-01	1.000000000000000000e+00
6.989397879575914851e-01	1.000000000000000000e+00
6.991398279655931525e-01	1.000000000000000000e+00
6.993398679735947088e-01	1.000000000000000000e+00
6.995399079815963761e-01	1.000000000000000000e+00
6.997399479895979324e-01	1.000000000000000000e+00
6.999399879975994887e-01	1.000000000000000000e+00
7.001400280056011560e-01	1.000000000000000000e+00
7.003400680136027123e-01	1.000000000000000000e+00
7.005401080216042686e-01	1.000000000000000000e+00
7.007401480296059360e-01	1.000000000000000000e+00
7.009401880376074923e-01	1.000000000000000000e+00
7.011402280456091596e-01	1.000000000000000000e+00
7.013402680536107159e-01	1.000000000000000000e+00
7.015403080616122722e-01	1.000000000000000000e+00
7.017403480696139395e-01	1.000000000000000000e+00
7.019403880776154958e-01	1.000000000000000000e+00
7.021404280856171631e-01	1.000000000000000000e+00
7.023404680936187194e-01	1.000000000000000000e+00
7.025405081016202757e-01	1.000000000000000000e+00
7.027405481096219431e-01	1.000000000000000000e+00
7.029405881176234994e-01	1.000000000000000000e+00
7.031406281256251667e-01	1.000000000000000000e+00
7.033406681336267230e-01	1.000000000000000000e+00
7.035407081416282793e-01	1.000000000000000000e+00
7.037407481496299466e-01	1.000000000000000000e+00
7.039407881576315029e-01	1.000000000000000000e+00
7.041408281656331702e-01	1.000000000000000000e+00
7.043408681736347265e-01	1.000000000000000000e+00
7.045409081816362828e-01	1.000000000000000000e+00
7.047409481896379502e-01	1.000000000000000000e+00
7.049409881976395065e-01	1.000000000000000000e+00
7.051410282056411738e-01	1.000000000000000000e+00
7.053410682136427301e-01	1.000000000000000000e+00
7.055411082216442864e-01	1.000000000000000000e+00
7.057411482296459537e-01	1.000000000000000000e+00
7.059411882376475100e-01	1.000000000000000000e+00
7.061412282456491774e-01	1.000000000000000000e+00
7.063412682536507337e-01	1.000000000000000000e+00
7.065413082616522900e-01	1.000000000000000000e+00
7.067413482696539573e-01	1.000000000000000000e+00
7.069413882776555136e-01	1.000000000000000000e+00
7.071414282856571809e-01	1.000000000000000000e+00
7.073414682936587372e-01	1.000000000000000000e+00
7.075415083016602935e-01	1.000000000000000000e+00
7.077415483096619608e-01	1.000000000000000000e+00
7.079415883176635171e-01	1.000000000000000000e+00
7.081416283256651845e-01	1.000000000000000000e+00
7.083416683336667408e-01	1.000000000000000000e+00
7.085417083416682971e-01	1.000000000000000000e+00
7.087417483496699644e-01	1.000000000000000000e+00
7.089417883576715207e-01	1.000000000000000000e+00
7.091418283656731880e-01	1.000000000000000000e+00
7.093418683736747443e-01	1.000000000000000000e+00
7.095419083816763006e-01	1.000000000000000000e+00
7.097419483896779679e-01	1.000000000000000000e+00
7.099419883976795242e-01	1.000000000000000000e+00
7.101420284056811916e-01	1.000000000000000000e+00
7.103420684136827479e-01	1.000000000000000000e+00
7.105421084216843042e-01	1.000000000000000000e+00
7.107421484296859715e-01	1.000000000000000000e+00
7.109421884376875278e-01	1.000000000000000000e+00
7.111422284456891951e-01	1.000000000000000000e+00
7.113422684536907514e-01	1.000000000000000000e+00
7.115423084616923077e-01	1.000000000000000000e+00
7.117423484696939751e-01	1.000000000000000000e+00
7.119423884776955314e-01	1.000000000000000000e+00
7.121424284856970877e-01	1.000000000000000000e+00
7.123424684936987550e-01	1.000000000000000000e+00
7.125425085017003113e-01	1.000000000000000000e+00
7.127425485097019786e-01	1.000000000000000000e+00
7.129425885177035349e-01	1.000000000000000000e+00
7.131426285257050912e-01	1.000000000000000000e+00
7.133426685337067585e-01	1.000000000000000000e+00
7.135427085417083148e-01	1.000000000000000000e+00
7.137427485497099822e-01	1.000000000000000000e+00
7.139427885577115385e-01	1.000000000000000000e+00
7.141428285657130948e-01	1.000000000000000000e+00
7.143428685737147621e-01	1.000000000000000000e+00
7.145429085817163184e-01	1.000000000000000000e+00
7.147429485897179857e-01	1.000000000000000000e+00
7.149429885977195420e-01	1.000000000000000000e+00
7.151430286057210983e-01	1.000000000000000000e+00
7.153430686137227656e-01	1.000000000000000000e+00
7.155431086217243219e-01	1.000000000000000000e+00
7.157431486297259893e-01	1.000000000000000000e+00
7.159431886377275456e-01	1.000000000000000000e+00
7.161432286457291019e-01	1.000000000000000000e+00
7.163432686537307692e-01	1.000000000000000000e+00
7.165433086617323255e-01	1.000000000000000000e+00
7.167433486697339928e-01	1.000000000000000000e+00
7.169433886777355491e-01	1.000000000000000000e+00
7.171434286857371054e-01	1.000000000000000000e+00
7.173434686937387728e-01	1.000000000000000000e+00
7.175435087017403291e-01	1.000000000000000000e+00
7.177435487097419964e-01	1.000000000000000000e+00
7.179435887177435527e-01	1.000000000000000000e+00
7.181436287257451090e-01	1.000000000000000000e+00
7.183436687337467763e-01	1.000000000000000000e+00
7.185437087417483326e-01	1.000000000000000000e+00
7.187437487497499999e-01	1.000000000000000000e+00
7.189437887577515562e-01	1.000000000000000000e+00
7.191438287657531125e-01	1.000000000000000000e+00
7.193438687737547799e-01	1.000000000000000000e+00
7.195439087817563362e-01	1.000000000000000000e+00
7.197439487897580035e-01	1.000000000000000000e+00
7.199439887977595598e-01	1.000000000000000000e+00
7.201440288057611161e-01	1.000000000000000000e+00
7.203440688137627834e-01	1.000000000000000000e+00
7.205441088217643397e-01	1.000000000000000000e+00
7.207441488297660070e-01	1.000000000000000000e+00
7.209441888377675633e-01	1.000000000000000000e+00
7.211442288457691197e-01	1.000000000000000000e+00
7.213442688537707870e-01	1.000000000000000000e+00
7.215443088617723433e-01	1.000000000000000000e+00
7.217443488697740106e-01	1.000000000000000000e+00
7.219443888777755669e-01	1.000000000000000000e+00
7.221444288857771232e-01	1.000000000000000000e+00
7.223444688937787905e-01	1.000000000000000000e+00
7.225445089017803468e-01	1.000000000000000000e+00
7.227445489097819031e-01	1.000000000000000000e+00
7.229445889177835705e-01	1.000000000000000000e+00
7.231446289257851268e-01	1.000000000000000000e+00
7.233446689337867941e-01	1.000000000000000000e+00
7.235447089417883504e-01	1.000000000000000000e+00
7.237447489497899067e-01	1.000000000000000000e+00
7.239447889577915740e-01	1.000000000000000000e+00
7.241448289657931303e-01	1.000000000000000000e+00
7.243448689737947976e-01	1.000000000000000000e+00
7.245449089817963539e-01	1.000000000000000000e+00
7.247449489897979102e-01	1.000000000000000000e+00
7.249449889977995776e-01	1.000000000000000000e+00
7.251450290058011339e-01	1.000000000000000000e+00
7.253450690138028012e-01	1.000000000000000000e+00
7.255451090218043575e-01	1.000000000000000000e+00
7.257451490298059138e-01	1.000000000000000000e+00
7.259451890378075811e-01	1.000000000000000000e+00
7.261452290458091374e-01	1.000000000000000000e+00
7.263452690538108047e-01	1.000000000000000000e+00
7.265453090618123611e-01	1.000000000000000000e+00
7.267453490698139174e-01	1.000000000000000000e+00
7.269453890778155847e-01	1.000000000000000000e+00
7.271454290858171410e-01	1.000000000000000000e+00
7.273454690938188083e-01	1.000000000000000000e+00
7.275455091018203646e-01	1.000000000000000000e+00
7.277455491098219209e-01	1.000000000000000000e+00
7.279455891178235882e-01	1.000000000000000000e+00
7.281456291258251445e-01	1.000000000000000000e+00
7.283456691338268119e-01	1.000000000000000000e+00
7.285457091418283682e-01	1.000000000000000000e+00
7.287457491498299245e-01	1.000000000000000000e+00
7.289457891578315918e-01	1.000000000000000000e+00
7.291458291658331481e-01	1.000000000000000000e+00
7.293458691738348154e-01	1.000000000000000000e+00
7.295459091818363717e-01	1.000000000000000000e+00
7.297459491898379280e-01	1.000000000000000000e+00
7.299459891978395953e-01	1.000000000000000000e+00
7.301460292058411516e-01	1.000000000000000000e+00
7.303460692138428190e-01	1.000000000000000000e+00
7.305461092218443753e-01	1.000000000000000000e+00
7.307461492298459316e-01	1.000000000000000000e+00
7.309461892378475989e-01	1.000000000000000000e+00
7.311462292458491552e-01	1.000000000000000000e+00
7.313462692538508225e-01	1.000000000000000000e+00
7.315463092618523788e-01	1.000000000000000000e+00
7.317463492698539351e-01	1.000000000000000000e+00
7.319463892778556025e-01	1.000000000000000000e+00
7.321464292858571588e-01	1.000000000000000000e+00
7.323464692938588261e-01	1.000000000000000000e+00
7.325465093018603824e-01	1.000000000000000000e+00
7.327465493098619387e-01	1.000000000000000000e+00
7.329465893178636060e-01	1.000000000000000000e+00
7.331466293258651623e-01	1.000000000000000000e+00
7.333466693338668296e-01	1.000000000000000000e+00
7.335467093418683859e-01	1.000000000000000000e+00
7.337467493498699422e-01	1.000000000000000000e+00
7.339467893578716096e-01	1.000000000000000000e+00
7.341468293658731659e-01	1.000000000000000000e+00
7.343468693738747222e-01	1.000000000000000000e+00
7.345469093818763895e-01	1.000000000000000000e+00
7.347469493898779458e-01	1.000000000000000000e+00
7.349469893978796131e-01	1.000000000000000000e+00
7.351470294058811694e-01	1.000000000000000000e+00
7.353470694138827257e-01	1.000000000000000000e+00
7.355471094218843930e-01	1.000000000000000000e+00
7.357471494298859493e-01	1.000000000000000000e+00
7.359471894378876167e-01	1.000000000000000000e+00
7.361472294458891730e-01	1.000000000000000000e+00
7.363472694538907293e-01	1.000000000000000000e+00
7.365473094618923966e-01	1.000000000000000000e+00
7.367473494698939529e-01	1.000000000000000000e+00
7.369473894778956202e-01	1.000000000000000000e+00
7.371474294858971765e-01	1.000000000000000000e+00
7.373474694938987328e-01	1.000000000000000000e+00
7.375475095019004002e-01	1.000000000000000000e+00
7.377475495099019565e-01	1.000000000000000000e+00
7.379475895179036238e-01	1.000000000000000000e+00
7.381476295259051801e-01	1.000000000000000000e+00
7.383476695339067364e-01	1.000000000000000000e+00
7.385477095419084037e-01	1.000000000000000000e+00
7.387477495499099600e-01	1.000000000000000000e+00
7.389477895579116273e-01	1.000000000000000000e+00
7.391478295659131836e-01	1.000000000000000000e+00
7.393478695739147399e-01	1.000000000000000000e+00
7.395479095819164073e-01	1.000000000000000000e+00
7.397479495899179636e-01	1.000000000000000000e+00
7.399479895979196309e-01	1.000000000000000000e+00
7.401480296059211872e-01	1.000000000000000000e+00
7.403480696139227435e-01	1.000000000000000000e+00
7.405481096219244108e-01	1.000000000000000000e+00
7.407481496299259671e-01	1.000000000000000000e+00
7.409481896379276344e-01	1.000000000000000000e+00
7.411482296459291907e-01	1.000000000000000000e+00
7.413482696539307470e-01	1.000000000000000000e+00
7.415483096619324144e-01	1.000000000000000000e+00
7.417483496699339707e-01	1.000000000000000000e+00
7.419483896779356380e-01	1.000000000000000000e+00
7.421484296859371943e-01	1.000000000000000000e+00
7.423484696939387506e-01	1.000000000000000000e+00
7.425485097019404179e-01	1.000000000000000000e+00
7.427485497099419742e-01	1.000000000000000000e+00
7.429485897179436416e-01	1.000000000000000000e+00
7.431486297259451979e-01	1.000000000000000000e+00
7.433486697339467542e-01	1.000000000000000000e+00
7.435487097419484215e-01	1.000000000000000000e+00
7.437487497499499778e-01	1.000000000000000000e+00
7.439487897579516451e-01	1.000000000000000000e+00
7.441488297659532014e-01	1.000000000000000000e+00
7.443488697739547577e-01	1.000000000000000000e+00
7.445489097819564250e-01	1.000000000000000000e+00
7.447489497899579813e-01	1.000000000000000000e+00
7.449489897979596487e-01	1.000000000000000000e+00
7.451490298059612050e-01	1.000000000000000000e+00
7.453490698139627613e-01	1.000000000000000000e+00
7.455491098219644286e-01	1.000000000000000000e+00
7.457491498299659849e-01	1.000000000000000000e+00
7.459491898379675412e-01	1.000000000000000000e+00
7.461492298459692085e-01	1.000000000000000000e+00
7.463492698539707648e-01	1.000000000000000000e+00
7.465493098619724321e-01	1.000000000000000000e+00
7.467493498699739884e-01	1.000000000000000000e+00
7.469493898779755447e-01	1.000000000000000000e+00
7.471494298859772121e-01	1.000000000000000000e+00
7.473494698939787684e-01	1.000000000000000000e+00
7.475495099019804357e-01	1.000000000000000000e+00
7.477495499099819920e-01	1.000000000000000000e+00
7.479495899179835483e-01	1.000000000000000000e+00
7.481496299259852156e-01	1.000000000000000000e+00
7.483496699339867719e-01	1.000000000000000000e+00
7.485497099419884393e-01	1.000000000000000000e+00
7.487497499499899956e-01	1.000000000000000000e+00
7.489497899579915519e-01	1.000000000000000000e+00
7.491498299659932192e-01	1.000000000000000000e+00
7.493498699739947755e-01	1.000000000000000000e+00
7.495499099819964428e-01	1.000000000000000000e+00
7.497499499899979991e-01	1.000000000000000000e+00
7.499499899979995554e-01	1.000000000000000000e+00
7.501500300060012227e-01	1.000000000000000000e+00
7.503500700140027790e-01	1.000000000000000000e+00
7.505501100220044464e-01	1.000000000000000000e+00
7.507501500300060027e-01	1.000000000000000000e+00
7.509501900380075590e-01	1.000000000000000000e+00
7.511502300460092263e-01	1.000000000000000000e+00
7.513502700540107826e-01	1.000000000000000000e+00
7.515503100620124499e-01	1.000000000000000000e+00
7.517503500700140062e-01	1.000000000000000000e+00
7.519503900780155625e-01	1.000000000000000000e+00
7.521504300860172298e-01	1.000000000000000000e+00
7.523504700940187861e-01	1.000000000000000000e+00
7.525505101020204535e-01	1.000000000000000000e+00
7.527505501100220098e-01	1.000000000000000000e+00
7.529505901180235661e-01	1.000000000000000000e+00
7.531506301260252334e-01	1.000000000000000000e+00
7.533506701340267897e-01	1.000000000000000000e+00
7.535507101420284570e-01	1.000000000000000000e+00
7.537507501500300133e-01	1.000000000000000000e+00
7.539507901580315696e-01	1.000000000000000000e+00
7.541508301660332370e-01	1.000000000000000000e+00
7.543508701740347933e-01	1.000000000000000000e+00
7.545509101820364606e-01	1.000000000000000000e+00
7.547509501900380169e-01	1.000000000000000000e+00
7.549509901980395732e-01	1.000000000000000000e+00
7.551510302060412405e-01	1.000000000000000000e+00
7.553510702140427968e-01	1.000000000000000000e+00
7.555511102220444641e-01	1.000000000000000000e+00
7.557511502300460204e-01	1.000000000000000000e+00
7.559511902380475767e-01	1.000000000000000000e+00
7.561512302460492441e-01	1.000000000000000000e+00
7.563512702540508004e-01	1.000000000000000000e+00
7.565513102620524677e-01	1.000000000000000000e+00
7.567513502700540240e-01	1.000000000000000000e+00
7.569513902780555803e-01	1.000000000000000000e+00
7.571514302860572476e-01	1.000000000000000000e+00
7.573514702940588039e-01	1.000000000000000000e+00
7.575515103020603602e-01	1.000000000000000000e+00
7.577515503100620275e-01	1.000000000000000000e+00
7.579515903180635839e-01	1.000000000000000000e+00
7.581516303260652512e-01	1.000000000000000000e+00
7.583516703340668075e-01	1.000000000000000000e+00
7.585517103420683638e-01	1.000000000000000000e+00
7.587517503500700311e-01	1.000000000000000000e+00
7.589517903580715874e-01	1.000000000000000000e+00
7.591518303660732547e-01	1.000000000000000000e+00
7.593518703740748110e-01	1.000000000000000000e+00
7.595519103820763673e-01	1.000000000000000000e+00
7.597519503900780347e-01	1.000000000000000000e+00
7.599519903980795910e-01	1.000000000000000000e+00
7.601520304060812583e-01	1.000000000000000000e+00
7.603520704140828146e-01	1.000000000000000000e+00
7.605521104220843709e-01	1.000000000000000000e+00
7.607521504300860382e-01	1.000000000000000000e+00
7.609521904380875945e-01	1.000000000000000000e+00
7.611522304460892618e-01	1.000000000000000000e+00
7.613522704540908181e-01	1.000000000000000000e+00
7.615523104620923744e-01	1.000000000000000000e+00
7.617523504700940418e-01	1.000000000000000000e+00
7.619523904780955981e-01	1.000000000000000000e+00
7.621524304860972654e-01	1.000000000000000000e+00
7.623524704940988217e-01	1.000000000000000000e+00
7.625525105021003780e-01	1.000000000000000000e+00
7.627525505101020453e-01	1.000000000000000000e+00
7.629525905181036016e-01	1.000000000000000000e+00
7.631526305261052689e-01	1.000000000000000000e+00
7.633526705341068253e-01	1.000000000000000000e+00
7.635527105421083816e-01	1.000000000000000000e+00
7.637527505501100489e-01	1.000000000000000000e+00
7.639527905581116052e-01	1.000000000000000000e+00
7.641528305661132725e-01	1.000000000000000000e+00
7.643528705741148288e-01	1.000000000000000000e+00
7.645529105821163851e-01	1.000000000000000000e+00
7.647529505901180524e-01	1.000000000000000000e+00
7.649529905981196087e-01	1.000000000000000000e+00
7.651530306061212761e-01	1.000000000000000000e+00
7.653530706141228324e-01	1.000000000000000000e+00
7.655531106221243887e-01	1.000000000000000000e+00
7.657531506301260560e-01	1.000000000000000000e+00
7.659531906381276123e-01	1.000000000000000000e+00
7.661532306461292796e-01	1.000000000000000000e+00
7.663532706541308359e-01	1.000000000000000000e+00
7.665533106621323922e-01	1.000000000000000000e+00
7.667533506701340595e-01	1.000000000000000000e+00
7.669533906781356158e-01	1.000000000000000000e+00
7.671534306861372832e-01	1.000000000000000000e+00
7.673534706941388395e-01	1.000000000000000000e+00
7.675535107021403958e-01	1.000000000000000000e+00
7.677535507101420631e-01	1.000000000000000000e+00
7.679535907181436194e-01	1.000000000000000000e+00
7.681536307261451757e-01	1.000000000000000000e+00
7.683536707341468430e-01	1.000000000000000000e+00
7.685537107421483993e-01	1.000000000000000000e+00
7.687537507501500667e-01	1.000000000000000000e+00
7.689537907581516230e-01	1.000000000000000000e+00
7.691538307661531793e-01	1.000000000000000000e+00
7.693538707741548466e-01	1.000000000000000000e+00
7.695539107821564029e-01	1.000000000000000000e+00
7.697539507901580702e-01	1.000000000000000000e+00
7.699539907981596265e-01	1.000000000000000000e+00
7.701540308061611828e-01	1.000000000000000000e+00
7.703540708141628501e-01	1.000000000000000000e+00
7.705541108221644064e-01	1.000000000000000000e+00
7.707541508301660738e-01	1.000000000000000000e+00
7.709541908381676301e-01	1.000000000000000000e+00
7.711542308461691864e-01	1.000000000000000000e+00
7.713542708541708537e-01	1.000000000000000000e+00
7.715543108621724100e-01	1.000000000000000000e+00
7.717543508701740773e-01	1.000000000000000000e+00
7.719543908781756336e-01	1.000000000000000000e+00
7.721544308861771899e-01	1.000000000000000000e+00
7.723544708941788572e-01	1.000000000000000000e+00
7.725545109021804135e-01	1.000000000000000000e+00
7.727545509101820809e-01	1.000000000000000000e+00
7.729545909181836372e-01	1.000000000000000000e+00
7.731546309261851935e-01	1.000000000000000000e+00
7.733546709341868608e-01	1.000000000000000000e+00
7.735547109421884171e-01	1.000000000000000000e+00
7.737547509501900844e-01	1.000000000000000000e+00
7.739547909581916407e-01	1.000000000000000000e+00
7.741548309661931970e-01	1.000000000000000000e+00
7.743548709741948644e-01	1.000000000000000000e+00
7.745549109821964207e-01	1.000000000000000000e+00
7.747549509901980880e-01	1.000000000000000000e+00
7.749549909981996443e-01	1.000000000000000000e+00
7.751550310062012006e-01	1.000000000000000000e+00
7.753550710142028679e-01	1.000000000000000000e+00
7.755551110222044242e-01	1.000000000000000000e+00
7.757551510302060915e-01	1.000000000000000000e+00
7.759551910382076478e-01	1.000000000000000000e+00
7.761552310462092041e-01	1.000000000000000000e+00
7.763552710542108715e-01	1.000000000000000000e+00
7.765553110622124278e-01	1.000000000000000000e+00
7.767553510702140951e-01	1.000000000000000000e+00
7.769553910782156514e-01	1.000000000000000000e+00
7.771554310862172077e-01	1.000000000000000000e+00
7.773554710942188750e-01	1.000000000000000000e+00
7.775555111022204313e-01	1.000000000000000000e+00
7.777555511102220986e-01	1.000000000000000000e+00
7.779555911182236549e-01	1.000000000000000000e+00
7.781556311262252112e-01	1.000000000000000000e+00
7.783556711342268786e-01	1.000000000000000000e+00
7.785557111422284349e-01	1.000000000000000000e+00
7.787557511502301022e-01	1.000000000000000000e+00
7.789557911582316585e-01	1.000000000000000000e+00
7.791558311662332148e-01	1.000000000000000000e+00
7.793558711742348821e-01	1.000000000000000000e+00
7.795559111822364384e-01	1.000000000000000000e+00
7.797559511902379947e-01	1.000000000000000000e+00
7.799559911982396621e-01	1.000000000000000000e+00
7.801560312062412184e-01	1.000000000000000000e+00
7.803560712142428857e-01	1.000000000000000000e+00
7.805561112222444420e-01	1.000000000000000000e+00
7.807561512302459983e-01	1.000000000000000000e+00
7.809561912382476656e-01	1.000000000000000000e+00
7.811562312462492219e-01	1.000000000000000000e+00
7.813562712542508892e-01	1.000000000000000000e+00
7.815563112622524455e-01	1.000000000000000000e+00
7.817563512702540018e-01	1.000000000000000000e+00
7.819563912782556692e-01	1.000000000000000000e+00
7.821564312862572255e-01	1.000000000000000000e+00
7.823564712942588928e-01	1.000000000000000000e+00
7.825565113022604491e-01	1.000000000000000000e+00
7.827565513102620054e-01	1.000000000000000000e+00
7.829565913182636727e-01	1.000000000000000000e+00
7.831566313262652290e-01	1.000000000000000000e+00
7.833566713342668963e-01	1.000000000000000000e+00
7.835567113422684526e-01	1.000000000000000000e+00
7.837567513502700089e-01	1.000000000000000000e+00
7.839567913582716763e-01	1.000000000000000000e+00
7.841568313662732326e-01	1.000000000000000000e+00
7.843568713742748999e-01	1.000000000000000000e+00
7.845569113822764562e-01	1.000000000000000000e+00
7.847569513902780125e-01	1.000000000000000000e+00
7.849569913982796798e-01	1.000000000000000000e+00
7.851570314062812361e-01	1.000000000000000000e+00
7.853570714142829035e-01	1.000000000000000000e+00
7.855571114222844598e-01	1.000000000000000000e+00
7.857571514302860161e-01	1.000000000000000000e+00
7.859571914382876834e-01	1.000000000000000000e+00
7.861572314462892397e-01	1.000000000000000000e+00
7.863572714542909070e-01	1.000000000000000000e+00
7.865573114622924633e-01	1.000000000000000000e+00
7.867573514702940196e-01	1.000000000000000000e+00
7.869573914782956869e-01	1.000000000000000000e+00
7.871574314862972432e-01	1.000000000000000000e+00
7.873574714942989106e-01	1.000000000000000000e+00
7.875575115023004669e-01	1.000000000000000000e+00
7.877575515103020232e-01	1.000000000000000000e+00
7.879575915183036905e-01	1.000000000000000000e+00
7.881576315263052468e-01	1.000000000000000000e+00
7.883576715343069141e-01	1.000000000000000000e+00
7.885577115423084704e-01	1.000000000000000000e+00
7.887577515503100267e-01	1.000000000000000000e+00
7.889577915583116940e-01	1.000000000000000000e+00
7.891578315663132503e-01	1.000000000000000000e+00
7.893578715743149177e-01	1.000000000000000000e+00
7.895579115823164740e-01	1.000000000000000000e+00
7.897579515903180303e-01	1.000000000000000000e+00
7.899579915983196976e-01	1.000000000000000000e+00
7.901580316063212539e-01	1.000000000000000000e+00
7.903580716143229212e-01	1.000000000000000000e+00
7.905581116223244775e-01	1.000000000000000000e+00
7.907581516303260338e-01	1.000000000000000000e+00
7.909581916383277012e-01	1.000000000000000000e+00
7.911582316463292575e-01	1.000000000000000000e+00
7.913582716543308138e-01	1.000000000000000000e+00
7.915583116623324811e-01	1.000000000000000000e+00
7.917583516703340374e-01	1.000000000000000000e+00
7.919583916783357047e-01	1.000000000000000000e+00
7.921584316863372610e-01	1.000000000000000000e+00
7.923584716943388173e-01	1.000000000000000000e+00
7.925585117023404846e-01	1.000000000000000000e+00
7.927585517103420409e-01	1.000000000000000000e+00
7.929585917183437083e-01	1.000000000000000000e+00
7.931586317263452646e-01	1.000000000000000000e+00
7.933586717343468209e-01	1.000000000000000000e+00
7.935587117423484882e-01	1.000000000000000000e+00
7.937587517503500445e-01	1.000000000000000000e+00
7.939587917583517118e-01	1.000000000000000000e+00
7.941588317663532681e-01	1.000000000000000000e+00
7.943588717743548244e-01	1.000000000000000000e+00
7.945589117823564917e-01	1.000000000000000000e+00
7.947589517903580481e-01	1.000000000000000000e+00
7.949589917983597154e-01	1.000000000000000000e+00
7.951590318063612717e-01	1.000000000000000000e+00
7.953590718143628280e-01	1.000000000000000000e+00
7.955591118223644953e-01	1.000000000000000000e+00
7.957591518303660516e-01	1.000000000000000000e+00
7.959591918383677189e-01	1.000000000000000000e+00
7.961592318463692752e-01	1.000000000000000000e+00
7.963592718543708315e-01	1.000000000000000000e+00
7.965593118623724989e-01	1.000000000000000000e+00
7.967593518703740552e-01	1.000000000000000000e+00
7.969593918783757225e-01	1.000000000000000000e+00
7.971594318863772788e-01	1.000000000000000000e+00
7.973594718943788351e-01	1.000000000000000000e+00
7.975595119023805024e-01	1.000000000000000000e+00
7.977595519103820587e-01	1.000000000000000000e+00
7.979595919183837260e-01	1.000000000000000000e+00
7.981596319263852823e-01	1.000000000000000000e+00
7.983596719343868386e-01	1.000000000000000000e+00
7.985597119423885060e-01	1.000000000000000000e+00
7.987597519503900623e-01	1.000000000000000000e+00
7.989597919583917296e-01	1.000000000000000000e+00
7.991598319663932859e-01	1.000000000000000000e+00
7.993598719743948422e-01	1.000000000000000000e+00
7.995599119823965095e-01	1.000000000000000000e+00
7.997599519903980658e-01	1.000000000000000000e+00
7.999599919983997331e-01	1.000000000000000000e+00
8.001600320064012895e-01	1.000000000000000000e+00
8.003600720144028458e-01	1.000000000000000000e+00
8.005601120224045131e-01	1.000000000000000000e+00
8.007601520304060694e-01	1.000000000000000000e+00
8.009601920384077367e-01	1.000000000000000000e+00
8.011602320464092930e-01	1.000000000000000000e+00
8.013602720544108493e-01	1.000000000000000000e+00
8.015603120624125166e-01	1.000000000000000000e+00
8.017603520704140729e-01	1.000000000000000000e+00
8.019603920784157403e-01	1.000000000000000000e+00
8.021604320864172966e-01	1.000000000000000000e+00
8.023604720944188529e-01	1.000000000000000000e+00
8.025605121024205202e-01	1.000000000000000000e+00
8.027605521104220765e-01	1.000000000000000000e+00
8.029605921184236328e-01	1.000000000000000000e+00
8.031606321264253001e-01	1.000000000000000000e+00
8.033606721344268564e-01	1.000000000000000000e+00
8.035607121424285237e-01	1.000000000000000000e+00
8.037607521504300800e-01	1.000000000000000000e+00
8.039607921584316363e-01	1.000000000000000000e+00
8.041608321664333037e-01	1.000000000000000000e+00
8.043608721744348600e-01	1.000000000000000000e+00
8.045609121824365273e-01	1.000000000000000000e+00
8.047609521904380836e-01	1.000000000000000000e+00
8.049609921984396399e-01	1.000000000000000000e+00
8.051610322064413072e-01	1.000000000000000000e+00
8.053610722144428635e-01	1.000000000000000000e+00
8.055611122224445309e-01	1.000000000000000000e+00
8.057611522304460872e-01	1.000000000000000000e+00
8.059611922384476435e-01	1.000000000000000000e+00
8.061612322464493108e-01	1.000000000000000000e+00
8.063612722544508671e-01	1.000000000000000000e+00
8.065613122624525344e-01	1.000000000000000000e+00
8.067613522704540907e-01	1.000000000000000000e+00
8.069613922784556470e-01	1.000000000000000000e+00
8.071614322864573143e-01	1.000000000000000000e+00
8.073614722944588706e-01	1.000000000000000000e+00
8.075615123024605380e-01	1.000000000000000000e+00
8.077615523104620943e-01	1.000000000000000000e+00
8.079615923184636506e-01	1.000000000000000000e+00
8.081616323264653179e-01	1.000000000000000000e+00
8.083616723344668742e-01	1.000000000000000000e+00
8.085617123424685415e-01	1.000000000000000000e+00
8.087617523504700978e-01	1.000000000000000000e+00
8.089617923584716541e-01	1.000000000000000000e+00
8.091618323664733214e-01	1.000000000000000000e+00
8.093618723744748777e-01	1.000000000000000000e+00
8.095619123824765451e-01	1.000000000000000000e+00
8.097619523904781014e-01	1.000000000000000000e+00
8.099619923984796577e-01	1.000000000000000000e+00
8.101620324064813250e-01	1.000000000000000000e+00
8.103620724144828813e-01	1.000000000000000000e+00
8.105621124224845486e-01	1.000000000000000000e+00
8.107621524304861049e-01	1.000000000000000000e+00
8.109621924384876612e-01	1.000000000000000000e+00
8.111622324464893286e-01	1.000000000000000000e+00
8.113622724544908849e-01	1.000000000000000000e+00
8.115623124624925522e-01	1.000000000000000000e+00
8.117623524704941085e-01	1.000000000000000000e+00
8.119623924784956648e-01	1.000000000000000000e+00
8.121624324864973321e-01	1.000000000000000000e+00
8.123624724944988884e-01	1.000000000000000000e+00
8.125625125025005557e-01	1.000000000000000000e+00
8.127625525105021120e-01	1.000000000000000000e+00
8.129625925185036683e-01	1.000000000000000000e+00
8.131626325265053357e-01	1.000000000000000000e+00
8.133626725345068920e-01	1.000000000000000000e+00
8.135627125425085593e-01	1.000000000000000000e+00
8.137627525505101156e-01	1.000000000000000000e+00
8.139627925585116719e-01	1.000000000000000000e+00
8.141628325665133392e-01	1.000000000000000000e+00
8.143628725745148955e-01	1.000000000000000000e+00
8.145629125825164518e-01	1.000000000000000000e+00
8.147629525905181191e-01	1.000000000000000000e+00
8.149629925985196754e-01	1.000000000000000000e+00
8.151630326065213428e-01	1.000000000000000000e+00
8.153630726145228991e-01	1.000000000000000000e+00
8.155631126225244554e-01	1.000000000000000000e+00
8.157631526305261227e-01	1.000000000000000000e+00
8.159631926385276790e-01	1.000000000000000000e+00
8.161632326465293463e-01	1.000000000000000000e+00
8.163632726545309026e-01	1.000000000000000000e+00
8.165633126625324589e-01	1.000000000000000000e+00
8.167633526705341263e-01	1.000000000000000000e+00
8.169633926785356826e-01	1.000000000000000000e+00
8.171634326865373499e-01	1.000000000000000000e+00
8.173634726945389062e-01	1.000000000000000000e+00
8.175635127025404625e-01	1.000000000000000000e+00
8.177635527105421298e-01	1.000000000000000000e+00
8.179635927185436861e-01	1.000000000000000000e+00
8.181636327265453534e-01	1.000000000000000000e+00
8.183636727345469097e-01	1.000000000000000000e+00
8.185637127425484660e-01	1.000000000000000000e+00
8.187637527505501334e-01	1.000000000000000000e+00
8.189637927585516897e-01	1.000000000000000000e+00
8.191638327665533570e-01	1.000000000000000000e+00
8.193638727745549133e-01	1.000000000000000000e+00
8.195639127825564696e-01	1.000000000000000000e+00
8.197639527905581369e-01	1.000000000000000000e+00
8.199639927985596932e-01	1.000000000000000000e+00
8.201640328065613605e-01	1.000000000000000000e+00
8.203640728145629168e-01	1.000000000000000000e+00
8.205641128225644731e-01	1.000000000000000000e+00
8.207641528305661405e-01	1.000000000000000000e+00
8.209641928385676968e-01	1.000000000000000000e+00
8.211642328465693641e-01	1.000000000000000000e+00
8.213642728545709204e-01	1.000000000000000000e+00
8.215643128625724767e-01	1.000000000000000000e+00
8.217643528705741440e-01	1.000000000000000000e+00
8.219643928785757003e-01	1.000000000000000000e+00
8.221644328865773677e-01	1.000000000000000000e+00
8.223644728945789240e-01	1.000000000000000000e+00
8.225645129025804803e-01	1.000000000000000000e+00
8.227645529105821476e-01	1.000000000000000000e+00
8.229645929185837039e-01	1.000000000000000000e+00
8.231646329265853712e-01	1.000000000000000000e+00
8.233646729345869275e-01	1.000000000000000000e+00
8.235647129425884838e-01	1.000000000000000000e+00
8.237647529505901511e-01	1.000000000000000000e+00
8.239647929585917074e-01	1.000000000000000000e+00
8.241648329665933748e-01	1.000000000000000000e+00
8.243648729745949311e-01	1.000000000000000000e+00
8.245649129825964874e-01	1.000000000000000000e+00
8.247649529905981547e-01	1.000000000000000000e+00
8.249649929985997110e-01	1.000000000000000000e+00
8.251650330066012673e-01	1.000000000000000000e+00
8.253650730146029346e-01	1.000000000000000000e+00
8.255651130226044909e-01	1.000000000000000000e+00
8.257651530306061582e-01	1.000000000000000000e+00
8.259651930386077145e-01	1.000000000000000000e+00
8.261652330466092709e-01	1.000000000000000000e+00
8.263652730546109382e-01	1.000000000000000000e+00
8.265653130626124945e-01	1.000000000000000000e+00
8.267653530706141618e-01	1.000000000000000000e+00
8.269653930786157181e-01	1.000000000000000000e+00
8.271654330866172744e-01	1.000000000000000000e+00
8.273654730946189417e-01	1.000000000000000000e+00
8.275655131026204980e-01	1.000000000000000000e+00
8.277655531106221654e-01	1.000000000000000000e+00
8.279655931186237217e-01	1.000000000000000000e+00
8.281656331266252780e-01	1.000000000000000000e+00
8.283656731346269453e-01	1.000000000000000000e+00
8.285657131426285016e-01	1.000000000000000000e+00
8.287657531506301689e-01	1.000000000000000000e+00
8.289657931586317252e-01	1.000000000000000000e+00
8.291658331666332815e-01	1.000000000000000000e+00
8.293658731746349488e-01	1.000000000000000000e+00
8.295659131826365051e-01	1.000000000000000000e+00
8.297659531906381725e-01	1.000000000000000000e+00
8.299659931986397288e-01	1.000000000000000000e+00
8.301660332066412851e-01	1.000000000000000000e+00
8.303660732146429524e-01	1.000000000000000000e+00
8.305661132226445087e-01	1.000000000000000000e+00
8.307661532306461760e-01	1.000000000000000000e+00
8.309661932386477323e-01	1.000000000000000000e+00
8.311662332466492886e-01	1.000000000000000000e+00
8.313662732546509559e-01	1.000000000000000000e+00
8.315663132626525123e-01	1.000000000000000000e+00
8.317663532706541796e-01	1.000000000000000000e+00
8.319663932786557359e-01	1.000000000000000000e+00
8.321664332866572922e-01	1.000000000000000000e+00
8.323664732946589595e-01	1.000000000000000000e+00
8.325665133026605158e-01	1.000000000000000000e+00
8.327665533106621831e-01	1.000000000000000000e+00
8.329665933186637394e-01	1.000000000000000000e+00
8.331666333266652957e-01	1.000000000000000000e+00
8.333666733346669631e-01	1.000000000000000000e+00
8.335667133426685194e-01	1.000000000000000000e+00
8.337667533506701867e-01	1.000000000000000000e+00
8.339667933586717430e-01	1.000000000000000000e+00
8.341668333666732993e-01	1.000000000000000000e+00
8.343668733746749666e-01	1.000000000000000000e+00
8.345669133826765229e-01	1.000000000000000000e+00
8.347669533906781902e-01	1.000000000000000000e+00
8.349669933986797465e-01	1.000000000000000000e+00
8.351670334066813028e-01	1.000000000000000000e+00
8.353670734146829702e-01	1.000000000000000000e+00
8.355671134226845265e-01	1.000000000000000000e+00
8.357671534306861938e-01	1.000000000000000000e+00
8.359671934386877501e-01	1.000000000000000000e+00
8.361672334466893064e-01	1.000000000000000000e+00
8.363672734546909737e-01	1.000000000000000000e+00
8.365673134626925300e-01	1.000000000000000000e+00
8.367673534706940863e-01	1.000000000000000000e+00
8.369673934786957537e-01	1.000000000000000000e+00
8.371674334866973100e-01	1.000000000000000000e+00
8.373674734946989773e-01	1.000000000000000000e+00
8.375675135027005336e-01	1.000000000000000000e+00
8.377675535107020899e-01	1.000000000000000000e+00
8.379675935187037572e-01	1.000000000000000000e+00
8.381676335267053135e-01	1.000000000000000000e+00
8.383676735347069808e-01	1.000000000000000000e+00
8.385677135427085371e-01	1.000000000000000000e+00
8.387677535507100934e-01	1.000000000000000000e+00
8.389677935587117608e-01	1.000000000000000000e+00
8.391678335667133171e-01	1.000000000000000000e+00
8.393678735747149844e-01	1.000000000000000000e+00
8.395679135827165407e-01	1.000000000000000000e+00
8.397679535907180970e-01	1.000000000000000000e+00
8.399679935987197643e-01	1.000000000000000000e+00
8.401680336067213206e-01	1.000000000000000000e+00
8.403680736147229879e-01	1.000000000000000000e+00
8.405681136227245442e-01	1.000000000000000000e+00
8.407681536307261005e-01	1.000000000000000000e+00
8.409681936387277679e-01	1.000000000000000000e+00
8.411682336467293242e-01	1.000000000000000000e+00
8.413682736547309915e-01	1.000000000000000000e+00
8.415683136627325478e-01	1.000000000000000000e+00
8.417683536707341041e-01	1.000000000000000000e+00
8.419683936787357714e-01	1.000000000000000000e+00
8.421684336867373277e-01	1.000000000000000000e+00
8.423684736947389951e-01	1.000000000000000000e+00
8.425685137027405514e-01	1.000000000000000000e+00
8.427685537107421077e-01	1.000000000000000000e+00
8.429685937187437750e-01	1.000000000000000000e+00
8.431686337267453313e-01	1.000000000000000000e+00
8.433686737347469986e-01	1.000000000000000000e+00
8.435687137427485549e-01	1.000000000000000000e+00
8.437687537507501112e-01	1.000000000000000000e+00
8.439687937587517785e-01	1.000000000000000000e+00
8.441688337667533348e-01	1.000000000000000000e+00
8.443688737747550022e-01	1.000000000000000000e+00
8.445689137827565585e-01	1.000000000000000000e+00
8.447689537907581148e-01	1.000000000000000000e+00
8.449689937987597821e-01	1.000000000000000000e+00
8.451690338067613384e-01	1.000000000000000000e+00
8.453690738147630057e-01	1.000000000000000000e+00
8.455691138227645620e-01	1.000000000000000000e+00
8.457691538307661183e-01	1.000000000000000000e+00
8.459691938387677856e-01	1.000000000000000000e+00
8.461692338467693419e-01	1.000000000000000000e+00
8.463692738547710093e-01	1.000000000000000000e+00
8.465693138627725656e-01	1.000000000000000000e+00
8.467693538707741219e-01	1.000000000000000000e+00
8.469693938787757892e-01	1.000000000000000000e+00
8.471694338867773455e-01	1.000000000000000000e+00
8.473694738947790128e-01	1.000000000000000000e+00
8.475695139027805691e-01	1.000000000000000000e+00
8.477695539107821254e-01	1.000000000000000000e+00
8.479695939187837928e-01	1.000000000000000000e+00
8.481696339267853491e-01	1.000000000000000000e+00
8.483696739347869054e-01	1.000000000000000000e+00
8.485697139427885727e-01	1.000000000000000000e+00
8.487697539507901290e-01	1.000000000000000000e+00
8.489697939587917963e-01	1.000000000000000000e+00
8.491698339667933526e-01	1.000000000000000000e+00
8.493698739747949089e-01	1.000000000000000000e+00
8.495699139827965762e-01	1.000000000000000000e+00
8.497699539907981325e-01	1.000000000000000000e+00
8.499699939987997999e-01	1.000000000000000000e+00
8.501700340068013562e-01	1.000000000000000000e+00
8.503700740148029125e-01	1.000000000000000000e+00
8.505701140228045798e-01	1.000000000000000000e+00
8.507701540308061361e-01	1.000000000000000000e+00
8.509701940388078034e-01	1.000000000000000000e+00
8.511702340468093597e-01	1.000000000000000000e+00
8.513702740548109160e-01	1.000000000000000000e+00
8.515703140628125833e-01	1.000000000000000000e+00
8.517703540708141396e-01	1.000000000000000000e+00
8.519703940788158070e-01	1.000000000000000000e+00
8.521704340868173633e-01	1.000000000000000000e+00
8.523704740948189196e-01	1.000000000000000000e+00
8.525705141028205869e-01	1.000000000000000000e+00
8.527705541108221432e-01	1.000000000000000000e+00
8.529705941188238105e-01	1.000000000000000000e+00
8.531706341268253668e-01	1.000000000000000000e+00
8.533706741348269231e-01	1.000000000000000000e+00
8.535707141428285905e-01	1.000000000000000000e+00
8.537707541508301468e-01	1.000000000000000000e+00
8.539707941588318141e-01	1.000000000000000000e+00
8.541708341668333704e-01	1.000000000000000000e+00
8.543708741748349267e-01	1.000000000000000000e+00
8.545709141828365940e-01	1.000000000000000000e+00
8.547709541908381503e-01	1.000000000000000000e+00
8.549709941988398176e-01	1.000000000000000000e+00
8.551710342068413739e-01	1.000000000000000000e+00
8.553710742148429302e-01	1.000000000000000000e+00
8.555711142228445976e-01	1.000000000000000000e+00
8.557711542308461539e-01	1.000000000000000000e+00
8.559711942388478212e-01	1.000000000000000000e+00
8.561712342468493775e-01	1.000000000000000000e+00
8.563712742548509338e-01	1.000000000000000000e+00
8.565713142628526011e-01	1.000000000000000000e+00
8.567713542708541574e-01	1.000000000000000000e+00
8.569713942788558247e-01	1.000000000000000000e+00
8.571714342868573810e-01	1.000000000000000000e+00
8.573714742948589373e-01	1.000000000000000000e+00
8.575715143028606047e-01	1.000000000000000000e+00
8.577715543108621610e-01	1.000000000000000000e+00
8.579715943188638283e-01	1.000000000000000000e+00
8.581716343268653846e-01	1.000000000000000000e+00
8.583716743348669409e-01	1.000000000000000000e+00
8.585717143428686082e-01	1.000000000000000000e+00
8.587717543508701645e-01	1.000000000000000000e+00
8.589717943588718319e-01	1.000000000000000000e+00
8.591718343668733882e-01	1.000000000000000000e+00
8.593718743748749445e-01	1.000000000000000000e+00
8.595719143828766118e-01	1.000000000000000000e+00
8.597719543908781681e-01	1.000000000000000000e+00
8.599719943988797244e-01	1.000000000000000000e+00
8.601720344068813917e-01	1.000000000000000000e+00
8.603720744148829480e-01	1.000000000000000000e+00
8.605721144228846153e-01	1.000000000000000000e+00
8.607721544308861716e-01	1.000000000000000000e+00
8.609721944388877279e-01	1.000000000000000000e+00
8.611722344468893953e-01	1.000000000000000000e+00
8.613722744548909516e-01	1.000000000000000000e+00
8.615723144628926189e-01	1.000000000000000000e+00
8.617723544708941752e-01	1.000000000000000000e+00
8.619723944788957315e-01	1.000000000000000000e+00
8.621724344868973988e-01	1.000000000000000000e+00
8.623724744948989551e-01	1.000000000000000000e+00
8.625725145029006224e-01	1.000000000000000000e+00
8.627725545109021787e-01	1.000000000000000000e+00
8.629725945189037351e-01	1.000000000000000000e+00
8.631726345269054024e-01	1.000000000000000000e+00
8.633726745349069587e-01	1.000000000000000000e+00
8.635727145429086260e-01	1.000000000000000000e+00
8.637727545509101823e-01	1.000000000000000000e+00
8.639727945589117386e-01	1.000000000000000000e+00
8.641728345669134059e-01	1.000000000000000000e+00
8.643728745749149622e-01	1.000000000000000000e+00
8.645729145829166296e-01	1.000000000000000000e+00
8.647729545909181859e-01	1.000000000000000000e+00
8.649729945989197422e-01	1.000000000000000000e+00
8.651730346069214095e-01	1.000000000000000000e+00
8.653730746149229658e-01	1.000000000000000000e+00
8.655731146229246331e-01	1.000000000000000000e+00
8.657731546309261894e-01	1.000000000000000000e+00
8.659731946389277457e-01	1.000000000000000000e+00
8.661732346469294130e-01	1.000000000000000000e+00
8.663732746549309693e-01	1.000000000000000000e+00
8.665733146629326367e-01	1.000000000000000000e+00
8.667733546709341930e-01	1.000000000000000000e+00
8.669733946789357493e-01	1.000000000000000000e+00
8.671734346869374166e-01	1.000000000000000000e+00
8.673734746949389729e-01	1.000000000000000000e+00
8.675735147029406402e-01	1.000000000000000000e+00
8.677735547109421965e-01	1.000000000000000000e+00
8.679735947189437528e-01	1.000000000000000000e+00
8.681736347269454201e-01	1.000000000000000000e+00
8.683736747349469765e-01	1.000000000000000000e+00
8.685737147429486438e-01	1.000000000000000000e+00
8.687737547509502001e-01	1.000000000000000000e+00
8.689737947589517564e-01	1.000000000000000000e+00
8.691738347669534237e-01	1.000000000000000000e+00
8.693738747749549800e-01	1.000000000000000000e+00
8.695739147829566473e-01	1.000000000000000000e+00
8.697739547909582036e-01	1.000000000000000000e+00
8.699739947989597599e-01	1.000000000000000000e+00
8.701740348069614273e-01	1.000000000000000000e+00
8.703740748149629836e-01	1.000000000000000000e+00
8.705741148229646509e-01	1.000000000000000000e+00
8.707741548309662072e-01	1.000000000000000000e+00
8.709741948389677635e-01	1.000000000000000000e+00
8.711742348469694308e-01	1.000000000000000000e+00
8.713742748549709871e-01	1.000000000000000000e+00
8.715743148629725434e-01	1.000000000000000000e+00
8.717743548709742107e-01	1.000000000000000000e+00
8.719743948789757670e-01	1.000000000000000000e+00
8.721744348869774344e-01	1.000000000000000000e+00
8.723744748949789907e-01	1.000000000000000000e+00
8.725745149029805470e-01	1.000000000000000000e+00
8.727745549109822143e-01	1.000000000000000000e+00
8.729745949189837706e-01	1.000000000000000000e+00
8.731746349269854379e-01	1.000000000000000000e+00
8.733746749349869942e-01	1.000000000000000000e+00
8.735747149429885505e-01	1.000000000000000000e+00
8.737747549509902178e-01	1.000000000000000000e+00
8.739747949589917742e-01	1.000000000000000000e+00
8.741748349669934415e-01	1.000000000000000000e+00
8.743748749749949978e-01	1.000000000000000000e+00
8.745749149829965541e-01	1.000000000000000000e+00
8.747749549909982214e-01	1.000000000000000000e+00
8.749749949989997777e-01	1.000000000000000000e+00
8.751750350070014450e-01	1.000000000000000000e+00
8.753750750150030013e-01	1.000000000000000000e+00
8.755751150230045576e-01	1.000000000000000000e+00
8.757751550310062250e-01	1.000000000000000000e+00
8.759751950390077813e-01	1.000000000000000000e+00
8.761752350470094486e-01	1.000000000000000000e+00
8.763752750550110049e-01	1.000000000000000000e+00
8.765753150630125612e-01	1.000000000000000000e+00
8.767753550710142285e-01	1.000000000000000000e+00
8.769753950790157848e-01	1.000000000000000000e+00
8.771754350870174521e-01	1.000000000000000000e+00
8.773754750950190084e-01	1.000000000000000000e+00
8.775755151030205647e-01	1.000000000000000000e+00
8.777755551110222321e-01	1.000000000000000000e+00
8.779755951190237884e-01	1.000000000000000000e+00
8.781756351270254557e-01	1.000000000000000000e+00
8.783756751350270120e-01	1.000000000000000000e+00
8.785757151430285683e-01	1.000000000000000000e+00
8.787757551510302356e-01	1.000000000000000000e+00
8.789757951590317919e-01	1.000000000000000000e+00
8.791758351670334592e-01	1.000000000000000000e+00
8.793758751750350156e-01	1.000000000000000000e+00
8.795759151830365719e-01	1.000000000000000000e+00
8.797759551910382392e-01	1.000000000000000000e+00
8.799759951990397955e-01	1.000000000000000000e+00
8.801760352070414628e-01	1.000000000000000000e+00
8.803760752150430191e-01	1.000000000000000000e+00
8.805761152230445754e-01	1.000000000000000000e+00
8.807761552310462427e-01	1.000000000000000000e+00
8.809761952390477990e-01	1.000000000000000000e+00
8.811762352470494664e-01	1.000000000000000000e+00
8.813762752550510227e-01	1.000000000000000000e+00
8.815763152630525790e-01	1.000000000000000000e+00
8.817763552710542463e-01	1.000000000000000000e+00
8.819763952790558026e-01	1.000000000000000000e+00
8.821764352870573589e-01	1.000000000000000000e+00
8.823764752950590262e-01	1.000000000000000000e+00
8.825765153030605825e-01	1.000000000000000000e+00
8.827765553110622498e-01	1.000000000000000000e+00
8.829765953190638061e-01	1.000000000000000000e+00
8.831766353270653624e-01	1.000000000000000000e+00
8.833766753350670298e-01	1.000000000000000000e+00
8.835767153430685861e-01	1.000000000000000000e+00
8.837767553510702534e-01	1.000000000000000000e+00
8.839767953590718097e-01	1.000000000000000000e+00
8.841768353670733660e-01	1.000000000000000000e+00
8.843768753750750333e-01	1.000000000000000000e+00
8.845769153830765896e-01	1.000000000000000000e+00
8.847769553910782570e-01	1.000000000000000000e+00
8.849769953990798133e-01	1.000000000000000000e+00
8.851770354070813696e-01	1.000000000000000000e+00
8.853770754150830369e-01	1.000000000000000000e+00
8.855771154230845932e-01	1.000000000000000000e+00
8.857771554310862605e-01	1.000000000000000000e+00
8.859771954390878168e-01	1.000000000000000000e+00
8.861772354470893731e-01	1.000000000000000000e+00
8.863772754550910404e-01	1.000000000000000000e+00
8.865773154630925967e-01	1.000000000000000000e+00
8.867773554710942641e-01	1.000000000000000000e+00
8.869773954790958204e-01	1.000000000000000000e+00
8.871774354870973767e-01	1.000000000000000000e+00
8.873774754950990440e-01	1.000000000000000000e+00
8.875775155031006003e-01	1.000000000000000000e+00
8.877775555111022676e-01	1.000000000000000000e+00
8.879775955191038239e-01	1.000000000000000000e+00
8.881776355271053802e-01	1.000000000000000000e+00
8.883776755351070475e-01	1.000000000000000000e+00
8.885777155431086038e-01	1.000000000000000000e+00
8.887777555511102712e-01	1.000000000000000000e+00
8.889777955591118275e-01	1.000000000000000000e+00
8.891778355671133838e-01	1.000000000000000000e+00
8.893778755751150511e-01	1.000000000000000000e+00
8.895779155831166074e-01	1.000000000000000000e+00
8.897779555911182747e-01	1.000000000000000000e+00
8.899779955991198310e-01	1.000000000000000000e+00
8.901780356071213873e-01	1.000000000000000000e+00
8.903780756151230547e-01	1.000000000000000000e+00
8.905781156231246110e-01	1.000000000000000000e+00
8.907781556311262783e-01	1.000000000000000000e+00
8.909781956391278346e-01	1.000000000000000000e+00
8.911782356471293909e-01	1.000000000000000000e+00
8.913782756551310582e-01	1.000000000000000000e+00
8.915783156631326145e-01	1.000000000000000000e+00
8.917783556711342818e-01	1.000000000000000000e+00
8.919783956791358381e-01	1.000000000000000000e+00
8.921784356871373944e-01	1.000000000000000000e+00
8.923784756951390618e-01	1.000000000000000000e+00
8.925785157031406181e-01	1.000000000000000000e+00
8.927785557111422854e-01	1.000000000000000000e+00
8.929785957191438417e-01	1.000000000000000000e+00
8.931786357271453980e-01	1.000000000000000000e+00
8.933786757351470653e-01	1.000000000000000000e+00
8.935787157431486216e-01	1.000000000000000000e+00
8.937787557511501779e-01	1.000000000000000000e+00
8.939787957591518452e-01	1.000000000000000000e+00
8.941788357671534015e-01	1.000000000000000000e+00
8.943788757751550689e-01	1.000000000000000000e+00
8.945789157831566252e-01	1.000000000000000000e+00
8.947789557911581815e-01	1.000000000000000000e+00
8.949789957991598488e-01	1.000000000000000000e+00
8.951790358071614051e-01	1.000000000000000000e+00
8.953790758151630724e-01	1.000000000000000000e+00
8.955791158231646287e-01	1.000000000000000000e+00
8.957791558311661850e-01	1.000000000000000000e+00
8.959791958391678524e-01	1.000000000000000000e+00
8.961792358471694087e-01	1.000000000000000000e+00
8.963792758551710760e-01	1.000000000000000000e+00
8.965793158631726323e-01	1.000000000000000000e+00
8.967793558711741886e-01	1.000000000000000000e+00
8.969793958791758559e-01	1.000000000000000000e+00
8.971794358871774122e-01	1.000000000000000000e+00
8.973794758951790795e-01	1.000000000000000000e+00
8.975795159031806358e-01	1.000000000000000000e+00
8.977795559111821921e-01	1.000000000000000000e+00
8.979795959191838595e-01	1.000000000000000000e+00
8.981796359271854158e-01	1.000000000000000000e+00
8.983796759351870831e-01	1.000000000000000000e+00
8.985797159431886394e-01	1.000000000000000000e+00
8.987797559511901957e-01	1.000000000000000000e+00
8.989797959591918630e-01	1.000000000000000000e+00
8.991798359671934193e-01	1.000000000000000000e+00
8.993798759751950866e-01	1.000000000000000000e+00
8.995799159831966429e-01	1.000000000000000000e+00
8.997799559911981992e-01	1.000000000000000000e+00
8.999799959991998666e-01	1.000000000000000000e+00
9.001800360072014229e-01	1.000000000000000000e+00
9.003800760152030902e-01	1.000000000000000000e+00
9.005801160232046465e-01	1.000000000000000000e+00
9.007801560312062028e-01	1.000000000000000000e+00
9.009801960392078701e-01	1.000000000000000000e+00
9.011802360472094264e-01	1.000000000000000000e+00
9.013802760552110938e-01	1.000000000000000000e+00
9.015803160632126501e-01	1.000000000000000000e+00
9.017803560712142064e-01	1.000000000000000000e+00
9.019803960792158737e-01	1.000000000000000000e+00
9.021804360872174300e-01	1.000000000000000000e+00
9.023804760952190973e-01	1.000000000000000000e+00
9.025805161032206536e-01	1.000000000000000000e+00
9.027805561112222099e-01	1.000000000000000000e+00
9.029805961192238772e-01	1.000000000000000000e+00
9.031806361272254335e-01	1.000000000000000000e+00
9.033806761352271009e-01	1.000000000000000000e+00
9.035807161432286572e-01	1.000000000000000000e+00
9.037807561512302135e-01	1.000000000000000000e+00
9.039807961592318808e-01	1.000000000000000000e+00
9.041808361672334371e-01	1.000000000000000000e+00
9.043808761752351044e-01	1.000000000000000000e+00
9.045809161832366607e-01	1.000000000000000000e+00
9.047809561912382170e-01	1.000000000000000000e+00
9.049809961992398843e-01	1.000000000000000000e+00
9.051810362072414406e-01	1.000000000000000000e+00
9.053810762152429970e-01	1.000000000000000000e+00
9.055811162232446643e-01	1.000000000000000000e+00
9.057811562312462206e-01	1.000000000000000000e+00
9.059811962392478879e-01	1.000000000000000000e+00
9.061812362472494442e-01	1.000000000000000000e+00
9.063812762552510005e-01	1.000000000000000000e+00
9.065813162632526678e-01	1.000000000000000000e+00
9.067813562712542241e-01	1.000000000000000000e+00
9.069813962792558915e-01	1.000000000000000000e+00
9.071814362872574478e-01	1.000000000000000000e+00
9.073814762952590041e-01	1.000000000000000000e+00
9.075815163032606714e-01	1.000000000000000000e+00
9.077815563112622277e-01	1.000000000000000000e+00
9.079815963192638950e-01	1.000000000000000000e+00
9.081816363272654513e-01	1.000000000000000000e+00
9.083816763352670076e-01	1.000000000000000000e+00
9.085817163432686749e-01	1.000000000000000000e+00
9.087817563512702312e-01	1.000000000000000000e+00
9.089817963592718986e-01	1.000000000000000000e+00
9.091818363672734549e-01	1.000000000000000000e+00
9.093818763752750112e-01	1.000000000000000000e+00
9.095819163832766785e-01	1.000000000000000000e+00
9.097819563912782348e-01	1.000000000000000000e+00
9.099819963992799021e-01	1.000000000000000000e+00
9.101820364072814584e-01	1.000000000000000000e+00
9.103820764152830147e-01	1.000000000000000000e+00
9.105821164232846820e-01	1.000000000000000000e+00
9.107821564312862384e-01	1.000000000000000000e+00
9.109821964392879057e-01	1.000000000000000000e+00
9.111822364472894620e-01	1.000000000000000000e+00
9.113822764552910183e-01	1.000000000000000000e+00
9.115823164632926856e-01	1.000000000000000000e+00
9.117823564712942419e-01	1.000000000000000000e+00
9.119823964792959092e-01	1.000000000000000000e+00
9.121824364872974655e-01	1.000000000000000000e+00
9.123824764952990218e-01	1.000000000000000000e+00
9.125825165033006892e-01	1.000000000000000000e+00
9.127825565113022455e-01	1.000000000000000000e+00
9.129825965193039128e-01	1.000000000000000000e+00
9.131826365273054691e-01	1.000000000000000000e+00
9.133826765353070254e-01	1.000000000000000000e+00
9.135827165433086927e-01	1.000000000000000000e+00
9.137827565513102490e-01	1.000000000000000000e+00
9.139827965593119163e-01	1.000000000000000000e+00
9.141828365673134726e-01	1.000000000000000000e+00
9.143828765753150289e-01	1.000000000000000000e+00
9.145829165833166963e-01	1.000000000000000000e+00
9.147829565913182526e-01	1.000000000000000000e+00
9.149829965993199199e-01	1.000000000000000000e+00
9.151830366073214762e-01	1.000000000000000000e+00
9.153830766153230325e-01	1.000000000000000000e+00
9.155831166233246998e-01	1.000000000000000000e+00
9.157831566313262561e-01	1.000000000000000000e+00
9.159831966393279234e-01	1.000000000000000000e+00
9.161832366473294798e-01	1.000000000000000000e+00
9.163832766553310361e-01	1.000000000000000000e+00
9.165833166633327034e-01	1.000000000000000000e+00
9.167833566713342597e-01	1.000000000000000000e+00
9.169833966793358160e-01	1.000000000000000000e+00
9.171834366873374833e-01	1.000000000000000000e+00
9.173834766953390396e-01	1.000000000000000000e+00
9.175835167033407069e-01	1.000000000000000000e+00
9.177835567113422632e-01	1.000000000000000000e+00
9.179835967193438195e-01	1.000000000000000000e+00
9.181836367273454869e-01	1.000000000000000000e+00
9.183836767353470432e-01	1.000000000000000000e+00
9.185837167433487105e-01	1.000000000000000000e+00
9.187837567513502668e-01	1.000000000000000000e+00
9.189837967593518231e-01	1.000000000000000000e+00
9.191838367673534904e-01	1.000000000000000000e+00
9.193838767753550467e-01	1.000000000000000000e+00
9.195839167833567140e-01	1.000000000000000000e+00
9.197839567913582703e-01	1.000000000000000000e+00
9.199839967993598266e-01	1.000000000000000000e+00
9.201840368073614940e-01	1.000000000000000000e+00
9.203840768153630503e-01	1.000000000000000000e+00
9.205841168233647176e-01	1.000000000000000000e+00
9.207841568313662739e-01	1.000000000000000000e+00
9.209841968393678302e-01	1.000000000000000000e+00
9.211842368473694975e-01	1.000000000000000000e+00
9.213842768553710538e-01	1.000000000000000000e+00
9.215843168633727212e-01	1.000000000000000000e+00
9.217843568713742775e-01	1.000000000000000000e+00
9.219843968793758338e-01	1.000000000000000000e+00
9.221844368873775011e-01	1.000000000000000000e+00
9.223844768953790574e-01	1.000000000000000000e+00
9.225845169033807247e-01	1.000000000000000000e+00
9.227845569113822810e-01	1.000000000000000000e+00
9.229845969193838373e-01	1.000000000000000000e+00
9.231846369273855046e-01	1.000000000000000000e+00
9.233846769353870609e-01	1.000000000000000000e+00
9.235847169433887283e-01	1.000000000000000000e+00
9.237847569513902846e-01	1.000000000000000000e+00
9.239847969593918409e-01	1.000000000000000000e+00
9.241848369673935082e-01	1.000000000000000000e+00
9.243848769753950645e-01	1.000000000000000000e+00
9.245849169833967318e-01	1.000000000000000000e+00
9.247849569913982881e-01	1.000000000000000000e+00
9.249849969993998444e-01	1.000000000000000000e+00
9.251850370074015117e-01	1.000000000000000000e+00
9.253850770154030680e-01	1.000000000000000000e+00
9.255851170234047354e-01	1.000000000000000000e+00
9.257851570314062917e-01	1.000000000000000000e+00
9.259851970394078480e-01	1.000000000000000000e+00
9.261852370474095153e-01	1.000000000000000000e+00
9.263852770554110716e-01	1.000000000000000000e+00
9.265853170634127389e-01	1.000000000000000000e+00
9.267853570714142952e-01	1.000000000000000000e+00
9.269853970794158515e-01	1.000000000000000000e+00
9.271854370874175189e-01	1.000000000000000000e+00
9.273854770954190752e-01	1.000000000000000000e+00
9.275855171034206315e-01	1.000000000000000000e+00
9.277855571114222988e-01	1.000000000000000000e+00
9.279855971194238551e-01	1.000000000000000000e+00
9.281856371274255224e-01	1.000000000000000000e+00
9.283856771354270787e-01	1.000000000000000000e+00
9.285857171434286350e-01	1.000000000000000000e+00
9.287857571514303023e-01	1.000000000000000000e+00
9.289857971594318586e-01	1.000000000000000000e+00
9.291858371674335260e-01	1.000000000000000000e+00
9.293858771754350823e-01	1.000000000000000000e+00
9.295859171834366386e-01	1.000000000000000000e+00
9.297859571914383059e-01	1.000000000000000000e+00
9.299859971994398622e-01	1.000000000000000000e+00
9.301860372074415295e-01	1.000000000000000000e+00
9.303860772154430858e-01	1.000000000000000000e+00
9.305861172234446421e-01	1.000000000000000000e+00
9.307861572314463094e-01	1.000000000000000000e+00
9.309861972394478657e-01	1.000000000000000000e+00
9.311862372474495331e-01	1.000000000000000000e+00
9.313862772554510894e-01	1.000000000000000000e+00
9.315863172634526457e-01	1.000000000000000000e+00
9.317863572714543130e-01	1.000000000000000000e+00
9.319863972794558693e-01	1.000000000000000000e+00
9.321864372874575366e-01	1.000000000000000000e+00
9.323864772954590929e-01	1.000000000000000000e+00
9.325865173034606492e-01	1.000000000000000000e+00
9.327865573114623166e-01	1.000000000000000000e+00
9.329865973194638729e-01	1.000000000000000000e+00
9.331866373274655402e-01	1.000000000000000000e+00
9.333866773354670965e-01	1.000000000000000000e+00
9.335867173434686528e-01	1.000000000000000000e+00
9.337867573514703201e-01	1.000000000000000000e+00
9.339867973594718764e-01	1.000000000000000000e+00
9.341868373674735437e-01	1.000000000000000000e+00
9.343868773754751000e-01	1.000000000000000000e+00
9.345869173834766563e-01	1.000000000000000000e+00
9.347869573914783237e-01	1.000000000000000000e+00
9.349869973994798800e-01	1.000000000000000000e+00
9.351870374074815473e-01	1.000000000000000000e+00
9.353870774154831036e-01	1.000000000000000000e+00
9.355871174234846599e-01	1.000000000000000000e+00
9.357871574314863272e-01	1.000000000000000000e+00
9.359871974394878835e-01	1.000000000000000000e+00
9.361872374474895508e-01	1.000000000000000000e+00
9.363872774554911071e-01	1.000000000000000000e+00
9.365873174634926634e-01	1.000000000000000000e+00
9.367873574714943308e-01	1.000000000000000000e+00
9.369873974794958871e-01	1.000000000000000000e+00
9.371874374874975544e-01	1.000000000000000000e+00
9.373874774954991107e-01	1.000000000000000000e+00
9.375875175035006670e-01	1.000000000000000000e+00
9.377875575115023343e-01	1.000000000000000000e+00
9.379875975195038906e-01	1.000000000000000000e+00
9.381876375275055580e-01	1.000000000000000000e+00
9.383876775355071143e-01	1.000000000000000000e+00
9.385877175435086706e-01	1.000000000000000000e+00
9.387877575515103379e-01	1.000000000000000000e+00
9.389877975595118942e-01	1.000000000000000000e+00
9.391878375675134505e-01	1.000000000000000000e+00
9.393878775755151178e-01	1.000000000000000000e+00
9.395879175835166741e-01	1.000000000000000000e+00
9.397879575915183414e-01	1.000000000000000000e+00
9.399879975995198977e-01	1.000000000000000000e+00
9.401880376075214540e-01	1.000000000000000000e+00
9.403880776155231214e-01	1.000000000000000000e+00
9.405881176235246777e-01	1.000000000000000000e+00
9.407881576315263450e-01	1.000000000000000000e+00
9.409881976395279013e-01	1.000000000000000000e+00
9.411882376475294576e-01	1.000000000000000000e+00
9.413882776555311249e-01	1.000000000000000000e+00
9.415883176635326812e-01	1.000000000000000000e+00
9.417883576715343485e-01	1.000000000000000000e+00
9.419883976795359048e-01	1.000000000000000000e+00
9.421884376875374612e-01	1.000000000000000000e+00
9.423884776955391285e-01	1.000000000000000000e+00
9.425885177035406848e-01	1.000000000000000000e+00
9.427885577115423521e-01	1.000000000000000000e+00
9.429885977195439084e-01	1.000000000000000000e+00
9.431886377275454647e-01	1.000000000000000000e+00
9.433886777355471320e-01	1.000000000000000000e+00
9.435887177435486883e-01	1.000000000000000000e+00
9.437887577515503557e-01	1.000000000000000000e+00
9.439887977595519120e-01	1.000000000000000000e+00
9.441888377675534683e-01	1.000000000000000000e+00
9.443888777755551356e-01	1.000000000000000000e+00
9.445889177835566919e-01	1.000000000000000000e+00
9.447889577915583592e-01	1.000000000000000000e+00
9.449889977995599155e-01	1.000000000000000000e+00
9.451890378075614718e-01	1.000000000000000000e+00
9.453890778155631391e-01	1.000000000000000000e+00
9.455891178235646954e-01	1.000000000000000000e+00
9.457891578315663628e-01	1.000000000000000000e+00
9.459891978395679191e-01	1.000000000000000000e+00
9.461892378475694754e-01	1.000000000000000000e+00
9.463892778555711427e-01	1.000000000000000000e+00
9.465893178635726990e-01	1.000000000000000000e+00
9.467893578715743663e-01	1.000000000000000000e+00
9.469893978795759226e-01	1.000000000000000000e+00
9.471894378875774789e-01	1.000000000000000000e+00
9.473894778955791462e-01	1.000000000000000000e+00
9.475895179035807026e-01	1.000000000000000000e+00
9.477895579115823699e-01	1.000000000000000000e+00
9.479895979195839262e-01	1.000000000000000000e+00
9.481896379275854825e-01	1.000000000000000000e+00
9.483896779355871498e-01	1.000000000000000000e+00
9.485897179435887061e-01	1.000000000000000000e+00
9.487897579515903734e-01	1.000000000000000000e+00
9.489897979595919297e-01	1.000000000000000000e+00
9.491898379675934860e-01	1.000000000000000000e+00
9.493898779755951534e-01	1.000000000000000000e+00
9.495899179835967097e-01	1.000000000000000000e+00
9.497899579915983770e-01	1.000000000000000000e+00
9.499899979995999333e-01	1.000000000000000000e+00
9.501900380076014896e-01	1.000000000000000000e+00
9.503900780156031569e-01	1.000000000000000000e+00
9.505901180236047132e-01	1.000000000000000000e+00
9.507901580316062695e-01	1.000000000000000000e+00
9.509901980396079368e-01	1.000000000000000000e+00
9.511902380476094931e-01	1.000000000000000000e+00
9.513902780556111605e-01	1.000000000000000000e+00
9.515903180636127168e-01	1.000000000000000000e+00
9.517903580716142731e-01	1.000000000000000000e+00
9.519903980796159404e-01	1.000000000000000000e+00
9.521904380876174967e-01	1.000000000000000000e+00
9.523904780956191640e-01	1.000000000000000000e+00
9.525905181036207203e-01	1.000000000000000000e+00
9.527905581116222766e-01	1.000000000000000000e+00
9.529905981196239440e-01	1.000000000000000000e+00
9.531906381276255003e-01	1.000000000000000000e+00
9.533906781356271676e-01	1.000000000000000000e+00
9.535907181436287239e-01	1.000000000000000000e+00
9.537907581516302802e-01	1.000000000000000000e+00
9.539907981596319475e-01	1.000000000000000000e+00
9.541908381676335038e-01	1.000000000000000000e+00
9.543908781756351711e-01	1.000000000000000000e+00
9.545909181836367274e-01	1.000000000000000000e+00
9.547909581916382837e-01	1.000000000000000000e+00
9.549909981996399511e-01	1.000000000000000000e+00
9.551910382076415074e-01	1.000000000000000000e+00
9.553910782156431747e-01	1.000000000000000000e+00
9.555911182236447310e-01	1.000000000000000000e+00
9.557911582316462873e-01	1.000000000000000000e+00
9.559911982396479546e-01	1.000000000000000000e+00
9.561912382476495109e-01	1.000000000000000000e+00
9.563912782556511782e-01	1.000000000000000000e+00
9.565913182636527345e-01	1.000000000000000000e+00
9.567913582716542908e-01	1.000000000000000000e+00
9.569913982796559582e-01	1.000000000000000000e+00
9.571914382876575145e-01	1.000000000000000000e+00
9.573914782956591818e-01	1.000000000000000000e+00
9.575915183036607381e-01	1.000000000000000000e+00
9.577915583116622944e-01	1.000000000000000000e+00
9.579915983196639617e-01	1.000000000000000000e+00
9.581916383276655180e-01	1.000000000000000000e+00
9.583916783356671854e-01	1.000000000000000000e+00
9.585917183436687417e-01	1.000000000000000000e+00
9.587917583516702980e-01	1.000000000000000000e+00
9.589917983596719653e-01	1.000000000000000000e+00
9.591918383676735216e-01	1.000000000000000000e+00
9.593918783756751889e-01	1.000000000000000000e+00
9.595919183836767452e-01	1.000000000000000000e+00
9.597919583916783015e-01	1.000000000000000000e+00
9.599919983996799688e-01	1.000000000000000000e+00
9.601920384076815251e-01	1.000000000000000000e+00
9.603920784156831925e-01	1.000000000000000000e+00
9.605921184236847488e-01	1.000000000000000000e+00
9.607921584316863051e-01	1.000000000000000000e+00
9.609921984396879724e-01	1.000000000000000000e+00
9.611922384476895287e-01	1.000000000000000000e+00
9.613922784556911960e-01	1.000000000000000000e+00
9.615923184636927523e-01	1.000000000000000000e+00
9.617923584716943086e-01	1.000000000000000000e+00
9.619923984796959759e-01	1.000000000000000000e+00
9.621924384876975322e-01	1.000000000000000000e+00
9.623924784956990885e-01	1.000000000000000000e+00
9.625925185037007559e-01	1.000000000000000000e+00
9.627925585117023122e-01	1.000000000000000000e+00
9.629925985197039795e-01	1.000000000000000000e+00
9.631926385277055358e-01	1.000000000000000000e+00
9.633926785357070921e-01	1.000000000000000000e+00
9.635927185437087594e-01	1.000000000000000000e+00
9.637927585517103157e-01	1.000000000000000000e+00
9.639927985597119831e-01	1.000000000000000000e+00
9.641928385677135394e-01	1.000000000000000000e+00
9.643928785757150957e-01	1.000000000000000000e+00
9.645929185837167630e-01	1.000000000000000000e+00
9.647929585917183193e-01	1.000000000000000000e+00
9.649929985997199866e-01	1.000000000000000000e+00
9.651930386077215429e-01	1.000000000000000000e+00
9.653930786157230992e-01	1.000000000000000000e+00
9.655931186237247665e-01	1.000000000000000000e+00
9.657931586317263228e-01	1.000000000000000000e+00
9.659931986397279902e-01	1.000000000000000000e+00
9.661932386477295465e-01	1.000000000000000000e+00
9.663932786557311028e-01	1.000000000000000000e+00
9.665933186637327701e-01	1.000000000000000000e+00
9.667933586717343264e-01	1.000000000000000000e+00
9.669933986797359937e-01	1.000000000000000000e+00
9.671934386877375500e-01	1.000000000000000000e+00
9.673934786957391063e-01	1.000000000000000000e+00
9.675935187037407736e-01	1.000000000000000000e+00
9.677935587117423299e-01	1.000000000000000000e+00
9.679935987197439973e-01	1.000000000000000000e+00
9.681936387277455536e-01	1.000000000000000000e+00
9.683936787357471099e-01	1.000000000000000000e+00
9.685937187437487772e-01	1.000000000000000000e+00
9.687937587517503335e-01	1.000000000000000000e+00
9.689937987597520008e-01	1.000000000000000000e+00
9.691938387677535571e-01	1.000000000000000000e+00
9.693938787757551134e-01	1.000000000000000000e+00
9.695939187837567808e-01	1.000000000000000000e+00
9.697939587917583371e-01	1.000000000000000000e+00
9.699939987997600044e-01	1.000000000000000000e+00
9.701940388077615607e-01	1.000000000000000000e+00
9.703940788157631170e-01	1.000000000000000000e+00
9.705941188237647843e-01	1.000000000000000000e+00
9.707941588317663406e-01	1.000000000000000000e+00
9.709941988397680079e-01	1.000000000000000000e+00
9.711942388477695642e-01	1.000000000000000000e+00
9.713942788557711205e-01	1.000000000000000000e+00
9.715943188637727879e-01	1.000000000000000000e+00
9.717943588717743442e-01	1.000000000000000000e+00
9.719943988797760115e-01	1.000000000000000000e+00
9.721944388877775678e-01	1.000000000000000000e+00
9.723944788957791241e-01	1.000000000000000000e+00
9.725945189037807914e-01	1.000000000000000000e+00
9.727945589117823477e-01	1.000000000000000000e+00
9.729945989197839040e-01	1.000000000000000000e+00
9.731946389277855713e-01	1.000000000000000000e+00
9.733946789357871276e-01	1.000000000000000000e+00
9.735947189437887950e-01	1.000000000000000000e+00
9.737947589517903513e-01	1.000000000000000000e+00
9.739947989597919076e-01	1.000000000000000000e+00
9.741948389677935749e-01	1.000000000000000000e+00
9.743948789757951312e-01	1.000000000000000000e+00
9.745949189837967985e-01	1.000000000000000000e+00
9.747949589917983548e-01	1.000000000000000000e+00
9.749949989997999111e-01	1.000000000000000000e+00
9.751950390078015785e-01	1.000000000000000000e+00
9.753950790158031348e-01	1.000000000000000000e+00
9.755951190238048021e-01	1.000000000000000000e+00
9.757951590318063584e-01	1.000000000000000000e+00
9.759951990398079147e-01	1.000000000000000000e+00
9.761952390478095820e-01	1.000000000000000000e+00
9.763952790558111383e-01	1.000000000000000000e+00
9.765953190638128056e-01	1.000000000000000000e+00
9.767953590718143619e-01	1.000000000000000000e+00
9.769953990798159182e-01	1.000000000000000000e+00
9.771954390878175856e-01	1.000000000000000000e+00
9.773954790958191419e-01	1.000000000000000000e+00
9.775955191038208092e-01	1.000000000000000000e+00
9.777955591118223655e-01	1.000000000000000000e+00
9.779955991198239218e-01	1.000000000000000000e+00
9.781956391278255891e-01	1.000000000000000000e+00
9.783956791358271454e-01	1.000000000000000000e+00
9.785957191438288127e-01	1.000000000000000000e+00
9.787957591518303690e-01	1.000000000000000000e+00
9.789957991598319254e-01	1.000000000000000000e+00
9.791958391678335927e-01	1.000000000000000000e+00
9.793958791758351490e-01	1.000000000000000000e+00
9.795959191838368163e-01	1.000000000000000000e+00
9.797959591918383726e-01	1.000000000000000000e+00
9.799959991998399289e-01	1.000000000000000000e+00
9.801960392078415962e-01	1.000000000000000000e+00
9.803960792158431525e-01	1.000000000000000000e+00
9.805961192238448199e-01	1.000000000000000000e+00
9.807961592318463762e-01	1.000000000000000000e+00
9.809961992398479325e-01	1.000000000000000000e+00
9.811962392478495998e-01	1.000000000000000000e+00
9.813962792558511561e-01	1.000000000000000000e+00
9.815963192638528234e-01	1.000000000000000000e+00
9.817963592718543797e-01	1.000000000000000000e+00
9.819963992798559360e-01	1.000000000000000000e+00
9.821964392878576033e-01	1.000000000000000000e+00
9.823964792958591596e-01	1.000000000000000000e+00
9.825965193038608270e-01	1.000000000000000000e+00
9.827965593118623833e-01	1.000000000000000000e+00
9.829965993198639396e-01	1.000000000000000000e+00
9.831966393278656069e-01	1.000000000000000000e+00
9.833966793358671632e-01	1.000000000000000000e+00
9.835967193438688305e-01	1.000000000000000000e+00
9.837967593518703868e-01	1.000000000000000000e+00
9.839967993598719431e-01	1.000000000000000000e+00
9.841968393678736104e-01	1.000000000000000000e+00
9.843968793758751668e-01	1.000000000000000000e+00
9.845969193838767231e-01	1.000000000000000000e+00
9.847969593918783904e-01	1.000000000000000000e+00
9.849969993998799467e-01	1.000000000000000000e+00
9.851970394078816140e-01	1.000000000000000000e+00
9.853970794158831703e-01	1.000000000000000000e+00
9.855971194238847266e-01	1.000000000000000000e+00
9.857971594318863939e-01	1.000000000000000000e+00
9.859971994398879502e-01	1.000000000000000000e+00
9.861972394478896176e-01	1.000000000000000000e+00
9.863972794558911739e-01	1.000000000000000000e+00
9.865973194638927302e-01	1.000000000000000000e+00
9.867973594718943975e-01	1.000000000000000000e+00
9.869973994798959538e-01	1.000000000000000000e+00
9.871974394878976211e-01	1.000000000000000000e+00
9.873974794958991774e-01	1.000000000000000000e+00
9.875975195039007337e-01	1.000000000000000000e+00
9.877975595119024010e-01	1.000000000000000000e+00
9.879975995199039573e-01	1.000000000000000000e+00
9.881976395279056247e-01	1.000000000000000000e+00
9.883976795359071810e-01	1.000000000000000000e+00
9.885977195439087373e-01	1.000000000000000000e+00
9.887977595519104046e-01	1.000000000000000000e+00
9.889977995599119609e-01	1.000000000000000000e+00
9.891978395679136282e-01	1.000000000000000000e+00
9.893978795759151845e-01	1.000000000000000000e+00
9.895979195839167408e-01	1.000000000000000000e+00
9.897979595919184082e-01	1.000000000000000000e+00
9.899979995999199645e-01	1.000000000000000000e+00
9.901980396079216318e-01	1.000000000000000000e+00
9.903980796159231881e-01	1.000000000000000000e+00
9.905981196239247444e-01	1.000000000000000000e+00
9.907981596319264117e-01	1.000000000000000000e+00
9.909981996399279680e-01	1.000000000000000000e+00
9.911982396479296353e-01	1.000000000000000000e+00
9.913982796559311916e-01	1.000000000000000000e+00
9.915983196639327479e-01	1.000000000000000000e+00
9.917983596719344153e-01	1.000000000000000000e+00
9.919983996799359716e-01	1.000000000000000000e+00
9.921984396879376389e-01	1.000000000000000000e+00
9.923984796959391952e-01	1.000000000000000000e+00
9.925985197039407515e-01	1.000000000000000000e+00
9.927985597119424188e-01	1.000000000000000000e+00
9.929985997199439751e-01	1.000000000000000000e+00
9.931986397279456424e-01	1.000000000000000000e+00
9.933986797359471987e-01	1.000000000000000000e+00
9.935987197439487550e-01	1.000000000000000000e+00
9.937987597519504224e-01	1.000000000000000000e+00
9.939987997599519787e-01	1.000000000000000000e+00
9.941988397679536460e-01	1.000000000000000000e+00
9.943988797759552023e-01	1.000000000000000000e+00
9.945989197839567586e-01	1.000000000000000000e+00
9.947989597919584259e-01	1.000000000000000000e+00
9.949989997999599822e-01	1.000000000000000000e+00
9.951990398079616496e-01	1.000000000000000000e+00
9.953990798159632059e-01	1.000000000000000000e+00
9.955991198239647622e-01	1.000000000000000000e+00
9.957991598319664295e-01	1.000000000000000000e+00
9.959991998399679858e-01	1.000000000000000000e+00
9.961992398479695421e-01	1.000000000000000000e+00
9.963992798559712094e-01	1.000000000000000000e+00
9.965993198639727657e-01	1.000000000000000000e+00
9.967993598719744330e-01	1.000000000000000000e+00
9.969993998799759893e-01	1.000000000000000000e+00
9.971994398879775456e-01	1.000000000000000000e+00
9.973994798959792130e-01	1.000000000000000000e+00
9.975995199039807693e-01	1.000000000000000000e+00
9.977995599119824366e-01	1.000000000000000000e+00
9.979995999199839929e-01	1.000000000000000000e+00
9.981996399279855492e-01	1.000000000000000000e+00
9.983996799359872165e-01	1.000000000000000000e+00
9.985997199439887728e-01	1.000000000000000000e+00
9.987997599519904401e-01	1.000000000000000000e+00
9.989997999599919964e-01	1.000000000000000000e+00
9.991998399679935527e-01	1.000000000000000000e+00
9.993998799759952201e-01	1.000000000000000000e+00
9.995999199839967764e-01	1.000000000000000000e+00
9.997999599919984437e-01	1.000000000000000000e+00
1.000000000000000000e+00	1.000000000000000000e+00


==> data/beta_0.001/r_L2/partition_0.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.250000000000000000e-01	1.266421699127650236e+00	1.000000000000000000e+00	2.664216991276502355e-01
2.500000000000000000e-01	9.333628442064064723e-01	1.000000000000000000e+00	6.663715579359352770e-02
3.750000000000000000e-01	1.005119380886910330e+00	1.000000000000000000e+00	5.119380886910329664e-03
5.000000000000000000e-01	1.004607459160518745e+00	1.000000000000000000e+00	4.607459160518745378e-03
6.250000000000000000e-01	1.001974672153727486e+00	1.000000000000000000e+00	1.974672153727485835e-03
7.500000000000000000e-01	1.000425273355870281e+00	1.000000000000000000e+00	4.252733558702814776e-04
8.750000000000000000e-01	9.995910005398687126e-01	1.000000000000000000e+00	4.089994601312874067e-04
1.000000000000000000e+00	9.991374145045469612e-01	1.000000000000000000e+00	8.625854954530387531e-04


==> data/beta_0.001/r_L2/partition_1.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.272935108742465373e-04	2.851443476545308942e-01	2.791278718360628019e-01	6.016475818468092207e-03
5.752058752078927778e-04	4.410904086826611392e-01	4.374109662506997509e-01	3.679442431961388316e-03
9.329868944330261399e-04	6.136325725332789638e-01	6.066230216474243209e-01	7.009550885854642921e-03
1.328324466986081399e-03	7.417364368897998439e-01	7.350792268618338010e-01	6.657210027966042887e-03
1.913384295380495198e-03	8.612415992992725755e-01	8.524199141126326262e-01	8.821685186639949272e-03
2.807485794411473425e-03	9.528838193683344393e-01	9.396434494349301669e-01	1.324036993340427237e-02
5.028355942600610390e-03	1.000051885597447399e+00	9.934504304077480530e-01	6.601455189699345638e-03
1.000000000000000000e+00	1.000413243568538224e+00	1.000000000000000000e+00	4.132435685382240820e-04


==> data/pb_121/exact.csv <==
x 	 u_exact
0.000000000000000000e+00	0.000000000000000000e+00
2.000400080016003206e-03	1.290570709616645391e-02
4.000800160032006413e-03	2.096538303106575130e-02
6.001200240048009185e-03	2.784624773774846754e-02
8.001600320064012825e-03	3.405836521501902359e-02
1.000200040008001647e-02	3.981629150340312839e-02
1.200240048009601837e-02	4.523636290903119278e-02
1.400280056011202201e-02	5.039070474609883693e-02
1.600320064012802565e-02	5.532797752375012007e-02
1.800360072014402929e-02	6.008299330630188090e-02
2.000400080016003293e-02	6.468175637531521638e-02
2.200440088017603657e-02	6.914434769818465776e-02
2.400480096019203674e-02	7.348668835060181981e-02
2.600520104020804038e-02	7.772167486868172825e-02
2.800560112022404402e-02	8.185994136819661759e-02
3.000600120024004766e-02	8.591038901940632744e-02
3.200640128025605130e-02	8.988056465841993969e-02
3.400680136027205147e-02	9.377693825174257536e-02
3.600720144028805858e-02	9.760511058659872285e-02
3.800760152030405875e-02	1.013699716276225821e-01
4.000800160032006586e-02	1.050758232327600045e-01
4.200840168033606603e-02	1.087264756269273880e-01
4.400880176035207314e-02	1.123253242246784883e-01
4.600920184036807331e-02	1.158754115137428375e-01
4.800960192038407348e-02	1.193794774261203728e-01
5.001000200040008059e-02	1.228400007276536504e-01
5.201040208041608076e-02	1.262592333218138796e-01
5.401080216043208787e-02	1.296392289059266623e-01
5.601120224044808804e-02	1.329818670837972783e-01
5.801160232046409515e-02	1.362888737912615056e-01
6.001200240048009532e-02	1.395618387058184251e-01
6.201240248049610243e-02	1.428022301710802078e-01
6.401280256051210260e-02	1.460114080593063191e-01
6.601320264052810971e-02	1.491906349122549824e-01
6.801360272054410294e-02	1.523410856358572707e-01
7.001400280056011005e-02	1.554638559733444170e-01
7.201440288057611716e-02	1.585599699411603669e-01
7.401480296059212427e-02	1.616303863798392582e-01
7.601520304060811750e-02	1.646760047462000887e-01
7.801560312062412461e-02	1.676976702523279295e-01
8.001600320064013172e-02	1.706961784398270399e-01
8.201640328065612495e-02	1.736722792639375512e-01
8.401680336067213206e-02	1.766266807506791936e-01
8.601720344068813917e-02	1.795600522807389021e-01
8.801760352070414628e-02	1.824730275459724160e-01
9.001800360072013951e-02	1.853662072178396403e-01
9.201840368073614662e-02	1.882401613616050962e-01
9.401880376075215373e-02	1.910954316255129848e-01
9.601920384076814696e-02	1.939325332302427873e-01
9.801960392078415407e-02	1.967519567806374214e-01
1.000200040008001612e-01	1.995541699188767837e-01
1.020204040808161683e-01	2.023396188358592973e-01
1.040208041608321615e-01	2.051087296554887640e-01
1.060212042408481686e-01	2.078619097047879061e-01
1.080216043208641757e-01	2.105995486812269890e-01
1.100220044008801829e-01	2.133220197273313912e-01
1.120224044808961761e-01	2.160296804214814625e-01
1.140228045609121832e-01	2.187228736928173434e-01
1.160232046409281903e-01	2.214019286672894160e-01
1.180236047209441835e-01	2.240671614511317022e-01
1.200240048009601906e-01	2.267188758573668861e-01
1.220244048809761978e-01	2.293573640803634461e-01
1.240248049609922049e-01	2.319829073229492389e-01
1.260252050410081981e-01	2.345957763801275464e-01
1.280256051210242052e-01	2.371962321830394516e-01
1.300260052010402123e-01	2.397845263064569132e-01
1.320264052810562194e-01	2.423609014427747232e-01
1.340268053610722265e-01	2.449255918451855585e-01
1.360272054410882059e-01	2.474788237424710990e-01
1.380276055211042130e-01	2.500208157276171961e-01
1.400280056011202201e-01	2.525517791222593456e-01
1.420284056811362272e-01	2.550719183187855621e-01
1.440288057611522343e-01	2.575814311017603497e-01
1.460292058411682414e-01	2.600805089501900813e-01
1.480296059211842485e-01	2.625693373220173710e-01
1.500300060012002279e-01	2.650480959221149235e-01
1.520304060812162350e-01	2.675169589549436511e-01
1.540308061612322421e-01	2.699760953629412041e-01
1.560312062412482492e-01	2.724256690516222990e-01
1.580316063212642563e-01	2.748658391022921754e-01
1.600320064012802634e-01	2.772967599732021893e-01
1.620324064812962706e-01	2.797185816899122601e-01
1.640328065613122499e-01	2.821314500255652780e-01
1.660332066413282570e-01	2.845355066717242809e-01
1.680336067213442641e-01	2.869308894003739230e-01
1.700340068013602712e-01	2.893177322176427313e-01
1.720344068813762783e-01	2.916961655097622397e-01
1.740348069613922855e-01	2.940663161817393956e-01
1.760352070414082926e-01	2.964283077891869400e-01
1.780356071214242719e-01	2.987822606637214329e-01
1.800360072014402790e-01	3.011282920323135048e-01
1.820364072814562861e-01	3.034665161309436088e-01
1.840368073614722932e-01	3.057970443128963933e-01
1.860372074414883004e-01	3.081199851520007305e-01
1.880376075215043075e-01	3.104354445411041663e-01
1.900380076015203146e-01	3.127435257860487483e-01
1.920384076815362939e-01	3.150443296953999717e-01
1.940388077615523010e-01	3.173379546661627137e-01
1.960392078415683081e-01	3.196244967657024261e-01
1.980396079215843153e-01	3.219040498100775860e-01
2.000400080016003224e-01	3.241767054389741443e-01
2.020404080816163295e-01	3.264425531874229902e-01
2.040408081616323366e-01	3.287016805544679676e-01
2.060412082416483437e-01	3.309541730689431471e-01
2.080416083216643230e-01	3.332001143525080145e-01
2.100420084016803302e-01	3.354395861800799072e-01
2.120424084816963373e-01	3.376726685377948178e-01
2.140428085617123444e-01	3.398994396786203520e-01
2.160432086417283515e-01	3.421199761757365843e-01
2.180436087217443586e-01	3.443343529737943332e-01
2.200440088017603657e-01	3.465426434381541632e-01
2.220444088817763451e-01	3.487449194022029797e-01
2.240448089617923522e-01	3.509412512128400885e-01
2.260452090418083593e-01	3.531317077742188726e-01
2.280456091218243664e-01	3.553163565898262433e-01
2.300460092018403735e-01	3.574952638029770813e-01
2.320464092818563806e-01	3.596684942357962766e-01
2.340468093618723877e-01	3.618361114267571454e-01
2.360472094418883671e-01	3.639981776668425040e-01
2.380476095219043742e-01	3.661547540343894069e-01
2.400480096019203813e-01	3.683059004286762250e-01
2.420484096819363884e-01	3.704516756023074620e-01
2.440488097619523955e-01	3.725921371924495462e-01
2.460492098419684026e-01	3.747273417509666138e-01
2.480496099219844097e-01	3.768573447735040216e-01
2.500500100020003891e-01	3.789822007275646110e-01
2.520504100820163962e-01	3.811019630796202984e-01
2.540508101620324033e-01	3.832166843212992391e-01
2.560512102420484104e-01	3.853264159946876433e-01
2.580516103220644175e-01	3.874312087167822161e-01
2.600520104020804246e-01	3.895311122031288042e-01
2.620524104820964317e-01	3.916261752906798899e-01
2.640528105621124388e-01	3.937164459599023503e-01
2.660532106421284460e-01	3.958019713561662378e-01
2.680536107221444531e-01	3.978827978104424457e-01
2.700540108021604602e-01	3.999589708593372928e-01
2.720544108821764118e-01	4.020305352644891195e-01
2.740548109621924189e-01	4.040975350313530390e-01
2.760552110422084260e-01	4.061600134273956608e-01
2.780556111222244331e-01	4.082180129997243778e-01
2.800560112022404402e-01	4.102715755921716445e-01
2.820564112822564473e-01	4.123207423618546752e-01
2.840568113622724544e-01	4.143655537952310453e-01
2.860572114422884615e-01	4.164060497236684588e-01
2.880576115223044686e-01	4.184422693385468350e-01
2.900580116023204758e-01	4.204742512059098658e-01
2.920584116823364829e-01	4.225020332806825318e-01
2.940588117623524900e-01	4.245256529204702312e-01
2.960592118423684971e-01	4.265451468989546746e-01
2.980596119223845042e-01	4.285605514189012033e-01
3.000600120024004558e-01	4.305719021247904066e-01
3.020604120824164629e-01	4.325792341150892506e-01
3.040608121624324700e-01	4.345825819541713764e-01
3.060612122424484771e-01	4.365819796839020550e-01
3.080616123224644842e-01	4.385774608348970705e-01
3.100620124024804913e-01	4.405690584374675756e-01
3.120624124824964984e-01	4.425568050322618574e-01
3.140628125625125056e-01	4.445407326806138926e-01
3.160632126425285127e-01	4.465208729746085736e-01
3.180636127225445198e-01	4.484972570468735986e-01
3.200640128025605269e-01	4.504699155801066279e-01
3.220644128825765340e-01	4.524388788163465347e-01
3.240648129625925411e-01	4.544041765659972976e-01
3.260652130426085482e-01	4.563658382166128069e-01
3.280656131226244998e-01	4.583238927414497454e-01
3.300660132026405069e-01	4.602783687077970365e-01
3.320664132826565140e-01	4.622292942850873554e-01
3.340668133626725211e-01	4.641766972528000301e-01
3.360672134426885282e-01	4.661206050081593277e-01
3.380676135227045354e-01	4.680610445736371750e-01
3.400680136027205425e-01	4.699980426042639214e-01
3.420684136827365496e-01	4.719316253947550277e-01
3.440688137627525567e-01	4.738618188864588965e-01
3.460692138427685638e-01	4.757886486741303433e-01
3.480696139227845709e-01	4.777121400125365347e-01
3.500700140028005780e-01	4.796323178228997786e-01
3.520704140828165851e-01	4.815492066991816644e-01
3.540708141628325922e-01	4.834628309142142699e-01
3.560712142428485438e-01	4.853732144256822645e-01
3.580716143228645509e-01	4.872803808819610727e-01
3.600720144028805580e-01	4.891843536278139282e-01
3.620724144828965652e-01	4.910851557099540909e-01
3.640728145629125723e-01	4.929828098824743376e-01
3.660732146429285794e-01	4.948773386121483875e-01
3.680736147229445865e-01	4.967687640836080387e-01
3.700740148029605936e-01	4.986571082043991798e-01
3.720744148829766007e-01	5.005423926099206167e-01
3.740748149629926078e-01	5.024246386682484911e-01
3.760752150430086149e-01	5.043038674848502323e-01
3.780756151230246220e-01	5.061800999071904839e-01
3.800760152030406291e-01	5.080533565292324472e-01
3.820764152830566363e-01	5.099236576958373623e-01
3.840768153630725879e-01	5.117910235070650682e-01
3.860772154430885950e-01	5.136554738223785277e-01
3.880776155231046021e-01	5.155170282647542068e-01
3.900780156031206092e-01	5.173757062247017480e-01
3.920784156831366163e-01	5.192315268641952697e-01
3.940788157631526234e-01	5.210845091205185131e-01
3.960792158431686305e-01	5.229346717100250563e-01
3.980796159231846376e-01	5.247820331318185927e-01
4.000800160032006447e-01	5.266266116713524958e-01
4.020804160832166518e-01	5.284684254039525575e-01
4.040808161632326589e-01	5.303074921982644518e-01
4.060812162432486661e-01	5.321438297196272593e-01
4.080816163232646732e-01	5.339774554333768242e-01
4.100820164032806803e-01	5.358083866080781688e-01
4.120824164832966874e-01	5.376366403186907394e-01
4.140828165633126390e-01	5.394622334496681493e-01
4.160832166433286461e-01	5.412851826979926395e-01
4.180836167233446532e-01	5.431055045761474798e-01
4.200840168033606603e-01	5.449232154150277507e-01
4.220844168833766674e-01	5.467383313667923961e-01
4.240848169633926745e-01	5.485508684076573216e-01
4.260852170434086816e-01	5.503608423406322059e-01
4.280856171234246887e-01	5.521682687982022442e-01
4.300860172034406959e-01	5.539731632449559351e-01
4.320864172834567030e-01	5.557755409801604651e-01
4.340868173634727101e-01	5.575754171402852455e-01
4.360872174434887172e-01	5.593728067014764882e-01
4.380876175235047243e-01	5.611677244819823773e-01
4.400880176035207314e-01	5.629601851445303895e-01
4.420884176835366830e-01	5.647502031986588733e-01
4.440888177635526901e-01	5.665377930030032205e-01
4.460892178435686972e-01	5.683229687675367403e-01
4.480896179235847043e-01	5.701057445557700110e-01
4.500900180036007114e-01	5.718861342869066000e-01
4.520904180836167185e-01	5.736641517379582611e-01
4.540908181636327257e-01	5.754398105458201629e-01
4.560912182436487328e-01	5.772131242093060388e-01
4.580916183236647399e-01	5.789841060911459225e-01
4.600920184036807470e-01	5.807527694199454693e-01
4.620924184836967541e-01	5.825191272921094177e-01
4.640928185637127612e-01	5.842831926737287462e-01
4.660932186437287683e-01	5.860449784024335251e-01
4.680936187237447754e-01	5.878044971892106840e-01
4.700940188037607270e-01	5.895617616201888067e-01
4.720944188837767341e-01	5.913167841583911732e-01
4.740948189637927412e-01	5.930695771454550513e-01
4.760952190438087483e-01	5.948201528033215668e-01
4.780956191238247555e-01	5.965685232358940437e-01
4.800960192038407626e-01	5.983147004306667016e-01
4.820964192838567697e-01	6.000586962603243757e-01
4.840968193638727768e-01	6.018005224843140377e-01
4.860972194438887839e-01	6.035401907503873398e-01
4.880976195239047910e-01	6.052777125961168458e-01
4.900980196039207981e-01	6.070130994503855071e-01
4.920984196839368052e-01	6.087463626348492696e-01
4.940988197639528123e-01	6.104775133653751462e-01
4.960992198439688194e-01	6.122065627534533094e-01
4.980996199239847710e-01	6.139335218075853140e-01
5.001000200040007782e-01	6.156584014346484501e-01
5.021004200840167853e-01	6.173812124412356717e-01
5.041008201640327924e-01	6.191019655349743189e-01
5.061012202440487995e-01	6.208206713258205278e-01
5.081016203240648066e-01	6.225373403273326556e-01
5.101020204040808137e-01	6.242519829579232793e-01
5.121024204840968208e-01	6.259646095420894341e-01
5.141028205641128279e-01	6.276752303116225340e-01
5.161032206441288350e-01	6.293838554067983093e-01
5.181036207241448421e-01	6.310904948775467593e-01
5.201040208041608492e-01	6.327951586846021215e-01
5.221044208841768564e-01	6.344978567006346326e-01
5.241048209641928635e-01	6.361985987113637497e-01
5.261052210442088706e-01	6.378973944166520527e-01
5.281056211242248777e-01	6.395942534315819383e-01
5.301060212042408848e-01	6.412891852875156617e-01
5.321064212842568919e-01	6.429821994331361701e-01
5.341068213642728990e-01	6.446733052354730598e-01
5.361072214442889061e-01	6.463625119809108810e-01
5.381076215243049132e-01	6.480498288761814552e-01
5.401080216043209203e-01	6.497352650493409820e-01
5.421084216843368164e-01	6.514188295507306048e-01
5.441088217643528235e-01	6.531005313539226531e-01
5.461092218443688306e-01	6.547803793566513431e-01
5.481096219243848378e-01	6.564583823817287112e-01
5.501100220044008449e-01	6.581345491779468926e-01
5.521104220844168520e-01	6.598088884209657445e-01
5.541108221644328591e-01	6.614814087141870358e-01
5.561112222444488662e-01	6.631521185896140924e-01
5.581116223244648733e-01	6.648210265086996751e-01
5.601120224044808804e-01	6.664881408631797566e-01
5.621124224844968875e-01	6.681534699758943097e-01
5.641128225645128946e-01	6.698170221015968817e-01
5.661132226445289017e-01	6.714788054277500695e-01
5.681136227245449088e-01	6.731388280753100029e-01
5.701140228045609160e-01	6.747970980994992818e-01
5.721144228845769231e-01	6.764536234905669243e-01
5.741148229645929302e-01	6.781084121745379889e-01
5.761152230446089373e-01	6.797614720139519839e-01
5.781156231246249444e-01	6.814128108085892865e-01
5.801160232046409515e-01	6.830624362961880136e-01
5.821164232846569586e-01	6.847103561531493465e-01
5.841168233646729657e-01	6.863565779952326418e-01
5.861172234446889728e-01	6.880011093782408826e-01
5.881176235247049799e-01	6.896439577986949176e-01
5.901180236047209871e-01	6.912851306944991503e-01
5.921184236847369942e-01	6.929246354455969037e-01
5.941188237647530013e-01	6.945624793746156822e-01
5.961192238447690084e-01	6.961986697475043284e-01
5.981196239247849045e-01	6.978332137741600771e-01
6.001200240048009116e-01	6.994661186090470606e-01
6.021204240848169187e-01	7.010973913518053768e-01
6.041208241648329258e-01	7.027270390478524975e-01
6.061212242448489329e-01	7.043550686889746837e-01
6.081216243248649400e-01	7.059814872139116293e-01
6.101220244048809471e-01	7.076063015089312236e-01
6.121224244848969542e-01	7.092295184083975412e-01
6.141228245649129613e-01	7.108511446953303947e-01
6.161232246449289685e-01	7.124711871019563381e-01
6.181236247249449756e-01	7.140896523102533422e-01
6.201240248049609827e-01	7.157065469524868107e-01
6.221244248849769898e-01	7.173218776117383788e-01
6.241248249649929969e-01	7.189356508224280518e-01
6.261252250450090040e-01	7.205478730708280155e-01
6.281256251250250111e-01	7.221585507955706751e-01
6.301260252050410182e-01	7.237676903881484769e-01
6.321264252850570253e-01	7.253752981934080690e-01
6.341268253650730324e-01	7.269813805100368009e-01
6.361272254450890395e-01	7.285859435910432280e-01
6.381276255251050467e-01	7.301889936442308437e-01
6.401280256051210538e-01	7.317905368326653726e-01
6.421284256851370609e-01	7.333905792751365116e-01
6.441288257651530680e-01	7.349891270466117899e-01
6.461292258451690751e-01	7.365861861786865417e-01
6.481296259251850822e-01	7.381817626600264415e-01
6.501300260052010893e-01	7.397758624368042657e-01
6.521304260852170964e-01	7.413684914131316583e-01
6.541308261652331035e-01	7.429596554514841245e-01
6.561312262452489996e-01	7.445493603731216936e-01
6.581316263252650067e-01	7.461376119585029221e-01
6.601320264052810138e-01	7.477244159476941210e-01
6.621324264852970209e-01	7.493097780407731445e-01
6.641328265653130281e-01	7.508937038982276269e-01
6.661332266453290352e-01	7.524761991413487783e-01
6.681336267253450423e-01	7.540572693526192971e-01
6.701340268053610494e-01	7.556369200760966187e-01
6.721344268853770565e-01	7.572151568177915015e-01
6.741348269653930636e-01	7.587919850460413951e-01
6.761352270454090707e-01	7.603674101918791450e-01
6.781356271254250778e-01	7.619414376493971464e-01
6.801360272054410849e-01	7.635140727761068336e-01
6.821364272854570920e-01	7.650853208932932858e-01
6.841368273654730991e-01	7.666551872863660577e-01
6.861372274454891063e-01	7.682236772052049023e-01
6.881376275255051134e-01	7.697907958645013871e-01
6.901380276055211205e-01	7.713565484440968456e-01
6.921384276855371276e-01	7.729209400893147786e-01
6.941388277655531347e-01	7.744839759112907007e-01
6.961392278455691418e-01	7.760456609872965483e-01
6.981396279255851489e-01	7.776060003610621996e-01
7.001400280056011560e-01	7.791649990430917772e-01
7.021404280856171631e-01	7.807226620109776194e-01
7.041408281656331702e-01	7.822789942097089222e-01
7.061412282456491774e-01	7.838340005519776055e-01
7.081416283256651845e-01	7.853876859184800718e-01
7.101420284056811916e-01	7.869400551582150793e-01
7.121424284856970877e-01	7.884911130887787278e-01
7.141428285657130948e-01	7.900408644966552263e-01
7.161432286457291019e-01	7.915893141375041075e-01
7.181436287257451090e-01	7.931364667364445564e-01
7.201440288057611161e-01	7.946823269883359631e-01
7.221444288857771232e-01	7.962268995580551456e-01
7.241448289657931303e-01	7.977701890807704643e-01
7.261452290458091374e-01	7.993122001622122719e-01
7.281456291258251445e-01	8.008529373789404771e-01
7.301460292058411516e-01	8.023924052786091110e-01
7.321464292858571588e-01	8.039306083802274516e-01
7.341468293658731659e-01	8.054675511744180394e-01
7.361472294458891730e-01	8.070032381236720287e-01
7.381476295259051801e-01	8.085376736626013194e-01
7.401480296059211872e-01	8.100708621981876911e-01
7.421484296859371943e-01	8.116028081100291613e-01
7.441488297659532014e-01	8.131335157505833466e-01
7.461492298459692085e-01	8.146629894454084919e-01
7.481496299259852156e-01	8.161912334934011692e-01
7.501500300060012227e-01	8.177182521670309789e-01
7.521504300860172298e-01	8.192440497125740295e-01
7.541508301660332370e-01	8.207686303503416436e-01
7.561512302460492441e-01	8.222919982749082868e-01
7.581516303260652512e-01	8.238141576553358325e-01
7.601520304060812583e-01	8.253351126353958289e-01
7.621524304860972654e-01	8.268548673337886568e-01
7.641528305661132725e-01	8.283734258443612442e-01
7.661532306461292796e-01	8.298907922363208955e-01
7.681536307261451757e-01	8.314069705544481215e-01
7.701540308061611828e-01	8.329219648193063597e-01
7.721544308861771899e-01	8.344357790274491427e-01
7.741548309661931970e-01	8.359484171516257112e-01
7.761552310462092041e-01	8.374598831409835187e-01
7.781556311262252112e-01	8.389701809212692929e-01
7.801560312062412184e-01	8.404793143950273215e-01
7.821564312862572255e-01	8.419872874417954067e-01
7.841568313662732326e-01	8.434941039182993761e-01
7.861572314462892397e-01	8.449997676586450401e-01
7.881576315263052468e-01	8.465042824745075967e-01
7.901580316063212539e-01	8.480076521553199242e-01
7.921584316863372610e-01	8.495098804684582117e-01
7.941588317663532681e-01	8.510109711594256998e-01
7.961592318463692752e-01	8.525109279520339811e-01
7.981596319263852823e-01	8.540097545485836328e-01
8.001600320064012895e-01	8.555074546300414084e-01
8.021604320864172966e-01	8.570040318562163195e-01
8.041608321664333037e-01	8.584994898659339402e-01
8.061612322464493108e-01	8.599938322772080479e-01
8.081616323264653179e-01	8.614870626874118198e-01
8.101620324064813250e-01	8.629791846734454763e-01
8.121624324864973321e-01	8.644702017919035919e-01
8.141628325665133392e-01	8.659601175792398520e-01
8.161632326465293463e-01	8.674489355519305889e-01
8.181636327265453534e-01	8.689366592066358752e-01
8.201640328065613605e-01	8.704232920203595070e-01
8.221644328865773677e-01	8.719088374506074324e-01
8.241648329665933748e-01	8.733932989355440712e-01
8.261652330466092709e-01	8.748766798941467471e-01
8.281656331266252780e-01	8.763589837263597859e-01
8.301660332066412851e-01	8.778402138132455068e-01
8.321664332866572922e-01	8.793203735171345459e-01
8.341668333666732993e-01	8.807994661817744042e-01
8.361672334466893064e-01	8.822774951324763304e-01
8.381676335267053135e-01	8.837544636762612038e-01
8.401680336067213206e-01	8.852303751020028644e-01
8.421684336867373277e-01	8.867052326805713314e-01
8.441688337667533348e-01	8.881790396649733577e-01
8.461692338467693419e-01	8.896517992904926508e-01
8.481696339267853491e-01	8.911235147748273189e-01
8.501700340068013562e-01	8.925941893182273157e-01
8.521704340868173633e-01	8.940638261036296663e-01
8.541708341668333704e-01	8.955324282967923599e-01
8.561712342468493775e-01	8.969999990464274653e-01
8.581716343268653846e-01	8.984665414843322484e-01
8.601720344068813917e-01	8.999320587255190684e-01
8.621724344868973988e-01	9.013965538683446077e-01
8.641728345669134059e-01	9.028600299946369923e-01
8.661732346469294130e-01	9.043224901698221352e-01
8.681736347269454201e-01	9.057839374430486368e-01
8.701740348069614273e-01	9.072443748473116854e-01
8.721744348869774344e-01	9.087038053995752929e-01
8.741748349669934415e-01	9.101622321008937533e-01
8.761752350470094486e-01	9.116196579365317687e-01
8.781756351270254557e-01	9.130760858760834653e-01
8.801760352070414628e-01	9.145315188735895218e-01
8.821764352870573589e-01	9.159859598676548531e-01
8.841768353670733660e-01	9.174394117815631855e-01
8.861772354470893731e-01	9.188918775233917424e-01
8.881776355271053802e-01	9.203433599861244874e-01
8.901780356071213873e-01	9.217938620477641454e-01
8.921784356871373944e-01	9.232433865714434473e-01
8.941788357671534015e-01	9.246919364055349311e-01
8.961792358471694087e-01	9.261395143837601873e-01
8.981796359271854158e-01	9.275861233252971072e-01
9.001800360072014229e-01	9.290317660348875739e-01
9.021804360872174300e-01	9.304764453029424898e-01
9.041808361672334371e-01	9.319201639056474695e-01
9.061812362472494442e-01	9.333629246050655359e-01
9.081816363272654513e-01	9.348047301492411476e-01
9.101820364072814584e-01	9.362455832723012294e-01
9.121824364872974655e-01	9.376854866945565359e-01
9.141828365673134726e-01	9.391244431226012379e-01
9.161832366473294798e-01	9.405624552494122881e-01
9.181836367273454869e-01	9.419995257544474532e-01
9.201840368073614940e-01	9.434356573037420146e-01
9.221844368873775011e-01	9.448708525500056910e-01
9.241848369673935082e-01	9.463051141327176730e-01
9.261852370474095153e-01	9.477384446782211036e-01
9.281856371274255224e-01	9.491708467998165588e-01
9.301860372074415295e-01	9.506023230978550842e-01
9.321864372874575366e-01	9.520328761598298994e-01
9.341868373674735437e-01	9.534625085604672146e-01
9.361872374474895508e-01	9.548912228618168241e-01
9.381876375275055580e-01	9.563190216133412580e-01
9.401880376075214540e-01	9.577459073520040445e-01
9.421884376875374612e-01	9.591718826023580835e-01
9.441888377675534683e-01	9.605969498766321335e-01
9.461892378475694754e-01	9.620211116748168534e-01
9.481896379275854825e-01	9.634443704847502898e-01
9.501900380076014896e-01	9.648667287822028094e-01
9.521904380876174967e-01	9.662881890309602539e-01
9.541908381676335038e-01	9.677087536829076519e-01
9.561912382476495109e-01	9.691284251781109305e-01
9.581916383276655180e-01	9.705472059448990718e-01
9.601920384076815251e-01	9.719650983999442717e-01
9.621924384876975322e-01	9.733821049483428745e-01
9.641928385677135394e-01	9.747982279836938657e-01
9.661932386477295465e-01	9.762134698881784756e-01
9.681936387277455536e-01	9.776278330326373389e-01
9.701940388077615607e-01	9.790413197766483222e-01
9.721944388877775678e-01	9.804539324686031287e-01
9.741948389677935749e-01	9.818656734457827939e-01
9.761952390478095820e-01	9.832765450344334024e-01
9.781956391278255891e-01	9.846865495498404730e-01
9.801960392078415962e-01	9.860956892964030107e-01
9.821964392878576033e-01	9.875039665677066703e-01
9.841968393678736104e-01	9.889113836465965868e-01
9.861972394478896176e-01	9.903179428052490962e-01
9.881976395279056247e-01	9.917236463052435669e-01
9.901980396079216318e-01	9.931284963976327873e-01
9.921984396879376389e-01	9.945324953230131326e-01
9.941988397679536460e-01	9.959356453115945085e-01
9.961992398479695421e-01	9.973379485832687408e-01
9.981996399279855492e-01	9.987394073476786316e-01
1.000200040008001556e+00	1.000140023804284795e+00
1.002200440088017563e+00	1.001539800142433601e+00
1.004200840168033571e+00	1.002938738541423680e+00
1.006201240248049578e+00	1.004336841170571315e+00
1.008201640328065585e+00	1.005734110189276942e+00
1.010202040408081592e+00	1.007130547747088878e+00
1.012202440488097599e+00	1.008526155983769046e+00
1.014202840568113606e+00	1.009920937029355592e+00
1.016203240648129613e+00	1.011314893004226612e+00
1.018203640728145620e+00	1.012708026019162766e+00
1.020204040808161627e+00	1.014100338175410121e+00
1.022204440888177635e+00	1.015491831564740766e+00
1.024204840968193642e+00	1.016882508269514762e+00
1.026205241048209649e+00	1.018272370362740542e+00
1.028205641128225656e+00	1.019661419908134858e+00
1.030206041208241663e+00	1.021049658960182738e+00
1.032206441288257670e+00	1.022437089564196766e+00
1.034206841368273677e+00	1.023823713756375042e+00
1.036207241448289684e+00	1.025209533563859798e+00
1.038207641528305691e+00	1.026594551004795353e+00
1.040208041608321698e+00	1.027978768088384731e+00
1.042208441688337706e+00	1.029362186814946512e+00
1.044208841768353713e+00	1.030744809175971666e+00
1.046209241848369720e+00	1.032126637154178406e+00
1.048209641928385727e+00	1.033507672723568582e+00
1.050210042008401734e+00	1.034887917849481420e+00
1.052210442088417741e+00	1.036267374488648585e+00
1.054210842168433748e+00	1.037646044589248806e+00
1.056211242248449755e+00	1.039023930090959835e+00
1.058211642328465762e+00	1.040401032925012847e+00
1.060212042408481770e+00	1.041777355014245066e+00
1.062212442488497777e+00	1.043152898273151052e+00
1.064212842568513784e+00	1.044527664607935558e+00
1.066213242648529791e+00	1.045901655916564588e+00
1.068213642728545798e+00	1.047274874088815810e+00
1.070214042808561805e+00	1.048647321006330291e+00
1.072214442888577812e+00	1.050018998542661564e+00
1.074214842968593819e+00	1.051389908563326481e+00
1.076215243048609826e+00	1.052760052925853396e+00
1.078215643128625834e+00	1.054129433479832123e+00
1.080216043208641841e+00	1.055498052066962122e+00
1.082216443288657626e+00	1.056865910521100238e+00
1.084216843368673633e+00	1.058233010668309992e+00
1.086217243448689640e+00	1.059599354326907550e+00
1.088217643528705647e+00	1.060964943307508790e+00
1.090218043608721654e+00	1.062329779413077491e+00
1.092218443688737661e+00	1.063693864438969960e+00
1.094218843768753668e+00	1.065057200172982110e+00
1.096219243848769676e+00	1.066419788395394086e+00
1.098219643928785683e+00	1.067781630879016896e+00
1.100220044008801690e+00	1.069142729389236157e+00
1.102220444088817697e+00	1.070503085684056499e+00
1.104220844168833704e+00	1.071862701514146865e+00
1.106221244248849711e+00	1.073221578622883587e+00
1.108221644328865718e+00	1.074579718746393686e+00
1.110222044408881725e+00	1.075937123613598612e+00
1.112222444488897732e+00	1.077293794946257099e+00
1.114222844568913739e+00	1.078649734459006693e+00
1.116223244648929747e+00	1.080004943859407485e+00
1.118223644728945754e+00	1.081359424847982309e+00
1.120224044808961761e+00	1.082713179118259816e+00
1.122224444888977768e+00	1.084066208356814665e+00
1.124224844968993775e+00	1.085418514243308374e+00
1.126225245049009782e+00	1.086770098450530853e+00
1.128225645129025789e+00	1.088120962644439249e+00
1.130226045209041796e+00	1.089471108484199480e+00
1.132226445289057803e+00	1.090820537622224640e+00
1.134226845369073811e+00	1.092169251704215194e+00
1.136227245449089818e+00	1.093517252369197168e+00
1.138227645529105825e+00	1.094864541249561896e+00
1.140228045609121832e+00	1.096211119971103987e+00
1.142228445689137839e+00	1.097556990153059298e+00
1.144228845769153846e+00	1.098902153408143345e+00
1.146229245849169853e+00	1.100246611342588166e+00
1.148229645929185860e+00	1.101590365556180728e+00
1.150230046009201867e+00	1.102933417642298908e+00
1.152230446089217875e+00	1.104275769187949230e+00
1.154230846169233882e+00	1.105617421773802178e+00
1.156231246249249889e+00	1.106958376974229497e+00
1.158231646329265896e+00	1.108298636357339939e+00
1.160232046409281903e+00	1.109638201485014353e+00
1.162232446489297910e+00	1.110977073912941648e+00
1.164232846569313917e+00	1.112315255190654106e+00
1.166233246649329924e+00	1.113652746861561349e+00
1.168233646729345931e+00	1.114989550462986312e+00
1.170234046809361939e+00	1.116325667526198773e+00
1.172234446889377946e+00	1.117661099576449324e+00
1.174234846969393953e+00	1.118995848133003790e+00
1.176235247049409960e+00	1.120329914709176977e+00
1.178235647129425967e+00	1.121663300812365316e+00
1.180236047209441974e+00	1.122996007944080832e+00
1.182236447289457981e+00	1.124328037599983343e+00
1.184236847369473988e+00	1.125659391269913989e+00
1.186237247449489995e+00	1.126990070437926317e+00
1.188237647529506003e+00	1.128320076582319809e+00
1.190238047609522010e+00	1.129649411175671636e+00
1.192238447689538017e+00	1.130978075684867523e+00
1.194238847769554024e+00	1.132306071571133943e+00
1.196239247849569809e+00	1.133633400290069426e+00
1.198239647929585816e+00	1.134960063291675203e+00
1.200240048009601823e+00	1.136286062020386511e+00
1.202240448089617830e+00	1.137611397915103018e+00
1.204240848169633837e+00	1.138936072409218792e+00
1.206241248249649844e+00	1.140260086930653172e+00
1.208241648329665852e+00	1.141583442901880074e+00
1.210242048409681859e+00	1.142906141739958414e+00
1.212242448489697866e+00	1.144228184856561192e+00
1.214242848569713873e+00	1.145549573658004583e+00
1.216243248649729880e+00	1.146870309545277467e+00
1.218243648729745887e+00	1.148190393914070517e+00
1.220244048809761894e+00	1.149509828154804403e+00
1.222244448889777901e+00	1.150828613652658650e+00
1.224244848969793908e+00	1.152146751787599399e+00
1.226245249049809916e+00	1.153464243934408495e+00
1.228245649129825923e+00	1.154781091462710352e+00
1.230246049209841930e+00	1.156097295737000152e+00
1.232246449289857937e+00	1.157412858116671606e+00
1.234246849369873944e+00	1.158727779956043813e+00
1.236247249449889951e+00	1.160042062604388580e+00
1.238247649529905958e+00	1.161355707405957283e+00
1.240248049609921965e+00	1.162668715700007960e+00
1.242248449689937972e+00	1.163981088820831289e+00
1.244248849769953980e+00	1.165292828097777678e+00
1.246249249849969987e+00	1.166603934855282576e+00
1.248249649929985994e+00	1.167914410412893789e+00
1.250250050010002001e+00	1.169224256085296121e+00
1.252250450090018008e+00	1.170533473182337358e+00
1.254250850170034015e+00	1.171842063009054025e+00
1.256251250250050022e+00	1.173150026865696915e+00
1.258251650330066029e+00	1.174457366047755302e+00
1.260252050410082036e+00	1.175764081845982911e+00
1.262252450490098044e+00	1.177070175546422348e+00
1.264252850570114051e+00	1.178375648430429079e+00
1.266253250650130058e+00	1.179680501774697410e+00
1.268253650730146065e+00	1.180984736851283357e+00
1.270254050810162072e+00	1.182288354927629070e+00
1.272254450890178079e+00	1.183591357266587707e+00
1.274254850970194086e+00	1.184893745126446074e+00
1.276255251050210093e+00	1.186195519760949058e+00
1.278255651130226100e+00	1.187496682419322269e+00
1.280256051210242108e+00	1.188797234346296916e+00
1.282256451290258115e+00	1.190097176782131339e+00
1.284256851370274122e+00	1.191396510962634547e+00
1.286257251450290129e+00	1.192695238119189760e+00
1.288257651530306136e+00	1.193993359478776162e+00
1.290258051610322143e+00	1.195290876263991997e+00
1.292258451690338150e+00	1.196587789693076775e+00
1.294258851770354157e+00	1.197884100979934141e+00
1.296259251850370164e+00	1.199179811334152745e+00
1.298259651930386172e+00	1.200474921961029340e+00
1.300260052010402179e+00	1.201769434061590314e+00
1.302260452090418186e+00	1.203063348832612567e+00
1.304260852170434193e+00	1.204356667466646824e+00
1.306261252250450200e+00	1.205649391152036731e+00
1.308261652330466207e+00	1.206941521072942169e+00
1.310262052410481992e+00	1.208233058409358796e+00
1.312262452490497999e+00	1.209524004337140912e+00
1.314262852570514006e+00	1.210814360028019676e+00
1.316263252650530013e+00	1.212104126649625746e+00
1.318263652730546021e+00	1.213393305365509933e+00
1.320264052810562028e+00	1.214681897335162297e+00
1.322264452890578035e+00	1.215969903714033240e+00
1.324264852970594042e+00	1.217257325653553712e+00
1.326265253050610049e+00	1.218544164301155419e+00
1.328265653130626056e+00	1.219830420800289916e+00
1.330266053210642063e+00	1.221116096290449038e+00
1.332266453290658070e+00	1.222401191907184881e+00
1.334266853370674077e+00	1.223685708782128234e+00
1.336267253450690085e+00	1.224969648043008785e+00
1.338267653530706092e+00	1.226253010813674216e+00
1.340268053610722099e+00	1.227535798214109297e+00
1.342268453690738106e+00	1.228818011360455209e+00
1.344268853770754113e+00	1.230099651365027524e+00
1.346269253850770120e+00	1.231380719336336416e+00
1.348269653930786127e+00	1.232661216379103752e+00
1.350270054010802134e+00	1.233941143594283085e+00
1.352270454090818141e+00	1.235220502079076965e+00
1.354270854170834149e+00	1.236499292926955818e+00
1.356271254250850156e+00	1.237777517227676150e+00
1.358271654330866163e+00	1.239055176067298092e+00
1.360272054410882170e+00	1.240332270528203829e+00
1.362272454490898177e+00	1.241608801689116026e+00
1.364272854570914184e+00	1.242884770625113822e+00
1.366273254650930191e+00	1.244160178407652140e+00
1.368273654730946198e+00	1.245435026104578791e+00
1.370274054810962205e+00	1.246709314780150901e+00
1.372274454890978213e+00	1.247983045495053567e+00
1.374274854970994220e+00	1.249256219306416282e+00
1.376275255051010227e+00	1.250528837267829818e+00
1.378275655131026234e+00	1.251800900429364427e+00
1.380276055211042241e+00	1.253072409837584500e+00
1.382276455291058248e+00	1.254343366535567883e+00
1.384276855371074255e+00	1.255613771562920533e+00
1.386277255451090262e+00	1.256883625955793837e+00
1.388277655531106269e+00	1.258152930746901710e+00
1.390278055611122277e+00	1.259421686965535248e+00
1.392278455691138284e+00	1.260689895637580715e+00
1.394278855771154291e+00	1.261957557785534867e+00
1.396279255851170298e+00	1.263224674428520933e+00
1.398279655931186305e+00	1.264491246582304829e+00
1.400280056011202312e+00	1.265757275259310477e+00
1.402280456091218319e+00	1.267022761468636682e+00
1.404280856171234326e+00	1.268287706216071786e+00
1.406281256251250333e+00	1.269552110504109210e+00
1.408281656331266340e+00	1.270815975331963443e+00
1.410282056411282348e+00	1.272079301695585585e+00
1.412282456491298355e+00	1.273342090587677333e+00
1.414282856571314362e+00	1.274604342997707862e+00
1.416283256651330369e+00	1.275866059911927808e+00
1.418283656731346376e+00	1.277127242313384370e+00
1.420284056811362383e+00	1.278387891181936631e+00
1.422284456891378390e+00	1.279648007494270434e+00
1.424284856971394175e+00	1.280907592223912150e+00
1.426285257051410182e+00	1.282166646341244443e+00
1.428285657131426190e+00	1.283425170813520255e+00
1.430286057211442197e+00	1.284683166604877469e+00
1.432286457291458204e+00	1.285940634676353111e+00
1.434286857371474211e+00	1.287197575985897791e+00
1.436287257451490218e+00	1.288453991488389461e+00
1.438287657531506225e+00	1.289709882135648522e+00
1.440288057611522232e+00	1.290965248876450699e+00
1.442288457691538239e+00	1.292220092656542141e+00
1.444288857771554246e+00	1.293474414418651852e+00
1.446289257851570254e+00	1.294728215102507241e+00
1.448289657931586261e+00	1.295981495644845882e+00
1.450290058011602268e+00	1.297234256979431066e+00
1.452290458091618275e+00	1.298486500037063784e+00
1.454290858171634282e+00	1.299738225745596942e+00
1.456291258251650289e+00	1.300989435029949126e+00
1.458291658331666296e+00	1.302240128812116593e+00
1.460292058411682303e+00	1.303490308011187926e+00
1.462292458491698310e+00	1.304739973543356024e+00
1.464292858571714318e+00	1.305989126321932092e+00
1.466293258651730325e+00	1.307237767257358074e+00
1.468293658731746332e+00	1.308485897257219532e+00
1.470294058811762339e+00	1.309733517226259192e+00
1.472294458891778346e+00	1.310980628066388709e+00
1.474294858971794353e+00	1.312227230676701994e+00
1.476295259051810360e+00	1.313473325953487869e+00
1.478295659131826367e+00	1.314718914790241833e+00
1.480296059211842374e+00	1.315963998077679609e+00
1.482296459291858381e+00	1.317208576703749134e+00
1.484296859371874389e+00	1.318452651553642330e+00
1.486297259451890396e+00	1.319696223509807975e+00
1.488297659531906403e+00	1.320939293451964147e+00
1.490298059611922410e+00	1.322181862257109319e+00
1.492298459691938417e+00	1.323423930799535242e+00
1.494298859771954424e+00	1.324665499950838932e+00
1.496299259851970431e+00	1.325906570579933552e+00
1.498299659931986438e+00	1.327147143553061959e+00
1.500300060012002445e+00	1.328387219733806912e+00
1.502300460092018453e+00	1.329626799983103291e+00
1.504300860172034460e+00	1.330865885159250306e+00
1.506301260252050467e+00	1.332104476117922376e+00
1.508301660332066474e+00	1.333342573712180457e+00
1.510302060412082481e+00	1.334580178792484473e+00
1.512302460492098488e+00	1.335817292206703533e+00
1.514302860572114495e+00	1.337053914800127918e+00
1.516303260652130502e+00	1.338290047415480188e+00
1.518303660732146509e+00	1.339525690892926724e+00
1.520304060812162517e+00	1.340760846070087497e+00
1.522304460892178524e+00	1.341995513782049176e+00
1.524304860972194531e+00	1.343229694861374224e+00
1.526305261052210538e+00	1.344463390138112668e+00
1.528305661132226545e+00	1.345696600439813428e+00
1.530306061212242552e+00	1.346929326591534304e+00
1.532306461292258559e+00	1.348161569415852856e+00
1.534306861372274566e+00	1.349393329732877289e+00
1.536307261452290351e+00	1.350624608360257106e+00
1.538307661532306359e+00	1.351855406113193991e+00
1.540308061612322366e+00	1.353085723804451357e+00
1.542308461692338373e+00	1.354315562244365223e+00
1.544308861772354380e+00	1.355544922240855543e+00
1.546309261852370387e+00	1.356773804599434863e+00
1.548309661932386394e+00	1.358002210123219866e+00
1.550310062012402401e+00	1.359230139612941146e+00
1.552310462092418408e+00	1.360457593866953641e+00
1.554310862172434415e+00	1.361684573681245736e+00
1.556311262252450422e+00	1.362911079849451035e+00
1.558311662332466430e+00	1.364137113162856352e+00
1.560312062412482437e+00	1.365362674410413701e+00
1.562312462492498444e+00	1.366587764378748293e+00
1.564312862572514451e+00	1.367812383852169633e+00
1.566313262652530458e+00	1.369036533612680850e+00
1.568313662732546465e+00	1.370260214439988466e+00
1.570314062812562472e+00	1.371483427111511944e+00
1.572314462892578479e+00	1.372706172402393232e+00
1.574314862972594486e+00	1.373928451085506985e+00
1.576315263052610494e+00	1.375150263931468997e+00
1.578315663132626501e+00	1.376371611708646414e+00
1.580316063212642508e+00	1.377592495183167287e+00
1.582316463292658515e+00	1.378812915118929006e+00
1.584316863372674522e+00	1.380032872277608735e+00
1.586317263452690529e+00	1.381252367418671856e+00
1.588317663532706536e+00	1.382471401299381286e+00
1.590318063612722543e+00	1.383689974674807255e+00
1.592318463692738550e+00	1.384908088297835294e+00
1.594318863772754558e+00	1.386125742919176229e+00
1.596319263852770565e+00	1.387342939287375065e+00
1.598319663932786572e+00	1.388559678148819421e+00
1.600320064012802579e+00	1.389775960247749076e+00
1.602320464092818586e+00	1.390991786326264190e+00
1.604320864172834593e+00	1.392207157124334627e+00
1.606321264252850600e+00	1.393422073379808612e+00
1.608321664332866607e+00	1.394636535828420953e+00
1.610322064412882614e+00	1.395850545203803028e+00
1.612322464492898622e+00	1.397064102237489447e+00
1.614322864572914629e+00	1.398277207658928489e+00
1.616323264652930636e+00	1.399489862195489431e+00
1.618323664732946643e+00	1.400702066572471649e+00
1.620324064812962650e+00	1.401913821513112834e+00
1.622324464892978657e+00	1.403125127738597211e+00
1.624324864972994664e+00	1.404335985968064415e+00
1.626325265053010671e+00	1.405546396918617047e+00
1.628325665133026678e+00	1.406756361305330216e+00
1.630326065213042686e+00	1.407965879841257761e+00
1.632326465293058693e+00	1.409174953237442685e+00
1.634326865373074700e+00	1.410383582202923369e+00
1.636327265453090707e+00	1.411591767444742906e+00
1.638327665533106714e+00	1.412799509667956865e+00
1.640328065613122721e+00	1.414006809575640622e+00
1.642328465693138728e+00	1.415213667868898462e+00
1.644328865773154735e+00	1.416420085246870686e+00
1.646329265853170742e+00	1.417626062406741383e+00
1.648329665933186750e+00	1.418831600043747088e+00
1.650330066013202535e+00	1.420036698851183887e+00
1.652330466093218542e+00	1.421241359520415637e+00
1.654330866173234549e+00	1.422445582740881065e+00
1.656331266253250556e+00	1.423649369200101766e+00
1.658331666333266563e+00	1.424852719583690419e+00
1.660332066413282570e+00	1.426055634575357667e+00
1.662332466493298577e+00	1.427258114856919446e+00
1.664332866573314584e+00	1.428460161108305204e+00
1.666333266653330591e+00	1.429661774007565445e+00
1.668333666733346599e+00	1.430862954230878614e+00
1.670334066813362606e+00	1.432063702452558207e+00
1.672334466893378613e+00	1.433264019345061646e+00
1.674334866973394620e+00	1.434463905578995835e+00
1.676335267053410627e+00	1.435663361823125594e+00
1.678335667133426634e+00	1.436862388744380548e+00
1.680336067213442641e+00	1.438060987007862002e+00
1.682336467293458648e+00	1.439259157276851164e+00
1.684336867373474655e+00	1.440456900212814917e+00
1.686337267453490663e+00	1.441654216475413808e+00
1.688337667533506670e+00	1.442851106722509158e+00
1.690338067613522677e+00	1.444047571610169722e+00
1.692338467693538684e+00	1.445243611792678573e+00
1.694338867773554691e+00	1.446439227922540871e+00
1.696339267853570698e+00	1.447634420650489417e+00
1.698339667933586705e+00	1.448829190625493313e+00
1.700340068013602712e+00	1.450023538494762843e+00
1.702340468093618719e+00	1.451217464903758581e+00
1.704340868173634727e+00	1.452410970496195608e+00
1.706341268253650734e+00	1.453604055914052395e+00
1.708341668333666741e+00	1.454796721797576353e+00
1.710342068413682748e+00	1.455988968785291382e+00
1.712342468493698755e+00	1.457180797514003423e+00
1.714342868573714762e+00	1.458372208618807786e+00
1.716343268653730769e+00	1.459563202733095810e+00
1.718343668733746776e+00	1.460753780488561304e+00
1.720344068813762783e+00	1.461943942515206762e+00
1.722344468893778791e+00	1.463133689441349805e+00
1.724344868973794798e+00	1.464323021893630949e+00
1.726345269053810805e+00	1.465511940497017607e+00
1.728345669133826812e+00	1.466700445874813186e+00
1.730346069213842819e+00	1.467888538648661090e+00
1.732346469293858826e+00	1.469076219438552489e+00
1.734346869373874833e+00	1.470263488862832313e+00
1.736347269453890840e+00	1.471450347538205472e+00
1.738347669533906847e+00	1.472636796079742849e+00
1.740348069613922855e+00	1.473822835100887296e+00
1.742348469693938862e+00	1.475008465213461184e+00
1.744348869773954869e+00	1.476193687027670620e+00
1.746349269853970876e+00	1.477378501152113000e+00
1.748349669933986883e+00	1.478562908193782333e+00
1.750350070014002890e+00	1.479746908758075685e+00
1.752350470094018897e+00	1.480930503448799396e+00
1.754350870174034904e+00	1.482113692868173960e+00
1.756351270254050911e+00	1.483296477616841358e+00
1.758351670334066918e+00	1.484478858293870163e+00
1.760352070414082926e+00	1.485660835496761978e+00
1.762352470494098933e+00	1.486842409821456545e+00
1.764352870574114718e+00	1.488023581862338407e+00
1.766353270654130725e+00	1.489204352212242677e+00
1.768353670734146732e+00	1.490384721462459705e+00
1.770354070814162739e+00	1.491564690202742405e+00
1.772354470894178746e+00	1.492744259021310915e+00
1.774354870974194753e+00	1.493923428504858597e+00
1.776355271054210760e+00	1.495102199238558249e+00
1.778355671134226768e+00	1.496280571806066551e+00
1.780356071214242775e+00	1.497458546789531164e+00
1.782356471294258782e+00	1.498636124769594957e+00
1.784356871374274789e+00	1.499813306325402440e+00
1.786357271454290796e+00	1.500990092034605095e+00
1.788357671534306803e+00	1.502166482473366926e+00
1.790358071614322810e+00	1.503342478216369793e+00
1.792358471694338817e+00	1.504518079836818734e+00
1.794358871774354824e+00	1.505693287906448186e+00
1.796359271854370832e+00	1.506868102995526426e+00
1.798359671934386839e+00	1.508042525672861123e+00
1.800360072014402846e+00	1.509216556505805773e+00
1.802360472094418853e+00	1.510390196060263701e+00
1.804360872174434860e+00	1.511563444900693609e+00
1.806361272254450867e+00	1.512736303590115572e+00
1.808361672334466874e+00	1.513908772690115700e+00
1.810362072414482881e+00	1.515080852760851693e+00
1.812362472494498888e+00	1.516252544361057719e+00
1.814362872574514896e+00	1.517423848048049528e+00
1.816363272654530903e+00	1.518594764377730444e+00
1.818363672734546910e+00	1.519765293904595138e+00
1.820364072814562917e+00	1.520935437181736294e+00
1.822364472894578924e+00	1.522105194760848157e+00
1.824364872974594931e+00	1.523274567192232976e+00
1.826365273054610938e+00	1.524443555024804997e+00
1.828365673134626945e+00	1.525612158806096019e+00
1.830366073214642952e+00	1.526780379082260275e+00
1.832366473294658960e+00	1.527948216398079317e+00
1.834366873374674967e+00	1.529115671296967127e+00
1.836367273454690974e+00	1.530282744320974553e+00
1.838367673534706981e+00	1.531449436010795084e+00
1.840368073614722988e+00	1.532615746905769072e+00
1.842368473694738995e+00	1.533781677543888833e+00
1.844368873774755002e+00	1.534947228461802649e+00
1.846369273854771009e+00	1.536112400194821426e+00
1.848369673934787016e+00	1.537277193276921805e+00
1.850370074014803023e+00	1.538441608240751046e+00
1.852370474094819031e+00	1.539605645617633245e+00
1.854370874174835038e+00	1.540769305937571998e+00
1.856371274254851045e+00	1.541932589729256620e+00
1.858371674334867052e+00	1.543095497520066139e+00
1.860372074414883059e+00	1.544258029836074408e+00
1.862372474494899066e+00	1.545420187202054318e+00
1.864372874574915073e+00	1.546581970141482021e+00
1.866373274654931080e+00	1.547743379176542700e+00
1.868373674734947087e+00	1.548904414828134346e+00
1.870374074814963095e+00	1.550065077615872200e+00
1.872374474894979102e+00	1.551225368058093856e+00
1.874374874974995109e+00	1.552385286671862596e+00
1.876375275055011116e+00	1.553544833972974049e+00
1.878375675135026901e+00	1.554704010475957743e+00
1.880376075215042908e+00	1.555862816694084660e+00
1.882376475295058915e+00	1.557021253139369232e+00
1.884376875375074922e+00	1.558179320322574446e+00
1.886377275455090929e+00	1.559337018753216730e+00
1.888377675535106937e+00	1.560494348939570175e+00
1.890378075615122944e+00	1.561651311388670305e+00
1.892378475695138951e+00	1.562807906606319186e+00
1.894378875775154958e+00	1.563964135097088759e+00
1.896379275855170965e+00	1.565119997364326387e+00
1.898379675935186972e+00	1.566275493910157746e+00
1.900380076015202979e+00	1.567430625235492370e+00
1.902380476095218986e+00	1.568585391840026544e+00
1.904380876175234993e+00	1.569739794222249074e+00
1.906381276255251001e+00	1.570893832879443952e+00
1.908381676335267008e+00	1.572047508307695463e+00
1.910382076415283015e+00	1.573200821001892180e+00
1.912382476495299022e+00	1.574353771455730522e+00
1.914382876575315029e+00	1.575506360161720076e+00
1.916383276655331036e+00	1.576658587611186046e+00
1.918383676735347043e+00	1.577810454294275244e+00
1.920384076815363050e+00	1.578961960699958089e+00
1.922384476895379057e+00	1.580113107316034382e+00
1.924384876975395064e+00	1.581263894629136413e+00
1.926385277055411072e+00	1.582414323124733180e+00
1.928385677135427079e+00	1.583564393287134608e+00
1.930386077215443086e+00	1.584714105599495104e+00
1.932386477295459093e+00	1.585863460543817327e+00
1.934386877375475100e+00	1.587012458600957299e+00
1.936387277455491107e+00	1.588161100250626623e+00
1.938387677535507114e+00	1.589309385971398036e+00
1.940388077615523121e+00	1.590457316240708296e+00
1.942388477695539128e+00	1.591604891534861732e+00
1.944388877775555136e+00	1.592752112329035130e+00
1.946389277855571143e+00	1.593898979097281288e+00
1.948389677935587150e+00	1.595045492312532120e+00
1.950390078015603157e+00	1.596191652446603104e+00
1.952390478095619164e+00	1.597337459970196827e+00
1.954390878175635171e+00	1.598482915352906986e+00
1.956391278255651178e+00	1.599628019063221940e+00
1.958391678335667185e+00	1.600772771568528041e+00
1.960392078415683192e+00	1.601917173335114297e+00
1.962392478495699200e+00	1.603061224828175479e+00
1.964392878575715207e+00	1.604204926511815232e+00
1.966393278655731214e+00	1.605348278849051180e+00
1.968393678735747221e+00	1.606491282301817147e+00
1.970394078815763228e+00	1.607633937330968044e+00
1.972394478895779235e+00	1.608776244396281863e+00
1.974394878975795242e+00	1.609918203956465232e+00
1.976395279055811249e+00	1.611059816469155637e+00
1.978395679135827256e+00	1.612201082390925189e+00
1.980396079215843264e+00	1.613342002177284407e+00
1.982396479295859271e+00	1.614482576282685988e+00
1.984396879375875278e+00	1.615622805160527919e+00
1.986397279455891285e+00	1.616762689263157027e+00
1.988397679535907292e+00	1.617902229041872753e+00
1.990398079615923299e+00	1.619041424946930263e+00
1.992398479695939084e+00	1.620180277427544002e+00
1.994398879775955091e+00	1.621318786931891687e+00
1.996399279855971098e+00	1.622456953907116750e+00
1.998399679935987105e+00	1.623594778799332561e+00
2.000400080016003113e+00	1.624732262053625531e+00
2.002400480096019120e+00	1.625869404114058225e+00
2.004400880176035127e+00	1.627006205423673801e+00
2.006401280256051134e+00	1.628142666424497786e+00
2.008401680336067141e+00	1.629278787557542518e+00
2.010402080416083148e+00	1.630414569262810476e+00
2.012402480496099155e+00	1.631550011979296944e+00
2.014402880576115162e+00	1.632685116144993787e+00
2.016403280656131169e+00	1.633819882196892559e+00
2.018403680736147177e+00	1.634954310570988500e+00
2.020404080816163184e+00	1.636088401702282091e+00
2.022404480896179191e+00	1.637222156024784159e+00
2.024404880976195198e+00	1.638355573971518098e+00
2.026405281056211205e+00	1.639488655974523201e+00
2.028405681136227212e+00	1.640621402464857770e+00
2.030406081216243219e+00	1.641753813872603329e+00
2.032406481296259226e+00	1.642885890626865963e+00
2.034406881376275233e+00	1.644017633155780977e+00
2.036407281456291241e+00	1.645149041886515784e+00
2.038407681536307248e+00	1.646280117245272567e+00
2.040408081616323255e+00	1.647410859657291393e+00
2.042408481696339262e+00	1.648541269546854204e+00
2.044408881776355269e+00	1.649671347337286820e+00
2.046409281856371276e+00	1.650801093450962709e+00
2.048409681936387283e+00	1.651930508309305656e+00
2.050410082016403290e+00	1.653059592332793537e+00
2.052410482096419297e+00	1.654188345940960314e+00
2.054410882176435305e+00	1.655316769552399592e+00
2.056411282256451312e+00	1.656444863584768390e+00
2.058411682336467319e+00	1.657572628454788477e+00
2.060412082416483326e+00	1.658700064578251032e+00
2.062412482496499333e+00	1.659827172370018200e+00
2.064412882576515340e+00	1.660953952244027532e+00
2.066413282656531347e+00	1.662080404613293760e+00
2.068413682736547354e+00	1.663206529889912133e+00
2.070414082816563361e+00	1.664332328485061518e+00
2.072414482896579369e+00	1.665457800809007072e+00
2.074414882976595376e+00	1.666582947271103565e+00
2.076415283056611383e+00	1.667707768279797387e+00
2.078415683136627390e+00	1.668832264242630536e+00
2.080416083216643397e+00	1.669956435566242625e+00
2.082416483296659404e+00	1.671080282656374649e+00
2.084416883376675411e+00	1.672203805917870545e+00
2.086417283456691418e+00	1.673327005754681407e+00
2.088417683536707425e+00	1.674449882569867265e+00
2.090418083616723433e+00	1.675572436765600637e+00
2.092418483696739440e+00	1.676694668743168526e+00
2.094418883776755447e+00	1.677816578902976197e+00
2.096419283856771454e+00	1.678938167644548951e+00
2.098419683936787461e+00	1.680059435366536125e+00
2.100420084016803468e+00	1.681180382466712420e+00
2.102420484096819475e+00	1.682301009341981457e+00
2.104420884176835482e+00	1.683421316388378663e+00
2.106421284256851489e+00	1.684541304001073714e+00
2.108421684336867497e+00	1.685660972574372973e+00
2.110422084416883504e+00	1.686780322501722607e+00
2.112422484496899511e+00	1.687899354175711464e+00
2.114422884576915518e+00	1.689018067988073080e+00
2.116423284656931525e+00	1.690136464329688781e+00
2.118423684736947532e+00	1.691254543590590353e+00
2.120424084816963539e+00	1.692372306159962481e+00
2.122424484896979546e+00	1.693489752426145634e+00
2.124424884976995553e+00	1.694606882776638734e+00
2.126425285057011560e+00	1.695723697598100932e+00
2.128425685137027568e+00	1.696840197276355822e+00
2.130426085217043575e+00	1.697956382196392555e+00
2.132426485297059582e+00	1.699072252742368727e+00
2.134426885377075589e+00	1.700187809297613928e+00
2.136427285457091596e+00	1.701303052244630853e+00
2.138427685537107603e+00	1.702417981965098859e+00
2.140428085617123610e+00	1.703532598839876400e+00
2.142428485697139617e+00	1.704646903249003254e+00
2.144428885777155624e+00	1.705760895571702962e+00
2.146429285857171632e+00	1.706874576186385495e+00
2.148429685937187639e+00	1.707987945470650581e+00
2.150430086017203646e+00	1.709101003801288376e+00
2.152430486097219653e+00	1.710213751554283457e+00
2.154430886177235660e+00	1.711326189104817264e+00
2.156431286257251667e+00	1.712438316827269214e+00
2.158431686337267674e+00	1.713550135095220917e+00
2.160432086417283681e+00	1.714661644281457065e+00
2.162432486497299244e+00	1.715772844757968985e+00
2.164432886577315251e+00	1.716883736895956858e+00
2.166433286657331259e+00	1.717994321065831498e+00
2.168433686737347266e+00	1.719104597637217235e+00
2.170434086817363273e+00	1.720214566978954140e+00
2.172434486897379280e+00	1.721324229459100907e+00
2.174434886977395287e+00	1.722433585444936632e+00
2.176435287057411294e+00	1.723542635302963255e+00
2.178435687137427301e+00	1.724651379398908224e+00
2.180436087217443308e+00	1.725759818097726495e+00
2.182436487297459315e+00	1.726867951763603415e+00
2.184436887377475323e+00	1.727975780759956059e+00
2.186437287457491330e+00	1.729083305449437002e+00
2.188437687537507337e+00	1.730190526193934764e+00
2.190438087617523344e+00	1.731297443354578247e+00
2.192438487697539351e+00	1.732404057291736965e+00
2.194438887777555358e+00	1.733510368365024812e+00
2.196439287857571365e+00	1.734616376933301618e+00
2.198439687937587372e+00	1.735722083354676037e+00
2.200440088017603379e+00	1.736827487986506435e+00
2.202440488097619387e+00	1.737932591185405107e+00
2.204440888177635394e+00	1.739037393307238721e+00
2.206441288257651401e+00	1.740141894707131875e+00
2.208441688337667408e+00	1.741246095739468425e+00
2.210442088417683415e+00	1.742349996757893926e+00
2.212442488497699422e+00	1.743453598115318304e+00
2.214442888577715429e+00	1.744556900163917401e+00
2.216443288657731436e+00	1.745659903255135648e+00
2.218443688737747443e+00	1.746762607739687834e+00
2.220444088817763451e+00	1.747865013967561332e+00
2.222444488897779458e+00	1.748967122288018983e+00
2.224444888977795465e+00	1.750068933049600428e+00
2.226445289057811472e+00	1.751170446600124331e+00
2.228445689137827479e+00	1.752271663286690595e+00
2.230446089217843486e+00	1.753372583455682809e+00
2.232446489297859493e+00	1.754473207452770467e+00
2.234446889377875500e+00	1.755573535622910075e+00
2.236447289457891507e+00	1.756673568310348488e+00
2.238447689537907515e+00	1.757773305858624013e+00
2.240448089617923522e+00	1.758872748610569303e+00
2.242448489697939529e+00	1.759971896908312905e+00
2.244448889777955536e+00	1.761070751093281705e+00
2.246449289857971543e+00	1.762169311506202263e+00
2.248449689937987550e+00	1.763267578487104137e+00
2.250450090018003557e+00	1.764365552375320334e+00
2.252450490098019564e+00	1.765463233509491303e+00
2.254450890178035571e+00	1.766560622227564714e+00
2.256451290258051579e+00	1.767657718866799232e+00
2.258451690338067586e+00	1.768754523763766073e+00
2.260452090418083593e+00	1.769851037254350556e+00
2.262452490498099600e+00	1.770947259673754548e+00
2.264452890578115607e+00	1.772043191356498237e+00
2.266453290658131614e+00	1.773138832636422579e+00
2.268453690738147621e+00	1.774234183846690627e+00
2.270454090818163628e+00	1.775329245319789528e+00
2.272454490898179635e+00	1.776424017387533416e+00
2.274454890978195643e+00	1.777518500381064293e+00
2.276455291058211650e+00	1.778612694630854252e+00
2.278455691138227657e+00	1.779706600466708144e+00
2.280456091218243664e+00	1.780800218217764019e+00
2.282456491298259671e+00	1.781893548212496903e+00
2.284456891378275678e+00	1.782986590778719238e+00
2.286457291458291685e+00	1.784079346243583331e+00
2.288457691538307692e+00	1.785171814933583789e+00
2.290458091618323699e+00	1.786263997174557971e+00
2.292458491698339706e+00	1.787355893291689757e+00
2.294458891778355714e+00	1.788447503609509770e+00
2.296459291858371721e+00	1.789538828451898489e+00
2.298459691938387728e+00	1.790629868142087133e+00
2.300460092018403735e+00	1.791720623002660107e+00
2.302460492098419742e+00	1.792811093355556995e+00
2.304460892178435749e+00	1.793901279522073899e+00
2.306461292258451756e+00	1.794991181822865434e+00
2.308461692338467763e+00	1.796080800577946945e+00
2.310462092418483770e+00	1.797170136106696070e+00
2.312462492498499778e+00	1.798259188727854063e+00
2.314462892578515785e+00	1.799347958759528687e+00
2.316463292658531792e+00	1.800436446519194877e+00
2.318463692738547799e+00	1.801524652323697406e+00
2.320464092818563806e+00	1.802612576489252438e+00
2.322464492898579813e+00	1.803700219331448862e+00
2.324464892978595820e+00	1.804787581165250954e+00
2.326465293058611827e+00	1.805874662304999267e+00
2.328465693138627834e+00	1.806961463064412854e+00
2.330466093218643842e+00	1.808047983756590815e+00
2.332466493298659849e+00	1.809134224694014748e+00
2.334466893378675856e+00	1.810220186188549407e+00
2.336467293458691863e+00	1.811305868551444931e+00
2.338467693538707870e+00	1.812391272093339056e+00
2.340468093618723877e+00	1.813476397124258233e+00
2.342468493698739884e+00	1.814561243953619396e+00
2.344468893778755891e+00	1.815645812890231969e+00
2.346469293858771898e+00	1.816730104242299415e+00
2.348469693938787906e+00	1.817814118317421013e+00
2.350470094018803913e+00	1.818897855422593191e+00
2.352470494098819920e+00	1.819981315864211746e+00
2.354470894178835927e+00	1.821064499948073401e+00
2.356471294258851934e+00	1.822147407979377576e+00
2.358471694338867941e+00	1.823230040262727059e+00
2.360472094418883948e+00	1.824312397102131333e+00
2.362472494498899955e+00	1.825394478801007248e+00
2.364472894578915962e+00	1.826476285662180343e+00
2.366473294658931970e+00	1.827557817987887523e+00
2.368473694738947977e+00	1.828639076079777714e+00
2.370474094818963984e+00	1.829720060238914314e+00
2.372474494898979991e+00	1.830800770765776520e+00
2.374474894978995998e+00	1.831881207960260216e+00
2.376475295059012005e+00	1.832961372121681087e+00
2.378475695139028012e+00	1.834041263548774836e+00
2.380476095219044019e+00	1.835120882539699405e+00
2.382476495299060026e+00	1.836200229392037198e+00
2.384476895379076034e+00	1.837279304402795077e+00
2.386477295459092041e+00	1.838358107868407476e+00
2.388477695539108048e+00	1.839436640084737284e+00
2.390478095619123611e+00	1.840514901347077403e+00
2.392478495699139618e+00	1.841592891950152744e+00
2.394478895779155625e+00	1.842670612188121115e+00
2.396479295859171632e+00	1.843748062354575667e+00
2.398479695939187639e+00	1.844825242742545557e+00
2.400480096019203646e+00	1.845902153644498167e+00
2.402480496099219653e+00	1.846978795352339775e+00
2.404480896179235661e+00	1.848055168157418882e+00
2.406481296259251668e+00	1.849131272350525323e+00
2.408481696339267675e+00	1.850207108221893826e+00
2.410482096419283682e+00	1.851282676061204668e+00
2.412482496499299689e+00	1.852357976157584796e+00
2.414482896579315696e+00	1.853433008799610482e+00
2.416483296659331703e+00	1.854507774275307774e+00
2.418483696739347710e+00	1.855582272872154270e+00
2.420484096819363717e+00	1.856656504877081337e+00
2.422484496899379725e+00	1.857730470576474113e+00
2.424484896979395732e+00	1.858804170256174837e+00
2.426485297059411739e+00	1.859877604201482626e+00
2.428485697139427746e+00	1.860950772697156141e+00
2.430486097219443753e+00	1.862023676027414254e+00
2.432486497299459760e+00	1.863096314475938486e+00
2.434486897379475767e+00	1.864168688325873013e+00
2.436487297459491774e+00	1.865240797859827548e+00
2.438487697539507781e+00	1.866312643359878232e+00
2.440488097619523788e+00	1.867384225107568740e+00
2.442488497699539796e+00	1.868455543383912287e+00
2.444488897779555803e+00	1.869526598469392509e+00
2.446489297859571810e+00	1.870597390643965685e+00
2.448489697939587817e+00	1.871667920187061185e+00
2.450490098019603824e+00	1.872738187377583463e+00
2.452490498099619831e+00	1.873808192493913394e+00
2.454490898179635838e+00	1.874877935813910046e+00
2.456491298259651845e+00	1.875947417614911350e+00
2.458491698339667852e+00	1.877016638173735652e+00
2.460492098419683860e+00	1.878085597766683934e+00
2.462492498499699867e+00	1.879154296669539814e+00
2.464492898579715874e+00	1.880222735157572433e+00
2.466493298659731881e+00	1.881290913505536455e+00
2.468493698739747888e+00	1.882358831987674730e+00
2.470494098819763895e+00	1.883426490877718518e+00
2.472494498899779902e+00	1.884493890448889708e+00
2.474494898979795909e+00	1.885561030973901264e+00
2.476495299059811916e+00	1.886627912724959888e+00
2.478495699139827924e+00	1.887694535973766019e+00
2.480496099219843931e+00	1.888760900991516278e+00
2.482496499299859938e+00	1.889827008048903911e+00
2.484496899379875945e+00	1.890892857416120787e+00
2.486497299459891952e+00	1.891958449362858508e+00
2.488497699539907959e+00	1.893023784158309297e+00
2.490498099619923966e+00	1.894088862071168222e+00
2.492498499699939973e+00	1.895153683369633857e+00
2.494498899779955980e+00	1.896218248321409838e+00
2.496499299859971988e+00	1.897282557193705976e+00
2.498499699939987995e+00	1.898346610253239586e+00
2.500500100020004002e+00	1.899410407766237041e+00
2.502500500100020009e+00	1.900473949998435108e+00
2.504500900180036016e+00	1.901537237215081610e+00
2.506501300260052023e+00	1.902600269680937650e+00
2.508501700340068030e+00	1.903663047660277829e+00
2.510502100420084037e+00	1.904725571416892693e+00
2.512502500500100044e+00	1.905787841214088729e+00
2.514502900580116052e+00	1.906849857314691032e+00
2.516503300660132059e+00	1.907911619981043527e+00
2.518503700740148066e+00	1.908973129475010300e+00
2.520504100820164073e+00	1.910034386057977374e+00
2.522504500900180080e+00	1.911095389990853821e+00
2.524504900980196087e+00	1.912156141534072651e+00
2.526505301060212094e+00	1.913216640947592362e+00
2.528505701140228101e+00	1.914276888490898054e+00
2.530506101220244108e+00	1.915336884423002761e+00
2.532506501300260116e+00	1.916396629002448782e+00
2.534506901380276123e+00	1.917456122487308567e+00
2.536507301460292130e+00	1.918515365135186057e+00
2.538507701540308137e+00	1.919574357203218451e+00
2.540508101620324144e+00	1.920633098948076434e+00
2.542508501700340151e+00	1.921691590625966173e+00
2.544508901780356158e+00	1.922749832492630206e+00
2.546509301860372165e+00	1.923807824803348776e+00
2.548509701940388172e+00	1.924865567812940714e+00
2.550510102020404180e+00	1.925923061775765222e+00
2.552510502100420187e+00	1.926980306945722088e+00
2.554510902180436194e+00	1.928037303576254580e+00
2.556511302260452201e+00	1.929094051920348329e+00
2.558511702340468208e+00	1.930150552230534444e+00
2.560512102420484215e+00	1.931206804758889950e+00
2.562512502500500222e+00	1.932262809757038902e+00
2.564512902580516229e+00	1.933318567476153271e+00
2.566513302660532236e+00	1.934374078166954725e+00
2.568513702740548243e+00	1.935429342079715953e+00
2.570514102820564251e+00	1.936484359464260452e+00
2.572514502900580258e+00	1.937539130569965629e+00
2.574514902980596265e+00	1.938593655645761915e+00
2.576515303060612272e+00	1.939647934940135876e+00
2.578515703140628279e+00	1.940701968701129987e+00
2.580516103220644286e+00	1.941755757176343966e+00
2.582516503300660293e+00	1.942809300612936330e+00
2.584516903380676300e+00	1.943862599257625723e+00
2.586517303460692307e+00	1.944915653356690699e+00
2.588517703540708315e+00	1.945968463155972605e+00
2.590518103620724322e+00	1.947021028900875583e+00
2.592518503700740329e+00	1.948073350836367901e+00
2.594518903780756336e+00	1.949125429206983284e+00
2.596519303860772343e+00	1.950177264256821807e+00
2.598519703940788350e+00	1.951228856229551223e+00
2.600520104020804357e+00	1.952280205368407184e+00
2.602520504100820364e+00	1.953331311916196134e+00
2.604520904180836371e+00	1.954382176115294634e+00
2.606521304260852379e+00	1.955432798207651146e+00
2.608521704340868386e+00	1.956483178434787362e+00
2.610522104420884393e+00	1.957533317037798870e+00
2.612522504500900400e+00	1.958583214257356264e+00
2.614522904580916407e+00	1.959632870333706700e+00
2.616523304660932414e+00	1.960682285506674338e+00
2.618523704740947977e+00	1.961731460015661455e+00
2.620524104820963984e+00	1.962780394099650438e+00
2.622524504900979991e+00	1.963829087997203571e+00
2.624524904980995998e+00	1.964877541946464801e+00
2.626525305061012006e+00	1.965925756185160633e+00
2.628525705141028013e+00	1.966973730950601240e+00
2.630526105221044020e+00	1.968021466479681125e+00
2.632526505301060027e+00	1.969068963008881123e+00
2.634526905381076034e+00	1.970116220774268401e+00
2.636527305461092041e+00	1.971163240011497786e+00
2.638527705541108048e+00	1.972210020955813325e+00
2.640528105621124055e+00	1.973256563842048728e+00
2.642528505701140062e+00	1.974302868904628472e+00
2.644528905781156070e+00	1.975348936377568920e+00
2.646529305861172077e+00	1.976394766494479205e+00
2.648529705941188084e+00	1.977440359488563226e+00
2.650530106021204091e+00	1.978485715592618543e+00
2.652530506101220098e+00	1.979530835039039705e+00
2.654530906181236105e+00	1.980575718059817580e+00
2.656531306261252112e+00	1.981620364886541141e+00
2.658531706341268119e+00	1.982664775750398567e+00
2.660532106421284126e+00	1.983708950882177913e+00
2.662532506501300134e+00	1.984752890512267554e+00
2.664532906581316141e+00	1.985796594870658849e+00
2.666533306661332148e+00	1.986840064186945254e+00
2.668533706741348155e+00	1.987883298690324319e+00
2.670534106821364162e+00	1.988926298609598575e+00
2.672534506901380169e+00	1.989969064173176427e+00
2.674534906981396176e+00	1.991011595609073037e+00
2.676535307061412183e+00	1.992053893144911214e+00
2.678535707141428190e+00	1.993095957007922747e+00
2.680536107221444198e+00	1.994137787424949293e+00
2.682536507301460205e+00	1.995179384622442820e+00
2.684536907381476212e+00	1.996220748826466940e+00
2.686537307461492219e+00	1.997261880262698464e+00
2.688537707541508226e+00	1.998302779156426956e+00
2.690538107621524233e+00	1.999343445732556956e+00
2.692538507701540240e+00	2.000383880215608645e+00
2.694538907781556247e+00	2.001424082829717843e+00
2.696539307861572254e+00	2.002464053798638233e+00
2.698539707941588262e+00	2.003503793345742245e+00
2.700540108021604269e+00	2.004543301694020396e+00
2.702540508101620276e+00	2.005582579066083948e+00
2.704540908181636283e+00	2.006621625684165355e+00
2.706541308261652290e+00	2.007660441770118709e+00
2.708541708341668297e+00	2.008699027545421512e+00
2.710542108421684304e+00	2.009737383231174235e+00
2.712542508501700311e+00	2.010775509048102982e+00
2.714542908581716318e+00	2.011813405216559048e+00
2.716543308661732326e+00	2.012851071956520244e+00
2.718543708741748333e+00	2.013888509487592238e+00
2.720544108821764340e+00	2.014925718029008550e+00
2.722544508901780347e+00	2.015962697799632330e+00
2.724544908981796354e+00	2.016999449017956803e+00
2.726545309061812361e+00	2.018035971902106596e+00
2.728545709141828368e+00	2.019072266669837745e+00
2.730546109221844375e+00	2.020108333538539025e+00
2.732546509301860382e+00	2.021144172725234167e+00
2.734546909381876389e+00	2.022179784446579642e+00
2.736547309461892397e+00	2.023215168918869544e+00
2.738547709541908404e+00	2.024250326358032481e+00
2.740548109621924411e+00	2.025285256979635573e+00
2.742548509701940418e+00	2.026319960998883563e+00
2.744548909781956425e+00	2.027354438630620148e+00
2.746549309861972432e+00	2.028388690089329316e+00
2.748549709941988439e+00	2.029422715589134896e+00
2.750550110022004446e+00	2.030456515343803225e+00
2.752550510102020453e+00	2.031490089566743595e+00
2.754550910182036461e+00	2.032523438471006472e+00
2.756551310262052468e+00	2.033556562269288825e+00
2.758551710342068475e+00	2.034589461173931912e+00
2.760552110422084482e+00	2.035622135396921717e+00
2.762552510502100489e+00	2.036654585149892505e+00
2.764552910582116496e+00	2.037686810644125934e+00
2.766553310662132503e+00	2.038718812090550614e+00
2.768553710742148510e+00	2.039750589699746097e+00
2.770554110822164517e+00	2.040782143681941108e+00
2.772554510902180525e+00	2.041813474247015758e+00
2.774554910982196532e+00	2.042844581604501997e+00
2.776555311062212539e+00	2.043875465963583160e+00
2.778555711142228546e+00	2.044906127533097973e+00
2.780556111222244553e+00	2.045936566521537436e+00
2.782556511302260560e+00	2.046966783137048829e+00
2.784556911382276567e+00	2.047996777587434813e+00
2.786557311462292574e+00	2.049026550080155218e+00
2.788557711542308581e+00	2.050056100822326588e+00
2.790558111622324589e+00	2.051085430020724409e+00
2.792558511702340596e+00	2.052114537881783107e+00
2.794558911782356603e+00	2.053143424611596934e+00
2.796559311862372610e+00	2.054172090415920859e+00
2.798559711942388617e+00	2.055200535500171899e+00
2.800560112022404624e+00	2.056228760069428230e+00
2.802560512102420631e+00	2.057256764328432741e+00
2.804560912182436638e+00	2.058284548481590370e+00
2.806561312262452645e+00	2.059312112732972544e+00
2.808561712342468653e+00	2.060339457286314957e+00
2.810562112422484660e+00	2.061366582345020237e+00
2.812562512502500667e+00	2.062393488112157947e+00
2.814562912582516674e+00	2.063420174790465023e+00
2.816563312662532681e+00	2.064446642582348002e+00
2.818563712742548688e+00	2.065472891689881685e+00
2.820564112822564695e+00	2.066498922314811804e+00
2.822564512902580702e+00	2.067524734658555019e+00
2.824564912982596709e+00	2.068550328922199366e+00
2.826565313062612717e+00	2.069575705306505142e+00
2.828565713142628724e+00	2.070600864011906683e+00
2.830566113222644731e+00	2.071625805238511919e+00
2.832566513302660738e+00	2.072650529186103263e+00
2.834566913382676745e+00	2.073675036054139387e+00
2.836567313462692752e+00	2.074699326041754333e+00
2.838567713542708759e+00	2.075723399347759734e+00
2.840568113622724766e+00	2.076747256170645262e+00
2.842568513702740773e+00	2.077770896708578174e+00
2.844568913782756781e+00	2.078794321159406433e+00
2.846569313862772344e+00	2.079817529720656477e+00
2.848569713942788351e+00	2.080840522589536334e+00
2.850570114022804358e+00	2.081863299962936509e+00
2.852570514102820365e+00	2.082885862037427316e+00
2.854570914182836372e+00	2.083908209009264212e+00
2.856571314262852379e+00	2.084930341074385574e+00
2.858571714342868386e+00	2.085952258428413586e+00
2.860572114422884393e+00	2.086973961266657351e+00
2.862572514502900400e+00	2.087995449784110225e+00
2.864572914582916408e+00	2.089016724175452477e+00
2.866573314662932415e+00	2.090037784635052187e+00
2.868573714742948422e+00	2.091058631356965680e+00
2.870574114822964429e+00	2.092079264534937533e+00
2.872574514902980436e+00	2.093099684362401902e+00
2.874574914982996443e+00	2.094119891032483416e+00
2.876575315063012450e+00	2.095139884737997171e+00
2.878575715143028457e+00	2.096159665671450067e+00
2.880576115223044464e+00	2.097179234025042138e+00
2.882576515303060471e+00	2.098198589990665219e+00
2.884576915383076479e+00	2.099217733759906057e+00
2.886577315463092486e+00	2.100236665524044533e+00
2.888577715543108493e+00	2.101255385474056769e+00
2.890578115623124500e+00	2.102273893800614690e+00
2.892578515703140507e+00	2.103292190694086017e+00
2.894578915783156514e+00	2.104310276344536046e+00
2.896579315863172521e+00	2.105328150941728538e+00
2.898579715943188528e+00	2.106345814675124828e+00
2.900580116023204535e+00	2.107363267733886936e+00
2.902580516103220543e+00	2.108380510306875344e+00
2.904580916183236550e+00	2.109397542582652108e+00
2.906581316263252557e+00	2.110414364749480853e+00
2.908581716343268564e+00	2.111430976995325892e+00
2.910582116423284571e+00	2.112447379507856215e+00
2.912582516503300578e+00	2.113463572474442387e+00
2.914582916583316585e+00	2.114479556082160094e+00
2.916583316663332592e+00	2.115495330517789263e+00
2.918583716743348599e+00	2.116510895967815387e+00
2.920584116823364607e+00	2.117526252618429528e+00
2.922584516903380614e+00	2.118541400655530982e+00
2.924584916983396621e+00	2.119556340264724614e+00
2.926585317063412628e+00	2.120571071631323523e+00
2.928585717143428635e+00	2.121585594940351260e+00
2.930586117223444642e+00	2.122599910376538723e+00
2.932586517303460649e+00	2.123614018124327707e+00
2.934586917383476656e+00	2.124627918367870461e+00
2.936587317463492663e+00	2.125641611291031019e+00
2.938587717543508671e+00	2.126655097077384760e+00
2.940588117623524678e+00	2.127668375910219734e+00
2.942588517703540685e+00	2.128681447972537555e+00
2.944588917783556692e+00	2.129694313447053844e+00
2.946589317863572699e+00	2.130706972516198228e+00
2.948589717943588706e+00	2.131719425362115672e+00
2.950590118023604713e+00	2.132731672166667369e+00
2.952590518103620720e+00	2.133743713111430296e+00
2.954590918183636727e+00	2.134755548377699430e+00
2.956591318263652735e+00	2.135767178146486422e+00
2.958591718343668742e+00	2.136778602598521815e+00
2.960592118423684749e+00	2.137789821914255484e+00
2.962592518503700756e+00	2.138800836273855754e+00
2.964592918583716763e+00	2.139811645857212952e+00
2.966593318663732770e+00	2.140822250843935848e+00
2.968593718743748777e+00	2.141832651413357436e+00
2.970594118823764784e+00	2.142842847744530488e+00
2.972594518903780791e+00	2.143852840016231553e+00
2.974594918983796799e+00	2.144862628406960514e+00
2.976595319063812806e+00	2.145872213094941028e+00
2.978595719143828813e+00	2.146881594258120973e+00
2.980596119223844820e+00	2.147890772074174226e+00
2.982596519303860827e+00	2.148899746720499770e+00
2.984596919383876834e+00	2.149908518374222588e+00
2.986597319463892841e+00	2.150917087212195877e+00
2.988597719543908848e+00	2.151925453410999278e+00
2.990598119623924855e+00	2.152933617146941092e+00
2.992598519703940863e+00	2.153941578596058282e+00
2.994598919783956870e+00	2.154949337934117359e+00
2.996599319863972877e+00	2.155956895336614831e+00
2.998599719943988884e+00	2.156964250978777642e+00
3.000600120024004891e+00	2.157971405035563617e+00
3.002600520104020898e+00	2.158978357681662796e+00
3.004600920184036905e+00	2.159985109091497435e+00
3.006601320264052912e+00	2.160991659439222445e+00
3.008601720344068919e+00	2.161998008898727175e+00
3.010602120424084926e+00	2.163004157643634073e+00
3.012602520504100934e+00	2.164010105847300025e+00
3.014602920584116941e+00	2.165015853682819014e+00
3.016603320664132948e+00	2.166021401323018569e+00
3.018603720744148955e+00	2.167026748940463765e+00
3.020604120824164962e+00	2.168031896707457218e+00
3.022604520904180969e+00	2.169036844796038643e+00
3.024604920984196976e+00	2.170041593377985301e+00
3.026605321064212983e+00	2.171046142624813324e+00
3.028605721144228990e+00	2.172050492707779501e+00
3.030606121224244998e+00	2.173054643797879049e+00
3.032606521304261005e+00	2.174058596065847837e+00
3.034606921384277012e+00	2.175062349682162832e+00
3.036607321464293019e+00	2.176065904817043428e+00
3.038607721544309026e+00	2.177069261640449671e+00
3.040608121624325033e+00	2.178072420322084923e+00
3.042608521704341040e+00	2.179075381031396308e+00
3.044608921784357047e+00	2.180078143937573820e+00
3.046609321864373054e+00	2.181080709209552548e+00
3.048609721944389062e+00	2.182083077016012229e+00
3.050610122024405069e+00	2.183085247525378136e+00
3.052610522104421076e+00	2.184087220905820637e+00
3.054610922184437083e+00	2.185088997325258742e+00
3.056611322264453090e+00	2.186090576951356113e+00
3.058611722344469097e+00	2.187091959951525943e+00
3.060612122424485104e+00	2.188093146492928742e+00
3.062612522504501111e+00	2.189094136742473662e+00
3.064612922584517118e+00	2.190094930866819389e+00
3.066613322664533126e+00	2.191095529032375033e+00
3.068613722744549133e+00	2.192095931405298792e+00
3.070614122824565140e+00	2.193096138151501062e+00
3.072614522904580703e+00	2.194096149436641774e+00
3.074614922984596710e+00	2.195095965426135720e+00
3.076615323064612717e+00	2.196095586285147672e+00
3.078615723144628724e+00	2.197095012178596374e+00
3.080616123224644731e+00	2.198094243271154102e+00
3.082616523304660738e+00	2.199093279727247108e+00
3.084616923384676745e+00	2.200092121711056059e+00
3.086617323464692753e+00	2.201090769386517820e+00
3.088617723544708760e+00	2.202089222917323674e+00
3.090618123624724767e+00	2.203087482466921099e+00
3.092618523704740774e+00	2.204085548198515543e+00
3.094618923784756781e+00	2.205083420275068207e+00
3.096619323864772788e+00	2.206081098859298706e+00
3.098619723944788795e+00	2.207078584113685071e+00
3.100620124024804802e+00	2.208075876200464194e+00
3.102620524104820809e+00	2.209072975281631379e+00
3.104620924184836817e+00	2.210069881518942569e+00
3.106621324264852824e+00	2.211066595073913899e+00
3.108621724344868831e+00	2.212063116107821692e+00
3.110622124424884838e+00	2.213059444781704688e+00
3.112622524504900845e+00	2.214055581256362260e+00
3.114622924584916852e+00	2.215051525692357082e+00
3.116623324664932859e+00	2.216047278250014685e+00
3.118623724744948866e+00	2.217042839089422568e+00
3.120624124824964873e+00	2.218038208370434194e+00
3.122624524904980881e+00	2.219033386252664997e+00
3.124624924984996888e+00	2.220028372895497704e+00
3.126625325065012895e+00	2.221023168458077901e+00
3.128625725145028902e+00	2.222017773099319360e+00
3.130626125225044909e+00	2.223012186977900928e+00
3.132626525305060916e+00	2.224006410252267862e+00
3.134626925385076923e+00	2.225000443080634049e+00
3.136627325465092930e+00	2.225994285620979340e+00
3.138627725545108937e+00	2.226987938031054437e+00
3.140628125625124945e+00	2.227981400468376005e+00
3.142628525705140952e+00	2.228974673090232006e+00
3.144628925785156959e+00	2.229967756053679473e+00
3.146629325865172966e+00	2.230960649515545402e+00
3.148629725945188973e+00	2.231953353632427639e+00
3.150630126025204980e+00	2.232945868560695768e+00
3.152630526105220987e+00	2.233938194456490667e+00
3.154630926185236994e+00	2.234930331475724952e+00
3.156631326265253001e+00	2.235922279774084309e+00
3.158631726345269009e+00	2.236914039507027496e+00
3.160632126425285016e+00	2.237905610829786784e+00
3.162632526505301023e+00	2.238896993897368404e+00
3.164632926585317030e+00	2.239888188864553875e+00
3.166633326665333037e+00	2.240879195885897790e+00
3.168633726745349044e+00	2.241870015115732695e+00
3.170634126825365051e+00	2.242860646708165540e+00
3.172634526905381058e+00	2.243851090817079452e+00
3.174634926985397065e+00	2.244841347596135073e+00
3.176635327065413072e+00	2.245831417198770996e+00
3.178635727145429080e+00	2.246821299778201997e+00
3.180636127225445087e+00	2.247810995487422137e+00
3.182636527305461094e+00	2.248800504479203877e+00
3.184636927385477101e+00	2.249789826906099410e+00
3.186637327465493108e+00	2.250778962920439774e+00
3.188637727545509115e+00	2.251767912674336181e+00
3.190638127625525122e+00	2.252756676319681350e+00
3.192638527705541129e+00	2.253745254008147292e+00
3.194638927785557136e+00	2.254733645891189298e+00
3.196639327865573144e+00	2.255721852120043280e+00
3.198639727945589151e+00	2.256709872845727993e+00
3.200640128025605158e+00	2.257697708219045030e+00
3.202640528105621165e+00	2.258685358390578823e+00
3.204640928185637172e+00	2.259672823510697537e+00
3.206641328265653179e+00	2.260660103729554393e+00
3.208641728345669186e+00	2.261647199197085900e+00
3.210642128425685193e+00	2.262634110063014070e+00
3.212642528505701200e+00	2.263620836476847309e+00
3.214642928585717208e+00	2.264607378587878639e+00
3.216643328665733215e+00	2.265593736545187920e+00
3.218643728745749222e+00	2.266579910497641404e+00
3.220644128825765229e+00	2.267565900593893513e+00
3.222644528905781236e+00	2.268551706982385507e+00
3.224644928985797243e+00	2.269537329811347259e+00
3.226645329065813250e+00	2.270522769228796367e+00
3.228645729145829257e+00	2.271508025382540374e+00
3.230646129225845264e+00	2.272493098420175439e+00
3.232646529305861272e+00	2.273477988489088109e+00
3.234646929385877279e+00	2.274462695736454876e+00
3.236647329465893286e+00	2.275447220309243068e+00
3.238647729545909293e+00	2.276431562354210403e+00
3.240648129625925300e+00	2.277415722017907207e+00
3.242648529705941307e+00	2.278399699446675530e+00
3.244648929785957314e+00	2.279383494786649145e+00
3.246649329865973321e+00	2.280367108183755320e+00
3.248649729945989328e+00	2.281350539783713938e+00
3.250650130026005336e+00	2.282333789732038820e+00
3.252650530106021343e+00	2.283316858174038622e+00
3.254650930186037350e+00	2.284299745254815051e+00
3.256651330266053357e+00	2.285282451119265090e+00
3.258651730346069364e+00	2.286264975912082331e+00
3.260652130426085371e+00	2.287247319777754306e+00
3.262652530506101378e+00	2.288229482860565600e+00
3.264652930586117385e+00	2.289211465304597848e+00
3.266653330666133392e+00	2.290193267253727960e+00
3.268653730746149400e+00	2.291174888851632119e+00
3.270654130826165407e+00	2.292156330241783557e+00
3.272654530906181414e+00	2.293137591567452560e+00
3.274654930986197421e+00	2.294118672971710460e+00
3.276655331066213428e+00	2.295099574597424752e+00
3.278655731146229435e+00	2.296080296587264868e+00
3.280656131226245442e+00	2.297060839083698625e+00
3.282656531306261449e+00	2.298041202228994440e+00
3.284656931386277456e+00	2.299021386165220893e+00
3.286657331466293464e+00	2.300001391034248499e+00
3.288657731546309471e+00	2.300981216977747934e+00
3.290658131626325478e+00	2.301960864137193585e+00
3.292658531706341485e+00	2.302940332653860001e+00
3.294658931786357492e+00	2.303919622668825440e+00
3.296659331866373499e+00	2.304898734322970988e+00
3.298659731946389506e+00	2.305877667756981442e+00
3.300660132026405069e+00	2.306856423111343979e+00
3.302660532106421076e+00	2.307835000526352598e+00
3.304660932186437083e+00	2.308813400142103234e+00
3.306661332266453091e+00	2.309791622098498198e+00
3.308661732346469098e+00	2.310769666535244848e+00
3.310662132426485105e+00	2.311747533591856030e+00
3.312662532506501112e+00	2.312725223407651409e+00
3.314662932586517119e+00	2.313702736121756587e+00
3.316663332666533126e+00	2.314680071873103540e+00
3.318663732746549133e+00	2.315657230800433286e+00
3.320664132826565140e+00	2.316634213042292778e+00
3.322664532906581147e+00	2.317611018737037565e+00
3.324664932986597154e+00	2.318587648022831793e+00
3.326665333066613162e+00	2.319564101037648651e+00
3.328665733146629169e+00	2.320540377919270369e+00
3.330666133226645176e+00	2.321516478805288219e+00
3.332666533306661183e+00	2.322492403833103847e+00
3.334666933386677190e+00	2.323468153139929271e+00
3.336667333466693197e+00	2.324443726862787329e+00
3.338667733546709204e+00	2.325419125138511234e+00
3.340668133626725211e+00	2.326394348103746790e+00
3.342668533706741218e+00	2.327369395894951065e+00
3.344668933786757226e+00	2.328344268648392390e+00
3.346669333866773233e+00	2.329318966500153465e+00
3.348669733946789240e+00	2.330293489586128253e+00
3.350670134026805247e+00	2.331267838042025087e+00
3.352670534106821254e+00	2.332242012003365783e+00
3.354670934186837261e+00	2.333216011605486084e+00
3.356671334266853268e+00	2.334189836983535660e+00
3.358671734346869275e+00	2.335163488272479881e+00
3.360672134426885282e+00	2.336136965607098492e+00
3.362672534506901290e+00	2.337110269121986939e+00
3.364672934586917297e+00	2.338083398951556813e+00
3.366673334666933304e+00	2.339056355230035411e+00
3.368673734746949311e+00	2.340029138091467065e+00
3.370674134826965318e+00	2.341001747669713140e+00
3.372674534906981325e+00	2.341974184098452039e+00
3.374674934986997332e+00	2.342946447511179198e+00
3.376675335067013339e+00	2.343918538041209310e+00
3.378675735147029346e+00	2.344890455821674102e+00
3.380676135227045354e+00	2.345862200985525892e+00
3.382676535307061361e+00	2.346833773665534029e+00
3.384676935387077368e+00	2.347805173994288452e+00
3.386677335467093375e+00	2.348776402104198358e+00
3.388677735547109382e+00	2.349747458127493527e+00
3.390678135627125389e+00	2.350718342196224331e+00
3.392678535707141396e+00	2.351689054442261284e+00
3.394678935787157403e+00	2.352659594997296821e+00
3.396679335867173410e+00	2.353629963992843965e+00
3.398679735947189418e+00	2.354600161560238547e+00
3.400680136027205425e+00	2.355570187830638762e+00
3.402680536107221432e+00	2.356540042935023838e+00
3.404680936187237439e+00	2.357509727004198030e+00
3.406681336267253446e+00	2.358479240168787072e+00
3.408681736347269453e+00	2.359448582559240837e+00
3.410682136427285460e+00	2.360417754305834226e+00
3.412682536507301467e+00	2.361386755538664506e+00
3.414682936587317474e+00	2.362355586387655304e+00
3.416683336667333482e+00	2.363324246982554389e+00
3.418683736747349489e+00	2.364292737452934112e+00
3.420684136827365496e+00	2.365261057928194077e+00
3.422684536907381503e+00	2.366229208537558915e+00
3.424684936987397510e+00	2.367197189410079172e+00
3.426685337067413517e+00	2.368165000674633092e+00
3.428685737147429524e+00	2.369132642459924831e+00
3.430686137227445531e+00	2.370100114894486687e+00
3.432686537307461538e+00	2.371067418106678204e+00
3.434686937387477546e+00	2.372034552224687065e+00
3.436687337467493553e+00	2.373001517376528646e+00
3.438687737547509560e+00	2.373968313690047793e+00
3.440688137627525567e+00	2.374934941292918378e+00
3.442688537707541574e+00	2.375901400312642409e+00
3.444688937787557581e+00	2.376867690876553141e+00
3.446689337867573588e+00	2.377833813111811967e+00
3.448689737947589595e+00	2.378799767145411970e+00
3.450690138027605602e+00	2.379765553104176146e+00
3.452690538107621609e+00	2.380731171114758737e+00
3.454690938187637617e+00	2.381696621303645234e+00
3.456691338267653624e+00	2.382661903797151925e+00
3.458691738347669631e+00	2.383627018721428570e+00
3.460692138427685638e+00	2.384591966202454838e+00
3.462692538507701645e+00	2.385556746366045644e+00
3.464692938587717652e+00	2.386521359337846260e+00
3.466693338667733659e+00	2.387485805243336756e+00
3.468693738747749666e+00	2.388450084207829782e+00
3.470694138827765673e+00	2.389414196356472786e+00
3.472694538907781681e+00	2.390378141814245794e+00
3.474694938987797688e+00	2.391341920705964963e+00
3.476695339067813695e+00	2.392305533156279918e+00
3.478695739147829702e+00	2.393268979289675968e+00
3.480696139227845709e+00	2.394232259230473225e+00
3.482696539307861716e+00	2.395195373102828373e+00
3.484696939387877723e+00	2.396158321030733784e+00
3.486697339467893730e+00	2.397121103138017073e+00
3.488697739547909737e+00	2.398083719548344206e+00
3.490698139627925745e+00	2.399046170385216836e+00
3.492698539707941752e+00	2.400008455771974081e+00
3.494698939787957759e+00	2.400970575831793408e+00
3.496699339867973766e+00	2.401932530687688416e+00
3.498699739947989773e+00	2.402894320462512834e+00
3.500700140028005780e+00	2.403855945278957407e+00
3.502700540108021787e+00	2.404817405259552565e+00
3.504700940188037794e+00	2.405778700526667091e+00
3.506701340268053801e+00	2.406739831202509450e+00
3.508701740348069809e+00	2.407700797409127791e+00
3.510702140428085816e+00	2.408661599268409947e+00
3.512702540508101823e+00	2.409622236902085213e+00
3.514702940588117830e+00	2.410582710431721232e+00
3.516703340668133837e+00	2.411543019978728886e+00
3.518703740748149844e+00	2.412503165664359184e+00
3.520704140828165851e+00	2.413463147609703707e+00
3.522704540908181858e+00	2.414422965935697274e+00
3.524704940988197865e+00	2.415382620763116162e+00
3.526705341068213873e+00	2.416342112212578996e+00
3.528705741148229436e+00	2.417301440404546753e+00
3.530706141228245443e+00	2.418260605459324086e+00
3.532706541308261450e+00	2.419219607497058888e+00
3.534706941388277457e+00	2.420178446637741398e+00
3.536707341468293464e+00	2.421137123001206870e+00
3.538707741548309471e+00	2.422095636707134236e+00
3.540708141628325478e+00	2.423053987875047000e+00
3.542708541708341485e+00	2.424012176624313231e+00
3.544708941788357492e+00	2.424970203074145569e+00
3.546709341868373500e+00	2.425928067343603001e+00
3.548709741948389507e+00	2.426885769551589522e+00
3.550710142028405514e+00	2.427843309816854145e+00
3.552710542108421521e+00	2.428800688257993556e+00
3.554710942188437528e+00	2.429757904993449902e+00
3.556711342268453535e+00	2.430714960141511671e+00
3.558711742348469542e+00	2.431671853820315921e+00
3.560712142428485549e+00	2.432628586147845162e+00
3.562712542508501556e+00	2.433585157241930919e+00
3.564712942588517564e+00	2.434541567220251501e+00
3.566713342668533571e+00	2.435497816200334231e+00
3.568713742748549578e+00	2.436453904299553663e+00
3.570714142828565585e+00	2.437409831635134250e+00
3.572714542908581592e+00	2.438365598324149008e+00
3.574714942988597599e+00	2.439321204483519967e+00
3.576715343068613606e+00	2.440276650230018607e+00
3.578715743148629613e+00	2.441231935680266751e+00
3.580716143228645620e+00	2.442187060950736122e+00
3.582716543308661628e+00	2.443142026157748337e+00
3.584716943388677635e+00	2.444096831417476245e+00
3.586717343468693642e+00	2.445051476845943039e+00
3.588717743548709649e+00	2.446005962559023583e+00
3.590718143628725656e+00	2.446960288672443973e+00
3.592718543708741663e+00	2.447914455301781977e+00
3.594718943788757670e+00	2.448868462562467485e+00
3.596719343868773677e+00	2.449822310569782502e+00
3.598719743948789684e+00	2.450775999438862041e+00
3.600720144028805692e+00	2.451729529284693232e+00
3.602720544108821699e+00	2.452682900222117102e+00
3.604720944188837706e+00	2.453636112365826794e+00
3.606721344268853713e+00	2.454589165830370678e+00
3.608721744348869720e+00	2.455542060730149689e+00
3.610722144428885727e+00	2.456494797179419542e+00
3.612722544508901734e+00	2.457447375292290292e+00
3.614722944588917741e+00	2.458399795182726333e+00
3.616723344668933748e+00	2.459352056964547728e+00
3.618723744748949755e+00	2.460304160751429325e+00
3.620724144828965763e+00	2.461256106656901199e+00
3.622724544908981770e+00	2.462207894794349539e+00
3.624724944988997777e+00	2.463159525277016648e+00
3.626725345069013784e+00	2.464110998218000947e+00
3.628725745149029791e+00	2.465062313730256971e+00
3.630726145229045798e+00	2.466013471926596701e+00
3.632726545309061805e+00	2.466964472919688678e+00
3.634726945389077812e+00	2.467915316822059335e+00
3.636727345469093819e+00	2.468866003746092108e+00
3.638727745549109827e+00	2.469816533804028325e+00
3.640728145629125834e+00	2.470766907107968091e+00
3.642728545709141841e+00	2.471717123769868518e+00
3.644728945789157848e+00	2.472667183901546828e+00
3.646729345869173855e+00	2.473617087614678578e+00
3.648729745949189862e+00	2.474566835020797662e+00
3.650730146029205869e+00	2.475516426231298084e+00
3.652730546109221876e+00	2.476465861357433518e+00
3.654730946189237883e+00	2.477415140510316860e+00
3.656731346269253891e+00	2.478364263800922451e+00
3.658731746349269898e+00	2.479313231340083856e+00
3.660732146429285905e+00	2.480262043238495195e+00
3.662732546509301912e+00	2.481210699606712478e+00
3.664732946589317919e+00	2.482159200555151823e+00
3.666733346669333926e+00	2.483107546194091242e+00
3.668733746749349933e+00	2.484055736633670186e+00
3.670734146829365940e+00	2.485003771983890886e+00
3.672734546909381947e+00	2.485951652354616126e+00
3.674734946989397955e+00	2.486899377855571913e+00
3.676735347069413962e+00	2.487846948596347474e+00
3.678735747149429969e+00	2.488794364686393479e+00
3.680736147229445976e+00	2.489741626235025596e+00
3.682736547309461983e+00	2.490688733351420492e+00
3.684736947389477990e+00	2.491635686144621165e+00
3.686737347469493997e+00	2.492582484723531611e+00
3.688737747549510004e+00	2.493529129196922600e+00
3.690738147629526011e+00	2.494475619673427680e+00
3.692738547709542019e+00	2.495421956261544949e+00
3.694738947789558026e+00	2.496368139069637948e+00
3.696739347869574033e+00	2.497314168205934770e+00
3.698739747949590040e+00	2.498260043778529838e+00
3.700740148029606047e+00	2.499205765895381681e+00
3.702740548109622054e+00	2.500151334664316050e+00
3.704740948189638061e+00	2.501096750193023244e+00
3.706741348269654068e+00	2.502042012589060782e+00
3.708741748349670075e+00	2.502987121959852956e+00
3.710742148429686083e+00	2.503932078412689943e+00
3.712742548509702090e+00	2.504876882054729581e+00
3.714742948589718097e+00	2.505821532992996037e+00
3.716743348669734104e+00	2.506766031334382472e+00
3.718743748749750111e+00	2.507710377185647932e+00
3.720744148829766118e+00	2.508654570653420901e+00
3.722744548909782125e+00	2.509598611844197080e+00
3.724744948989798132e+00	2.510542500864341164e+00
3.726745349069814139e+00	2.511486237820085954e+00
3.728745749149830147e+00	2.512429822817533243e+00
3.730746149229846154e+00	2.513373255962654262e+00
3.732746549309862161e+00	2.514316537361289239e+00
3.734746949389878168e+00	2.515259667119147835e+00
3.736747349469894175e+00	2.516202645341809596e+00
3.738747749549910182e+00	2.517145472134724837e+00
3.740748149629926189e+00	2.518088147603212867e+00
3.742748549709942196e+00	2.519030671852464209e+00
3.744748949789958203e+00	2.519973044987540156e+00
3.746749349869974210e+00	2.520915267113372327e+00
3.748749749949990218e+00	2.521857338334763998e+00
3.750750150030006225e+00	2.522799258756390106e+00
3.752750550110022232e+00	2.523741028482796356e+00
3.754750950190038239e+00	2.524682647618400555e+00
3.756751350270053802e+00	2.525624116267493058e+00
3.758751750350069809e+00	2.526565434534236765e+00
3.760752150430085816e+00	2.527506602522665347e+00
3.762752550510101823e+00	2.528447620336687240e+00
3.764752950590117830e+00	2.529388488080082542e+00
3.766753350670133837e+00	2.530329205856505670e+00
3.768753750750149845e+00	2.531269773769482700e+00
3.770754150830165852e+00	2.532210191922414921e+00
3.772754550910181859e+00	2.533150460418577055e+00
3.774754950990197866e+00	2.534090579361117257e+00
3.776755351070213873e+00	2.535030548853058896e+00
3.778755751150229880e+00	2.535970368997299218e+00
3.780756151230245887e+00	2.536910039896610680e+00
3.782756551310261894e+00	2.537849561653639618e+00
3.784756951390277901e+00	2.538788934370909356e+00
3.786757351470293909e+00	2.539728158150816650e+00
3.788757751550309916e+00	2.540667233095635247e+00
3.790758151630325923e+00	2.541606159307514101e+00
3.792758551710341930e+00	2.542544936888478269e+00
3.794758951790357937e+00	2.543483565940428903e+00
3.796759351870373944e+00	2.544422046565144147e+00
3.798759751950389951e+00	2.545360378864277795e+00
3.800760152030405958e+00	2.546298562939362409e+00
3.802760552110421965e+00	2.547236598891805315e+00
3.804760952190437973e+00	2.548174486822892604e+00
3.806761352270453980e+00	2.549112226833787798e+00
3.808761752350469987e+00	2.550049819025531850e+00
3.810762152430485994e+00	2.550987263499043589e+00
3.812762552510502001e+00	2.551924560355120164e+00
3.814762952590518008e+00	2.552861709694437486e+00
3.816763352670534015e+00	2.553798711617549344e+00
3.818763752750550022e+00	2.554735566224889176e+00
3.820764152830566029e+00	2.555672273616767853e+00
3.822764552910582037e+00	2.556608833893377675e+00
3.824764952990598044e+00	2.557545247154788814e+00
3.826765353070614051e+00	2.558481513500951099e+00
3.828765753150630058e+00	2.559417633031694894e+00
3.830766153230646065e+00	2.560353605846730218e+00
3.832766553310662072e+00	2.561289432045647185e+00
3.834766953390678079e+00	2.562225111727917337e+00
3.836767353470694086e+00	2.563160644992890980e+00
3.838767753550710093e+00	2.564096031939801623e+00
3.840768153630726101e+00	2.565031272667761986e+00
3.842768553710742108e+00	2.565966367275767102e+00
3.844768953790758115e+00	2.566901315862692989e+00
3.846769353870774122e+00	2.567836118527297096e+00
3.848769753950790129e+00	2.568770775368219628e+00
3.850770154030806136e+00	2.569705286483982665e+00
3.852770554110822143e+00	2.570639651972990158e+00
3.854770954190838150e+00	2.571573871933527933e+00
3.856771354270854157e+00	2.572507946463766793e+00
3.858771754350870165e+00	2.573441875661757638e+00
3.860772154430886172e+00	2.574375659625436796e+00
3.862772554510902179e+00	2.575309298452622020e+00
3.864772954590918186e+00	2.576242792241016044e+00
3.866773354670934193e+00	2.577176141088204364e+00
3.868773754750950200e+00	2.578109345091657012e+00
3.870774154830966207e+00	2.579042404348727668e+00
3.872774554910982214e+00	2.579975318956654107e+00
3.874774954990998221e+00	2.580908089012559525e+00
3.876775355071014229e+00	2.581840714613450771e+00
3.878775755151030236e+00	2.582773195856220116e+00
3.880776155231046243e+00	2.583705532837644370e+00
3.882776555311062250e+00	2.584637725654387097e+00
3.884776955391078257e+00	2.585569774402995069e+00
3.886777355471094264e+00	2.586501679179903146e+00
3.888777755551110271e+00	2.587433440081429392e+00
3.890778155631126278e+00	2.588365057203780850e+00
3.892778555711142285e+00	2.589296530643048211e+00
3.894778955791158292e+00	2.590227860495209811e+00
3.896779355871174300e+00	2.591159046856131187e+00
3.898779755951190307e+00	2.592090089821563303e+00
3.900780156031206314e+00	2.593020989487145656e+00
3.902780556111222321e+00	2.593951745948403165e+00
3.904780956191238328e+00	2.594882359300749730e+00
3.906781356271254335e+00	2.595812829639486008e+00
3.908781756351270342e+00	2.596743157059800744e+00
3.910782156431286349e+00	2.597673341656770329e+00
3.912782556511302356e+00	2.598603383525359689e+00
3.914782956591318364e+00	2.599533282760422281e+00
3.916783356671334371e+00	2.600463039456699210e+00
3.918783756751350378e+00	2.601392653708821445e+00
3.920784156831366385e+00	2.602322125611307602e+00
3.922784556911382392e+00	2.603251455258566160e+00
3.924784956991398399e+00	2.604180642744895025e+00
3.926785357071414406e+00	2.605109688164481074e+00
3.928785757151430413e+00	2.606038591611401056e+00
3.930786157231446420e+00	2.606967353179622027e+00
3.932786557311462428e+00	2.607895972963000020e+00
3.934786957391478435e+00	2.608824451055281823e+00
3.936787357471494442e+00	2.609752787550105424e+00
3.938787757551510449e+00	2.610680982540997785e+00
3.940788157631526456e+00	2.611609036121377514e+00
3.942788557711542463e+00	2.612536948384554858e+00
3.944788957791558470e+00	2.613464719423729488e+00
3.946789357871574477e+00	2.614392349331994048e+00
3.948789757951590484e+00	2.615319838202331493e+00
3.950790158031606492e+00	2.616247186127616864e+00
3.952790558111622499e+00	2.617174393200617288e+00
3.954790958191638506e+00	2.618101459513991536e+00
3.956791358271654513e+00	2.619028385160290906e+00
3.958791758351670520e+00	2.619955170231959229e+00
3.960792158431686527e+00	2.620881814821332423e+00
3.962792558511702534e+00	2.621808319020638933e+00
3.964792958591718541e+00	2.622734682922001070e+00
3.966793358671734548e+00	2.623660906617433231e+00
3.968793758751750556e+00	2.624586990198844560e+00
3.970794158831766563e+00	2.625512933758035405e+00
3.972794558911782570e+00	2.626438737386702194e+00
3.974794958991798577e+00	2.627364401176433439e+00
3.976795359071814584e+00	2.628289925218712408e+00
3.978795759151830591e+00	2.629215309604916229e+00
3.980796159231846598e+00	2.630140554426316779e+00
3.982796559311862605e+00	2.631065659774079801e+00
3.984796959391878168e+00	2.631990625739266232e+00
3.986797359471894175e+00	2.632915452412831758e+00
3.988797759551910183e+00	2.633840139885627707e+00
3.990798159631926190e+00	2.634764688248399267e+00
3.992798559711942197e+00	2.635689097591787711e+00
3.994798959791958204e+00	2.636613368006330393e+00
3.996799359871974211e+00	2.637537499582459866e+00
3.998799759951990218e+00	2.638461492410504317e+00
4.000800160032006225e+00	2.639385346580688907e+00
4.002800560112022232e+00	2.640309062183133992e+00
4.004800960192038239e+00	2.641232639307856900e+00
4.006801360272054247e+00	2.642156078044771927e+00
4.008801760352070254e+00	2.643079378483689013e+00
4.010802160432086261e+00	2.644002540714316396e+00
4.012802560512102268e+00	2.644925564826258402e+00
4.014802960592118275e+00	2.645848450909017213e+00
4.016803360672134282e+00	2.646771199051991541e+00
4.018803760752150289e+00	2.647693809344479288e+00
4.020804160832166296e+00	2.648616281875674439e+00
4.022804560912182303e+00	2.649538616734670171e+00
4.024804960992198311e+00	2.650460814010457078e+00
4.026805361072214318e+00	2.651382873791924499e+00
4.028805761152230325e+00	2.652304796167859635e+00
4.030806161232246332e+00	2.653226581226948877e+00
4.032806561312262339e+00	2.654148229057776920e+00
4.034806961392278346e+00	2.655069739748827651e+00
4.036807361472294353e+00	2.655991113388484592e+00
4.038807761552310360e+00	2.656912350065029127e+00
4.040808161632326367e+00	2.657833449866643605e+00
4.042808561712342375e+00	2.658754412881409124e+00
4.044808961792358382e+00	2.659675239197306862e+00
4.046809361872374389e+00	2.660595928902217633e+00
4.048809761952390396e+00	2.661516482083922330e+00
4.050810162032406403e+00	2.662436898830102816e+00
4.052810562112422410e+00	2.663357179228340144e+00
4.054810962192438417e+00	2.664277323366117667e+00
4.056811362272454424e+00	2.665197331330817487e+00
4.058811762352470431e+00	2.666117203209724007e+00
4.060812162432486438e+00	2.667036939090022152e+00
4.062812562512502446e+00	2.667956539058798260e+00
4.064812962592518453e+00	2.668876003203040082e+00
4.066813362672534460e+00	2.669795331609636779e+00
4.068813762752550467e+00	2.670714524365379372e+00
4.070814162832566474e+00	2.671633581556960291e+00
4.072814562912582481e+00	2.672552503270974711e+00
4.074814962992598488e+00	2.673471289593919220e+00
4.076815363072614495e+00	2.674389940612194039e+00
4.078815763152630502e+00	2.675308456412099911e+00
4.080816163232646510e+00	2.676226837079841658e+00
4.082816563312662517e+00	2.677145082701527290e+00
4.084816963392678524e+00	2.678063193363166228e+00
4.086817363472694531e+00	2.678981169150671970e+00
4.088817763552710538e+00	2.679899010149861649e+00
4.090818163632726545e+00	2.680816716446455139e+00
4.092818563712742552e+00	2.681734288126076393e+00
4.094818963792758559e+00	2.682651725274252552e+00
4.096819363872774566e+00	2.683569027976415278e+00
4.098819763952790574e+00	2.684486196317900308e+00
4.100820164032806581e+00	2.685403230383946571e+00
4.102820564112822588e+00	2.686320130259698402e+00
4.104820964192838595e+00	2.687236896030204658e+00
4.106821364272854602e+00	2.688153527780418717e+00
4.108821764352870609e+00	2.689070025595198032e+00
4.110822164432886616e+00	2.689986389559306357e+00
4.112822564512902623e+00	2.690902619757411518e+00
4.114822964592918630e+00	2.691818716274087198e+00
4.116823364672934638e+00	2.692734679193812042e+00
4.118823764752950645e+00	2.693650508600970550e+00
4.120824164832966652e+00	2.694566204579853963e+00
4.122824564912982659e+00	2.695481767214657154e+00
4.124824964992998666e+00	2.696397196589483514e+00
4.126825365073014673e+00	2.697312492788340510e+00
4.128825765153030680e+00	2.698227655895143684e+00
4.130826165233046687e+00	2.699142685993713542e+00
4.132826565313062694e+00	2.700057583167778663e+00
4.134826965393078702e+00	2.700972347500973925e+00
4.136827365473094709e+00	2.701886979076840056e+00
4.138827765553110716e+00	2.702801477978826306e+00
4.140828165633126723e+00	2.703715844290289105e+00
4.142828565713142730e+00	2.704630078094491186e+00
4.144828965793158737e+00	2.705544179474603794e+00
4.146829365873174744e+00	2.706458148513705808e+00
4.148829765953190751e+00	2.707371985294782846e+00
4.150830166033206758e+00	2.708285689900729931e+00
4.152830566113222766e+00	2.709199262414349718e+00
4.154830966193238773e+00	2.710112702918352490e+00
4.156831366273254780e+00	2.711026011495357935e+00
4.158831766353270787e+00	2.711939188227893371e+00
4.160832166433286794e+00	2.712852233198395968e+00
4.162832566513302801e+00	2.713765146489210522e+00
4.164832966593318808e+00	2.714677928182591238e+00
4.166833366673334815e+00	2.715590578360702168e+00
4.168833766753350822e+00	2.716503097105615439e+00
4.170834166833366830e+00	2.717415484499313916e+00
4.172834566913382837e+00	2.718327740623688538e+00
4.174834966993398844e+00	2.719239865560541425e+00
4.176835367073414851e+00	2.720151859391583660e+00
4.178835767153430858e+00	2.721063722198436619e+00
4.180836167233446865e+00	2.721975454062631972e+00
4.182836567313462872e+00	2.722887055065610795e+00
4.184836967393478879e+00	2.723798525288726236e+00
4.186837367473494886e+00	2.724709864813240401e+00
4.188837767553510893e+00	2.725621073720326581e+00
4.190838167633526901e+00	2.726532152091069250e+00
4.192838567713542908e+00	2.727443100006464061e+00
4.194838967793558915e+00	2.728353917547416962e+00
4.196839367873574922e+00	2.729264604794745974e+00
4.198839767953590929e+00	2.730175161829179853e+00
4.200840168033606936e+00	2.731085588731359426e+00
4.202840568113622943e+00	2.731995885581836703e+00
4.204840968193638950e+00	2.732906052461076207e+00
4.206841368273654957e+00	2.733816089449454090e+00
4.208841768353670965e+00	2.734725996627258127e+00
4.210842168433686972e+00	2.735635774074689053e+00
4.212842568513702979e+00	2.736545421871859674e+00
4.214842968593718986e+00	2.737454940098795309e+00
4.216843368673734993e+00	2.738364328835433792e+00
4.218843768753751000e+00	2.739273588161626360e+00
4.220844168833767007e+00	2.740182718157135877e+00
4.222844568913783014e+00	2.741091718901639940e+00
4.224844968993799021e+00	2.742000590474727773e+00
4.226845369073815029e+00	2.742909332955903334e+00
4.228845769153831036e+00	2.743817946424583099e+00
4.230846169233847043e+00	2.744726430960096941e+00
4.232846569313863050e+00	2.745634786641689917e+00
4.234846969393879057e+00	2.746543013548518708e+00
4.236847369473895064e+00	2.747451111759656506e+00
4.238847769553911071e+00	2.748359081354089017e+00
4.240848169633927078e+00	2.749266922410716241e+00
4.242848569713943085e+00	2.750174635008353352e+00
4.244848969793959093e+00	2.751082219225729819e+00
4.246849369873975100e+00	2.751989675141488956e+00
4.248849769953991107e+00	2.752897002834190143e+00
4.250850170034007114e+00	2.753804202382306610e+00
4.252850570114023121e+00	2.754711273864228094e+00
4.254850970194039128e+00	2.755618217358257738e+00
4.256851370274055135e+00	2.756525032942614750e+00
4.258851770354071142e+00	2.757431720695434851e+00
4.260852170434087149e+00	2.758338280694767608e+00
4.262852570514103157e+00	2.759244713018579986e+00
4.264852970594119164e+00	2.760151017744752799e+00
4.266853370674135171e+00	2.761057194951085147e+00
4.268853770754151178e+00	2.761963244715290422e+00
4.270854170834167185e+00	2.762869167114998969e+00
4.272854570914183192e+00	2.763774962227758092e+00
4.274854970994199199e+00	2.764680630131030714e+00
4.276855371074215206e+00	2.765586170902196272e+00
4.278855771154231213e+00	2.766491584618551602e+00
4.280856171234247221e+00	2.767396871357310495e+00
4.282856571314263228e+00	2.768302031195603252e+00
4.284856971394279235e+00	2.769207064210477576e+00
4.286857371474295242e+00	2.770111970478898566e+00
4.288857771554311249e+00	2.771016750077747837e+00
4.290858171634327256e+00	2.771921403083826618e+00
4.292858571714343263e+00	2.772825929573850878e+00
4.294858971794359270e+00	2.773730329624457092e+00
4.296859371874375277e+00	2.774634603312198244e+00
4.298859771954391285e+00	2.775538750713545166e+00
4.300860172034407292e+00	2.776442771904887863e+00
4.302860572114423299e+00	2.777346666962533739e+00
4.304860972194439306e+00	2.778250435962708487e+00
4.306861372274455313e+00	2.779154078981557863e+00
4.308861772354471320e+00	2.780057596095144135e+00
4.310862172434487327e+00	2.780960987379449634e+00
4.312862572514503334e+00	2.781864252910375868e+00
4.314862972594519341e+00	2.782767392763742187e+00
4.316863372674535348e+00	2.783670407015288450e+00
4.318863772754551356e+00	2.784573295740672805e+00
4.320864172834567363e+00	2.785476059015473016e+00
4.322864572914583370e+00	2.786378696915186914e+00
4.324864972994598489e+00	2.787281209515231062e+00
4.326865373074614496e+00	2.788183596890942972e+00
4.328865773154630503e+00	2.789085859117578892e+00
4.330866173234646510e+00	2.789987996270316017e+00
4.332866573314662517e+00	2.790890008424250723e+00
4.334866973394678524e+00	2.791791895654400779e+00
4.336867373474694531e+00	2.792693658035703130e+00
4.338867773554710539e+00	2.793595295643016563e+00
4.340868173634726546e+00	2.794496808551119038e+00
4.342868573714742553e+00	2.795398196834710358e+00
4.344868973794758560e+00	2.796299460568410389e+00
4.346869373874774567e+00	2.797200599826761280e+00
4.348869773954790574e+00	2.798101614684224803e+00
4.350870174034806581e+00	2.799002505215185010e+00
4.352870574114822588e+00	2.799903271493946466e+00
4.354870974194838595e+00	2.800803913594735572e+00
4.356871374274854603e+00	2.801704431591700573e+00
4.358871774354870610e+00	2.802604825558911106e+00
4.360872174434886617e+00	2.803505095570359096e+00
4.362872574514902624e+00	2.804405241699957418e+00
4.364872974594918631e+00	2.805305264021541678e+00
4.366873374674934638e+00	2.806205162608870207e+00
4.368873774754950645e+00	2.807104937535622735e+00
4.370874174834966652e+00	2.808004588875401719e+00
4.372874574914982659e+00	2.808904116701731901e+00
4.374874974994998666e+00	2.809803521088060752e+00
4.376875375075014674e+00	2.810702802107759357e+00
4.378875775155030681e+00	2.811601959834120201e+00
4.380876175235046688e+00	2.812500994340360272e+00
4.382876575315062695e+00	2.813399905699617953e+00
4.384876975395078702e+00	2.814298693984957023e+00
4.386877375475094709e+00	2.815197359269362209e+00
4.388877775555110716e+00	2.816095901625744080e+00
4.390878175635126723e+00	2.816994321126934597e+00
4.392878575715142730e+00	2.817892617845690673e+00
4.394878975795158738e+00	2.818790791854693278e+00
4.396879375875174745e+00	2.819688843226546116e+00
4.398879775955190752e+00	2.820586772033778278e+00
4.400880176035206759e+00	2.821484578348841588e+00
4.402880576115222766e+00	2.822382262244113260e+00
4.404880976195238773e+00	2.823279823791894128e+00
4.406881376275254780e+00	2.824177263064410415e+00
4.408881776355270787e+00	2.825074580133811963e+00
4.410882176435286794e+00	2.825971775072174008e+00
4.412882576515302802e+00	2.826868847951495844e+00
4.414882976595318809e+00	2.827765798843703049e+00
4.416883376675334816e+00	2.828662627820644815e+00
4.418883776755350823e+00	2.829559334954095728e+00
4.420884176835366830e+00	2.830455920315757101e+00
4.422884576915382837e+00	2.831352383977253862e+00
4.424884976995398844e+00	2.832248726010136775e+00
4.426885377075414851e+00	2.833144946485883331e+00
4.428885777155430858e+00	2.834041045475895526e+00
4.430886177235446866e+00	2.834937023051502081e+00
4.432886577315462873e+00	2.835832879283956220e+00
4.434886977395478880e+00	2.836728614244439228e+00
4.436887377475494887e+00	2.837624228004056892e+00
4.438887777555510894e+00	2.838519720633841725e+00
4.440888177635526901e+00	2.839415092204753410e+00
4.442888577715542908e+00	2.840310342787677467e+00
4.444888977795558915e+00	2.841205472453425251e+00
4.446889377875574922e+00	2.842100481272736623e+00
4.448889777955590930e+00	2.842995369316276388e+00
4.450890178035606937e+00	2.843890136654637857e+00
4.452890578115622944e+00	2.844784783358340174e+00
4.454890978195638951e+00	2.845679309497830101e+00
4.456891378275654958e+00	2.846573715143482008e+00
4.458891778355670965e+00	2.847468000365596996e+00
4.460892178435686972e+00	2.848362165234403776e+00
4.462892578515702979e+00	2.849256209820059116e+00
4.464892978595718986e+00	2.850150134192646956e+00
4.466893378675734994e+00	2.851043938422179291e+00
4.468893778755751001e+00	2.851937622578595288e+00
4.470894178835767008e+00	2.852831186731763502e+00
4.472894578915783015e+00	2.853724630951479213e+00
4.474894978995799022e+00	2.854617955307467092e+00
4.476895379075815029e+00	2.855511159869378979e+00
4.478895779155831036e+00	2.856404244706795659e+00
4.480896179235847043e+00	2.857297209889226863e+00
4.482896579315863050e+00	2.858190055486110825e+00
4.484896979395879058e+00	2.859082781566813392e+00
4.486897379475895065e+00	2.859975388200630686e+00
4.488897779555911072e+00	2.860867875456786891e+00
4.490898179635927079e+00	2.861760243404436466e+00
4.492898579715943086e+00	2.862652492112661040e+00
4.494898979795959093e+00	2.863544621650472966e+00
4.496899379875975100e+00	2.864436632086813539e+00
4.498899779955991107e+00	2.865328523490553891e+00
4.500900180036007114e+00	2.866220295930494100e+00
4.502900580116023121e+00	2.867111949475364518e+00
4.504900980196039129e+00	2.868003484193824892e+00
4.506901380276055136e+00	2.868894900154464800e+00
4.508901780356071143e+00	2.869786197425803653e+00
4.510902180436087150e+00	2.870677376076291587e+00
4.512902580516103157e+00	2.871568436174309014e+00
4.514902980596119164e+00	2.872459377788165735e+00
4.516903380676135171e+00	2.873350200986102276e+00
4.518903780756151178e+00	2.874240905836289883e+00
4.520904180836167185e+00	2.875131492406830525e+00
4.522904580916183193e+00	2.876021960765756447e+00
4.524904980996199200e+00	2.876912310981031062e+00
4.526905381076215207e+00	2.877802543120548506e+00
4.528905781156231214e+00	2.878692657252133635e+00
4.530906181236247221e+00	2.879582653443543361e+00
4.532906581316263228e+00	2.880472531762464428e+00
4.534906981396279235e+00	2.881362292276516079e+00
4.536907381476295242e+00	2.882251935053248282e+00
4.538907781556311249e+00	2.883141460160142611e+00
4.540908181636327257e+00	2.884030867664612252e+00
4.542908581716343264e+00	2.884920157634002447e+00
4.544908981796359271e+00	2.885809330135590045e+00
4.546909381876375278e+00	2.886698385236583508e+00
4.548909781956391285e+00	2.887587323004123352e+00
4.550910182036407292e+00	2.888476143505282145e+00
4.552910582116423299e+00	2.889364846807065401e+00
4.554910982196439306e+00	2.890253432976410242e+00
4.556911382276455313e+00	2.891141902080185844e+00
4.558911782356471321e+00	2.892030254185194771e+00
4.560912182436487328e+00	2.892918489358172085e+00
4.562912582516503335e+00	2.893806607665784014e+00
4.564912982596519342e+00	2.894694609174631506e+00
4.566913382676535349e+00	2.895582493951248004e+00
4.568913782756551356e+00	2.896470262062098566e+00
4.570914182836567363e+00	2.897357913573582966e+00
4.572914582916583370e+00	2.898245448552033476e+00
4.574914982996599377e+00	2.899132867063714869e+00
4.576915383076615385e+00	2.900020169174827078e+00
4.578915783156631392e+00	2.900907354951502093e+00
4.580916183236647399e+00	2.901794424459805288e+00
4.582916583316663406e+00	2.902681377765736759e+00
4.584916983396679413e+00	2.903568214935229985e+00
4.586917383476695420e+00	2.904454936034151391e+00
4.588917783556711427e+00	2.905341541128303007e+00
4.590918183636727434e+00	2.906228030283419361e+00
4.592918583716743441e+00	2.907114403565169258e+00
4.594918983796759449e+00	2.908000661039157109e+00
4.596919383876775456e+00	2.908886802770920266e+00
4.598919783956791463e+00	2.909772828825930802e+00
4.600920184036807470e+00	2.910658739269595507e+00
4.602920584116823477e+00	2.911544534167255893e+00
4.604920984196839484e+00	2.912430213584187300e+00
4.606921384276855491e+00	2.913315777585601563e+00
4.608921784356871498e+00	2.914201226236643016e+00
4.610922184436887505e+00	2.915086559602392935e+00
4.612922584516903513e+00	2.915971777747867311e+00
4.614922984596919520e+00	2.916856880738016411e+00
4.616923384676935527e+00	2.917741868637726999e+00
4.618923784756951534e+00	2.918626741511819667e+00
4.620924184836967541e+00	2.919511499425051504e+00
4.622924584916983548e+00	2.920396142442115206e+00
4.624924984996999555e+00	2.921280670627639076e+00
4.626925385077015562e+00	2.922165084046186134e+00
4.628925785157031569e+00	2.923049382762255899e+00
4.630926185237047576e+00	2.923933566840284382e+00
4.632926585317063584e+00	2.924817636344642313e+00
4.634926985397079591e+00	2.925701591339638252e+00
4.636927385477095598e+00	2.926585431889514588e+00
4.638927785557111605e+00	2.927469158058451981e+00
4.640928185637127612e+00	2.928352769910566256e+00
4.642928585717143619e+00	2.929236267509910618e+00
4.644928985797159626e+00	2.930119650920473884e+00
4.646929385877175633e+00	2.931002920206182250e+00
4.648929785957191640e+00	2.931886075430897964e+00
4.650930186037207648e+00	2.932769116658420661e+00
4.652930586117223655e+00	2.933652043952486466e+00
4.654930986197239662e+00	2.934534857376768446e+00
4.656931386277255669e+00	2.935417556994877053e+00
4.658931786357271676e+00	2.936300142870360119e+00
4.660932186437287683e+00	2.937182615066701974e+00
4.662932586517303690e+00	2.938064973647324329e+00
4.664932986597319697e+00	2.938947218675587614e+00
4.666933386677335704e+00	2.939829350214787862e+00
4.668933786757351712e+00	2.940711368328159825e+00
4.670934186837367719e+00	2.941593273078876525e+00
4.672934586917383726e+00	2.942475064530047479e+00
4.674934986997399733e+00	2.943356742744720478e+00
4.676935387077415740e+00	2.944238307785881581e+00
4.678935787157431747e+00	2.945119759716454677e+00
4.680936187237447754e+00	2.946001098599301926e+00
4.682936587317463761e+00	2.946882324497223760e+00
4.684936987397479768e+00	2.947763437472957992e+00
4.686937387477495776e+00	2.948644437589182488e+00
4.688937787557511783e+00	2.949525324908512491e+00
4.690938187637527790e+00	2.950406099493501522e+00
4.692938587717543797e+00	2.951286761406642700e+00
4.694938987797559804e+00	2.952167310710366976e+00
4.696939387877575811e+00	2.953047747467045347e+00
4.698939787957591818e+00	2.953928071738986194e+00
4.700940188037607825e+00	2.954808283588437501e+00
4.702940588117623832e+00	2.955688383077587300e+00
4.704940988197639840e+00	2.956568370268561452e+00
4.706941388277655847e+00	2.957448245223425864e+00
4.708941788357671854e+00	2.958328008004184717e+00
4.710942188437687861e+00	2.959207658672783126e+00
4.712942588517703868e+00	2.960087197291104921e+00
4.714942988597719875e+00	2.960966623920973539e+00
4.716943388677735882e+00	2.961845938624151575e+00
4.718943788757751889e+00	2.962725141462342560e+00
4.720944188837767896e+00	2.963604232497189184e+00
4.722944588917783904e+00	2.964483211790273742e+00
4.724944988997799911e+00	2.965362079403119466e+00
4.726945389077815918e+00	2.966240835397188302e+00
4.728945789157831925e+00	2.967119479833884466e+00
4.730946189237847932e+00	2.967998012774549998e+00
4.732946589317863939e+00	2.968876434280468768e+00
4.734946989397879946e+00	2.969754744412865577e+00
4.736947389477895953e+00	2.970632943232903944e+00
4.738947789557911960e+00	2.971511030801689213e+00
4.740948189637927968e+00	2.972389007180267662e+00
4.742948589717943975e+00	2.973266872429625174e+00
4.744948989797959982e+00	2.974144626610689901e+00
4.746949389877975989e+00	2.975022269784329598e+00
4.748949789957991996e+00	2.975899802011353401e+00
4.750950190038008003e+00	2.976777223352512269e+00
4.752950590118024010e+00	2.977654533868497655e+00
4.754950990198040017e+00	2.978531733619942390e+00
4.756951390278056024e+00	2.979408822667420687e+00
4.758951790358072031e+00	2.980285801071448137e+00
4.760952190438088039e+00	2.981162668892481271e+00
4.762952590518104046e+00	2.982039426190919773e+00
4.764952990598120053e+00	2.982916073027102932e+00
4.766953390678136060e+00	2.983792609461313639e+00
4.768953790758152067e+00	2.984669035553775718e+00
4.770954190838168074e+00	2.985545351364654376e+00
4.772954590918184081e+00	2.986421556954057976e+00
4.774954990998200088e+00	2.987297652382035817e+00
4.776955391078216095e+00	2.988173637708580355e+00
4.778955791158232103e+00	2.989049512993625868e+00
4.780956191238247222e+00	2.989925278297048017e+00
4.782956591318263229e+00	2.990800933678666507e+00
4.784956991398279236e+00	2.991676479198242866e+00
4.786957391478295243e+00	2.992551914915480449e+00
4.788957791558311250e+00	2.993427240890025764e+00
4.790958191638327257e+00	2.994302457181468480e+00
4.792958591718343264e+00	2.995177563849340086e+00
4.794958991798359271e+00	2.996052560953115673e+00
4.796959391878375278e+00	2.996927448552213047e+00
4.798959791958391286e+00	2.997802226705992723e+00
4.800960192038407293e+00	2.998676895473759263e+00
4.802960592118423300e+00	2.999551454914758608e+00
4.804960992198439307e+00	3.000425905088182077e+00
4.806961392278455314e+00	3.001300246053163256e+00
4.808961792358471321e+00	3.002174477868778446e+00
4.810962192438487328e+00	3.003048600594048434e+00
4.812962592518503335e+00	3.003922614287938053e+00
4.814962992598519342e+00	3.004796519009353961e+00
4.816963392678535349e+00	3.005670314817148192e+00
4.818963792758551357e+00	3.006544001770115937e+00
4.820964192838567364e+00	3.007417579926995987e+00
4.822964592918583371e+00	3.008291049346471624e+00
4.824964992998599378e+00	3.009164410087169728e+00
4.826965393078615385e+00	3.010037662207661668e+00
4.828965793158631392e+00	3.010910805766462861e+00
4.830966193238647399e+00	3.011783840822032321e+00
4.832966593318663406e+00	3.012656767432774885e+00
4.834966993398679413e+00	3.013529585657038101e+00
4.836967393478695421e+00	3.014402295553114897e+00
4.838967793558711428e+00	3.015274897179242686e+00
4.840968193638727435e+00	3.016147390593603816e+00
4.842968593718743442e+00	3.017019775854324681e+00
4.844968993798759449e+00	3.017892053019476606e+00
4.846969393878775456e+00	3.018764222147075849e+00
4.848969793958791463e+00	3.019636283295084045e+00
4.850970194038807470e+00	3.020508236521407319e+00
4.852970594118823477e+00	3.021380081883896729e+00
4.854970994198839485e+00	3.022251819440349152e+00
4.856971394278855492e+00	3.023123449248506400e+00
4.858971794358871499e+00	3.023994971366055218e+00
4.860972194438887506e+00	3.024866385850628170e+00
4.862972594518903513e+00	3.025737692759802755e+00
4.864972994598919520e+00	3.026608892151103181e+00
4.866973394678935527e+00	3.027479984081997699e+00
4.868973794758951534e+00	3.028350968609901273e+00
4.870974194838967541e+00	3.029221845792174239e+00
4.872974594918983549e+00	3.030092615686123203e+00
4.874974994998999556e+00	3.030963278349000145e+00
4.876975395079015563e+00	3.031833833838002867e+00
4.878975795159031570e+00	3.032704282210275881e+00
4.880976195239047577e+00	3.033574623522909519e+00
4.882976595319063584e+00	3.034444857832939935e+00
4.884976995399079591e+00	3.035314985197349991e+00
4.886977395479095598e+00	3.036185005673068815e+00
4.888977795559111605e+00	3.037054919316971802e+00
4.890978195639127613e+00	3.037924726185880608e+00
4.892978595719143620e+00	3.038794426336564491e+00
4.894978995799159627e+00	3.039664019825738084e+00
4.896979395879175634e+00	3.040533506710063172e+00
4.898979795959191641e+00	3.041402887046148695e+00
4.900980196039207648e+00	3.042272160890549859e+00
4.902980596119223655e+00	3.043141328299768578e+00
4.904980996199239662e+00	3.044010389330254807e+00
4.906981396279255669e+00	3.044879344038404767e+00
4.908981796359271677e+00	3.045748192480561389e+00
4.910982196439287684e+00	3.046616934713016089e+00
4.912982596519303691e+00	3.047485570792006548e+00
4.914982996599319698e+00	3.048354100773718489e+00
4.916983396679335705e+00	3.049222524714283455e+00
4.918983796759351712e+00	3.050090842669782809e+00
4.920984196839367719e+00	3.050959054696243733e+00
4.922984596919383726e+00	3.051827160849641896e+00
4.924984996999399733e+00	3.052695161185900119e+00
4.926985397079415741e+00	3.053563055760888822e+00
4.928985797159431748e+00	3.054430844630427355e+00
4.930986197239447755e+00	3.055298527850281776e+00
4.932986597319463762e+00	3.056166105476166628e+00
4.934986997399479769e+00	3.057033577563744942e+00
4.936987397479495776e+00	3.057900944168626900e+00
4.938987797559511783e+00	3.058768205346371172e+00
4.940988197639527790e+00	3.059635361152484911e+00
4.942988597719543797e+00	3.060502411642423759e+00
4.944988997799559804e+00	3.061369356871591396e+00
4.946989397879575812e+00	3.062236196895339990e+00
4.948989797959591819e+00	3.063102931768970638e+00
4.950990198039607826e+00	3.063969561547732035e+00
4.952990598119623833e+00	3.064836086286822692e+00
4.954990998199639840e+00	3.065702506041389164e+00
4.956991398279655847e+00	3.066568820866526934e+00
4.958991798359671854e+00	3.067435030817280417e+00
4.960992198439687861e+00	3.068301135948642955e+00
4.962992598519703868e+00	3.069167136315557265e+00
4.964992998599719876e+00	3.070033031972914106e+00
4.966993398679735883e+00	3.070898822975554054e+00
4.968993798759751890e+00	3.071764509378267505e+00
4.970994198839767897e+00	3.072630091235792449e+00
4.972994598919783904e+00	3.073495568602818473e+00
4.974994998999799911e+00	3.074360941533982317e+00
4.976995399079815918e+00	3.075226210083871425e+00
4.978995799159831925e+00	3.076091374307023063e+00
4.980996199239847932e+00	3.076956434257923423e+00
4.982996599319863940e+00	3.077821389991008072e+00
4.984996999399879947e+00	3.078686241560663284e+00
4.986997399479895954e+00	3.079550989021224261e+00
4.988997799559911961e+00	3.080415632426976913e+00
4.990998199639927968e+00	3.081280171832156523e+00
4.992998599719943975e+00	3.082144607290948191e+00
4.994998999799959982e+00	3.083008938857487724e+00
4.996999399879975989e+00	3.083873166585860748e+00
4.998999799959991996e+00	3.084737290530103149e+00
5.001000200040008004e+00	3.085601310744201076e+00
5.003000600120024011e+00	3.086465227282090495e+00
5.005001000200040018e+00	3.087329040197658525e+00
5.007001400280056025e+00	3.088192749544742988e+00
5.009001800360072032e+00	3.089056355377131080e+00
5.011002200440088039e+00	3.089919857748561149e+00
5.013002600520104046e+00	3.090783256712723137e+00
5.015003000600120053e+00	3.091646552323255914e+00
5.017003400680136060e+00	3.092509744633750390e+00
5.019003800760152068e+00	3.093372833697748181e+00
5.021004200840168075e+00	3.094235819568742052e+00
5.023004600920184082e+00	3.095098702300174587e+00
5.025005001000200089e+00	3.095961481945440852e+00
5.027005401080216096e+00	3.096824158557886175e+00
5.029005801160232103e+00	3.097686732190807035e+00
5.031006201240248110e+00	3.098549202897451949e+00
5.033006601320264117e+00	3.099411570731019694e+00
5.035007001400280124e+00	3.100273835744661532e+00
5.037007401480296132e+00	3.101135997991478543e+00
5.039007801560312139e+00	3.101998057524525176e+00
5.041008201640328146e+00	3.102860014396806587e+00
5.043008601720344153e+00	3.103721868661278638e+00
5.045009001800360160e+00	3.104583620370851005e+00
5.047009401880376167e+00	3.105445269578383183e+00
5.049009801960392174e+00	3.106306816336687149e+00
5.051010202040408181e+00	3.107168260698526918e+00
5.053010602120424188e+00	3.108029602716618545e+00
5.055011002200440196e+00	3.108890842443629676e+00
5.057011402280456203e+00	3.109751979932179999e+00
5.059011802360472210e+00	3.110613015234842127e+00
5.061012202440488217e+00	3.111473948404139822e+00
5.063012602520504224e+00	3.112334779492550219e+00
5.065013002600520231e+00	3.113195508552501156e+00
5.067013402680536238e+00	3.114056135636374290e+00
5.069013802760552245e+00	3.114916660796503312e+00
5.071014202840568252e+00	3.115777084085174398e+00
5.073014602920584259e+00	3.116637405554626206e+00
5.075015003000600267e+00	3.117497625257049876e+00
5.077015403080616274e+00	3.118357743244589031e+00
5.079015803160632281e+00	3.119217759569341553e+00
5.081016203240648288e+00	3.120077674283355584e+00
5.083016603320664295e+00	3.120937487438634861e+00
5.085017003400680302e+00	3.121797199087133823e+00
5.087017403480696309e+00	3.122656809280761614e+00
5.089017803560712316e+00	3.123516318071378528e+00
5.091018203640728323e+00	3.124375725510800450e+00
5.093018603720744331e+00	3.125235031650793971e+00
5.095019003800760338e+00	3.126094236543080385e+00
5.097019403880776345e+00	3.126953340239333912e+00
5.099019803960792352e+00	3.127812342791182587e+00
5.101020204040808359e+00	3.128671244250206929e+00
5.103020604120824366e+00	3.129530044667941269e+00
5.105021004200840373e+00	3.130388744095874198e+00
5.107021404280856380e+00	3.131247342585446791e+00
5.109021804360872387e+00	3.132105840188054824e+00
5.111022204440888395e+00	3.132964236955046999e+00
5.113022604520904402e+00	3.133822532937726280e+00
5.115023004600920409e+00	3.134680728187348997e+00
5.117023404680936416e+00	3.135538822755125743e+00
5.119023804760952423e+00	3.136396816692221368e+00
5.121024204840968430e+00	3.137254710049754092e+00
5.123024604920984437e+00	3.138112502878796395e+00
5.125025005001000444e+00	3.138970195230375015e+00
5.127025405081016451e+00	3.139827787155471395e+00
5.129025805161032459e+00	3.140685278705019456e+00
5.131026205241048466e+00	3.141542669929910048e+00
5.133026605321064473e+00	3.142399960880986054e+00
5.135027005401080480e+00	3.143257151609045952e+00
5.137027405481096487e+00	3.144114242164842921e+00
5.139027805561112494e+00	3.144971232599083955e+00
5.141028205641128501e+00	3.145828122962430751e+00
5.143028605721144508e+00	3.146684913305500153e+00
5.145029005801160515e+00	3.147541603678863265e+00
5.147029405881176523e+00	3.148398194133046335e+00
5.149029805961192530e+00	3.149254684718529873e+00
5.151030206041208537e+00	3.150111075485750423e+00
5.153030606121224544e+00	3.150967366485097898e+00
5.155031006201240551e+00	3.151823557766918693e+00
5.157031406281256558e+00	3.152679649381513460e+00
5.159031806361272565e+00	3.153535641379137999e+00
5.161032206441288572e+00	3.154391533810003700e+00
5.163032606521304579e+00	3.155247326724276657e+00
5.165033006601320587e+00	3.156103020172078999e+00
5.167033406681336594e+00	3.156958614203487112e+00
5.169033806761352601e+00	3.157814108868534309e+00
5.171034206841368608e+00	3.158669504217207713e+00
5.173034606921384615e+00	3.159524800299450931e+00
5.175035007001400622e+00	3.160379997165163157e+00
5.177035407081416629e+00	3.161235094864199180e+00
5.179035807161432636e+00	3.162090093446368932e+00
5.181036207241448643e+00	3.162944992961438828e+00
5.183036607321464651e+00	3.163799793459130871e+00
5.185037007401480658e+00	3.164654494989122657e+00
5.187037407481496665e+00	3.165509097601047817e+00
5.189037807561512672e+00	3.166363601344496459e+00
5.191038207641528679e+00	3.167218006269013841e+00
5.193038607721544686e+00	3.168072312424102144e+00
5.195039007801560693e+00	3.168926519859219137e+00
5.197039407881576700e+00	3.169780628623778629e+00
5.199039807961592707e+00	3.170634638767151792e+00
5.201040208041608714e+00	3.171488550338664947e+00
5.203040608121624722e+00	3.172342363387600894e+00
5.205041008201640729e+00	3.173196077963199357e+00
5.207041408281656736e+00	3.174049694114656539e+00
5.209041808361672743e+00	3.174903211891124677e+00
5.211042208441688750e+00	3.175756631341712932e+00
5.213042608521704757e+00	3.176609952515487389e+00
5.215043008601720764e+00	3.177463175461470168e+00
5.217043408681736771e+00	3.178316300228640756e+00
5.219043808761752778e+00	3.179169326865934675e+00
5.221044208841768786e+00	3.180022255422245259e+00
5.223044608921784793e+00	3.180875085946421876e+00
5.225045009001800800e+00	3.181727818487271708e+00
5.227045409081816807e+00	3.182580453093558415e+00
5.229045809161832814e+00	3.183432989814002578e+00
5.231046209241848821e+00	3.184285428697282594e+00
5.233046609321864828e+00	3.185137769792033779e+00
5.235047009401879947e+00	3.185990013146847488e+00
5.237047409481895954e+00	3.186842158810275105e+00
5.239047809561911961e+00	3.187694206830822719e+00
5.241048209641927969e+00	3.188546157256954672e+00
5.243048609721943976e+00	3.189398010137093564e+00
5.245049009801959983e+00	3.190249765519618030e+00
5.247049409881975990e+00	3.191101423452865848e+00
5.249049809961991997e+00	3.191952983985131276e+00
5.251050210042008004e+00	3.192804447164666826e+00
5.253050610122024011e+00	3.193655813039682378e+00
5.255051010202040018e+00	3.194507081658345182e+00
5.257051410282056025e+00	3.195358253068782073e+00
5.259051810362072032e+00	3.196209327319075477e+00
5.261052210442088040e+00	3.197060304457267410e+00
5.263052610522104047e+00	3.197911184531357254e+00
5.265053010602120054e+00	3.198761967589302646e+00
5.267053410682136061e+00	3.199612653679018592e+00
5.269053810762152068e+00	3.200463242848379686e+00
5.271054210842168075e+00	3.201313735145216999e+00
5.273054610922184082e+00	3.202164130617321192e+00
5.275055011002200089e+00	3.203014429312440292e+00
5.277055411082216096e+00	3.203864631278281916e+00
5.279055811162232104e+00	3.204714736562510602e+00
5.281056211242248111e+00	3.205564745212750033e+00
5.283056611322264118e+00	3.206414657276583036e+00
5.285057011402280125e+00	3.207264472801550248e+00
5.287057411482296132e+00	3.208114191835150564e+00
5.289057811562312139e+00	3.208963814424842464e+00
5.291058211642328146e+00	3.209813340618042687e+00
5.293058611722344153e+00	3.210662770462126669e+00
5.295059011802360160e+00	3.211512104004428991e+00
5.297059411882376168e+00	3.212361341292242489e+00
5.299059811962392175e+00	3.213210482372819587e+00
5.301060212042408182e+00	3.214059527293371410e+00
5.303060612122424189e+00	3.214908476101068668e+00
5.305061012202440196e+00	3.215757328843039886e+00
5.307061412282456203e+00	3.216606085566373174e+00
5.309061812362472210e+00	3.217454746318117120e+00
5.311062212442488217e+00	3.218303311145278123e+00
5.313062612522504224e+00	3.219151780094821724e+00
5.315063012602520232e+00	3.220000153213673943e+00
5.317063412682536239e+00	3.220848430548719055e+00
5.319063812762552246e+00	3.221696612146801808e+00
5.321064212842568253e+00	3.222544698054725654e+00
5.323064612922584260e+00	3.223392688319253629e+00
5.325065013002600267e+00	3.224240582987108805e+00
5.327065413082616274e+00	3.225088382104973839e+00
5.329065813162632281e+00	3.225936085719490531e+00
5.331066213242648288e+00	3.226783693877260717e+00
5.333066613322664296e+00	3.227631206624845817e+00
5.335067013402680303e+00	3.228478624008768172e+00
5.337067413482696310e+00	3.229325946075508380e+00
5.339067813562712317e+00	3.230173172871507958e+00
5.341068213642728324e+00	3.231020304443168012e+00
5.343068613722744331e+00	3.231867340836850122e+00
5.345069013802760338e+00	3.232714282098875902e+00
5.347069413882776345e+00	3.233561128275526109e+00
5.349069813962792352e+00	3.234407879413043307e+00
5.351070214042808360e+00	3.235254535557628763e+00
5.353070614122824367e+00	3.236101096755444662e+00
5.355071014202840374e+00	3.236947563052614107e+00
5.357071414282856381e+00	3.237793934495219794e+00
5.359071814362872388e+00	3.238640211129304447e+00
5.361072214442888395e+00	3.239486393000872599e+00
5.363072614522904402e+00	3.240332480155888373e+00
5.365073014602920409e+00	3.241178472640276809e+00
5.367073414682936416e+00	3.242024370499922981e+00
5.369073814762952424e+00	3.242870173780673326e+00
5.371074214842968431e+00	3.243715882528334760e+00
5.373074614922984438e+00	3.244561496788675115e+00
5.375075015003000445e+00	3.245407016607422257e+00
5.377075415083016452e+00	3.246252442030265861e+00
5.379075815163032459e+00	3.247097773102856522e+00
5.381076215243048466e+00	3.247943009870804865e+00
5.383076615323064473e+00	3.248788152379683769e+00
5.385077015403080480e+00	3.249633200675025702e+00
5.387077415483096487e+00	3.250478154802325381e+00
5.389077815563112495e+00	3.251323014807038003e+00
5.391078215643128502e+00	3.252167780734581015e+00
5.393078615723144509e+00	3.253012452630331452e+00
5.395079015803160516e+00	3.253857030539629047e+00
5.397079415883176523e+00	3.254701514507774451e+00
5.399079815963192530e+00	3.255545904580029237e+00
5.401080216043208537e+00	3.256390200801616785e+00
5.403080616123224544e+00	3.257234403217722285e+00
5.405081016203240551e+00	3.258078511873491845e+00
5.407081416283256559e+00	3.258922526814033382e+00
5.409081816363272566e+00	3.259766448084416623e+00
5.411082216443288573e+00	3.260610275729672658e+00
5.413082616523304580e+00	3.261454009794794828e+00
5.415083016603320587e+00	3.262297650324737397e+00
5.417083416683336594e+00	3.263141197364416879e+00
5.419083816763352601e+00	3.263984650958712042e+00
5.421084216843368608e+00	3.264828011152462572e+00
5.423084616923384615e+00	3.265671277990471300e+00
5.425085017003400623e+00	3.266514451517501971e+00
5.427085417083416630e+00	3.267357531778281032e+00
5.429085817163432637e+00	3.268200518817496736e+00
5.431086217243448644e+00	3.269043412679799143e+00
5.433086617323464651e+00	3.269886213409801901e+00
5.435087017403480658e+00	3.270728921052079130e+00
5.437087417483496665e+00	3.271571535651168094e+00
5.439087817563512672e+00	3.272414057251567865e+00
5.441088217643528679e+00	3.273256485897741097e+00
5.443088617723544687e+00	3.274098821634111367e+00
5.445089017803560694e+00	3.274941064505065391e+00
5.447089417883576701e+00	3.275783214554952583e+00
5.449089817963592708e+00	3.276625271828084163e+00
5.451090218043608715e+00	3.277467236368734937e+00
5.453090618123624722e+00	3.278309108221141521e+00
5.455091018203640729e+00	3.279150887429503669e+00
5.457091418283656736e+00	3.279992574037983388e+00
5.459091818363672743e+00	3.280834168090706271e+00
5.461092218443688751e+00	3.281675669631759718e+00
5.463092618523704758e+00	3.282517078705194713e+00
5.465093018603720765e+00	3.283358395355024939e+00
5.467093418683736772e+00	3.284199619625227218e+00
5.469093818763752779e+00	3.285040751559740624e+00
5.471094218843768786e+00	3.285881791202467817e+00
5.473094618923784793e+00	3.286722738597275040e+00
5.475095019003800800e+00	3.287563593787991234e+00
5.477095419083816807e+00	3.288404356818407592e+00
5.479095819163832815e+00	3.289245027732279780e+00
5.481096219243848822e+00	3.290085606573326604e+00
5.483096619323864829e+00	3.290926093385229567e+00
5.485097019403880836e+00	3.291766488211633757e+00
5.487097419483896843e+00	3.292606791096147845e+00
5.489097819563912850e+00	3.293447002082343644e+00
5.491098219643928857e+00	3.294287121213756997e+00
5.493098619723944864e+00	3.295127148533885997e+00
5.495099019803960871e+00	3.295967084086194543e+00
5.497099419883976879e+00	3.296806927914107455e+00
5.499099819963992886e+00	3.297646680061015356e+00
5.501100220044008893e+00	3.298486340570271569e+00
5.503100620124024900e+00	3.299325909485193442e+00
5.505101020204040907e+00	3.300165386849061466e+00
5.507101420284056914e+00	3.301004772705121493e+00
5.509101820364072921e+00	3.301844067096581181e+00
5.511102220444088928e+00	3.302683270066613996e+00
5.513102620524104935e+00	3.303522381658356544e+00
5.515103020604120942e+00	3.304361401914909013e+00
5.517103420684136950e+00	3.305200330879336068e+00
5.519103820764152957e+00	3.306039168594666844e+00
5.521104220844168964e+00	3.306877915103894061e+00
5.523104620924184971e+00	3.307716570449974469e+00
5.525105021004200978e+00	3.308555134675830178e+00
5.527105421084216985e+00	3.309393607824345551e+00
5.529105821164232992e+00	3.310231989938371644e+00
5.531106221244248999e+00	3.311070281060721765e+00
5.533106621324265006e+00	3.311908481234175028e+00
5.535107021404281014e+00	3.312746590501474131e+00
5.537107421484297021e+00	3.313584608905326245e+00
5.539107821564313028e+00	3.314422536488404347e+00
5.541108221644329035e+00	3.315260373293344109e+00
5.543108621724345042e+00	3.316098119362747010e+00
5.545109021804361049e+00	3.316935774739178999e+00
5.547109421884377056e+00	3.317773339465170057e+00
5.549109821964393063e+00	3.318610813583215968e+00
5.551110222044409070e+00	3.319448197135776102e+00
5.553110622124425078e+00	3.320285490165276077e+00
5.555111022204441085e+00	3.321122692714104652e+00
5.557111422284457092e+00	3.321959804824616835e+00
5.559111822364473099e+00	3.322796826539132109e+00
5.561112222444489106e+00	3.323633757899934871e+00
5.563112622524505113e+00	3.324470598949273992e+00
5.565113022604521120e+00	3.325307349729365036e+00
5.567113422684537127e+00	3.326144010282386709e+00
5.569113822764553134e+00	3.326980580650484409e+00
5.571114222844569142e+00	3.327817060875768007e+00
5.573114622924585149e+00	3.328653451000311847e+00
5.575115023004601156e+00	3.329489751066157410e+00
5.577115423084617163e+00	3.330325961115310207e+00
5.579115823164633170e+00	3.331162081189741109e+00
5.581116223244649177e+00	3.331998111331386347e+00
5.583116623324665184e+00	3.332834051582148405e+00
5.585117023404681191e+00	3.333669901983894235e+00
5.587117423484697198e+00	3.334505662578457041e+00
5.589117823564713206e+00	3.335341333407634945e+00
5.591118223644729213e+00	3.336176914513192759e+00
5.593118623724745220e+00	3.337012405936858883e+00
5.595119023804761227e+00	3.337847807720329740e+00
5.597119423884777234e+00	3.338683119905266228e+00
5.599119823964793241e+00	3.339518342533294604e+00
5.601120224044809248e+00	3.340353475646007819e+00
5.603120624124825255e+00	3.341188519284964631e+00
5.605121024204841262e+00	3.342023473491689156e+00
5.607121424284857270e+00	3.342858338307671318e+00
5.609121824364873277e+00	3.343693113774367731e+00
5.611122224444889284e+00	3.344527799933200818e+00
5.613122624524905291e+00	3.345362396825558360e+00
5.615123024604921298e+00	3.346196904492794388e+00
5.617123424684937305e+00	3.347031322976230072e+00
5.619123824764953312e+00	3.347865652317151941e+00
5.621124224844969319e+00	3.348699892556811886e+00
5.623124624924985326e+00	3.349534043736430267e+00
5.625125025005001334e+00	3.350368105897191029e+00
5.627125425085017341e+00	3.351202079080247032e+00
5.629125825165033348e+00	3.352035963326715606e+00
5.631126225245049355e+00	3.352869758677680778e+00
5.633126625325065362e+00	3.353703465174194154e+00
5.635127025405081369e+00	3.354537082857272257e+00
5.637127425485097376e+00	3.355370611767899636e+00
5.639127825565113383e+00	3.356204051947025757e+00
5.641128225645129390e+00	3.357037403435568113e+00
5.643128625725145397e+00	3.357870666274410443e+00
5.645129025805161405e+00	3.358703840504402738e+00
5.647129425885177412e+00	3.359536926166361681e+00
5.649129825965193419e+00	3.360369923301071093e+00
5.651130226045209426e+00	3.361202831949281489e+00
5.653130626125225433e+00	3.362035652151710075e+00
5.655131026205241440e+00	3.362868383949041196e+00
5.657131426285257447e+00	3.363701027381925890e+00
5.659131826365273454e+00	3.364533582490981889e+00
5.661132226445289461e+00	3.365366049316794506e+00
5.663132626525305469e+00	3.366198427899915302e+00
5.665133026605321476e+00	3.367030718280863866e+00
5.667133426685337483e+00	3.367862920500126034e+00
5.669133826765353490e+00	3.368695034598155225e+00
5.671134226845369497e+00	3.369527060615371550e+00
5.673134626925385504e+00	3.370358998592163147e+00
5.675135027005401511e+00	3.371190848568884402e+00
5.677135427085417518e+00	3.372022610585857727e+00
5.679135827165433525e+00	3.372854284683373116e+00
5.681136227245449533e+00	3.373685870901686812e+00
5.683136627325465540e+00	3.374517369281023083e+00
5.685137027405481547e+00	3.375348779861573778e+00
5.687137427485497554e+00	3.376180102683498330e+00
5.689137827565513561e+00	3.377011337786923306e+00
5.691138227645528680e+00	3.377842485211942414e+00
5.693138627725544687e+00	3.378673544998618272e+00
5.695139027805560694e+00	3.379504517186980195e+00
5.697139427885576701e+00	3.380335401817025076e+00
5.699139827965592708e+00	3.381166198928717392e+00
5.701140228045608715e+00	3.381996908561990534e+00
5.703140628125624723e+00	3.382827530756744583e+00
5.705141028205640730e+00	3.383658065552847205e+00
5.707141428285656737e+00	3.384488512990134979e+00
5.709141828365672744e+00	3.385318873108411619e+00
5.711142228445688751e+00	3.386149145947448424e+00
5.713142628525704758e+00	3.386979331546986050e+00
5.715143028605720765e+00	3.387809429946731399e+00
5.717143428685736772e+00	3.388639441186361179e+00
5.719143828765752779e+00	3.389469365305518345e+00
5.721144228845768787e+00	3.390299202343815654e+00
5.723144628925784794e+00	3.391128952340833003e+00
5.725145029005800801e+00	3.391958615336118310e+00
5.727145429085816808e+00	3.392788191369188855e+00
5.729145829165832815e+00	3.393617680479528609e+00
5.731146229245848822e+00	3.394447082706591345e+00
5.733146629325864829e+00	3.395276398089797976e+00
5.735147029405880836e+00	3.396105626668538324e+00
5.737147429485896843e+00	3.396934768482171130e+00
5.739147829565912851e+00	3.397763823570022712e+00
5.741148229645928858e+00	3.398592791971387861e+00
5.743148629725944865e+00	3.399421673725530280e+00
5.745149029805960872e+00	3.400250468871682141e+00
5.747149429885976879e+00	3.401079177449044533e+00
5.749149829965992886e+00	3.401907799496786566e+00
5.751150230046008893e+00	3.402736335054046268e+00
5.753150630126024900e+00	3.403564784159930134e+00
5.755151030206040907e+00	3.404393146853514018e+00
5.757151430286056915e+00	3.405221423173841799e+00
5.759151830366072922e+00	3.406049613159926270e+00
5.761152230446088929e+00	3.406877716850750026e+00
5.763152630526104936e+00	3.407705734285262800e+00
5.765153030606120943e+00	3.408533665502385013e+00
5.767153430686136950e+00	3.409361510541004670e+00
5.769153830766152957e+00	3.410189269439979132e+00
5.771154230846168964e+00	3.411016942238135563e+00
5.773154630926184971e+00	3.411844528974269153e+00
5.775155031006200979e+00	3.412672029687144892e+00
5.777155431086216986e+00	3.413499444415496242e+00
5.779155831166232993e+00	3.414326773198026022e+00
5.781156231246249000e+00	3.415154016073406851e+00
5.783156631326265007e+00	3.415981173080279376e+00
5.785157031406281014e+00	3.416808244257254934e+00
5.787157431486297021e+00	3.417635229642913330e+00
5.789157831566313028e+00	3.418462129275803285e+00
5.791158231646329035e+00	3.419288943194443764e+00
5.793158631726345043e+00	3.420115671437322646e+00
5.795159031806361050e+00	3.420942314042897170e+00
5.797159431886377057e+00	3.421768871049594818e+00
5.799159831966393064e+00	3.422595342495811543e+00
5.801160232046409071e+00	3.423421728419913546e+00
5.803160632126425078e+00	3.424248028860235937e+00
5.805161032206441085e+00	3.425074243855084077e+00
5.807161432286457092e+00	3.425900373442733127e+00
5.809161832366473099e+00	3.426726417661427160e+00
5.811162232446489107e+00	3.427552376549380053e+00
5.813162632526505114e+00	3.428378250144776374e+00
5.815163032606521121e+00	3.429204038485769157e+00
5.817163432686537128e+00	3.430029741610482130e+00
5.819163832766553135e+00	3.430855359557008821e+00
5.821164232846569142e+00	3.431680892363412116e+00
5.823164632926585149e+00	3.432506340067725592e+00
5.825165033006601156e+00	3.433331702707952182e+00
5.827165433086617163e+00	3.434156980322065067e+00
5.829165833166633170e+00	3.434982172948006784e+00
5.831166233246649178e+00	3.435807280623691451e+00
5.833166633326665185e+00	3.436632303387001208e+00
5.835167033406681192e+00	3.437457241275790221e+00
5.837167433486697199e+00	3.438282094327882010e+00
5.839167833566713206e+00	3.439106862581069457e+00
5.841168233646729213e+00	3.439931546073117463e+00
5.843168633726745220e+00	3.440756144841759845e+00
5.845169033806761227e+00	3.441580658924701108e+00
5.847169433886777234e+00	3.442405088359616006e+00
5.849169833966793242e+00	3.443229433184149535e+00
5.851170234046809249e+00	3.444053693435917829e+00
5.853170634126825256e+00	3.444877869152505934e+00
5.855171034206841263e+00	3.445701960371470918e+00
5.857171434286857270e+00	3.446525967130339652e+00
5.859171834366873277e+00	3.447349889466609696e+00
5.861172234446889284e+00	3.448173727417748413e+00
5.863172634526905291e+00	3.448997481021195188e+00
5.865173034606921298e+00	3.449821150314358764e+00
5.867173434686937306e+00	3.450644735334619018e+00
5.869173834766953313e+00	3.451468236119326516e+00
5.871174234846969320e+00	3.452291652705802516e+00
5.873174634926985327e+00	3.453114985131339409e+00
5.875175035007001334e+00	3.453938233433199390e+00
5.877175435087017341e+00	3.454761397648616672e+00
5.879175835167033348e+00	3.455584477814795719e+00
5.881176235247049355e+00	3.456407473968911237e+00
5.883176635327065362e+00	3.457230386148110401e+00
5.885177035407081370e+00	3.458053214389510188e+00
5.887177435487097377e+00	3.458875958730198263e+00
5.889177835567113384e+00	3.459698619207234316e+00
5.891178235647129391e+00	3.460521195857649168e+00
5.893178635727145398e+00	3.461343688718443001e+00
5.895179035807161405e+00	3.462166097826589350e+00
5.897179435887177412e+00	3.462988423219031553e+00
5.899179835967193419e+00	3.463810664932684524e+00
5.901180236047209426e+00	3.464632823004433426e+00
5.903180636127225434e+00	3.465454897471136775e+00
5.905181036207241441e+00	3.466276888369622444e+00
5.907181436287257448e+00	3.467098795736690331e+00
5.909181836367273455e+00	3.467920619609111910e+00
5.911182236447289462e+00	3.468742360023629345e+00
5.913182636527305469e+00	3.469564017016957269e+00
5.915183036607321476e+00	3.470385590625780114e+00
5.917183436687337483e+00	3.471207080886755225e+00
5.919183836767353490e+00	3.472028487836511523e+00
5.921184236847369498e+00	3.472849811511647733e+00
5.923184636927385505e+00	3.473671051948736377e+00
5.925185037007401512e+00	3.474492209184320224e+00
5.927185437087417519e+00	3.475313283254913177e+00
5.929185837167433526e+00	3.476134274197002938e+00
5.931186237247449533e+00	3.476955182047046566e+00
5.933186637327465540e+00	3.477776006841474032e+00
5.935187037407481547e+00	3.478596748616686885e+00
5.937187437487497554e+00	3.479417407409058249e+00
5.939187837567513562e+00	3.480237983254933276e+00
5.941188237647529569e+00	3.481058476190629136e+00
5.943188637727545576e+00	3.481878886252434580e+00
5.945189037807561583e+00	3.482699213476610378e+00
5.947189437887577590e+00	3.483519457899388883e+00
5.949189837967593597e+00	3.484339619556974910e+00
5.951190238047609604e+00	3.485159698485545299e+00
5.953190638127625611e+00	3.485979694721248467e+00
5.955191038207641618e+00	3.486799608300205300e+00
5.957191438287657625e+00	3.487619439258508258e+00
5.959191838367673633e+00	3.488439187632222716e+00
5.961192238447689640e+00	3.489258853457385623e+00
5.963192638527705647e+00	3.490078436770006398e+00
5.965193038607721654e+00	3.490897937606066925e+00
5.967193438687737661e+00	3.491717356001519779e+00
5.969193838767753668e+00	3.492536691992292219e+00
5.971194238847769675e+00	3.493355945614282199e+00
5.973194638927785682e+00	3.494175116903360134e+00
5.975195039007801689e+00	3.494994205895369355e+00
5.977195439087817697e+00	3.495813212626125654e+00
5.979195839167833704e+00	3.496632137131415963e+00
5.981196239247849711e+00	3.497450979447001895e+00
5.983196639327865718e+00	3.498269739608615314e+00
5.985197039407881725e+00	3.499088417651962324e+00
5.987197439487897732e+00	3.499907013612720164e+00
5.989197839567913739e+00	3.500725527526540315e+00
5.991198239647929746e+00	3.501543959429044950e+00
5.993198639727945753e+00	3.502362309355830039e+00
5.995199039807961761e+00	3.503180577342464463e+00
5.997199439887977768e+00	3.503998763424489127e+00
5.999199839967993775e+00	3.504816867637418287e+00
6.001200240048009782e+00	3.505634890016737781e+00
6.003200640128025789e+00	3.506452830597908132e+00
6.005201040208041796e+00	3.507270689416360554e+00
6.007201440288057803e+00	3.508088466507500947e+00
6.009201840368073810e+00	3.508906161906706789e+00
6.011202240448089817e+00	3.509723775649329802e+00
6.013202640528105825e+00	3.510541307770693287e+00
6.015203040608121832e+00	3.511358758306093897e+00
6.017203440688137839e+00	3.512176127290802086e+00
6.019203840768153846e+00	3.512993414760060329e+00
6.021204240848169853e+00	3.513810620749084457e+00
6.023204640928185860e+00	3.514627745293064098e+00
6.025205041008201867e+00	3.515444788427160905e+00
6.027205441088217874e+00	3.516261750186510326e+00
6.029205841168233881e+00	3.517078630606221168e+00
6.031206241248249889e+00	3.517895429721374700e+00
6.033206641328265896e+00	3.518712147567025994e+00
6.035207041408281903e+00	3.519528784178203029e+00
6.037207441488297910e+00	3.520345339589908029e+00
6.039207841568313917e+00	3.521161813837115684e+00
6.041208241648329924e+00	3.521978206954773594e+00
6.043208641728345931e+00	3.522794518977803602e+00
6.045209041808361938e+00	3.523610749941100906e+00
6.047209441888377945e+00	3.524426899879533615e+00
6.049209841968393953e+00	3.525242968827944079e+00
6.051210242048409960e+00	3.526058956821147117e+00
6.053210642128425967e+00	3.526874863893932233e+00
6.055211042208441974e+00	3.527690690081061842e+00
6.057211442288457981e+00	3.528506435417272158e+00
6.059211842368473988e+00	3.529322099937272306e+00
6.061212242448489995e+00	3.530137683675746096e+00
6.063212642528506002e+00	3.530953186667350252e+00
6.065213042608522009e+00	3.531768608946715737e+00
6.067213442688538017e+00	3.532583950548446872e+00
6.069213842768554024e+00	3.533399211507122217e+00
6.071214242848570031e+00	3.534214391857293691e+00
6.073214642928586038e+00	3.535029491633486565e+00
6.075215043008602045e+00	3.535844510870201240e+00
6.077215443088618052e+00	3.536659449601910588e+00
6.079215843168634059e+00	3.537474307863062606e+00
6.081216243248650066e+00	3.538289085688078650e+00
6.083216643328666073e+00	3.539103783111353430e+00
6.085217043408682080e+00	3.539918400167256785e+00
6.087217443488698088e+00	3.540732936890132354e+00
6.089217843568714095e+00	3.541547393314296688e+00
6.091218243648730102e+00	3.542361769474041910e+00
6.093218643728746109e+00	3.543176065403633501e+00
6.095219043808762116e+00	3.543990281137310738e+00
6.097219443888778123e+00	3.544804416709288031e+00
6.099219843968794130e+00	3.545618472153752698e+00
6.101220244048810137e+00	3.546432447504867636e+00
6.103220644128826144e+00	3.547246342796768648e+00
6.105221044208842152e+00	3.548060158063567116e+00
6.107221444288858159e+00	3.548873893339348218e+00
6.109221844368874166e+00	3.549687548658170488e+00
6.111222244448890173e+00	3.550501124054068036e+00
6.113222644528906180e+00	3.551314619561048769e+00
6.115223044608922187e+00	3.552128035213095725e+00
6.117223444688938194e+00	3.552941371044165741e+00
6.119223844768954201e+00	3.553754627088189455e+00
6.121224244848970208e+00	3.554567803379073521e+00
6.123224644928986216e+00	3.555380899950697948e+00
6.125225045009002223e+00	3.556193916836917879e+00
6.127225445089018230e+00	3.557006854071562252e+00
6.129225845169034237e+00	3.557819711688436026e+00
6.131226245249050244e+00	3.558632489721317960e+00
6.133226645329066251e+00	3.559445188203960608e+00
6.135227045409082258e+00	3.560257807170092104e+00
6.137227445489098265e+00	3.561070346653416152e+00
6.139227845569114272e+00	3.561882806687609371e+00
6.141228245649130280e+00	3.562695187306324396e+00
6.143228645729146287e+00	3.563507488543188551e+00
6.145229045809161406e+00	3.564319710431802957e+00
6.147229445889177413e+00	3.565131853005744755e+00
6.149229845969193420e+00	3.565943916298565775e+00
6.151230246049209427e+00	3.566755900343792529e+00
6.153230646129225434e+00	3.567567805174926221e+00
6.155231046209241441e+00	3.568379630825442739e+00
6.157231446289257448e+00	3.569191377328794434e+00
6.159231846369273455e+00	3.570003044718407015e+00
6.161232246449289462e+00	3.570814633027681761e+00
6.163232646529305470e+00	3.571626142289995531e+00
6.165233046609321477e+00	3.572437572538699424e+00
6.167233446689337484e+00	3.573248923807120114e+00
6.169233846769353491e+00	3.574060196128559852e+00
6.171234246849369498e+00	3.574871389536295130e+00
6.173234646929385505e+00	3.575682504063578460e+00
6.175235047009401512e+00	3.576493539743637040e+00
6.177235447089417519e+00	3.577304496609673201e+00
6.179235847169433526e+00	3.578115374694864848e+00
6.181236247249449534e+00	3.578926174032365459e+00
6.183236647329465541e+00	3.579736894655303203e+00
6.185237047409481548e+00	3.580547536596782265e+00
6.187237447489497555e+00	3.581358099889881963e+00
6.189237847569513562e+00	3.582168584567656300e+00
6.191238247649529569e+00	3.582978990663135299e+00
6.193238647729545576e+00	3.583789318209325447e+00
6.195239047809561583e+00	3.584599567239207030e+00
6.197239447889577590e+00	3.585409737785736350e+00
6.199239847969593598e+00	3.586219829881845733e+00
6.201240248049609605e+00	3.587029843560442632e+00
6.203240648129625612e+00	3.587839778854410522e+00
6.205241048209641619e+00	3.588649635796608006e+00
6.207241448289657626e+00	3.589459414419869709e+00
6.209241848369673633e+00	3.590269114757004942e+00
6.211242248449689640e+00	3.591078736840800367e+00
6.213242648529705647e+00	3.591888280704017333e+00
6.215243048609721654e+00	3.592697746379392321e+00
6.217243448689737662e+00	3.593507133899639605e+00
6.219243848769753669e+00	3.594316443297446817e+00
6.221244248849769676e+00	3.595125674605478938e+00
6.223244648929785683e+00	3.595934827856376970e+00
6.225245049009801690e+00	3.596743903082756155e+00
6.227245449089817697e+00	3.597552900317209978e+00
6.229245849169833704e+00	3.598361819592305277e+00
6.231246249249849711e+00	3.599170660940587130e+00
6.233246649329865718e+00	3.599979424394575300e+00
6.235247049409881726e+00	3.600788109986766017e+00
6.237247449489897733e+00	3.601596717749630638e+00
6.239247849569913740e+00	3.602405247715618319e+00
6.241248249649929747e+00	3.603213699917152457e+00
6.243248649729945754e+00	3.604022074386633800e+00
6.245249049809961761e+00	3.604830371156438229e+00
6.247249449889977768e+00	3.605638590258918974e+00
6.249249849969993775e+00	3.606446731726404398e+00
6.251250250050009782e+00	3.607254795591199770e+00
6.253250650130025790e+00	3.608062781885585490e+00
6.255251050210041797e+00	3.608870690641820200e+00
6.257251450290057804e+00	3.609678521892136338e+00
6.259251850370073811e+00	3.610486275668745026e+00
6.261252250450089818e+00	3.611293952003831631e+00
6.263252650530105825e+00	3.612101550929559313e+00
6.265253050610121832e+00	3.612909072478067252e+00
6.267253450690137839e+00	3.613716516681470647e+00
6.269253850770153846e+00	3.614523883571861163e+00
6.271254250850169853e+00	3.615331173181307367e+00
6.273254650930185861e+00	3.616138385541854294e+00
6.275255051010201868e+00	3.616945520685522997e+00
6.277255451090217875e+00	3.617752578644310990e+00
6.279255851170233882e+00	3.618559559450193142e+00
6.281256251250249889e+00	3.619366463135119893e+00
6.283256651330265896e+00	3.620173289731019484e+00
6.285257051410281903e+00	3.620980039269795281e+00
6.287257451490297910e+00	3.621786711783328450e+00
6.289257851570313917e+00	3.622593307303476617e+00
6.291258251650329925e+00	3.623399825862073431e+00
6.293258651730345932e+00	3.624206267490930777e+00
6.295259051810361939e+00	3.625012632221835229e+00
6.297259451890377946e+00	3.625818920086551600e+00
6.299259851970393953e+00	3.626625131116821166e+00
6.301260252050409960e+00	3.627431265344362110e+00
6.303260652130425967e+00	3.628237322800868636e+00
6.305261052210441974e+00	3.629043303518013186e+00
6.307261452290457981e+00	3.629849207527443777e+00
6.309261852370473989e+00	3.630655034860786667e+00
6.311262252450489996e+00	3.631460785549643688e+00
6.313262652530506003e+00	3.632266459625594468e+00
6.315263052610522010e+00	3.633072057120195097e+00
6.317263452690538017e+00	3.633877578064979907e+00
6.319263852770554024e+00	3.634683022491458360e+00
6.321264252850570031e+00	3.635488390431118599e+00
6.323264652930586038e+00	3.636293681915424791e+00
6.325265053010602045e+00	3.637098896975819340e+00
6.327265453090618053e+00	3.637904035643720224e+00
6.329265853170634060e+00	3.638709097950523663e+00
6.331266253250650067e+00	3.639514083927603671e+00
6.333266653330666074e+00	3.640318993606309395e+00
6.335267053410682081e+00	3.641123827017969106e+00
6.337267453490698088e+00	3.641928584193887986e+00
6.339267853570714095e+00	3.642733265165347234e+00
6.341268253650730102e+00	3.643537869963606735e+00
6.343268653730746109e+00	3.644342398619903722e+00
6.345269053810762117e+00	3.645146851165451451e+00
6.347269453890778124e+00	3.645951227631441860e+00
6.349269853970794131e+00	3.646755528049043793e+00
6.351270254050810138e+00	3.647559752449403447e+00
6.353270654130826145e+00	3.648363900863644371e+00
6.355271054210842152e+00	3.649167973322867908e+00
6.357271454290858159e+00	3.649971969858152310e+00
6.359271854370874166e+00	3.650775890500554510e+00
6.361272254450890173e+00	3.651579735281107464e+00
6.363272654530906181e+00	3.652383504230822808e+00
6.365273054610922188e+00	3.653187197380689533e+00
6.367273454690938195e+00	3.653990814761673533e+00
6.369273854770954202e+00	3.654794356404718947e+00
6.371274254850970209e+00	3.655597822340747705e+00
6.373274654930986216e+00	3.656401212600659090e+00
6.375275055011002223e+00	3.657204527215330625e+00
6.377275455091018230e+00	3.658007766215616297e+00
6.379275855171034237e+00	3.658810929632348774e+00
6.381276255251050245e+00	3.659614017496338967e+00
6.383276655331066252e+00	3.660417029838374248e+00
6.385277055411082259e+00	3.661219966689221117e+00
6.387277455491098266e+00	3.662022828079622538e+00
6.389277855571114273e+00	3.662825614040300604e+00
6.391278255651130280e+00	3.663628324601954755e+00
6.393278655731146287e+00	3.664430959795262233e+00
6.395279055811162294e+00	3.665233519650878513e+00
6.397279455891178301e+00	3.666036004199436427e+00
6.399279855971194308e+00	3.666838413471547486e+00
6.401280256051210316e+00	3.667640747497800557e+00
6.403280656131226323e+00	3.668443006308763188e+00
6.405281056211242330e+00	3.669245189934980278e+00
6.407281456291258337e+00	3.670047298406975411e+00
6.409281856371274344e+00	3.670849331755249523e+00
6.411282256451290351e+00	3.671651290010283120e+00
6.413282656531306358e+00	3.672453173202532728e+00
6.415283056611322365e+00	3.673254981362434446e+00
6.417283456691338372e+00	3.674056714520402167e+00
6.419283856771354380e+00	3.674858372706828469e+00
6.421284256851370387e+00	3.675659955952083280e+00
6.423284656931386394e+00	3.676461464286515213e+00
6.425285057011402401e+00	3.677262897740451120e+00
6.427285457091418408e+00	3.678064256344196092e+00
6.429285857171434415e+00	3.678865540128033906e+00
6.431286257251450422e+00	3.679666749122226133e+00
6.433286657331466429e+00	3.680467883357013026e+00
6.435287057411482436e+00	3.681268942862612636e+00
6.437287457491498444e+00	3.682069927669222142e+00
6.439287857571514451e+00	3.682870837807016962e+00
6.441288257651530458e+00	3.683671673306150751e+00
6.443288657731546465e+00	3.684472434196755852e+00
6.445289057811562472e+00	3.685273120508942846e+00
6.447289457891578479e+00	3.686073732272800552e+00
6.449289857971594486e+00	3.686874269518397806e+00
6.451290258051610493e+00	3.687674732275779466e+00
6.453290658131626500e+00	3.688475120574971733e+00
6.455291058211642508e+00	3.689275434445977275e+00
6.457291458291658515e+00	3.690075673918778332e+00
6.459291858371674522e+00	3.690875839023335381e+00
6.461292258451690529e+00	3.691675929789588473e+00
6.463292658531706536e+00	3.692475946247455010e+00
6.465293058611722543e+00	3.693275888426831965e+00
6.467293458691738550e+00	3.694075756357594553e+00
6.469293858771754557e+00	3.694875550069597558e+00
6.471294258851770564e+00	3.695675269592674006e+00
6.473294658931786572e+00	3.696474914956634716e+00
6.475295059011802579e+00	3.697274486191271414e+00
6.477295459091818586e+00	3.698073983326353176e+00
6.479295859171834593e+00	3.698873406391627761e+00
6.481296259251850600e+00	3.699672755416822945e+00
6.483296659331866607e+00	3.700472030431644743e+00
6.485297059411882614e+00	3.701271231465777856e+00
6.487297459491898621e+00	3.702070358548886553e+00
6.489297859571914628e+00	3.702869411710613345e+00
6.491298259651930636e+00	3.703668390980580316e+00
6.493298659731946643e+00	3.704467296388388231e+00
6.495299059811962650e+00	3.705266127963616984e+00
6.497299459891978657e+00	3.706064885735826042e+00
6.499299859971994664e+00	3.706863569734552666e+00
6.501300260052010671e+00	3.707662179989314577e+00
6.503300660132026678e+00	3.708460716529607293e+00
6.505301060212042685e+00	3.709259179384907235e+00
6.507301460292058692e+00	3.710057568584667731e+00
6.509301860372074700e+00	3.710855884158323459e+00
6.511302260452090707e+00	3.711654126135286447e+00
6.513302660532106714e+00	3.712452294544949627e+00
6.515303060612122721e+00	3.713250389416683728e+00
6.517303460692138728e+00	3.714048410779839937e+00
6.519303860772154735e+00	3.714846358663747239e+00
6.521304260852170742e+00	3.715644233097715521e+00
6.523304660932186749e+00	3.716442034111033355e+00
6.525305061012202756e+00	3.717239761732967995e+00
6.527305461092218763e+00	3.718037415992767158e+00
6.529305861172234771e+00	3.718834996919657687e+00
6.531306261252250778e+00	3.719632504542844664e+00
6.533306661332266785e+00	3.720429938891514077e+00
6.535307061412282792e+00	3.721227299994831039e+00
6.537307461492298799e+00	3.722024587881939794e+00
6.539307861572314806e+00	3.722821802581963713e+00
6.541308261652330813e+00	3.723618944124006624e+00
6.543308661732346820e+00	3.724416012537151044e+00
6.545309061812362827e+00	3.725213007850459945e+00
6.547309461892378835e+00	3.726009930092974543e+00
6.549309861972394842e+00	3.726806779293717398e+00
6.551310262052410849e+00	3.727603555481688868e+00
6.553310662132426856e+00	3.728400258685870217e+00
6.555311062212442863e+00	3.729196888935221832e+00
6.557311462292458870e+00	3.729993446258683676e+00
6.559311862372474877e+00	3.730789930685176170e+00
6.561312262452490884e+00	3.731586342243598420e+00
6.563312662532506891e+00	3.732382680962829991e+00
6.565313062612522899e+00	3.733178946871730020e+00
6.567313462692538906e+00	3.733975139999136772e+00
6.569313862772554913e+00	3.734771260373869861e+00
6.571314262852570920e+00	3.735567308024726696e+00
6.573314662932586927e+00	3.736363282980486478e+00
6.575315063012602934e+00	3.737159185269906647e+00
6.577315463092618941e+00	3.737955014921725994e+00
6.579315863172634948e+00	3.738750771964661990e+00
6.581316263252650955e+00	3.739546456427412124e+00
6.583316663332666963e+00	3.740342068338654791e+00
6.585317063412682970e+00	3.741137607727047953e+00
6.587317463492698977e+00	3.741933074621228261e+00
6.589317863572714984e+00	3.742728469049814599e+00
6.591318263652730991e+00	3.743523791041404092e+00
6.593318663732746998e+00	3.744319040624574768e+00
6.595319063812763005e+00	3.745114217827884673e+00
6.597319463892779012e+00	3.745909322679870979e+00
6.599319863972795019e+00	3.746704355209052206e+00
6.601320264052810138e+00	3.747499315443926449e+00
6.603320664132826145e+00	3.748294203412972259e+00
6.605321064212842153e+00	3.749089019144647761e+00
6.607321464292858160e+00	3.749883762667391540e+00
6.609321864372874167e+00	3.750678434009622642e+00
6.611322264452890174e+00	3.751473033199740126e+00
6.613322664532906181e+00	3.752267560266123070e+00
6.615323064612922188e+00	3.753062015237131011e+00
6.617323464692938195e+00	3.753856398141103945e+00
6.619323864772954202e+00	3.754650709006361442e+00
6.621324264852970209e+00	3.755444947861204419e+00
6.623324664932986217e+00	3.756239114733913809e+00
6.625325065013002224e+00	3.757033209652750116e+00
6.627325465093018231e+00	3.757827232645955196e+00
6.629325865173034238e+00	3.758621183741750915e+00
6.631326265253050245e+00	3.759415062968339605e+00
6.633326665333066252e+00	3.760208870353904054e+00
6.635327065413082259e+00	3.761002605926607067e+00
6.637327465493098266e+00	3.761796269714592356e+00
6.639327865573114273e+00	3.762589861745984532e+00
6.641328265653130281e+00	3.763383382048887782e+00
6.643328665733146288e+00	3.764176830651387640e+00
6.645329065813162295e+00	3.764970207581549655e+00
6.647329465893178302e+00	3.765763512867420282e+00
6.649329865973194309e+00	3.766556746537025990e+00
6.651330266053210316e+00	3.767349908618375043e+00
6.653330666133226323e+00	3.768142999139454830e+00
6.655331066213242330e+00	3.768936018128234533e+00
6.657331466293258337e+00	3.769728965612663352e+00
6.659331866373274345e+00	3.770521841620671388e+00
6.661332266453290352e+00	3.771314646180170094e+00
6.663332666533306359e+00	3.772107379319050491e+00
6.665333066613322366e+00	3.772900041065184507e+00
6.667333466693338373e+00	3.773692631446426304e+00
6.669333866773354380e+00	3.774485150490608287e+00
6.671334266853370387e+00	3.775277598225546427e+00
6.673334666933386394e+00	3.776069974679035823e+00
6.675335067013402401e+00	3.776862279878852036e+00
6.677335467093418409e+00	3.777654513852752860e+00
6.679335867173434416e+00	3.778446676628476553e+00
6.681336267253450423e+00	3.779238768233741386e+00
6.683336667333466430e+00	3.780030788696247868e+00
6.685337067413482437e+00	3.780822738043676079e+00
6.687337467493498444e+00	3.781614616303687892e+00
6.689337867573514451e+00	3.782406423503926529e+00
6.691338267653530458e+00	3.783198159672015226e+00
6.693338667733546465e+00	3.783989824835558569e+00
6.695339067813562473e+00	3.784781419022142490e+00
6.697339467893578480e+00	3.785572942259333828e+00
6.699339867973594487e+00	3.786364394574680325e+00
6.701340268053610494e+00	3.787155775995710627e+00
6.703340668133626501e+00	3.787947086549934728e+00
6.705341068213642508e+00	3.788738326264844414e+00
6.707341468293658515e+00	3.789529495167911044e+00
6.709341868373674522e+00	3.790320593286588657e+00
6.711342268453690529e+00	3.791111620648311309e+00
6.713342668533706536e+00	3.791902577280495290e+00
6.715343068613722544e+00	3.792693463210537352e+00
6.717343468693738551e+00	3.793484278465815596e+00
6.719343868773754558e+00	3.794275023073689912e+00
6.721344268853770565e+00	3.795065697061500209e+00
6.723344668933786572e+00	3.795856300456569521e+00
6.725345069013802579e+00	3.796646833286200451e+00
6.727345469093818586e+00	3.797437295577678285e+00
6.729345869173834593e+00	3.798227687358268323e+00
6.731346269253850600e+00	3.799018008655218104e+00
6.733346669333866608e+00	3.799808259495756513e+00
6.735347069413882615e+00	3.800598439907093784e+00
6.737347469493898622e+00	3.801388549916421056e+00
6.739347869573914629e+00	3.802178589550911703e+00
6.741348269653930636e+00	3.802968558837720003e+00
6.743348669733946643e+00	3.803758457803981585e+00
6.745349069813962650e+00	3.804548286476813868e+00
6.747349469893978657e+00	3.805338044883316062e+00
6.749349869973994664e+00	3.806127733050568285e+00
6.751350270054010672e+00	3.806917351005632888e+00
6.753350670134026679e+00	3.807706898775552684e+00
6.755351070214042686e+00	3.808496376387353166e+00
6.757351470294058693e+00	3.809285783868040731e+00
6.759351870374074700e+00	3.810075121244604013e+00
6.761352270454090707e+00	3.810864388544012549e+00
6.763352670534106714e+00	3.811653585793218113e+00
6.765353070614122721e+00	3.812442713019154272e+00
6.767353470694138728e+00	3.813231770248735497e+00
6.769353870774154736e+00	3.814020757508858050e+00
6.771354270854170743e+00	3.814809674826401320e+00
6.773354670934186750e+00	3.815598522228224265e+00
6.775355071014202757e+00	3.816387299741168970e+00
6.777355471094218764e+00	3.817176007392059756e+00
6.779355871174234771e+00	3.817964645207701402e+00
6.781356271254250778e+00	3.818753213214880926e+00
6.783356671334266785e+00	3.819541711440368026e+00
6.785357071414282792e+00	3.820330139910912859e+00
6.787357471494298800e+00	3.821118498653248263e+00
6.789357871574314807e+00	3.821906787694089314e+00
6.791358271654330814e+00	3.822695007060132433e+00
6.793358671734346821e+00	3.823483156778055392e+00
6.795359071814362828e+00	3.824271236874519531e+00
6.797359471894378835e+00	3.825059247376166205e+00
6.799359871974394842e+00	3.825847188309620339e+00
6.801360272054410849e+00	3.826635059701487762e+00
6.803360672134426856e+00	3.827422861578356983e+00
6.805361072214442864e+00	3.828210593966798303e+00
6.807361472294458871e+00	3.828998256893364260e+00
6.809361872374474878e+00	3.829785850384588297e+00
6.811362272454490885e+00	3.830573374466987868e+00
6.813362672534506892e+00	3.831360829167061333e+00
6.815363072614522899e+00	3.832148214511288842e+00
6.817363472694538906e+00	3.832935530526133228e+00
6.819363872774554913e+00	3.833722777238040003e+00
6.821364272854570920e+00	3.834509954673435583e+00
6.823364672934586928e+00	3.835297062858729511e+00
6.825365073014602935e+00	3.836084101820313119e+00
6.827365473094618942e+00	3.836871071584559978e+00
6.829365873174634949e+00	3.837657972177825894e+00
6.831366273254650956e+00	3.838444803626449797e+00
6.833366673334666963e+00	3.839231565956751080e+00
6.835367073414682970e+00	3.840018259195032702e+00
6.837367473494698977e+00	3.840804883367579414e+00
6.839367873574714984e+00	3.841591438500659095e+00
6.841368273654730991e+00	3.842377924620520968e+00
6.843368673734746999e+00	3.843164341753396940e+00
6.845369073814763006e+00	3.843950689925501152e+00
6.847369473894779013e+00	3.844736969163030871e+00
6.849369873974795020e+00	3.845523179492164711e+00
6.851370274054811027e+00	3.846309320939064413e+00
6.853370674134827034e+00	3.847095393529873508e+00
6.855371074214843041e+00	3.847881397290718652e+00
6.857371474294859048e+00	3.848667332247708739e+00
6.859371874374875055e+00	3.849453198426935341e+00
6.861372274454891063e+00	3.850238995854471824e+00
6.863372674534907070e+00	3.851024724556374679e+00
6.865373074614923077e+00	3.851810384558683076e+00
6.867373474694939084e+00	3.852595975887417978e+00
6.869373874774955091e+00	3.853381498568583918e+00
6.871374274854971098e+00	3.854166952628167220e+00
6.873374674934987105e+00	3.854952338092136888e+00
6.875375075015003112e+00	3.855737654986445051e+00
6.877375475095019119e+00	3.856522903337025632e+00
6.879375875175035127e+00	3.857308083169796564e+00
6.881376275255051134e+00	3.858093194510656687e+00
6.883376675335067141e+00	3.858878237385489296e+00
6.885377075415083148e+00	3.859663211820159034e+00
6.887377475495099155e+00	3.860448117840514115e+00
6.889377875575115162e+00	3.861232955472384543e+00
6.891378275655131169e+00	3.862017724741583891e+00
6.893378675735147176e+00	3.862802425673908413e+00
6.895379075815163183e+00	3.863587058295137489e+00
6.897379475895179191e+00	3.864371622631031844e+00
6.899379875975195198e+00	3.865156118707336219e+00
6.901380276055211205e+00	3.865940546549778922e+00
6.903380676135227212e+00	3.866724906184068722e+00
6.905381076215243219e+00	3.867509197635899731e+00
6.907381476295259226e+00	3.868293420930947413e+00
6.909381876375275233e+00	3.869077576094870796e+00
6.911382276455291240e+00	3.869861663153311149e+00
6.913382676535307247e+00	3.870645682131894194e+00
6.915383076615323255e+00	3.871429633056226560e+00
6.917383476695339262e+00	3.872213515951899332e+00
6.919383876775355269e+00	3.872997330844485830e+00
6.921384276855371276e+00	3.873781077759542946e+00
6.923384676935387283e+00	3.874564756722609804e+00
6.925385077015403290e+00	3.875348367759209545e+00
6.927385477095419297e+00	3.876131910894847543e+00
6.929385877175435304e+00	3.876915386155012300e+00
6.931386277255451311e+00	3.877698793565176327e+00
6.933386677335467319e+00	3.878482133150793487e+00
6.935387077415483326e+00	3.879265404937302986e+00
6.937387477495499333e+00	3.880048608950124933e+00
6.939387877575515340e+00	3.880831745214663897e+00
6.941388277655531347e+00	3.881614813756307125e+00
6.943388677735547354e+00	3.882397814600425878e+00
6.945389077815563361e+00	3.883180747772373209e+00
6.947389477895579368e+00	3.883963613297486628e+00
6.949389877975595375e+00	3.884746411201085881e+00
6.951390278055611383e+00	3.885529141508474726e+00
6.953390678135627390e+00	3.886311804244940049e+00
6.955391078215643397e+00	3.887094399435751413e+00
6.957391478295659404e+00	3.887876927106161951e+00
6.959391878375675411e+00	3.888659387281408808e+00
6.961392278455691418e+00	3.889441779986711367e+00
6.963392678535707425e+00	3.890224105247273023e+00
6.965393078615723432e+00	3.891006363088280295e+00
6.967393478695739439e+00	3.891788553534902828e+00
6.969393878775755446e+00	3.892570676612294722e+00
6.971394278855771454e+00	3.893352732345591871e+00
6.973394678935787461e+00	3.894134720759914625e+00
6.975395079015803468e+00	3.894916641880366459e+00
6.977395479095819475e+00	3.895698495732034417e+00
6.979395879175835482e+00	3.896480282339989110e+00
6.981396279255851489e+00	3.897262001729284275e+00
6.983396679335867496e+00	3.898043653924957219e+00
6.985397079415883503e+00	3.898825238952028815e+00
6.987397479495899510e+00	3.899606756835503507e+00
6.989397879575915518e+00	3.900388207600369306e+00
6.991398279655931525e+00	3.901169591271598236e+00
6.993398679735947532e+00	3.901950907874144558e+00
6.995399079815963539e+00	3.902732157432946991e+00
6.997399479895979546e+00	3.903513339972928264e+00
6.999399879975995553e+00	3.904294455518994234e+00
7.001400280056011560e+00	3.905075504096033878e+00
7.003400680136027567e+00	3.905856485728921079e+00
7.005401080216043574e+00	3.906637400442511954e+00
7.007401480296059582e+00	3.907418248261647076e+00
7.009401880376075589e+00	3.908199029211151032e+00
7.011402280456091596e+00	3.908979743315831534e+00
7.013402680536107603e+00	3.909760390600479862e+00
7.015403080616123610e+00	3.910540971089871753e+00
7.017403480696139617e+00	3.911321484808766069e+00
7.019403880776155624e+00	3.912101931781905684e+00
7.021404280856171631e+00	3.912882312034017485e+00
7.023404680936187638e+00	3.913662625589811483e+00
7.025405081016203646e+00	3.914442872473982593e+00
7.027405481096219653e+00	3.915223052711207963e+00
7.029405881176235660e+00	3.916003166326150087e+00
7.031406281256251667e+00	3.916783213343455028e+00
7.033406681336267674e+00	3.917563193787751530e+00
7.035407081416283681e+00	3.918343107683654125e+00
7.037407481496299688e+00	3.919122955055759583e+00
7.039407881576315695e+00	3.919902735928649573e+00
7.041408281656331702e+00	3.920682450326889334e+00
7.043408681736347710e+00	3.921462098275028119e+00
7.045409081816363717e+00	3.922241679797599190e+00
7.047409481896379724e+00	3.923021194919119825e+00
7.049409881976395731e+00	3.923800643664090870e+00
7.051410282056411738e+00	3.924580026056997628e+00
7.053410682136427745e+00	3.925359342122309858e+00
7.055411082216443752e+00	3.926138591884480000e+00
7.057411482296458871e+00	3.926917775367945840e+00
7.059411882376474878e+00	3.927696892597128731e+00
7.061412282456490885e+00	3.928475943596434039e+00
7.063412682536506892e+00	3.929254928390251589e+00
7.065413082616522900e+00	3.930033847002954772e+00
7.067413482696538907e+00	3.930812699458901882e+00
7.069413882776554914e+00	3.931591485782433892e+00
7.071414282856570921e+00	3.932370205997878010e+00
7.073414682936586928e+00	3.933148860129544122e+00
7.075415083016602935e+00	3.933927448201726129e+00
7.077415483096618942e+00	3.934705970238703721e+00
7.079415883176634949e+00	3.935484426264738822e+00
7.081416283256650956e+00	3.936262816304079148e+00
7.083416683336666964e+00	3.937041140380956428e+00
7.085417083416682971e+00	3.937819398519585512e+00
7.087417483496698978e+00	3.938597590744166599e+00
7.089417883576714985e+00	3.939375717078883898e+00
7.091418283656730992e+00	3.940153777547905634e+00
7.093418683736746999e+00	3.940931772175385372e+00
7.095419083816763006e+00	3.941709700985459808e+00
7.097419483896779013e+00	3.942487564002250533e+00
7.099419883976795020e+00	3.943265361249863155e+00
7.101420284056811028e+00	3.944043092752388180e+00
7.103420684136827035e+00	3.944820758533900573e+00
7.105421084216843042e+00	3.945598358618458867e+00
7.107421484296859049e+00	3.946375893030106496e+00
7.109421884376875056e+00	3.947153361792871795e+00
7.111422284456891063e+00	3.947930764930767111e+00
7.113422684536907070e+00	3.948708102467788805e+00
7.115423084616923077e+00	3.949485374427918583e+00
7.117423484696939084e+00	3.950262580835122606e+00
7.119423884776955092e+00	3.951039721713350161e+00
7.121424284856971099e+00	3.951816797086536770e+00
7.123424684936987106e+00	3.952593806978601965e+00
7.125425085017003113e+00	3.953370751413449291e+00
7.127425485097019120e+00	3.954147630414967196e+00
7.129425885177035127e+00	3.954924444007029027e+00
7.131426285257051134e+00	3.955701192213492590e+00
7.133426685337067141e+00	3.956477875058199700e+00
7.135427085417083148e+00	3.957254492564977078e+00
7.137427485497099156e+00	3.958031044757637229e+00
7.139427885577115163e+00	3.958807531659975343e+00
7.141428285657131170e+00	3.959583953295772840e+00
7.143428685737147177e+00	3.960360309688794711e+00
7.145429085817163184e+00	3.961136600862792179e+00
7.147429485897179191e+00	3.961912826841499147e+00
7.149429885977195198e+00	3.962688987648635752e+00
7.151430286057211205e+00	3.963465083307906145e+00
7.153430686137227212e+00	3.964241113842999820e+00
7.155431086217243219e+00	3.965017079277590284e+00
7.157431486297259227e+00	3.965792979635336390e+00
7.159431886377275234e+00	3.966568814939881893e+00
7.161432286457291241e+00	3.967344585214854558e+00
7.163432686537307248e+00	3.968120290483867940e+00
7.165433086617323255e+00	3.968895930770519609e+00
7.167433486697339262e+00	3.969671506098392477e+00
7.169433886777355269e+00	3.970447016491054359e+00
7.171434286857371276e+00	3.971222461972057527e+00
7.173434686937387283e+00	3.971997842564939596e+00
7.175435087017403291e+00	3.972773158293223084e+00
7.177435487097419298e+00	3.973548409180414520e+00
7.179435887177435305e+00	3.974323595250006669e+00
7.181436287257451312e+00	3.975098716525476750e+00
7.183436687337467319e+00	3.975873773030285996e+00
7.185437087417483326e+00	3.976648764787882318e+00
7.187437487497499333e+00	3.977423691821697638e+00
7.189437887577515340e+00	3.978198554155148781e+00
7.191438287657531347e+00	3.978973351811637471e+00
7.193438687737547355e+00	3.979748084814551223e+00
7.195439087817563362e+00	3.980522753187262452e+00
7.197439487897579369e+00	3.981297356953127586e+00
7.199439887977595376e+00	3.982071896135489286e+00
7.201440288057611383e+00	3.982846370757674670e+00
7.203440688137627390e+00	3.983620780842996645e+00
7.205441088217643397e+00	3.984395126414752575e+00
7.207441488297659404e+00	3.985169407496224281e+00
7.209441888377675411e+00	3.985943624110680705e+00
7.211442288457691419e+00	3.986717776281374359e+00
7.213442688537707426e+00	3.987491864031543543e+00
7.215443088617723433e+00	3.988265887384411013e+00
7.217443488697739440e+00	3.989039846363185760e+00
7.219443888777755447e+00	3.989813740991061231e+00
7.221444288857771454e+00	3.990587571291216218e+00
7.223444688937787461e+00	3.991361337286815303e+00
7.225445089017803468e+00	3.992135039001007968e+00
7.227445489097819475e+00	3.992908676456928152e+00
7.229445889177835483e+00	3.993682249677696028e+00
7.231446289257851490e+00	3.994455758686417113e+00
7.233446689337867497e+00	3.995229203506181825e+00
7.235447089417883504e+00	3.996002584160065929e+00
7.237447489497899511e+00	3.996775900671130533e+00
7.239447889577915518e+00	3.997549153062422089e+00
7.241448289657931525e+00	3.998322341356972842e+00
7.243448689737947532e+00	3.999095465577799491e+00
7.245449089817963539e+00	3.999868525747904524e+00
7.247449489897979547e+00	4.000641521890276664e+00
7.249449889977995554e+00	4.001414454027888645e+00
7.251450290058011561e+00	4.002187322183699436e+00
7.253450690138027568e+00	4.002960126380653350e+00
7.255451090218043575e+00	4.003732866641680488e+00
7.257451490298059582e+00	4.004505542989694966e+00
7.259451890378075589e+00	4.005278155447598465e+00
7.261452290458091596e+00	4.006050704038276677e+00
7.263452690538107603e+00	4.006823188784601086e+00
7.265453090618123611e+00	4.007595609709428963e+00
7.267453490698139618e+00	4.008367966835603369e+00
7.269453890778155625e+00	4.009140260185951377e+00
7.271454290858171632e+00	4.009912489783287626e+00
7.273454690938187639e+00	4.010684655650411656e+00
7.275455091018203646e+00	4.011456757810107909e+00
7.277455491098219653e+00	4.012228796285146615e+00
7.279455891178235660e+00	4.013000771098284680e+00
7.281456291258251667e+00	4.013772682272262138e+00
7.283456691338267674e+00	4.014544529829808361e+00
7.285457091418283682e+00	4.015316313793635850e+00
7.287457491498299689e+00	4.016088034186442002e+00
7.289457891578315696e+00	4.016859691030911783e+00
7.291458291658331703e+00	4.017631284349715948e+00
7.293458691738347710e+00	4.018402814165509263e+00
7.295459091818363717e+00	4.019174280500934060e+00
7.297459491898379724e+00	4.019945683378615797e+00
7.299459891978395731e+00	4.020717022821169273e+00
7.301460292058411738e+00	4.021488298851191523e+00
7.303460692138427746e+00	4.022259511491268036e+00
7.305461092218443753e+00	4.023030660763968314e+00
7.307461492298459760e+00	4.023801746691848535e+00
7.309461892378475767e+00	4.024572769297449781e+00
7.311462292458491774e+00	4.025343728603300697e+00
7.313462692538507781e+00	4.026114624631913053e+00
7.315463092618523788e+00	4.026885457405787960e+00
7.317463492698539795e+00	4.027656226947409657e+00
7.319463892778555802e+00	4.028426933279248168e+00
7.321464292858571810e+00	4.029197576423761085e+00
7.323464692938587817e+00	4.029968156403391788e+00
7.325465093018603824e+00	4.030738673240567671e+00
7.327465493098619831e+00	4.031509126957702804e+00
7.329465893178635838e+00	4.032279517577199712e+00
7.331466293258651845e+00	4.033049845121442267e+00
7.333466693338667852e+00	4.033820109612804572e+00
7.335467093418683859e+00	4.034590311073643853e+00
7.337467493498699866e+00	4.035360449526304905e+00
7.339467893578715874e+00	4.036130524993118307e+00
7.341468293658731881e+00	4.036900537496398655e+00
7.343468693738747888e+00	4.037670487058450774e+00
7.345469093818763895e+00	4.038440373701559949e+00
7.347469493898779902e+00	4.039210197448003470e+00
7.349469893978795909e+00	4.039979958320039088e+00
7.351470294058811916e+00	4.040749656339914786e+00
7.353470694138827923e+00	4.041519291529862556e+00
7.355471094218843930e+00	4.042288863912101959e+00
7.357471494298859938e+00	4.043058373508835679e+00
7.359471894378875945e+00	4.043827820342256629e+00
7.361472294458891952e+00	4.044597204434540849e+00
7.363472694538907959e+00	4.045366525807851055e+00
7.365473094618923966e+00	4.046135784484336639e+00
7.367473494698939973e+00	4.046904980486133674e+00
7.369473894778955980e+00	4.047674113835363130e+00
7.371474294858971987e+00	4.048443184554132657e+00
7.373474694938987994e+00	4.049212192664536580e+00
7.375475095019004002e+00	4.049981138188655905e+00
7.377475495099020009e+00	4.050750021148554758e+00
7.379475895179036016e+00	4.051518841566288387e+00
7.381476295259052023e+00	4.052287599463894274e+00
7.383476695339068030e+00	4.053056294863397468e+00
7.385477095419084037e+00	4.053824927786809695e+00
7.387477495499100044e+00	4.054593498256128470e+00
7.389477895579116051e+00	4.055362006293338872e+00
7.391478295659132058e+00	4.056130451920409996e+00
7.393478695739148066e+00	4.056898835159299388e+00
7.395479095819164073e+00	4.057667156031949496e+00
7.397479495899180080e+00	4.058435414560289445e+00
7.399479895979196087e+00	4.059203610766235926e+00
7.401480296059212094e+00	4.059971744671689642e+00
7.403480696139228101e+00	4.060739816298540639e+00
7.405481096219244108e+00	4.061507825668662086e+00
7.407481496299260115e+00	4.062275772803917384e+00
7.409481896379276122e+00	4.063043657726152169e+00
7.411482296459292129e+00	4.063811480457201419e+00
7.413482696539308137e+00	4.064579241018885902e+00
7.415483096619324144e+00	4.065346939433013063e+00
7.417483496699340151e+00	4.066114575721375246e+00
7.419483896779356158e+00	4.066882149905753252e+00
7.421484296859372165e+00	4.067649662007913669e+00
7.423484696939388172e+00	4.068417112049608875e+00
7.425485097019404179e+00	4.069184500052578812e+00
7.427485497099420186e+00	4.069951826038549214e+00
7.429485897179436193e+00	4.070719090029233378e+00
7.431486297259452201e+00	4.071486292046330391e+00
7.433486697339468208e+00	4.072253432111524241e+00
7.435487097419484215e+00	4.073020510246489145e+00
7.437487497499500222e+00	4.073787526472883336e+00
7.439487897579516229e+00	4.074554480812352608e+00
7.441488297659532236e+00	4.075321373286528548e+00
7.443488697739548243e+00	4.076088203917030306e+00
7.445489097819564250e+00	4.076854972725462822e+00
7.447489497899580257e+00	4.077621679733417714e+00
7.449489897979596265e+00	4.078388324962475053e+00
7.451490298059612272e+00	4.079154908434198923e+00
7.453490698139628279e+00	4.079921430170142749e+00
7.455491098219644286e+00	4.080687890191843081e+00
7.457491498299660293e+00	4.081454288520826701e+00
7.459491898379676300e+00	4.082220625178606177e+00
7.461492298459692307e+00	4.082986900186679868e+00
7.463492698539708314e+00	4.083753113566532811e+00
7.465493098619724321e+00	4.084519265339638494e+00
7.467493498699740329e+00	4.085285355527455309e+00
7.469493898779756336e+00	4.086051384151430099e+00
7.471494298859772343e+00	4.086817351232993722e+00
7.473494698939788350e+00	4.087583256793568154e+00
7.475495099019804357e+00	4.088349100854557605e+00
7.477495499099820364e+00	4.089114883437355630e+00
7.479495899179836371e+00	4.089880604563343347e+00
7.481496299259852378e+00	4.090646264253887665e+00
7.483496699339868385e+00	4.091411862530340393e+00
7.485497099419884393e+00	4.092177399414044459e+00
7.487497499499900400e+00	4.092942874926325025e+00
7.489497899579916407e+00	4.093708289088498375e+00
7.491498299659932414e+00	4.094473641921864804e+00
7.493498699739948421e+00	4.095238933447712171e+00
7.495499099819964428e+00	4.096004163687316790e+00
7.497499499899980435e+00	4.096769332661939877e+00
7.499499899979996442e+00	4.097534440392830213e+00
7.501500300060012449e+00	4.098299486901225031e+00
7.503500700140028457e+00	4.099064472208345578e+00
7.505501100220044464e+00	4.099829396335403331e+00
7.507501500300060471e+00	4.100594259303594669e+00
7.509501900380076478e+00	4.101359061134102646e+00
7.511502300460091597e+00	4.102123801848098772e+00
7.513502700540107604e+00	4.102888481466742121e+00
7.515503100620123611e+00	4.103653100011176669e+00
7.517503500700139618e+00	4.104417657502533956e+00
7.519503900780155625e+00	4.105182153961934866e+00
7.521504300860171632e+00	4.105946589410484293e+00
7.523504700940187639e+00	4.106710963869276476e+00
7.525505101020203647e+00	4.107475277359390553e+00
7.527505501100219654e+00	4.108239529901895892e+00
7.529505901180235661e+00	4.109003721517844987e+00
7.531506301260251668e+00	4.109767852228281448e+00
7.533506701340267675e+00	4.110531922054233789e+00
7.535507101420283682e+00	4.111295931016718086e+00
7.537507501500299689e+00	4.112059879136737095e+00
7.539507901580315696e+00	4.112823766435281136e+00
7.541508301660331703e+00	4.113587592933328985e+00
7.543508701740347711e+00	4.114351358651845203e+00
7.545509101820363718e+00	4.115115063611781032e+00
7.547509501900379725e+00	4.115878707834076167e+00
7.549509901980395732e+00	4.116642291339656978e+00
7.551510302060411739e+00	4.117405814149438292e+00
7.553510702140427746e+00	4.118169276284319835e+00
7.555511102220443753e+00	4.118932677765190675e+00
7.557511502300459760e+00	4.119696018612926558e+00
7.559511902380475767e+00	4.120459298848389018e+00
7.561512302460491775e+00	4.121222518492429820e+00
7.563512702540507782e+00	4.121985677565885631e+00
7.565513102620523789e+00	4.122748776089581568e+00
7.567513502700539796e+00	4.123511814084329430e+00
7.569513902780555803e+00	4.124274791570929466e+00
7.571514302860571810e+00	4.125037708570167716e+00
7.573514702940587817e+00	4.125800565102818673e+00
7.575515103020603824e+00	4.126563361189643508e+00
7.577515503100619831e+00	4.127326096851391846e+00
7.579515903180635839e+00	4.128088772108800875e+00
7.581516303260651846e+00	4.128851386982592686e+00
7.583516703340667853e+00	4.129613941493479601e+00
7.585517103420683860e+00	4.130376435662159729e+00
7.587517503500699867e+00	4.131138869509319633e+00
7.589517903580715874e+00	4.131901243055632555e+00
7.591518303660731881e+00	4.132663556321760190e+00
7.593518703740747888e+00	4.133425809328350020e+00
7.595519103820763895e+00	4.134188002096039760e+00
7.597519503900779902e+00	4.134950134645450248e+00
7.599519903980795910e+00	4.135712206997195217e+00
7.601520304060811917e+00	4.136474219171871525e+00
7.603520704140827924e+00	4.137236171190065370e+00
7.605521104220843931e+00	4.137998063072351407e+00
7.607521504300859938e+00	4.138759894839290077e+00
7.609521904380875945e+00	4.139521666511430276e+00
7.611522304460891952e+00	4.140283378109308465e+00
7.613522704540907959e+00	4.141045029653447784e+00
7.615523104620923966e+00	4.141806621164360713e+00
7.617523504700939974e+00	4.142568152662545522e+00
7.619523904780955981e+00	4.143329624168489822e+00
7.621524304860971988e+00	4.144091035702667014e+00
7.623524704940987995e+00	4.144852387285539841e+00
7.625525105021004002e+00	4.145613678937558610e+00
7.627525505101020009e+00	4.146374910679158532e+00
7.629525905181036016e+00	4.147136082530766821e+00
7.631526305261052023e+00	4.147897194512794705e+00
7.633526705341068030e+00	4.148658246645642755e+00
7.635527105421084038e+00	4.149419238949699107e+00
7.637527505501100045e+00	4.150180171445340349e+00
7.639527905581116052e+00	4.150941044152929749e+00
7.641528305661132059e+00	4.151701857092817249e+00
7.643528705741148066e+00	4.152462610285343025e+00
7.645529105821164073e+00	4.153223303750833928e+00
7.647529505901180080e+00	4.153983937509603486e+00
7.649529905981196087e+00	4.154744511581955457e+00
7.651530306061212094e+00	4.155505025988178502e+00
7.653530706141228102e+00	4.156265480748551511e+00
7.655531106221244109e+00	4.157025875883339161e+00
7.657531506301260116e+00	4.157786211412796362e+00
7.659531906381276123e+00	4.158546487357163812e+00
7.661532306461292130e+00	4.159306703736669775e+00
7.663532706541308137e+00	4.160066860571532743e+00
7.665533106621324144e+00	4.160826957881957000e+00
7.667533506701340151e+00	4.161586995688135282e+00
7.669533906781356158e+00	4.162346974010247891e+00
7.671534306861372166e+00	4.163106892868464470e+00
7.673534706941388173e+00	4.163866752282940453e+00
7.675535107021404180e+00	4.164626552273820614e+00
7.677535507101420187e+00	4.165386292861237294e+00
7.679535907181436194e+00	4.166145974065310398e+00
7.681536307261452201e+00	4.166905595906148285e+00
7.683536707341468208e+00	4.167665158403847769e+00
7.685537107421484215e+00	4.168424661578492341e+00
7.687537507501500222e+00	4.169184105450153943e+00
7.689537907581516230e+00	4.169943490038892975e+00
7.691538307661532237e+00	4.170702815364757399e+00
7.693538707741548244e+00	4.171462081447782744e+00
7.695539107821564251e+00	4.172221288307993881e+00
7.697539507901580258e+00	4.172980435965403245e+00
7.699539907981596265e+00	4.173739524440009951e+00
7.701540308061612272e+00	4.174498553751803342e+00
7.703540708141628279e+00	4.175257523920758551e+00
7.705541108221644286e+00	4.176016434966840940e+00
7.707541508301660294e+00	4.176775286910001661e+00
7.709541908381676301e+00	4.177534079770182984e+00
7.711542308461692308e+00	4.178292813567312081e+00
7.713542708541708315e+00	4.179051488321305463e+00
7.715543108621724322e+00	4.179810104052069875e+00
7.717543508701740329e+00	4.180568660779496071e+00
7.719543908781756336e+00	4.181327158523466814e+00
7.721544308861772343e+00	4.182085597303850655e+00
7.723544708941788350e+00	4.182843977140505487e+00
7.725545109021804357e+00	4.183602298053275881e+00
7.727545509101820365e+00	4.184360560061996637e+00
7.729545909181836372e+00	4.185118763186489232e+00
7.731546309261852379e+00	4.185876907446564488e+00
7.733546709341868386e+00	4.186634992862019899e+00
7.735547109421884393e+00	4.187393019452642307e+00
7.737547509501900400e+00	4.188150987238207001e+00
7.739547909581916407e+00	4.188908896238475954e+00
7.741548309661932414e+00	4.189666746473202252e+00
7.743548709741948421e+00	4.190424537962124774e+00
7.745549109821964429e+00	4.191182270724970849e+00
7.747549509901980436e+00	4.191939944781457150e+00
7.749549909981996443e+00	4.192697560151287917e+00
7.751550310062012450e+00	4.193455116854155840e+00
7.753550710142028457e+00	4.194212614909742065e+00
7.755551110222044464e+00	4.194970054337715304e+00
7.757551510302060471e+00	4.195727435157734497e+00
7.759551910382076478e+00	4.196484757389445264e+00
7.761552310462092485e+00	4.197242021052482563e+00
7.763552710542108493e+00	4.197999226166467146e+00
7.765553110622124500e+00	4.198756372751012655e+00
7.767553510702140507e+00	4.199513460825716749e+00
7.769553910782156514e+00	4.200270490410168200e+00
7.771554310862172521e+00	4.201027461523943352e+00
7.773554710942188528e+00	4.201784374186606108e+00
7.775555111022204535e+00	4.202541228417710606e+00
7.777555511102220542e+00	4.203298024236798547e+00
7.779555911182236549e+00	4.204054761663399198e+00
7.781556311262252557e+00	4.204811440717031168e+00
7.783556711342268564e+00	4.205568061417201520e+00
7.785557111422284571e+00	4.206324623783404881e+00
7.787557511502300578e+00	4.207081127835126999e+00
7.789557911582316585e+00	4.207837573591838520e+00
7.791558311662332592e+00	4.208593961073000322e+00
7.793558711742348599e+00	4.209350290298063513e+00
7.795559111822364606e+00	4.210106561286464100e+00
7.797559511902380613e+00	4.210862774057629210e+00
7.799559911982396621e+00	4.211618928630974423e+00
7.801560312062412628e+00	4.212375025025901998e+00
7.803560712142428635e+00	4.213131063261804421e+00
7.805561112222444642e+00	4.213887043358062634e+00
7.807561512302460649e+00	4.214642965334046032e+00
7.809561912382476656e+00	4.215398829209111575e+00
7.811562312462492663e+00	4.216154635002606454e+00
7.813562712542508670e+00	4.216910382733865426e+00
7.815563112622524677e+00	4.217666072422212586e+00
7.817563512702540685e+00	4.218421704086958712e+00
7.819563912782556692e+00	4.219177277747405697e+00
7.821564312862572699e+00	4.219932793422843886e+00
7.823564712942588706e+00	4.220688251132549418e+00
7.825565113022604713e+00	4.221443650895790434e+00
7.827565513102620720e+00	4.222198992731822642e+00
7.829565913182636727e+00	4.222954276659889317e+00
7.831566313262652734e+00	4.223709502699223961e+00
7.833566713342668741e+00	4.224464670869047644e+00
7.835567113422684749e+00	4.225219781188571666e+00
7.837567513502700756e+00	4.225974833676994002e+00
7.839567913582716763e+00	4.226729828353501972e+00
7.841568313662732770e+00	4.227484765237274011e+00
7.843568713742748777e+00	4.228239644347473458e+00
7.845569113822764784e+00	4.228994465703255656e+00
7.847569513902780791e+00	4.229749229323761739e+00
7.849569913982796798e+00	4.230503935228124845e+00
7.851570314062812805e+00	4.231258583435464793e+00
7.853570714142828812e+00	4.232013173964889852e+00
7.855571114222844820e+00	4.232767706835499411e+00
7.857571514302860827e+00	4.233522182066379536e+00
7.859571914382876834e+00	4.234276599676604746e+00
7.861572314462892841e+00	4.235030959685240681e+00
7.863572714542908848e+00	4.235785262111340543e+00
7.865573114622924855e+00	4.236539506973945990e+00
7.867573514702940862e+00	4.237293694292088020e+00
7.869573914782956869e+00	4.238047824084786974e+00
7.871574314862972876e+00	4.238801896371050759e+00
7.873574714942988884e+00	4.239555911169877511e+00
7.875575115023004891e+00	4.240309868500252932e+00
7.877575515103020898e+00	4.241063768381153842e+00
7.879575915183036905e+00	4.241817610831542851e+00
7.881576315263052912e+00	4.242571395870374573e+00
7.883576715343068919e+00	4.243325123516591191e+00
7.885577115423084926e+00	4.244078793789122450e+00
7.887577515503100933e+00	4.244832406706890104e+00
7.889577915583116940e+00	4.245585962288801696e+00
7.891578315663132948e+00	4.246339460553756773e+00
7.893578715743148955e+00	4.247092901520640673e+00
7.895579115823164962e+00	4.247846285208330741e+00
7.897579515903180969e+00	4.248599611635690998e+00
7.899579915983196976e+00	4.249352880821576584e+00
7.901580316063212983e+00	4.250106092784829315e+00
7.903580716143228990e+00	4.250859247544282127e+00
7.905581116223244997e+00	4.251612345118755520e+00
7.907581516303261004e+00	4.252365385527060226e+00
7.909581916383277012e+00	4.253118368787994541e+00
7.911582316463293019e+00	4.253871294920347879e+00
7.913582716543309026e+00	4.254624163942896331e+00
7.915583116623325033e+00	4.255376975874407108e+00
7.917583516703341040e+00	4.256129730733635874e+00
7.919583916783357047e+00	4.256882428539326746e+00
7.921584316863373054e+00	4.257635069310213183e+00
7.923584716943389061e+00	4.258387653065018874e+00
7.925585117023405068e+00	4.259140179822455075e+00
7.927585517103421076e+00	4.259892649601223269e+00
7.929585917183437083e+00	4.260645062420013396e+00
7.931586317263453090e+00	4.261397418297505624e+00
7.933586717343469097e+00	4.262149717252367687e+00
7.935587117423485104e+00	4.262901959303257549e+00
7.937587517503501111e+00	4.263654144468821627e+00
7.939587917583517118e+00	4.264406272767697459e+00
7.941588317663533125e+00	4.265158344218509257e+00
7.943588717743549132e+00	4.265910358839871463e+00
7.945589117823565140e+00	4.266662316650388753e+00
7.947589517903581147e+00	4.267414217668653365e+00
7.949589917983597154e+00	4.268166061913247766e+00
7.951590318063613161e+00	4.268917849402742881e+00
7.953590718143629168e+00	4.269669580155699862e+00
7.955591118223645175e+00	4.270421254190669202e+00
7.957591518303661182e+00	4.271172871526189851e+00
7.959591918383677189e+00	4.271924432180790099e+00
7.961592318463693196e+00	4.272675936172987576e+00
7.963592718543709204e+00	4.273427383521289258e+00
7.965593118623725211e+00	4.274178774244192347e+00
7.967593518703740330e+00	4.274930108360181613e+00
7.969593918783756337e+00	4.275681385887733832e+00
7.971594318863772344e+00	4.276432606845311568e+00
7.973594718943788351e+00	4.277183771251369393e+00
7.975595119023804358e+00	4.277934879124350331e+00
7.977595519103820365e+00	4.278685930482686750e+00
7.979595919183836372e+00	4.279436925344801246e+00
7.981596319263852379e+00	4.280187863729103981e+00
7.983596719343868386e+00	4.280938745653995348e+00
7.985597119423884394e+00	4.281689571137866857e+00
7.987597519503900401e+00	4.282440340199096696e+00
7.989597919583916408e+00	4.283191052856054171e+00
7.991598319663932415e+00	4.283941709127097042e+00
7.993598719743948422e+00	4.284692309030573298e+00
7.995599119823964429e+00	4.285442852584819384e+00
7.997599519903980436e+00	4.286193339808163749e+00
7.999599919983996443e+00	4.286943770718919744e+00
8.001600320064012450e+00	4.287694145335395390e+00
8.003600720144028458e+00	4.288444463675884499e+00
8.005601120224044465e+00	4.289194725758671112e+00
8.007601520304060472e+00	4.289944931602029499e+00
8.009601920384076479e+00	4.290695081224223273e+00
8.011602320464092486e+00	4.291445174643504501e+00
8.013602720544108493e+00	4.292195211878117256e+00
8.015603120624124500e+00	4.292945192946292288e+00
8.017603520704140507e+00	4.293695117866252353e+00
8.019603920784156514e+00	4.294444986656206886e+00
8.021604320864172522e+00	4.295194799334357327e+00
8.023604720944188529e+00	4.295944555918893570e+00
8.025605121024204536e+00	4.296694256427996628e+00
8.027605521104220543e+00	4.297443900879834189e+00
8.029605921184236550e+00	4.298193489292565062e+00
8.031606321264252557e+00	4.298943021684339172e+00
8.033606721344268564e+00	4.299692498073294011e+00
8.035607121424284571e+00	4.300441918477557302e+00
8.037607521504300578e+00	4.301191282915246106e+00
8.039607921584316585e+00	4.301940591404467717e+00
8.041608321664332593e+00	4.302689843963317884e+00
8.043608721744348600e+00	4.303439040609884358e+00
8.045609121824364607e+00	4.304188181362242460e+00
8.047609521904380614e+00	4.304937266238457738e+00
8.049609921984396621e+00	4.305686295256585083e+00
8.051610322064412628e+00	4.306435268434669617e+00
8.053610722144428635e+00	4.307184185790745801e+00
8.055611122224444642e+00	4.307933047342838329e+00
8.057611522304460649e+00	4.308681853108961235e+00
8.059611922384476657e+00	4.309430603107117896e+00
8.061612322464492664e+00	4.310179297355302808e+00
8.063612722544508671e+00	4.310927935871497141e+00
8.065613122624524678e+00	4.311676518673675851e+00
8.067613522704540685e+00	4.312425045779800570e+00
8.069613922784556692e+00	4.313173517207824048e+00
8.071614322864572699e+00	4.313921932975688378e+00
8.073614722944588706e+00	4.314670293101324994e+00
8.075615123024604713e+00	4.315418597602656448e+00
8.077615523104620721e+00	4.316166846497594634e+00
8.079615923184636728e+00	4.316915039804039900e+00
8.081616323264652735e+00	4.317663177539883712e+00
8.083616723344668742e+00	4.318411259723007767e+00
8.085617123424684749e+00	4.319159286371281326e+00
8.087617523504700756e+00	4.319907257502566544e+00
8.089617923584716763e+00	4.320655173134713145e+00
8.091618323664732770e+00	4.321403033285561079e+00
8.093618723744748777e+00	4.322150837972941417e+00
8.095619123824764785e+00	4.322898587214673682e+00
8.097619523904780792e+00	4.323646281028567628e+00
8.099619923984796799e+00	4.324393919432423239e+00
8.101620324064812806e+00	4.325141502444029840e+00
8.103620724144828813e+00	4.325889030081167874e+00
8.105621124224844820e+00	4.326636502361606240e+00
8.107621524304860827e+00	4.327383919303104953e+00
8.109621924384876834e+00	4.328131280923411595e+00
8.111622324464892841e+00	4.328878587240267528e+00
8.113622724544908849e+00	4.329625838271399907e+00
8.115623124624924856e+00	4.330373034034529667e+00
8.117623524704940863e+00	4.331120174547365309e+00
8.119623924784956870e+00	4.331867259827605565e+00
8.121624324864972877e+00	4.332614289892939397e+00
8.123624724944988884e+00	4.333361264761045994e+00
8.125625125025004891e+00	4.334108184449594781e+00
8.127625525105020898e+00	4.334855048976243630e+00
8.129625925185036905e+00	4.335601858358642424e+00
8.131626325265052913e+00	4.336348612614430387e+00
8.133626725345068920e+00	4.337095311761236083e+00
8.135627125425084927e+00	4.337841955816678308e+00
8.137627525505100934e+00	4.338588544798366087e+00
8.139627925585116941e+00	4.339335078723898675e+00
8.141628325665132948e+00	4.340081557610866447e+00
8.143628725745148955e+00	4.340827981476846453e+00
8.145629125825164962e+00	4.341574350339410415e+00
8.147629525905180969e+00	4.342320664216115844e+00
8.149629925985196977e+00	4.343066923124512257e+00
8.151630326065212984e+00	4.343813127082140291e+00
8.153630726145228991e+00	4.344559276106529921e+00
8.155631126225244998e+00	4.345305370215198693e+00
8.157631526305261005e+00	4.346051409425658818e+00
8.159631926385277012e+00	4.346797393755409189e+00
8.161632326465293019e+00	4.347543323221940703e+00
8.163632726545309026e+00	4.348289197842731824e+00
8.165633126625325033e+00	4.349035017635255684e+00
8.167633526705341040e+00	4.349780782616970320e+00
8.169633926785357048e+00	4.350526492805328438e+00
8.171634326865373055e+00	4.351272148217769420e+00
8.173634726945389062e+00	4.352017748871725544e+00
8.175635127025405069e+00	4.352763294784617543e+00
8.177635527105421076e+00	4.353508785973857265e+00
8.179635927185437083e+00	4.354254222456845902e+00
8.181636327265453090e+00	4.354999604250975764e+00
8.183636727345469097e+00	4.355744931373629392e+00
8.185637127425485104e+00	4.356490203842177777e+00
8.187637527505501112e+00	4.357235421673984810e+00
8.189637927585517119e+00	4.357980584886402831e+00
8.191638327665533126e+00	4.358725693496774412e+00
8.193638727745549133e+00	4.359470747522434131e+00
8.195639127825565140e+00	4.360215746980705021e+00
8.197639527905581147e+00	4.360960691888900342e+00
8.199639927985597154e+00	4.361705582264324477e+00
8.201640328065613161e+00	4.362450418124272922e+00
8.203640728145629168e+00	4.363195199486029630e+00
8.205641128225645176e+00	4.363939926366869670e+00
8.207641528305661183e+00	4.364684598784058345e+00
8.209641928385677190e+00	4.365429216754852071e+00
8.211642328465693197e+00	4.366173780296495721e+00
8.213642728545709204e+00	4.366918289426227062e+00
8.215643128625725211e+00	4.367662744161271426e+00
8.217643528705741218e+00	4.368407144518846152e+00
8.219643928785757225e+00	4.369151490516159697e+00
8.221644328865773232e+00	4.369895782170408971e+00
8.223644728945789240e+00	4.370640019498782891e+00
8.225645129025805247e+00	4.371384202518458828e+00
8.227645529105821254e+00	4.372128331246607047e+00
8.229645929185837261e+00	4.372872405700385379e+00
8.231646329265853268e+00	4.373616425896945437e+00
8.233646729345869275e+00	4.374360391853425511e+00
8.235647129425885282e+00	4.375104303586957677e+00
8.237647529505901289e+00	4.375848161114662460e+00
8.239647929585917296e+00	4.376591964453650618e+00
8.241648329665933304e+00	4.377335713621024915e+00
8.243648729745949311e+00	4.378079408633878344e+00
8.245649129825965318e+00	4.378823049509291465e+00
8.247649529905981325e+00	4.379566636264340396e+00
8.249649929985997332e+00	4.380310168916086155e+00
8.251650330066013339e+00	4.381053647481585323e+00
8.253650730146029346e+00	4.381797071977881153e+00
8.255651130226045353e+00	4.382540442422009797e+00
8.257651530306061360e+00	4.383283758830996746e+00
8.259651930386077368e+00	4.384027021221857723e+00
8.261652330466093375e+00	4.384770229611599568e+00
8.263652730546109382e+00	4.385513384017221128e+00
8.265653130626125389e+00	4.386256484455707927e+00
8.267653530706141396e+00	4.386999530944040160e+00
8.269653930786157403e+00	4.387742523499185587e+00
8.271654330866173410e+00	4.388485462138103976e+00
8.273654730946189417e+00	4.389228346877746212e+00
8.275655131026205424e+00	4.389971177735052521e+00
8.277655531106221432e+00	4.390713954726953361e+00
8.279655931186237439e+00	4.391456677870372083e+00
8.281656331266253446e+00	4.392199347182219604e+00
8.283656731346269453e+00	4.392941962679399737e+00
8.285657131426285460e+00	4.393684524378805634e+00
8.287657531506301467e+00	4.394427032297322455e+00
8.289657931586317474e+00	4.395169486451823815e+00
8.291658331666333481e+00	4.395911886859176221e+00
8.293658731746349488e+00	4.396654233536235523e+00
8.295659131826365495e+00	4.397396526499848690e+00
8.297659531906381503e+00	4.398138765766852920e+00
8.299659931986397510e+00	4.398880951354075641e+00
8.301660332066413517e+00	4.399623083278337177e+00
8.303660732146429524e+00	4.400365161556446303e+00
8.305661132226445531e+00	4.401107186205202915e+00
8.307661532306461538e+00	4.401849157241398025e+00
8.309661932386477545e+00	4.402591074681812877e+00
8.311662332466493552e+00	4.403332938543220720e+00
8.313662732546509559e+00	4.404074748842383258e+00
8.315663132626525567e+00	4.404816505596055976e+00
8.317663532706541574e+00	4.405558208820981037e+00
8.319663932786557581e+00	4.406299858533895275e+00
8.321664332866573588e+00	4.407041454751523979e+00
8.323664732946589595e+00	4.407782997490584442e+00
8.325665133026605602e+00	4.408524486767783301e+00
8.327665533106621609e+00	4.409265922599819199e+00
8.329665933186637616e+00	4.410007305003381006e+00
8.331666333266653623e+00	4.410748633995147827e+00
8.333666733346669631e+00	4.411489909591791658e+00
8.335667133426685638e+00	4.412231131809972950e+00
8.337667533506701645e+00	4.412972300666343273e+00
8.339667933586717652e+00	4.413713416177547089e+00
8.341668333666733659e+00	4.414454478360216427e+00
8.343668733746749666e+00	4.415195487230977101e+00
8.345669133826765673e+00	4.415936442806445150e+00
8.347669533906781680e+00	4.416677345103225072e+00
8.349669933986797687e+00	4.417418194137915144e+00
8.351670334066813695e+00	4.418158989927102986e+00
8.353670734146829702e+00	4.418899732487367338e+00
8.355671134226845709e+00	4.419640421835278055e+00
8.357671534306861716e+00	4.420381057987396112e+00
8.359671934386877723e+00	4.421121640960272714e+00
8.361672334466893730e+00	4.421862170770450184e+00
8.363672734546909737e+00	4.422602647434461076e+00
8.365673134626925744e+00	4.423343070968830837e+00
8.367673534706941751e+00	4.424083441390074256e+00
8.369673934786957759e+00	4.424823758714696353e+00
8.371674334866973766e+00	4.425564022959195043e+00
8.373674734946989773e+00	4.426304234140057581e+00
8.375675135027005780e+00	4.427044392273763229e+00
8.377675535107021787e+00	4.427784497376781481e+00
8.379675935187037794e+00	4.428524549465572946e+00
8.381676335267053801e+00	4.429264548556590242e+00
8.383676735347069808e+00	4.430004494666274439e+00
8.385677135427085815e+00	4.430744387811060392e+00
8.387677535507101823e+00	4.431484228007371406e+00
8.389677935587117830e+00	4.432224015271624573e+00
8.391678335667133837e+00	4.432963749620226324e+00
8.393678735747149844e+00	4.433703431069572432e+00
8.395679135827165851e+00	4.434443059636053341e+00
8.397679535907181858e+00	4.435182635336048840e+00
8.399679935987197865e+00	4.435922158185928055e+00
8.401680336067213872e+00	4.436661628202053897e+00
8.403680736147229879e+00	4.437401045400777733e+00
8.405681136227245887e+00	4.438140409798445596e+00
8.407681536307261894e+00	4.438879721411390200e+00
8.409681936387277901e+00	4.439618980255938041e+00
8.411682336467293908e+00	4.440358186348406733e+00
8.413682736547309915e+00	4.441097339705103231e+00
8.415683136627325922e+00	4.441836440342327386e+00
8.417683536707341929e+00	4.442575488276369278e+00
8.419683936787357936e+00	4.443314483523510994e+00
8.421684336867373943e+00	4.444053426100023074e+00
8.423684736947389951e+00	4.444792316022169842e+00
8.425685137027405958e+00	4.445531153306206740e+00
8.427685537107421965e+00	4.446269937968379438e+00
8.429685937187437972e+00	4.447008670024922949e+00
8.431686337267453979e+00	4.447747349492067848e+00
8.433686737347469986e+00	4.448485976386031382e+00
8.435687137427485993e+00	4.449224550723024585e+00
8.437687537507502000e+00	4.449963072519249607e+00
8.439687937587518007e+00	4.450701541790897942e+00
8.441688337667534014e+00	4.451439958554153087e+00
8.443688737747550022e+00	4.452178322825192325e+00
8.445689137827566029e+00	4.452916634620179615e+00
8.447689537907582036e+00	4.453654893955272698e+00
8.449689937987598043e+00	4.454393100846621323e+00
8.451690338067614050e+00	4.455131255310363692e+00
8.453690738147630057e+00	4.455869357362631789e+00
8.455691138227646064e+00	4.456607407019547828e+00
8.457691538307662071e+00	4.457345404297225144e+00
8.459691938387678078e+00	4.458083349211768187e+00
8.461692338467694086e+00	4.458821241779272526e+00
8.463692738547710093e+00	4.459559082015826625e+00
8.465693138627726100e+00	4.460296869937507402e+00
8.467693538707742107e+00	4.461034605560385558e+00
8.469693938787758114e+00	4.461772288900522021e+00
8.471694338867774121e+00	4.462509919973968842e+00
8.473694738947790128e+00	4.463247498796769186e+00
8.475695139027806135e+00	4.463985025384958227e+00
8.477695539107822142e+00	4.464722499754561369e+00
8.479695939187838150e+00	4.465459921921596909e+00
8.481696339267854157e+00	4.466197291902074262e+00
8.483696739347870164e+00	4.466934609711991300e+00
8.485697139427886171e+00	4.467671875367340562e+00
8.487697539507902178e+00	4.468409088884104818e+00
8.489697939587918185e+00	4.469146250278258847e+00
8.491698339667934192e+00	4.469883359565765879e+00
8.493698739747950199e+00	4.470620416762584703e+00
8.495699139827966206e+00	4.471357421884662564e+00
8.497699539907982214e+00	4.472094374947938711e+00
8.499699939987998221e+00	4.472831275968343512e+00
8.501700340068014228e+00	4.473568124961801118e+00
8.503700740148030235e+00	4.474304921944222357e+00
8.505701140228046242e+00	4.475041666931514506e+00
8.507701540308062249e+00	4.475778359939572404e+00
8.509701940388078256e+00	4.476515000984284676e+00
8.511702340468094263e+00	4.477251590081530175e+00
8.513702740548110270e+00	4.477988127247179762e+00
8.515703140628126278e+00	4.478724612497095414e+00
8.517703540708142285e+00	4.479461045847129341e+00
8.519703940788158292e+00	4.480197427313128422e+00
8.521704340868174299e+00	4.480933756910927102e+00
8.523704740948190306e+00	4.481670034656354495e+00
8.525705141028206313e+00	4.482406260565229061e+00
8.527705541108222320e+00	4.483142434653362152e+00
8.529705941188238327e+00	4.483878556936555348e+00
8.531706341268254334e+00	4.484614627430603129e+00
8.533706741348270342e+00	4.485350646151289311e+00
8.535707141428286349e+00	4.486086613114390609e+00
8.537707541508302356e+00	4.486822528335676630e+00
8.539707941588318363e+00	4.487558391830905435e+00
8.541708341668334370e+00	4.488294203615828870e+00
8.543708741748350377e+00	4.489029963706189896e+00
8.545709141828366384e+00	4.489765672117721707e+00
8.547709541908382391e+00	4.490501328866150388e+00
8.549709941988398398e+00	4.491236933967193146e+00
8.551710342068414406e+00	4.491972487436559192e+00
8.553710742148430413e+00	4.492707989289948856e+00
8.555711142228446420e+00	4.493443439543052698e+00
8.557711542308462427e+00	4.494178838211555949e+00
8.559711942388478434e+00	4.494914185311132293e+00
8.561712342468494441e+00	4.495649480857448310e+00
8.563712742548510448e+00	4.496384724866163474e+00
8.565713142628526455e+00	4.497119917352925711e+00
8.567713542708542462e+00	4.497855058333377620e+00
8.569713942788558469e+00	4.498590147823152030e+00
8.571714342868574477e+00	4.499325185837873775e+00
8.573714742948590484e+00	4.500060172393157032e+00
8.575715143028606491e+00	4.500795107504612425e+00
8.577715543108622498e+00	4.501529991187837254e+00
8.579715943188638505e+00	4.502264823458423493e+00
8.581716343268654512e+00	4.502999604331953343e+00
8.583716743348670519e+00	4.503734333824001013e+00
8.585717143428686526e+00	4.504469011950133606e+00
8.587717543508702533e+00	4.505203638725907567e+00
8.589717943588718541e+00	4.505938214166873124e+00
8.591718343668734548e+00	4.506672738288569846e+00
8.593718743748750555e+00	4.507407211106531975e+00
8.595719143828766562e+00	4.508141632636283092e+00
8.597719543908782569e+00	4.508876002893338786e+00
8.599719943988798576e+00	4.509610321893207541e+00
8.601720344068814583e+00	4.510344589651388070e+00
8.603720744148830590e+00	4.511078806183372869e+00
8.605721144228846597e+00	4.511812971504642888e+00
8.607721544308862605e+00	4.512547085630673749e+00
8.609721944388878612e+00	4.513281148576932189e+00
8.611722344468894619e+00	4.514015160358875178e+00
8.613722744548910626e+00	4.514749120991953468e+00
8.615723144628926633e+00	4.515483030491608041e+00
8.617723544708942640e+00	4.516216888873271884e+00
8.619723944788958647e+00	4.516950696152370881e+00
8.621724344868974654e+00	4.517684452344321144e+00
8.623724744948990661e+00	4.518418157464531681e+00
8.625725145029006669e+00	4.519151811528402618e+00
8.627725545109022676e+00	4.519885414551326086e+00
8.629725945189038683e+00	4.520618966548686224e+00
8.631726345269054690e+00	4.521352467535858288e+00
8.633726745349070697e+00	4.522085917528210430e+00
8.635727145429086704e+00	4.522819316541101919e+00
8.637727545509102711e+00	4.523552664589884031e+00
8.639727945589118718e+00	4.524285961689898272e+00
8.641728345669134725e+00	4.525019207856481707e+00
8.643728745749150733e+00	4.525752403104959853e+00
8.645729145829166740e+00	4.526485547450651126e+00
8.647729545909182747e+00	4.527218640908865943e+00
8.649729945989196978e+00	4.527951683494905843e+00
8.651730346069212985e+00	4.528684675224066147e+00
8.653730746149228992e+00	4.529417616111633293e+00
8.655731146229244999e+00	4.530150506172883063e+00
8.657731546309261006e+00	4.530883345423086794e+00
8.659731946389277013e+00	4.531616133877505170e+00
8.661732346469293020e+00	4.532348871551391767e+00
8.663732746549309027e+00	4.533081558459992166e+00
8.665733146629325034e+00	4.533814194618543958e+00
8.667733546709341041e+00	4.534546780042275849e+00
8.669733946789357049e+00	4.535279314746408552e+00
8.671734346869373056e+00	4.536011798746155677e+00
8.673734746949389063e+00	4.536744232056722836e+00
8.675735147029405070e+00	4.537476614693304988e+00
8.677735547109421077e+00	4.538208946671092647e+00
8.679735947189437084e+00	4.538941228005265671e+00
8.681736347269453091e+00	4.539673458710996812e+00
8.683736747349469098e+00	4.540405638803451716e+00
8.685737147429485105e+00	4.541137768297786259e+00
8.687737547509501113e+00	4.541869847209149214e+00
8.689737947589517120e+00	4.542601875552680468e+00
8.691738347669533127e+00	4.543333853343513695e+00
8.693738747749549134e+00	4.544065780596772797e+00
8.695739147829565141e+00	4.544797657327574569e+00
8.697739547909581148e+00	4.545529483551026928e+00
8.699739947989597155e+00	4.546261259282231570e+00
8.701740348069613162e+00	4.546992984536281313e+00
8.703740748149629169e+00	4.547724659328259200e+00
8.705741148229645177e+00	4.548456283673242950e+00
8.707741548309661184e+00	4.549187857586300510e+00
8.709741948389677191e+00	4.549919381082493608e+00
8.711742348469693198e+00	4.550650854176873317e+00
8.713742748549709205e+00	4.551382276884487155e+00
8.715743148629725212e+00	4.552113649220369318e+00
8.717743548709741219e+00	4.552844971199549562e+00
8.719743948789757226e+00	4.553576242837049648e+00
8.721744348869773233e+00	4.554307464147882456e+00
8.723744748949789241e+00	4.555038635147051984e+00
8.725745149029805248e+00	4.555769755849556013e+00
8.727745549109821255e+00	4.556500826270384330e+00
8.729745949189837262e+00	4.557231846424518729e+00
8.731746349269853269e+00	4.557962816326931232e+00
8.733746749349869276e+00	4.558693735992588536e+00
8.735747149429885283e+00	4.559424605436448452e+00
8.737747549509901290e+00	4.560155424673460800e+00
8.739747949589917297e+00	4.560886193718567405e+00
8.741748349669933305e+00	4.561616912586701211e+00
8.743748749749949312e+00	4.562347581292790721e+00
8.745749149829965319e+00	4.563078199851752892e+00
8.747749549909981326e+00	4.563808768278499350e+00
8.749749949989997333e+00	4.564539286587931066e+00
8.751750350070013340e+00	4.565269754794944568e+00
8.753750750150029347e+00	4.566000172914426614e+00
8.755751150230045354e+00	4.566730540961255969e+00
8.757751550310061361e+00	4.567460858950305180e+00
8.759751950390077369e+00	4.568191126896436138e+00
8.761752350470093376e+00	4.568921344814505403e+00
8.763752750550109383e+00	4.569651512719360653e+00
8.765753150630125390e+00	4.570381630625843350e+00
8.767753550710141397e+00	4.571111698548785185e+00
8.769753950790157404e+00	4.571841716503009856e+00
8.771754350870173411e+00	4.572571684503335732e+00
8.773754750950189418e+00	4.573301602564571411e+00
8.775755151030205425e+00	4.574031470701517499e+00
8.777755551110221433e+00	4.574761288928968384e+00
8.779755951190237440e+00	4.575491057261709571e+00
8.781756351270253447e+00	4.576220775714518574e+00
8.783756751350269454e+00	4.576950444302166687e+00
8.785757151430285461e+00	4.577680063039416325e+00
8.787757551510301468e+00	4.578409631941021907e+00
8.789757951590317475e+00	4.579139151021730747e+00
8.791758351670333482e+00	4.579868620296282167e+00
8.793758751750349489e+00	4.580598039779407493e+00
8.795759151830365496e+00	4.581327409485831836e+00
8.797759551910381504e+00	4.582056729430270536e+00
8.799759951990397511e+00	4.582785999627431828e+00
8.801760352070413518e+00	4.583515220092018616e+00
8.803760752150429525e+00	4.584244390838721372e+00
8.805761152230445532e+00	4.584973511882227903e+00
8.807761552310461539e+00	4.585702583237214469e+00
8.809761952390477546e+00	4.586431604918352889e+00
8.811762352470493553e+00	4.587160576940304324e+00
8.813762752550509560e+00	4.587889499317723718e+00
8.815763152630525568e+00	4.588618372065258910e+00
8.817763552710541575e+00	4.589347195197548857e+00
8.819763952790557582e+00	4.590075968729226297e+00
8.821764352870573589e+00	4.590804692674915088e+00
8.823764752950589596e+00	4.591533367049232872e+00
8.825765153030605603e+00	4.592261991866786630e+00
8.827765553110621610e+00	4.592990567142179792e+00
8.829765953190637617e+00	4.593719092890004241e+00
8.831766353270653624e+00	4.594447569124848307e+00
8.833766753350669632e+00	4.595175995861289664e+00
8.835767153430685639e+00	4.595904373113899766e+00
8.837767553510701646e+00	4.596632700897241186e+00
8.839767953590717653e+00	4.597360979225870281e+00
8.841768353670733660e+00	4.598089208114335413e+00
8.843768753750749667e+00	4.598817387577176952e+00
8.845769153830765674e+00	4.599545517628929048e+00
8.847769553910781681e+00	4.600273598284116972e+00
8.849769953990797688e+00	4.601001629557257999e+00
8.851770354070813696e+00	4.601729611462863190e+00
8.853770754150829703e+00	4.602457544015434721e+00
8.855771154230845710e+00	4.603185427229469440e+00
8.857771554310861717e+00	4.603913261119454425e+00
8.859771954390877724e+00	4.604641045699870538e+00
8.861772354470893731e+00	4.605368780985189758e+00
8.863772754550909738e+00	4.606096466989877847e+00
8.865773154630925745e+00	4.606824103728393460e+00
8.867773554710941752e+00	4.607551691215185485e+00
8.869773954790957760e+00	4.608279229464697480e+00
8.871774354870973767e+00	4.609006718491365007e+00
8.873774754950989774e+00	4.609734158309615637e+00
8.875775155031005781e+00	4.610461548933869835e+00
8.877775555111021788e+00	4.611188890378540073e+00
8.879775955191037795e+00	4.611916182658032604e+00
8.881776355271053802e+00	4.612643425786744800e+00
8.883776755351069809e+00	4.613370619779066928e+00
8.885777155431085816e+00	4.614097764649383038e+00
8.887777555511101824e+00	4.614824860412068297e+00
8.889777955591117831e+00	4.615551907081489880e+00
8.891778355671133838e+00	4.616278904672009631e+00
8.893778755751149845e+00	4.617005853197980514e+00
8.895779155831165852e+00	4.617732752673749275e+00
8.897779555911181859e+00	4.618459603113652889e+00
8.899779955991197866e+00	4.619186404532023005e+00
8.901780356071213873e+00	4.619913156943183274e+00
8.903780756151229880e+00	4.620639860361450246e+00
8.905781156231245888e+00	4.621366514801131586e+00
8.907781556311261895e+00	4.622093120276530520e+00
8.909781956391277902e+00	4.622819676801940503e+00
8.911782356471293909e+00	4.623546184391646996e+00
8.913782756551309916e+00	4.624272643059931021e+00
8.915783156631325923e+00	4.624999052821062939e+00
8.917783556711341930e+00	4.625725413689308674e+00
8.919783956791357937e+00	4.626451725678924376e+00
8.921784356871373944e+00	4.627177988804159980e+00
8.923784756951389951e+00	4.627904203079259204e+00
8.925785157031405959e+00	4.628630368518455995e+00
8.927785557111421966e+00	4.629356485135978971e+00
8.929785957191437973e+00	4.630082552946046981e+00
8.931786357271453980e+00	4.630808571962875320e+00
8.933786757351469987e+00	4.631534542200668625e+00
8.935787157431485994e+00	4.632260463673626205e+00
8.937787557511502001e+00	4.632986336395938487e+00
8.939787957591518008e+00	4.633712160381789680e+00
8.941788357671534015e+00	4.634437935645355999e+00
8.943788757751550023e+00	4.635163662200807444e+00
8.945789157831566030e+00	4.635889340062306019e+00
8.947789557911582037e+00	4.636614969244005735e+00
8.949789957991598044e+00	4.637340549760054387e+00
8.951790358071614051e+00	4.638066081624592663e+00
8.953790758151630058e+00	4.638791564851753257e+00
8.955791158231646065e+00	4.639516999455660873e+00
8.957791558311662072e+00	4.640242385450435769e+00
8.959791958391678079e+00	4.640967722850187549e+00
8.961792358471694087e+00	4.641693011669020485e+00
8.963792758551710094e+00	4.642418251921031747e+00
8.965793158631726101e+00	4.643143443620310507e+00
8.967793558711742108e+00	4.643868586780937946e+00
8.969793958791758115e+00	4.644593681416990805e+00
8.971794358871774122e+00	4.645318727542536053e+00
8.973794758951790129e+00	4.646043725171634442e+00
8.975795159031806136e+00	4.646768674318338732e+00
8.977795559111822143e+00	4.647493574996695465e+00
8.979795959191838151e+00	4.648218427220743187e+00
8.981796359271854158e+00	4.648943231004514232e+00
8.983796759351870165e+00	4.649667986362032934e+00
8.985797159431886172e+00	4.650392693307316527e+00
8.987797559511902179e+00	4.651117351854375137e+00
8.989797959591918186e+00	4.651841962017212673e+00
8.991798359671934193e+00	4.652566523809824162e+00
8.993798759751950200e+00	4.653291037246197526e+00
8.995799159831966207e+00	4.654015502340316246e+00
8.997799559911982215e+00	4.654739919106153145e+00
8.999799959991998222e+00	4.655464287557675718e+00
9.001800360072014229e+00	4.656188607708845240e+00
9.003800760152030236e+00	4.656912879573613218e+00
9.005801160232046243e+00	4.657637103165925829e+00
9.007801560312062250e+00	4.658361278499722147e+00
9.009801960392078257e+00	4.659085405588934137e+00
9.011802360472094264e+00	4.659809484447484884e+00
9.013802760552110271e+00	4.660533515089293921e+00
9.015803160632126279e+00	4.661257497528269234e+00
9.017803560712142286e+00	4.661981431778315255e+00
9.019803960792158293e+00	4.662705317853328424e+00
9.021804360872174300e+00	4.663429155767196299e+00
9.023804760952190307e+00	4.664152945533801997e+00
9.025805161032206314e+00	4.664876687167020641e+00
9.027805561112222321e+00	4.665600380680718473e+00
9.029805961192238328e+00	4.666324026088757293e+00
9.031806361272254335e+00	4.667047623404990908e+00
9.033806761352270343e+00	4.667771172643264244e+00
9.035807161432286350e+00	4.668494673817419560e+00
9.037807561512302357e+00	4.669218126941286684e+00
9.039807961592318364e+00	4.669941532028692777e+00
9.041808361672334371e+00	4.670664889093455230e+00
9.043808761752350378e+00	4.671388198149386106e+00
9.045809161832366385e+00	4.672111459210289475e+00
9.047809561912382392e+00	4.672834672289962299e+00
9.049809961992398399e+00	4.673557837402195325e+00
9.051810362072414406e+00	4.674280954560772194e+00
9.053810762152430414e+00	4.675004023779468554e+00
9.055811162232446421e+00	4.675727045072053834e+00
9.057811562312462428e+00	4.676450018452290358e+00
9.059811962392478435e+00	4.677172943933932459e+00
9.061812362472494442e+00	4.677895821530730913e+00
9.063812762552510449e+00	4.678618651256424954e+00
9.065813162632526456e+00	4.679341433124749372e+00
9.067813562712542463e+00	4.680064167149430965e+00
9.069813962792558470e+00	4.680786853344192089e+00
9.071814362872574478e+00	4.681509491722744443e+00
9.073814762952590485e+00	4.682232082298795284e+00
9.075815163032606492e+00	4.682954625086043876e+00
9.077815563112622499e+00	4.683677120098183266e+00
9.079815963192638506e+00	4.684399567348898508e+00
9.081816363272654513e+00	4.685121966851869324e+00
9.083816763352670520e+00	4.685844318620765669e+00
9.085817163432686527e+00	4.686566622669254834e+00
9.087817563512702534e+00	4.687288879010992559e+00
9.089817963592718542e+00	4.688011087659631926e+00
9.091818363672734549e+00	4.688733248628815353e+00
9.093818763752750556e+00	4.689455361932180821e+00
9.095819163832766563e+00	4.690177427583358316e+00
9.097819563912782570e+00	4.690899445595972495e+00
9.099819963992798577e+00	4.691621415983638244e+00
9.101820364072814584e+00	4.692343338759966009e+00
9.103820764152830591e+00	4.693065213938559133e+00
9.105821164232846598e+00	4.693787041533012072e+00
9.107821564312862606e+00	4.694508821556915734e+00
9.109821964392878613e+00	4.695230554023851255e+00
9.111822364472894620e+00	4.695952238947393553e+00
9.113822764552910627e+00	4.696673876341111331e+00
9.115823164632926634e+00	4.697395466218567073e+00
9.117823564712942641e+00	4.698117008593315269e+00
9.119823964792958648e+00	4.698838503478902417e+00
9.121824364872974655e+00	4.699559950888871462e+00
9.123824764952990662e+00	4.700281350836756467e+00
9.125825165033006670e+00	4.701002703336083499e+00
9.127825565113022677e+00	4.701724008400374188e+00
9.129825965193038684e+00	4.702445266043142169e+00
9.131826365273054691e+00	4.703166476277894859e+00
9.133826765353070698e+00	4.703887639118131681e+00
9.135827165433086705e+00	4.704608754577346730e+00
9.137827565513102712e+00	4.705329822669026107e+00
9.139827965593118719e+00	4.706050843406649697e+00
9.141828365673134726e+00	4.706771816803691166e+00
9.143828765753150734e+00	4.707492742873615299e+00
9.145829165833166741e+00	4.708213621629883328e+00
9.147829565913182748e+00	4.708934453085946714e+00
9.149829965993198755e+00	4.709655237255252480e+00
9.151830366073214762e+00	4.710375974151237877e+00
9.153830766153230769e+00	4.711096663787337491e+00
9.155831166233246776e+00	4.711817306176976139e+00
9.157831566313262783e+00	4.712537901333572421e+00
9.159831966393278790e+00	4.713258449270538719e+00
9.161832366473294798e+00	4.713978950001280310e+00
9.163832766553310805e+00	4.714699403539196254e+00
9.165833166633326812e+00	4.715419809897677617e+00
9.167833566713342819e+00	4.716140169090111911e+00
9.169833966793358826e+00	4.716860481129875105e+00
9.171834366873374833e+00	4.717580746030340499e+00
9.173834766953390840e+00	4.718300963804872517e+00
9.175835167033406847e+00	4.719021134466830247e+00
9.177835567113422854e+00	4.719741258029564790e+00
9.179835967193438861e+00	4.720461334506421913e+00
9.181836367273454869e+00	4.721181363910738504e+00
9.183836767353470876e+00	4.721901346255847898e+00
9.185837167433486883e+00	4.722621281555074546e+00
9.187837567513502890e+00	4.723341169821735797e+00
9.189837967593518897e+00	4.724061011069144556e+00
9.191838367673534904e+00	4.724780805310605736e+00
9.193838767753550911e+00	4.725500552559416256e+00
9.195839167833566918e+00	4.726220252828869484e+00
9.197839567913582925e+00	4.726939906132249014e+00
9.199839967993598933e+00	4.727659512482834892e+00
9.201840368073614940e+00	4.728379071893896501e+00
9.203840768153630947e+00	4.729098584378701453e+00
9.205841168233646954e+00	4.729818049950505809e+00
9.207841568313662961e+00	4.730537468622562969e+00
9.209841968393678968e+00	4.731256840408118336e+00
9.211842368473694975e+00	4.731976165320409322e+00
9.213842768553710982e+00	4.732695443372668898e+00
9.215843168633726989e+00	4.733414674578121151e+00
9.217843568713742997e+00	4.734133858949986617e+00
9.219843968793759004e+00	4.734852996501476063e+00
9.221844368873775011e+00	4.735572087245795814e+00
9.223844768953791018e+00	4.736291131196144200e+00
9.225845169033807025e+00	4.737010128365715111e+00
9.227845569113823032e+00	4.737729078767692670e+00
9.229845969193839039e+00	4.738447982415256554e+00
9.231846369273855046e+00	4.739166839321579339e+00
9.233846769353871053e+00	4.739885649499828268e+00
9.235847169433887061e+00	4.740604412963161707e+00
9.237847569513903068e+00	4.741323129724732688e+00
9.239847969593919075e+00	4.742041799797688917e+00
9.241848369673935082e+00	4.742760423195169217e+00
9.243848769753951089e+00	4.743478999930306195e+00
9.245849169833967096e+00	4.744197530016228903e+00
9.247849569913983103e+00	4.744916013466055738e+00
9.249849969993999110e+00	4.745634450292900652e+00
9.251850370074015117e+00	4.746352840509872273e+00
9.253850770154031125e+00	4.747071184130069454e+00
9.255851170234047132e+00	4.747789481166588388e+00
9.257851570314063139e+00	4.748507731632514606e+00
9.259851970394079146e+00	4.749225935540930976e+00
9.261852370474095153e+00	4.749944092904912374e+00
9.263852770554111160e+00	4.750662203737525680e+00
9.265853170634127167e+00	4.751380268051832445e+00
9.267853570714143174e+00	4.752098285860889781e+00
9.269853970794159181e+00	4.752816257177745030e+00
9.271854370874175189e+00	4.753534182015441090e+00
9.273854770954191196e+00	4.754252060387012868e+00
9.275855171034207203e+00	4.754969892305490831e+00
9.277855571114223210e+00	4.755687677783897449e+00
9.279855971194239217e+00	4.756405416835248978e+00
9.281856371274255224e+00	4.757123109472554567e+00
9.283856771354271231e+00	4.757840755708819813e+00
9.285857171434287238e+00	4.758558355557039654e+00
9.287857571514303245e+00	4.759275909030205476e+00
9.289857971594319253e+00	4.759993416141302447e+00
9.291858371674335260e+00	4.760710876903306854e+00
9.293858771754351267e+00	4.761428291329191431e+00
9.295859171834367274e+00	4.762145659431920031e+00
9.297859571914383281e+00	4.762862981224451175e+00
9.299859971994399288e+00	4.763580256719737172e+00
9.301860372074415295e+00	4.764297485930724108e+00
9.303860772154431302e+00	4.765014668870350967e+00
9.305861172234447309e+00	4.765731805551550515e+00
9.307861572314463317e+00	4.766448895987249301e+00
9.309861972394479324e+00	4.767165940190367657e+00
9.311862372474495331e+00	4.767882938173819696e+00
9.313862772554511338e+00	4.768599889950510651e+00
9.315863172634527345e+00	4.769316795533343978e+00
9.317863572714543352e+00	4.770033654935213363e+00
9.319863972794559359e+00	4.770750468169006275e+00
9.321864372874575366e+00	4.771467235247605743e+00
9.323864772954591373e+00	4.772183956183886799e+00
9.325865173034607380e+00	4.772900630990718263e+00
9.327865573114623388e+00	4.773617259680963620e+00
9.329865973194639395e+00	4.774333842267478367e+00
9.331866373274655402e+00	4.775050378763113557e+00
9.333866773354671409e+00	4.775766869180712249e+00
9.335867173434687416e+00	4.776483313533112174e+00
9.337867573514703423e+00	4.777199711833144846e+00
9.339867973594719430e+00	4.777916064093633786e+00
9.341868373674735437e+00	4.778632370327399848e+00
9.343868773754751444e+00	4.779348630547252341e+00
9.345869173834767452e+00	4.780064844765999688e+00
9.347869573914783459e+00	4.780781012996439649e+00
9.349869973994799466e+00	4.781497135251365549e+00
9.351870374074815473e+00	4.782213211543565379e+00
9.353870774154831480e+00	4.782929241885820026e+00
9.355871174234847487e+00	4.783645226290902386e+00
9.357871574314863494e+00	4.784361164771581798e+00
9.359871974394879501e+00	4.785077057340619611e+00
9.361872374474895508e+00	4.785792904010770954e+00
9.363872774554911516e+00	4.786508704794785629e+00
9.365873174634927523e+00	4.787224459705407220e+00
9.367873574714943530e+00	4.787940168755371317e+00
9.369873974794959537e+00	4.788655831957409070e+00
9.371874374874975544e+00	4.789371449324244523e+00
9.373874774954991551e+00	4.790087020868595502e+00
9.375875175035007558e+00	4.790802546603174505e+00
9.377875575115023565e+00	4.791518026540686925e+00
9.379875975195039572e+00	4.792233460693831049e+00
9.381876375275055580e+00	4.792948849075300721e+00
9.383876775355071587e+00	4.793664191697782684e+00
9.385877175435087594e+00	4.794379488573957460e+00
9.387877575515103601e+00	4.795094739716500243e+00
9.389877975595119608e+00	4.795809945138078234e+00
9.391878375675135615e+00	4.796525104851353305e+00
9.393878775755151622e+00	4.797240218868981998e+00
9.395879175835167629e+00	4.797955287203612862e+00
9.397879575915183636e+00	4.798670309867890893e+00
9.399879975995199644e+00	4.799385286874451317e+00
9.401880376075215651e+00	4.800100218235927585e+00
9.403880776155231658e+00	4.800815103964941599e+00
9.405881176235247665e+00	4.801529944074114375e+00
9.407881576315263672e+00	4.802244738576058047e+00
9.409881976395279679e+00	4.802959487483377643e+00
9.411882376475295686e+00	4.803674190808674638e+00
9.413882776555311693e+00	4.804388848564542513e+00
9.415883176635327700e+00	4.805103460763568535e+00
9.417883576715343708e+00	4.805818027418335525e+00
9.419883976795359715e+00	4.806532548541418315e+00
9.421884376875375722e+00	4.807247024145386405e+00
9.423884776955391729e+00	4.807961454242803079e+00
9.425885177035407736e+00	4.808675838846225403e+00
9.427885577115423743e+00	4.809390177968205116e+00
9.429885977195439750e+00	4.810104471621285960e+00
9.431886377275455757e+00	4.810818719818007239e+00
9.433886777355471764e+00	4.811532922570901150e+00
9.435887177435487772e+00	4.812247079892495449e+00
9.437887577515503779e+00	4.812961191795309013e+00
9.439887977595519786e+00	4.813675258291857162e+00
9.441888377675535793e+00	4.814389279394648113e+00
9.443888777755551800e+00	4.815103255116182979e+00
9.445889177835567807e+00	4.815817185468959316e+00
9.447889577915583814e+00	4.816531070465465802e+00
9.449889977995599821e+00	4.817244910118186674e+00
9.451890378075615828e+00	4.817958704439599060e+00
9.453890778155631835e+00	4.818672453442176540e+00
9.455891178235647843e+00	4.819386157138382920e+00
9.457891578315663850e+00	4.820099815540678456e+00
9.459891978395679857e+00	4.820813428661517186e+00
9.461892378475695864e+00	4.821526996513346042e+00
9.463892778555711871e+00	4.822240519108605739e+00
9.465893178635727878e+00	4.822953996459733439e+00
9.467893578715743885e+00	4.823667428579156535e+00
9.469893978795759892e+00	4.824380815479298867e+00
9.471894378875775899e+00	4.825094157172578946e+00
9.473894778955791907e+00	4.825807453671406400e+00
9.475895179035807914e+00	4.826520704988186417e+00
9.477895579115823921e+00	4.827233911135318856e+00
9.479895979195839928e+00	4.827947072125197359e+00
9.481896379275855935e+00	4.828660187970208462e+00
9.483896779355871942e+00	4.829373258682732484e+00
9.485897179435887949e+00	4.830086284275145303e+00
9.487897579515903956e+00	4.830799264759816580e+00
9.489897979595919963e+00	4.831512200149107983e+00
9.491898379675935971e+00	4.832225090455377625e+00
9.493898779755951978e+00	4.832937935690977405e+00
9.495899179835967985e+00	4.833650735868250337e+00
9.497899579915983992e+00	4.834363490999537660e+00
9.499899979995999999e+00	4.835076201097170845e+00
9.501900380076016006e+00	4.835788866173477807e+00
9.503900780156032013e+00	4.836501486240780245e+00
9.505901180236048020e+00	4.837214061311393642e+00
9.507901580316064027e+00	4.837926591397626375e+00
9.509901980396080035e+00	4.838639076511781489e+00
9.511902380476096042e+00	4.839351516666157593e+00
9.513902780556112049e+00	4.840063911873045299e+00
9.515903180636128056e+00	4.840776262144730779e+00
9.517903580716144063e+00	4.841488567493493100e+00
9.519903980796160070e+00	4.842200827931606000e+00
9.521904380876176077e+00	4.842913043471336998e+00
9.523904780956192084e+00	4.843625214124948286e+00
9.525905181036208091e+00	4.844337339904695838e+00
9.527905581116224099e+00	4.845049420822829411e+00
9.529905981196240106e+00	4.845761456891591656e+00
9.531906381276256113e+00	4.846473448123223449e+00
9.533906781356272120e+00	4.847185394529954117e+00
9.535907181436288127e+00	4.847897296124012101e+00
9.537907581516304134e+00	4.848609152917616960e+00
9.539907981596320141e+00	4.849320964922982924e+00
9.541908381676336148e+00	4.850032732152318893e+00
9.543908781756352155e+00	4.850744454617828438e+00
9.545909181836368163e+00	4.851456132331706250e+00
9.547909581916384170e+00	4.852167765306145242e+00
9.549909981996400177e+00	4.852879353553330333e+00
9.551910382076416184e+00	4.853590897085440226e+00
9.553910782156432191e+00	4.854302395914648294e+00
9.555911182236448198e+00	4.855013850053121693e+00
9.557911582316464205e+00	4.855725259513022252e+00
9.559911982396478436e+00	4.856436624306505578e+00
9.561912382476494443e+00	4.857147944445722842e+00
9.563912782556510450e+00	4.857859219942817219e+00
9.565913182636526457e+00	4.858570450809927443e+00
9.567913582716542464e+00	4.859281637059184256e+00
9.569913982796558471e+00	4.859992778702716620e+00
9.571914382876574479e+00	4.860703875752643732e+00
9.573914782956590486e+00	4.861414928221080345e+00
9.575915183036606493e+00	4.862125936120136771e+00
9.577915583116622500e+00	4.862836899461915330e+00
9.579915983196638507e+00	4.863547818258513900e+00
9.581916383276654514e+00	4.864258692522024141e+00
9.583916783356670521e+00	4.864969522264531498e+00
9.585917183436686528e+00	4.865680307498116086e+00
9.587917583516702535e+00	4.866391048234852690e+00
9.589917983596718543e+00	4.867101744486808990e+00
9.591918383676734550e+00	4.867812396266048225e+00
9.593918783756750557e+00	4.868523003584627418e+00
9.595919183836766564e+00	4.869233566454597373e+00
9.597919583916782571e+00	4.869944084888002678e+00
9.599919983996798578e+00	4.870654558896884367e+00
9.601920384076814585e+00	4.871364988493275483e+00
9.603920784156830592e+00	4.872075373689202848e+00
9.605921184236846599e+00	4.872785714496690623e+00
9.607921584316862607e+00	4.873496010927754973e+00
9.609921984396878614e+00	4.874206262994405847e+00
9.611922384476894621e+00	4.874916470708647864e+00
9.613922784556910628e+00	4.875626634082482092e+00
9.615923184636926635e+00	4.876336753127899826e+00
9.617923584716942642e+00	4.877046827856890587e+00
9.619923984796958649e+00	4.877756858281435903e+00
9.621924384876974656e+00	4.878466844413511083e+00
9.623924784956990663e+00	4.879176786265087884e+00
9.625925185037006671e+00	4.879886683848130957e+00
9.627925585117022678e+00	4.880596537174598737e+00
9.629925985197038685e+00	4.881306346256445217e+00
9.631926385277054692e+00	4.882016111105617284e+00
9.633926785357070699e+00	4.882725831734058275e+00
9.635927185437086706e+00	4.883435508153704419e+00
9.637927585517102713e+00	4.884145140376484839e+00
9.639927985597118720e+00	4.884854728414325997e+00
9.641928385677134727e+00	4.885564272279145470e+00
9.643928785757150735e+00	4.886273771982858172e+00
9.645929185837166742e+00	4.886983227537371910e+00
9.647929585917182749e+00	4.887692638954587387e+00
9.649929985997198756e+00	4.888402006246402642e+00
9.651930386077214763e+00	4.889111329424707719e+00
9.653930786157230770e+00	4.889820608501388222e+00
9.655931186237246777e+00	4.890529843488323536e+00
9.657931586317262784e+00	4.891239034397386831e+00
9.659931986397278791e+00	4.891948181240446836e+00
9.661932386477294799e+00	4.892657284029366060e+00
9.663932786557310806e+00	4.893366342776000799e+00
9.665933186637326813e+00	4.894075357492202905e+00
9.667933586717342820e+00	4.894784328189818012e+00
9.669933986797358827e+00	4.895493254880685541e+00
9.671934386877374834e+00	4.896202137576639579e+00
9.673934786957390841e+00	4.896910976289509776e+00
9.675935187037406848e+00	4.897619771031118674e+00
9.677935587117422855e+00	4.898328521813283487e+00
9.679935987197438862e+00	4.899037228647816100e+00
9.681936387277454870e+00	4.899745891546523069e+00
9.683936787357470877e+00	4.900454510521203844e+00
9.685937187437486884e+00	4.901163085583655210e+00
9.687937587517502891e+00	4.901871616745665072e+00
9.689937987597518898e+00	4.902580104019017782e+00
9.691938387677534905e+00	4.903288547415491472e+00
9.693938787757550912e+00	4.903996946946858948e+00
9.695939187837566919e+00	4.904705302624886798e+00
9.697939587917582926e+00	4.905413614461337168e+00
9.699939987997598934e+00	4.906121882467964213e+00
9.701940388077614941e+00	4.906830106656520307e+00
9.703940788157630948e+00	4.907538287038748059e+00
9.705941188237646955e+00	4.908246423626388300e+00
9.707941588317662962e+00	4.908954516431173865e+00
9.709941988397678969e+00	4.909662565464833150e+00
9.711942388477694976e+00	4.910370570739087448e+00
9.713942788557710983e+00	4.911078532265655383e+00
9.715943188637726990e+00	4.911786450056246700e+00
9.717943588717742998e+00	4.912494324122567591e+00
9.719943988797759005e+00	4.913202154476319805e+00
9.721944388877775012e+00	4.913909941129195325e+00
9.723944788957791019e+00	4.914617684092886130e+00
9.725945189037807026e+00	4.915325383379073543e+00
9.727945589117823033e+00	4.916033038999437110e+00
9.729945989197839040e+00	4.916740650965649273e+00
9.731946389277855047e+00	4.917448219289376254e+00
9.733946789357871054e+00	4.918155743982280725e+00
9.735947189437887062e+00	4.918863225056017363e+00
9.737947589517903069e+00	4.919570662522238180e+00
9.739947989597919076e+00	4.920278056392587196e+00
9.741948389677935083e+00	4.920985406678704877e+00
9.743948789757951090e+00	4.921692713392224583e+00
9.745949189837967097e+00	4.922399976544774347e+00
9.747949589917983104e+00	4.923107196147978648e+00
9.749949989997999111e+00	4.923814372213453971e+00
9.751950390078015118e+00	4.924521504752812362e+00
9.753950790158031126e+00	4.925228593777661423e+00
9.755951190238047133e+00	4.925935639299600766e+00
9.757951590318063140e+00	4.926642641330227335e+00
9.759951990398079147e+00	4.927349599881130970e+00
9.761952390478095154e+00	4.928056514963896184e+00
9.763952790558111161e+00	4.928763386590102158e+00
9.765953190638127168e+00	4.929470214771323633e+00
9.767953590718143175e+00	4.930176999519127357e+00
9.769953990798159182e+00	4.930883740845077412e+00
9.771954390878175190e+00	4.931590438760731665e+00
9.773954790958191197e+00	4.932297093277640876e+00
9.775955191038207204e+00	4.933003704407352252e+00
9.777955591118223211e+00	4.933710272161407673e+00
9.779955991198239218e+00	4.934416796551341022e+00
9.781956391278255225e+00	4.935123277588684410e+00
9.783956791358271232e+00	4.935829715284961949e+00
9.785957191438287239e+00	4.936536109651693316e+00
9.787957591518303246e+00	4.937242460700391966e+00
9.789957991598319254e+00	4.937948768442566916e+00
9.791958391678335261e+00	4.938655032889721852e+00
9.793958791758351268e+00	4.939361254053354244e+00
9.795959191838367275e+00	4.940067431944956233e+00
9.797959591918383282e+00	4.940773566576014630e+00
9.799959991998399289e+00	4.941479657958011806e+00
9.801960392078415296e+00	4.942185706102423914e+00
9.803960792158431303e+00	4.942891711020720891e+00
9.805961192238447310e+00	4.943597672724369119e+00
9.807961592318463317e+00	4.944303591224828764e+00
9.809961992398479325e+00	4.945009466533553777e+00
9.811962392478495332e+00	4.945715298661993664e+00
9.813962792558511339e+00	4.946421087621593493e+00
9.815963192638527346e+00	4.947126833423790337e+00
9.817963592718543353e+00	4.947832536080017718e+00
9.819963992798559360e+00	4.948538195601704714e+00
9.821964392878575367e+00	4.949243812000272413e+00
9.823964792958591374e+00	4.949949385287138348e+00
9.825965193038607381e+00	4.950654915473715612e+00
9.827965593118623389e+00	4.951360402571408414e+00
9.829965993198639396e+00	4.952065846591620080e+00
9.831966393278655403e+00	4.952771247545745048e+00
9.833966793358671410e+00	4.953476605445175096e+00
9.835967193438687417e+00	4.954181920301294006e+00
9.837967593518703424e+00	4.954887192125482009e+00
9.839967993598719431e+00	4.955592420929113118e+00
9.841968393678735438e+00	4.956297606723557791e+00
9.843968793758751445e+00	4.957002749520179385e+00
9.845969193838767453e+00	4.957707849330336813e+00
9.847969593918783460e+00	4.958412906165381884e+00
9.849969993998799467e+00	4.959117920036663740e+00
9.851970394078815474e+00	4.959822890955524421e+00
9.853970794158831481e+00	4.960527818933302413e+00
9.855971194238847488e+00	4.961232703981328207e+00
9.857971594318863495e+00	4.961937546110930519e+00
9.859971994398879502e+00	4.962642345333428295e+00
9.861972394478895509e+00	4.963347101660139593e+00
9.863972794558911517e+00	4.964051815102375365e+00
9.865973194638927524e+00	4.964756485671440345e+00
9.867973594718943531e+00	4.965461113378634828e+00
9.869973994798959538e+00	4.966165698235254666e+00
9.871974394878975545e+00	4.966870240252589497e+00
9.873974794958991552e+00	4.967574739441924514e+00
9.875975195039007559e+00	4.968279195814536919e+00
9.877975595119023566e+00	4.968983609381703026e+00
9.879975995199039573e+00	4.969687980154691154e+00
9.881976395279055581e+00	4.970392308144763405e+00
9.883976795359071588e+00	4.971096593363180105e+00
9.885977195439087595e+00	4.971800835821193587e+00
9.887977595519103602e+00	4.972505035530050854e+00
9.889977995599119609e+00	4.973209192500995357e+00
9.891978395679135616e+00	4.973913306745264329e+00
9.893978795759151623e+00	4.974617378274090562e+00
9.895979195839167630e+00	4.975321407098699744e+00
9.897979595919183637e+00	4.976025393230314009e+00
9.899979995999199645e+00	4.976729336680150162e+00
9.901980396079215652e+00	4.977433237459419679e+00
9.903980796159231659e+00	4.978137095579327820e+00
9.905981196239247666e+00	4.978840911051076290e+00
9.907981596319263673e+00	4.979544683885859691e+00
9.909981996399279680e+00	4.980248414094869958e+00
9.911982396479295687e+00	4.980952101689291034e+00
9.913982796559311694e+00	4.981655746680304198e+00
9.915983196639327701e+00	4.982359349079082733e+00
9.917983596719343709e+00	4.983062908896798149e+00
9.919983996799359716e+00	4.983766426144613959e+00
9.921984396879375723e+00	4.984469900833690126e+00
9.923984796959391730e+00	4.985173332975179505e+00
9.925985197039407737e+00	4.985876722580232290e+00
9.927985597119423744e+00	4.986580069659992454e+00
9.929985997199439751e+00	4.987283374225597754e+00
9.931986397279455758e+00	4.987986636288181508e+00
9.933986797359471765e+00	4.988689855858873479e+00
9.935987197439487772e+00	4.989393032948796325e+00
9.937987597519503780e+00	4.990096167569067376e+00
9.939987997599519787e+00	4.990799259730800408e+00
9.941988397679535794e+00	4.991502309445102092e+00
9.943988797759551801e+00	4.992205316723076436e+00
9.945989197839567808e+00	4.992908281575819451e+00
9.947989597919583815e+00	4.993611204014424487e+00
9.949989997999599822e+00	4.994314084049978675e+00
9.951990398079615829e+00	4.995016921693564704e+00
9.953990798159631836e+00	4.995719716956257272e+00
9.955991198239647844e+00	4.996422469849131076e+00
9.957991598319663851e+00	4.997125180383251042e+00
9.959991998399679858e+00	4.997827848569678544e+00
9.961992398479695865e+00	4.998530474419471403e+00
9.963992798559711872e+00	4.999233057943680336e+00
9.965993198639727879e+00	4.999935599153351617e+00
9.967993598719743886e+00	5.000638098059527081e+00
9.969993998799759893e+00	5.001340554673241456e+00
9.971994398879775900e+00	5.002042969005526807e+00
9.973994798959791908e+00	5.002745341067408980e+00
9.975995199039807915e+00	5.003447670869908492e+00
9.977995599119823922e+00	5.004149958424041422e+00
9.979995999199839929e+00	5.004852203740817629e+00
9.981996399279855936e+00	5.005554406831244307e+00
9.983996799359871943e+00	5.006256567706320659e+00
9.985997199439887950e+00	5.006958686377042334e+00
9.987997599519903957e+00	5.007660762854399650e+00
9.989997999599919964e+00	5.008362797149378487e+00
9.991998399679935972e+00	5.009064789272958507e+00
9.993998799759951979e+00	5.009766739236115818e+00
9.995999199839967986e+00	5.010468647049819424e+00
9.997999599919983993e+00	5.011170512725034776e+00
1.000000000000000000e+01	5.011872336272721995e+00


==> data/pb_121/loss_clean0.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	-1.217259526252746582e+00	3.212709137472533616e-01
6.000000000000000000e+00	-1.250811934471130371e+00	2.877185055288695725e-01
1.100000000000000000e+01	-1.252569675445556641e+00	2.859607645544433030e-01
1.600000000000000000e+01	-1.254856586456298828e+00	2.836738535437011155e-01
2.100000000000000000e+01	-1.256403803825378418e+00	2.821266361746215257e-01
2.600000000000000000e+01	-1.258131623268127441e+00	2.803988167318725022e-01
3.100000000000000000e+01	-1.261051893234252930e+00	2.774785467657470139e-01
3.600000000000000000e+01	-1.266291022300720215e+00	2.722394176992797288e-01
4.100000000000000000e+01	-1.276144027709960938e+00	2.623864122900390061e-01
4.600000000000000000e+01	-1.295724987983703613e+00	2.428054520162963303e-01
5.100000000000000000e+01	-1.332010030746459961e+00	2.065204092535399827e-01
5.600000000000000000e+01	-1.377243399620056152e+00	1.612870403799437913e-01
6.100000000000000000e+01	-1.391090631484985352e+00	1.474398085150145921e-01
6.600000000000000000e+01	-1.392056822776794434e+00	1.464736172232055100e-01
7.100000000000000000e+01	-1.399073839187622070e+00	1.394566008123778733e-01
7.600000000000000000e+01	-1.409023642539978027e+00	1.295067974600219163e-01
8.100000000000000000e+01	-1.413442015647888184e+00	1.250884243521117600e-01
8.600000000000000000e+01	-1.415727734565734863e+00	1.228027054342650803e-01
9.100000000000000000e+01	-1.420535445213317871e+00	1.179949947866820725e-01
9.600000000000000000e+01	-1.424345612525939941e+00	1.141848274740600022e-01
1.010000000000000000e+02	-1.427499890327453613e+00	1.110305496725463303e-01
1.060000000000000000e+02	-1.430796980857849121e+00	1.077334591421508225e-01
1.110000000000000000e+02	-1.433356285095214844e+00	1.051741549047850999e-01
1.160000000000000000e+02	-1.435294866561889648e+00	1.032355734381102952e-01
1.210000000000000000e+02	-1.436631321907043457e+00	1.018991180929564866e-01
1.260000000000000000e+02	-1.437373399734497070e+00	1.011570402655028733e-01
1.310000000000000000e+02	-1.437837600708007812e+00	1.006928392919921311e-01
1.360000000000000000e+02	-1.438115835189819336e+00	1.004146048101806077e-01
1.410000000000000000e+02	-1.438325762748718262e+00	1.002046772512816819e-01
1.460000000000000000e+02	-1.438464283943176270e+00	1.000661560568236741e-01
1.510000000000000000e+02	-1.438542723655700684e+00	9.998771634429926003e-02
1.560000000000000000e+02	-1.438589096069335938e+00	9.994134393066400612e-02
1.610000000000000000e+02	-1.438620924949645996e+00	9.990951505035394753e-02
1.660000000000000000e+02	-1.438650131225585938e+00	9.988030877441400612e-02
1.710000000000000000e+02	-1.438671827316284180e+00	9.985861268371576394e-02
1.760000000000000000e+02	-1.438689351081848145e+00	9.984108891815179909e-02
1.810000000000000000e+02	-1.438704729080200195e+00	9.982571091979974831e-02
1.860000000000000000e+02	-1.438719868659973145e+00	9.981057134002679909e-02
1.910000000000000000e+02	-1.438734173774719238e+00	9.979626622528070534e-02
1.960000000000000000e+02	-1.438747525215148926e+00	9.978291478485101784e-02
2.010000000000000000e+02	-1.438751816749572754e+00	9.977862325042718972e-02
2.060000000000000000e+02	-1.438531637191772461e+00	9.999880280822748269e-02
2.110000000000000000e+02	-1.438653945922851562e+00	9.987649407714838112e-02
2.160000000000000000e+02	-1.438714861869812012e+00	9.981557813018793190e-02
2.210000000000000000e+02	-1.438768148422241211e+00	9.976229157775873269e-02
2.260000000000000000e+02	-1.438802599906921387e+00	9.972784009307855690e-02
2.310000000000000000e+02	-1.438821315765380859e+00	9.970912423461908425e-02
2.360000000000000000e+02	-1.438832998275756836e+00	9.969744172424310769e-02
2.410000000000000000e+02	-1.438841700553894043e+00	9.968873944610590065e-02
2.460000000000000000e+02	-1.438850760459899902e+00	9.967967954010004128e-02
2.510000000000000000e+02	-1.438863515853881836e+00	9.966692414611810769e-02
2.560000000000000000e+02	-1.438872933387756348e+00	9.965750661224359597e-02
2.610000000000000000e+02	-1.438880681991577148e+00	9.964975800842279519e-02
2.660000000000000000e+02	-1.438886165618896484e+00	9.964427438110345925e-02
2.710000000000000000e+02	-1.438883423805236816e+00	9.964701619476312722e-02
2.760000000000000000e+02	-1.438765168190002441e+00	9.976527180999750222e-02
2.810000000000000000e+02	-1.438767910003662109e+00	9.976252999633783425e-02
2.860000000000000000e+02	-1.438773274421691895e+00	9.975716557830804909e-02
2.910000000000000000e+02	-1.438842058181762695e+00	9.968838181823724831e-02
2.960000000000000000e+02	-1.438901185989379883e+00	9.962925401062006081e-02
3.010000000000000000e+02	-1.438933253288269043e+00	9.959718671173090065e-02
3.060000000000000000e+02	-1.438930630683898926e+00	9.959980931610101784e-02
3.110000000000000000e+02	-1.438928008079528809e+00	9.960243192047113503e-02
3.160000000000000000e+02	-1.438949942588806152e+00	9.958049741119379128e-02
3.210000000000000000e+02	-1.438944697380065918e+00	9.958574261993402565e-02
3.260000000000000000e+02	-1.438951849937438965e+00	9.957859006256097878e-02
3.310000000000000000e+02	-1.438956856727600098e+00	9.957358327239984597e-02
3.360000000000000000e+02	-1.438933491706848145e+00	9.959694829315179909e-02
3.410000000000000000e+02	-1.438625574111938477e+00	9.990486588806146706e-02
3.460000000000000000e+02	-1.438930273056030273e+00	9.960016694396967019e-02
3.510000000000000000e+02	-1.438866615295410156e+00	9.966382470458978737e-02
3.560000000000000000e+02	-1.438880205154418945e+00	9.965023484558099831e-02
3.610000000000000000e+02	-1.438908100128173828e+00	9.962233987182611550e-02
3.660000000000000000e+02	-1.438936471939086914e+00	9.959396806091302956e-02
3.710000000000000000e+02	-1.438966274261474609e+00	9.956416573852533425e-02
3.760000000000000000e+02	-1.438989639282226562e+00	9.954080071777338112e-02
3.810000000000000000e+02	-1.438990235328674316e+00	9.954020467132562722e-02
3.860000000000000000e+02	-1.438987970352172852e+00	9.954246964782709206e-02
3.910000000000000000e+02	-1.438999533653259277e+00	9.953090634674066628e-02
3.960000000000000000e+02	-1.438996911048889160e+00	9.953352895111078347e-02
4.010000000000000000e+02	-1.438999533653259277e+00	9.953090634674066628e-02
4.060000000000000000e+02	-1.439001679420471191e+00	9.952876057952875222e-02
4.110000000000000000e+02	-1.438989400863647461e+00	9.954103913635248269e-02
4.160000000000000000e+02	-1.438801050186157227e+00	9.972938981384271706e-02
4.210000000000000000e+02	-1.438311100006103516e+00	1.002193399938964280e-01
4.260000000000000000e+02	-1.438664555549621582e+00	9.986588445037836159e-02
4.310000000000000000e+02	-1.438841104507446289e+00	9.968933549255365456e-02
4.360000000000000000e+02	-1.438919067382812500e+00	9.961137261718744362e-02
4.410000000000000000e+02	-1.438961505889892578e+00	9.956893411010736550e-02
4.460000000000000000e+02	-1.438988924026489258e+00	9.954151597351068581e-02
4.510000000000000000e+02	-1.439007759094238281e+00	9.952268090576166237e-02
4.560000000000000000e+02	-1.439017534255981445e+00	9.951290574401849831e-02
4.610000000000000000e+02	-1.439017772674560547e+00	9.951266732543939675e-02
4.660000000000000000e+02	-1.439014077186584473e+00	9.951636281341547097e-02
4.710000000000000000e+02	-1.439017891883850098e+00	9.951254811614984597e-02
4.760000000000000000e+02	-1.439023017883300781e+00	9.950742211669916237e-02
4.810000000000000000e+02	-1.439021587371826172e+00	9.950885262817377175e-02
4.860000000000000000e+02	-1.439024925231933594e+00	9.950551476806634987e-02
4.910000000000000000e+02	-1.439024925231933594e+00	9.950551476806634987e-02
4.960000000000000000e+02	-1.439024686813354492e+00	9.950575318664545144e-02
5.010000000000000000e+02	-1.439022541046142578e+00	9.950789895385736550e-02
5.060000000000000000e+02	-1.439000725746154785e+00	9.952971425384515847e-02
5.110000000000000000e+02	-1.438755154609680176e+00	9.977528539031976784e-02
5.160000000000000000e+02	-1.438218474388122559e+00	1.003119656118773850e-01
5.210000000000000000e+02	-1.438700199127197266e+00	9.983024087280267800e-02
5.260000000000000000e+02	-1.438918471336364746e+00	9.961196866363519753e-02
5.310000000000000000e+02	-1.438990712165832520e+00	9.953972783416742409e-02
5.360000000000000000e+02	-1.439017534255981445e+00	9.951290574401849831e-02
5.410000000000000000e+02	-1.439027905464172363e+00	9.950253453582758034e-02
5.460000000000000000e+02	-1.439029097557067871e+00	9.950134244293207253e-02
5.510000000000000000e+02	-1.439024448394775391e+00	9.950599160522455300e-02
5.560000000000000000e+02	-1.439020514488220215e+00	9.950992551177972878e-02
5.610000000000000000e+02	-1.439023971557617188e+00	9.950646844238275612e-02
5.660000000000000000e+02	-1.439031243324279785e+00	9.949919667572015847e-02
5.710000000000000000e+02	-1.439031600952148438e+00	9.949883904785150612e-02
5.760000000000000000e+02	-1.439031124114990234e+00	9.949931588500970925e-02
5.810000000000000000e+02	-1.439033508300781250e+00	9.949693169921869362e-02
5.860000000000000000e+02	-1.439032912254333496e+00	9.949752774566644753e-02
5.910000000000000000e+02	-1.439033985137939453e+00	9.949645486206049050e-02
5.960000000000000000e+02	-1.439034581184387207e+00	9.949585881561273659e-02
6.010000000000000000e+02	-1.439034581184387207e+00	9.949585881561273659e-02
6.060000000000000000e+02	-1.439033985137939453e+00	9.949645486206049050e-02
6.110000000000000000e+02	-1.439029335975646973e+00	9.950110402435297097e-02
6.160000000000000000e+02	-1.438981533050537109e+00	9.954890694946283425e-02
6.210000000000000000e+02	-1.438440203666687012e+00	1.000902363333129319e-01
6.260000000000000000e+02	-1.438496947288513184e+00	1.000334927114867600e-01
6.310000000000000000e+02	-1.438569068908691406e+00	9.996137109130853737e-02
6.360000000000000000e+02	-1.438756942749023438e+00	9.977349725097650612e-02
6.410000000000000000e+02	-1.438872218132019043e+00	9.965822186798090065e-02
6.460000000000000000e+02	-1.438937664031982422e+00	9.959277596801752175e-02
6.510000000000000000e+02	-1.438976168632507324e+00	9.955427136749261940e-02
6.560000000000000000e+02	-1.439000487327575684e+00	9.952995267242426003e-02
6.610000000000000000e+02	-1.439016938209533691e+00	9.951350179046625222e-02
6.660000000000000000e+02	-1.439028263092041016e+00	9.950217690795892800e-02
6.710000000000000000e+02	-1.439034819602966309e+00	9.949562039703363503e-02
6.760000000000000000e+02	-1.439036369323730469e+00	9.949407067626947487e-02
6.810000000000000000e+02	-1.439034938812255859e+00	9.949550118774408425e-02
6.860000000000000000e+02	-1.439034938812255859e+00	9.949550118774408425e-02
6.910000000000000000e+02	-1.439036965370178223e+00	9.949347462982172097e-02
6.960000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
7.010000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
7.060000000000000000e+02	-1.439037680625915527e+00	9.949275937408441628e-02
7.110000000000000000e+02	-1.439037680625915527e+00	9.949275937408441628e-02
7.160000000000000000e+02	-1.439037919044494629e+00	9.949252095550531472e-02
7.210000000000000000e+02	-1.439038038253784180e+00	9.949240174621576394e-02
7.260000000000000000e+02	-1.439038157463073730e+00	9.949228253692621315e-02
7.310000000000000000e+02	-1.439038276672363281e+00	9.949216332763666237e-02
7.360000000000000000e+02	-1.439038276672363281e+00	9.949216332763666237e-02
7.410000000000000000e+02	-1.439038276672363281e+00	9.949216332763666237e-02
7.460000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
7.510000000000000000e+02	-1.439025521278381348e+00	9.950491872161859597e-02
7.560000000000000000e+02	-1.438877105712890625e+00	9.965333428710931862e-02
7.610000000000000000e+02	-1.437643766403198242e+00	1.008866735968017014e-01
7.660000000000000000e+02	-1.439023613929748535e+00	9.950682607025140847e-02
7.710000000000000000e+02	-1.439026951789855957e+00	9.950348821014398659e-02
7.760000000000000000e+02	-1.439030766487121582e+00	9.949967351287836159e-02
7.810000000000000000e+02	-1.439035654067993164e+00	9.949478593200677956e-02
7.860000000000000000e+02	-1.439033985137939453e+00	9.949645486206049050e-02
7.910000000000000000e+02	-1.439032793045043945e+00	9.949764695495599831e-02
7.960000000000000000e+02	-1.439034104347229004e+00	9.949633565277093972e-02
8.010000000000000000e+02	-1.439036130905151367e+00	9.949430909484857644e-02
8.060000000000000000e+02	-1.439037799835205078e+00	9.949264016479486550e-02
8.110000000000000000e+02	-1.439038276672363281e+00	9.949216332763666237e-02
8.160000000000000000e+02	-1.439037799835205078e+00	9.949264016479486550e-02
8.210000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
8.260000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
8.310000000000000000e+02	-1.439038038253784180e+00	9.949240174621576394e-02
8.360000000000000000e+02	-1.439039111137390137e+00	9.949132886260980690e-02
8.410000000000000000e+02	-1.439039230346679688e+00	9.949120965332025612e-02
8.460000000000000000e+02	-1.439039111137390137e+00	9.949132886260980690e-02
8.510000000000000000e+02	-1.439039349555969238e+00	9.949109044403070534e-02
8.560000000000000000e+02	-1.439039468765258789e+00	9.949097123474115456e-02
8.610000000000000000e+02	-1.439039468765258789e+00	9.949097123474115456e-02
8.660000000000000000e+02	-1.439039587974548340e+00	9.949085202545160378e-02
8.710000000000000000e+02	-1.439039707183837891e+00	9.949073281616205300e-02
8.760000000000000000e+02	-1.439039707183837891e+00	9.949073281616205300e-02
8.810000000000000000e+02	-1.439039826393127441e+00	9.949061360687250222e-02
8.860000000000000000e+02	-1.439039826393127441e+00	9.949061360687250222e-02
8.910000000000000000e+02	-1.439039826393127441e+00	9.949061360687250222e-02
8.960000000000000000e+02	-1.439039945602416992e+00	9.949049439758295144e-02
9.010000000000000000e+02	-1.439039945602416992e+00	9.949049439758295144e-02
9.060000000000000000e+02	-1.439039945602416992e+00	9.949049439758295144e-02
9.110000000000000000e+02	-1.439040064811706543e+00	9.949037518829340065e-02
9.160000000000000000e+02	-1.439039945602416992e+00	9.949049439758295144e-02
9.210000000000000000e+02	-1.439039349555969238e+00	9.949109044403070534e-02
9.260000000000000000e+02	-1.439029932022094727e+00	9.950050797790521706e-02
9.310000000000000000e+02	-1.438866376876831055e+00	9.966406312316888894e-02
9.360000000000000000e+02	-1.436857938766479492e+00	1.016725012335204514e-01
9.410000000000000000e+02	-1.438919067382812500e+00	9.961137261718744362e-02
9.460000000000000000e+02	-1.438938260078430176e+00	9.959217992156976784e-02
9.510000000000000000e+02	-1.438835859298706055e+00	9.969458070129388894e-02
9.560000000000000000e+02	-1.438801050186157227e+00	9.972938981384271706e-02
9.610000000000000000e+02	-1.438888072967529297e+00	9.964236703247064675e-02
9.660000000000000000e+02	-1.438986063003540039e+00	9.954437699645990456e-02
9.710000000000000000e+02	-1.439030408859252930e+00	9.950003114074701394e-02
9.760000000000000000e+02	-1.439037799835205078e+00	9.949264016479486550e-02
9.810000000000000000e+02	-1.439035415649414062e+00	9.949502435058588112e-02
9.860000000000000000e+02	-1.439034223556518555e+00	9.949621644348138894e-02
9.910000000000000000e+02	-1.439034938812255859e+00	9.949550118774408425e-02
9.960000000000000000e+02	-1.439036488533020020e+00	9.949395146697992409e-02


==> data/pb_121/loss_clean1.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	-1.217259526252746582e+00	3.212709137472533616e-01
6.000000000000000000e+00	-1.250811934471130371e+00	2.877185055288695725e-01
1.100000000000000000e+01	-1.252569675445556641e+00	2.859607645544433030e-01
1.600000000000000000e+01	-1.254856586456298828e+00	2.836738535437011155e-01
2.100000000000000000e+01	-1.256403803825378418e+00	2.821266361746215257e-01
2.600000000000000000e+01	-1.258131623268127441e+00	2.803988167318725022e-01
3.100000000000000000e+01	-1.261051893234252930e+00	2.774785467657470139e-01
3.600000000000000000e+01	-1.266291022300720215e+00	2.722394176992797288e-01
4.100000000000000000e+01	-1.276144027709960938e+00	2.623864122900390061e-01
4.600000000000000000e+01	-1.295724987983703613e+00	2.428054520162963303e-01
5.100000000000000000e+01	-1.332010030746459961e+00	2.065204092535399827e-01
5.600000000000000000e+01	-1.377243399620056152e+00	1.612870403799437913e-01
6.100000000000000000e+01	-1.391090631484985352e+00	1.474398085150145921e-01
6.600000000000000000e+01	-1.392056822776794434e+00	1.464736172232055100e-01
7.100000000000000000e+01	-1.399073839187622070e+00	1.394566008123778733e-01
7.600000000000000000e+01	-1.409023642539978027e+00	1.295067974600219163e-01
8.100000000000000000e+01	-1.413442015647888184e+00	1.250884243521117600e-01
8.600000000000000000e+01	-1.415727734565734863e+00	1.228027054342650803e-01
9.100000000000000000e+01	-1.420535445213317871e+00	1.179949947866820725e-01
9.600000000000000000e+01	-1.424345612525939941e+00	1.141848274740600022e-01
1.010000000000000000e+02	-1.427499890327453613e+00	1.110305496725463303e-01
1.060000000000000000e+02	-1.430796980857849121e+00	1.077334591421508225e-01
1.110000000000000000e+02	-1.433356285095214844e+00	1.051741549047850999e-01
1.160000000000000000e+02	-1.435294866561889648e+00	1.032355734381102952e-01
1.210000000000000000e+02	-1.436631321907043457e+00	1.018991180929564866e-01
1.260000000000000000e+02	-1.437373399734497070e+00	1.011570402655028733e-01
1.310000000000000000e+02	-1.437837600708007812e+00	1.006928392919921311e-01
1.360000000000000000e+02	-1.438115835189819336e+00	1.004146048101806077e-01
1.410000000000000000e+02	-1.438325762748718262e+00	1.002046772512816819e-01
1.460000000000000000e+02	-1.438464283943176270e+00	1.000661560568236741e-01
1.510000000000000000e+02	-1.438542723655700684e+00	9.998771634429926003e-02
1.560000000000000000e+02	-1.438589096069335938e+00	9.994134393066400612e-02
1.610000000000000000e+02	-1.438620924949645996e+00	9.990951505035394753e-02
1.660000000000000000e+02	-1.438650131225585938e+00	9.988030877441400612e-02
1.710000000000000000e+02	-1.438671827316284180e+00	9.985861268371576394e-02
1.760000000000000000e+02	-1.438689351081848145e+00	9.984108891815179909e-02
1.810000000000000000e+02	-1.438704729080200195e+00	9.982571091979974831e-02
1.860000000000000000e+02	-1.438719868659973145e+00	9.981057134002679909e-02
1.910000000000000000e+02	-1.438734173774719238e+00	9.979626622528070534e-02
1.960000000000000000e+02	-1.438747525215148926e+00	9.978291478485101784e-02
2.010000000000000000e+02	-1.438751816749572754e+00	9.977862325042718972e-02
2.060000000000000000e+02	-1.438531637191772461e+00	9.999880280822748269e-02
2.110000000000000000e+02	-1.438653945922851562e+00	9.987649407714838112e-02
2.160000000000000000e+02	-1.438714861869812012e+00	9.981557813018793190e-02
2.210000000000000000e+02	-1.438768148422241211e+00	9.976229157775873269e-02
2.260000000000000000e+02	-1.438802599906921387e+00	9.972784009307855690e-02
2.310000000000000000e+02	-1.438821315765380859e+00	9.970912423461908425e-02
2.360000000000000000e+02	-1.438832998275756836e+00	9.969744172424310769e-02
2.410000000000000000e+02	-1.438841700553894043e+00	9.968873944610590065e-02
2.460000000000000000e+02	-1.438850760459899902e+00	9.967967954010004128e-02
2.510000000000000000e+02	-1.438863515853881836e+00	9.966692414611810769e-02
2.560000000000000000e+02	-1.438872933387756348e+00	9.965750661224359597e-02
2.610000000000000000e+02	-1.438880681991577148e+00	9.964975800842279519e-02
2.660000000000000000e+02	-1.438886165618896484e+00	9.964427438110345925e-02
2.710000000000000000e+02	-1.438883423805236816e+00	9.964701619476312722e-02
2.760000000000000000e+02	-1.438765168190002441e+00	9.976527180999750222e-02
2.810000000000000000e+02	-1.438767910003662109e+00	9.976252999633783425e-02
2.860000000000000000e+02	-1.438773274421691895e+00	9.975716557830804909e-02
2.910000000000000000e+02	-1.438842058181762695e+00	9.968838181823724831e-02
2.960000000000000000e+02	-1.438901185989379883e+00	9.962925401062006081e-02
3.010000000000000000e+02	-1.438933253288269043e+00	9.959718671173090065e-02
3.060000000000000000e+02	-1.438930630683898926e+00	9.959980931610101784e-02
3.110000000000000000e+02	-1.438928008079528809e+00	9.960243192047113503e-02
3.160000000000000000e+02	-1.438949942588806152e+00	9.958049741119379128e-02
3.210000000000000000e+02	-1.438944697380065918e+00	9.958574261993402565e-02
3.260000000000000000e+02	-1.438951849937438965e+00	9.957859006256097878e-02
3.310000000000000000e+02	-1.438956856727600098e+00	9.957358327239984597e-02
3.360000000000000000e+02	-1.438933491706848145e+00	9.959694829315179909e-02
3.410000000000000000e+02	-1.438625574111938477e+00	9.990486588806146706e-02
3.460000000000000000e+02	-1.438930273056030273e+00	9.960016694396967019e-02
3.510000000000000000e+02	-1.438866615295410156e+00	9.966382470458978737e-02
3.560000000000000000e+02	-1.438880205154418945e+00	9.965023484558099831e-02
3.610000000000000000e+02	-1.438908100128173828e+00	9.962233987182611550e-02
3.660000000000000000e+02	-1.438936471939086914e+00	9.959396806091302956e-02
3.710000000000000000e+02	-1.438966274261474609e+00	9.956416573852533425e-02
3.760000000000000000e+02	-1.438989639282226562e+00	9.954080071777338112e-02
3.810000000000000000e+02	-1.438990235328674316e+00	9.954020467132562722e-02
3.860000000000000000e+02	-1.438987970352172852e+00	9.954246964782709206e-02
3.910000000000000000e+02	-1.438999533653259277e+00	9.953090634674066628e-02
3.960000000000000000e+02	-1.438996911048889160e+00	9.953352895111078347e-02
4.010000000000000000e+02	-1.438999533653259277e+00	9.953090634674066628e-02
4.060000000000000000e+02	-1.439001679420471191e+00	9.952876057952875222e-02
4.110000000000000000e+02	-1.438989400863647461e+00	9.954103913635248269e-02
4.160000000000000000e+02	-1.438801050186157227e+00	9.972938981384271706e-02
4.210000000000000000e+02	-1.438311100006103516e+00	1.002193399938964280e-01
4.260000000000000000e+02	-1.438664555549621582e+00	9.986588445037836159e-02
4.310000000000000000e+02	-1.438841104507446289e+00	9.968933549255365456e-02
4.360000000000000000e+02	-1.438919067382812500e+00	9.961137261718744362e-02
4.410000000000000000e+02	-1.438961505889892578e+00	9.956893411010736550e-02
4.460000000000000000e+02	-1.438988924026489258e+00	9.954151597351068581e-02
4.510000000000000000e+02	-1.439007759094238281e+00	9.952268090576166237e-02
4.560000000000000000e+02	-1.439017534255981445e+00	9.951290574401849831e-02
4.610000000000000000e+02	-1.439017772674560547e+00	9.951266732543939675e-02
4.660000000000000000e+02	-1.439014077186584473e+00	9.951636281341547097e-02
4.710000000000000000e+02	-1.439017891883850098e+00	9.951254811614984597e-02
4.760000000000000000e+02	-1.439023017883300781e+00	9.950742211669916237e-02
4.810000000000000000e+02	-1.439021587371826172e+00	9.950885262817377175e-02
4.860000000000000000e+02	-1.439024925231933594e+00	9.950551476806634987e-02
4.910000000000000000e+02	-1.439024925231933594e+00	9.950551476806634987e-02
4.960000000000000000e+02	-1.439024686813354492e+00	9.950575318664545144e-02
5.010000000000000000e+02	-1.439022541046142578e+00	9.950789895385736550e-02
5.060000000000000000e+02	-1.439000725746154785e+00	9.952971425384515847e-02
5.110000000000000000e+02	-1.438755154609680176e+00	9.977528539031976784e-02
5.160000000000000000e+02	-1.438218474388122559e+00	1.003119656118773850e-01
5.210000000000000000e+02	-1.438700199127197266e+00	9.983024087280267800e-02
5.260000000000000000e+02	-1.438918471336364746e+00	9.961196866363519753e-02
5.310000000000000000e+02	-1.438990712165832520e+00	9.953972783416742409e-02
5.360000000000000000e+02	-1.439017534255981445e+00	9.951290574401849831e-02
5.410000000000000000e+02	-1.439027905464172363e+00	9.950253453582758034e-02
5.460000000000000000e+02	-1.439029097557067871e+00	9.950134244293207253e-02
5.510000000000000000e+02	-1.439024448394775391e+00	9.950599160522455300e-02
5.560000000000000000e+02	-1.439020514488220215e+00	9.950992551177972878e-02
5.610000000000000000e+02	-1.439023971557617188e+00	9.950646844238275612e-02
5.660000000000000000e+02	-1.439031243324279785e+00	9.949919667572015847e-02
5.710000000000000000e+02	-1.439031600952148438e+00	9.949883904785150612e-02
5.760000000000000000e+02	-1.439031124114990234e+00	9.949931588500970925e-02
5.810000000000000000e+02	-1.439033508300781250e+00	9.949693169921869362e-02
5.860000000000000000e+02	-1.439032912254333496e+00	9.949752774566644753e-02
5.910000000000000000e+02	-1.439033985137939453e+00	9.949645486206049050e-02
5.960000000000000000e+02	-1.439034581184387207e+00	9.949585881561273659e-02
6.010000000000000000e+02	-1.439034581184387207e+00	9.949585881561273659e-02
6.060000000000000000e+02	-1.439033985137939453e+00	9.949645486206049050e-02
6.110000000000000000e+02	-1.439029335975646973e+00	9.950110402435297097e-02
6.160000000000000000e+02	-1.438981533050537109e+00	9.954890694946283425e-02
6.210000000000000000e+02	-1.438440203666687012e+00	1.000902363333129319e-01
6.260000000000000000e+02	-1.438496947288513184e+00	1.000334927114867600e-01
6.310000000000000000e+02	-1.438569068908691406e+00	9.996137109130853737e-02
6.360000000000000000e+02	-1.438756942749023438e+00	9.977349725097650612e-02
6.410000000000000000e+02	-1.438872218132019043e+00	9.965822186798090065e-02
6.460000000000000000e+02	-1.438937664031982422e+00	9.959277596801752175e-02
6.510000000000000000e+02	-1.438976168632507324e+00	9.955427136749261940e-02
6.560000000000000000e+02	-1.439000487327575684e+00	9.952995267242426003e-02
6.610000000000000000e+02	-1.439016938209533691e+00	9.951350179046625222e-02
6.660000000000000000e+02	-1.439028263092041016e+00	9.950217690795892800e-02
6.710000000000000000e+02	-1.439034819602966309e+00	9.949562039703363503e-02
6.760000000000000000e+02	-1.439036369323730469e+00	9.949407067626947487e-02
6.810000000000000000e+02	-1.439034938812255859e+00	9.949550118774408425e-02
6.860000000000000000e+02	-1.439034938812255859e+00	9.949550118774408425e-02
6.910000000000000000e+02	-1.439036965370178223e+00	9.949347462982172097e-02
6.960000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
7.010000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
7.060000000000000000e+02	-1.439037680625915527e+00	9.949275937408441628e-02
7.110000000000000000e+02	-1.439037680625915527e+00	9.949275937408441628e-02
7.160000000000000000e+02	-1.439037919044494629e+00	9.949252095550531472e-02
7.210000000000000000e+02	-1.439038038253784180e+00	9.949240174621576394e-02
7.260000000000000000e+02	-1.439038157463073730e+00	9.949228253692621315e-02
7.310000000000000000e+02	-1.439038276672363281e+00	9.949216332763666237e-02
7.360000000000000000e+02	-1.439038276672363281e+00	9.949216332763666237e-02
7.410000000000000000e+02	-1.439038276672363281e+00	9.949216332763666237e-02
7.460000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
7.510000000000000000e+02	-1.439025521278381348e+00	9.950491872161859597e-02
7.560000000000000000e+02	-1.438877105712890625e+00	9.965333428710931862e-02
7.610000000000000000e+02	-1.437643766403198242e+00	1.008866735968017014e-01
7.660000000000000000e+02	-1.439023613929748535e+00	9.950682607025140847e-02
7.710000000000000000e+02	-1.439026951789855957e+00	9.950348821014398659e-02
7.760000000000000000e+02	-1.439030766487121582e+00	9.949967351287836159e-02
7.810000000000000000e+02	-1.439035654067993164e+00	9.949478593200677956e-02
7.860000000000000000e+02	-1.439033985137939453e+00	9.949645486206049050e-02
7.910000000000000000e+02	-1.439032793045043945e+00	9.949764695495599831e-02
7.960000000000000000e+02	-1.439034104347229004e+00	9.949633565277093972e-02
8.010000000000000000e+02	-1.439036130905151367e+00	9.949430909484857644e-02
8.060000000000000000e+02	-1.439037799835205078e+00	9.949264016479486550e-02
8.110000000000000000e+02	-1.439038276672363281e+00	9.949216332763666237e-02
8.160000000000000000e+02	-1.439037799835205078e+00	9.949264016479486550e-02
8.210000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
8.260000000000000000e+02	-1.439037084579467773e+00	9.949335542053217019e-02
8.310000000000000000e+02	-1.439038038253784180e+00	9.949240174621576394e-02
8.360000000000000000e+02	-1.439039111137390137e+00	9.949132886260980690e-02
8.410000000000000000e+02	-1.439039230346679688e+00	9.949120965332025612e-02
8.460000000000000000e+02	-1.439039111137390137e+00	9.949132886260980690e-02
8.510000000000000000e+02	-1.439039349555969238e+00	9.949109044403070534e-02
8.560000000000000000e+02	-1.439039468765258789e+00	9.949097123474115456e-02
8.610000000000000000e+02	-1.439039468765258789e+00	9.949097123474115456e-02
8.660000000000000000e+02	-1.439039587974548340e+00	9.949085202545160378e-02
8.710000000000000000e+02	-1.439039707183837891e+00	9.949073281616205300e-02
8.760000000000000000e+02	-1.439039707183837891e+00	9.949073281616205300e-02
8.810000000000000000e+02	-1.439039826393127441e+00	9.949061360687250222e-02
8.860000000000000000e+02	-1.439039826393127441e+00	9.949061360687250222e-02
8.910000000000000000e+02	-1.439039826393127441e+00	9.949061360687250222e-02
8.960000000000000000e+02	-1.439039945602416992e+00	9.949049439758295144e-02
9.010000000000000000e+02	-1.439039945602416992e+00	9.949049439758295144e-02
9.060000000000000000e+02	-1.439039945602416992e+00	9.949049439758295144e-02
9.110000000000000000e+02	-1.439040064811706543e+00	9.949037518829340065e-02
9.160000000000000000e+02	-1.439039945602416992e+00	9.949049439758295144e-02
9.210000000000000000e+02	-1.439039349555969238e+00	9.949109044403070534e-02
9.260000000000000000e+02	-1.439029932022094727e+00	9.950050797790521706e-02
9.310000000000000000e+02	-1.438866376876831055e+00	9.966406312316888894e-02
9.360000000000000000e+02	-1.436857938766479492e+00	1.016725012335204514e-01
9.410000000000000000e+02	-1.438919067382812500e+00	9.961137261718744362e-02
9.460000000000000000e+02	-1.438938260078430176e+00	9.959217992156976784e-02
9.510000000000000000e+02	-1.438835859298706055e+00	9.969458070129388894e-02
9.560000000000000000e+02	-1.438801050186157227e+00	9.972938981384271706e-02
9.610000000000000000e+02	-1.438888072967529297e+00	9.964236703247064675e-02
9.660000000000000000e+02	-1.438986063003540039e+00	9.954437699645990456e-02
9.710000000000000000e+02	-1.439030408859252930e+00	9.950003114074701394e-02
9.760000000000000000e+02	-1.439037799835205078e+00	9.949264016479486550e-02
9.810000000000000000e+02	-1.439035415649414062e+00	9.949502435058588112e-02
9.860000000000000000e+02	-1.439034223556518555e+00	9.949621644348138894e-02
9.910000000000000000e+02	-1.439034938812255859e+00	9.949550118774408425e-02
9.960000000000000000e+02	-1.439036488533020020e+00	9.949395146697992409e-02
1.001000000000000000e+03	-1.439037799835205078e+00	9.949264016479486550e-02
1.006000000000000000e+03	-1.443400859832763672e+00	9.512958016723627175e-02
1.011000000000000000e+03	-1.448927402496337891e+00	8.960303750366205300e-02
1.016000000000000000e+03	-1.454485416412353516e+00	8.404502358764642800e-02
1.021000000000000000e+03	-1.460163712501525879e+00	7.836672749847406472e-02
1.026000000000000000e+03	-1.464885115623474121e+00	7.364532437652582253e-02
1.031000000000000000e+03	-1.466537714004516602e+00	7.199272599548334206e-02
1.036000000000000000e+03	-1.466973543167114258e+00	7.155689683288568581e-02
1.041000000000000000e+03	-1.469179511070251465e+00	6.935092892974847878e-02
1.046000000000000000e+03	-1.470348358154296875e+00	6.818208184570306862e-02
1.051000000000000000e+03	-1.471323847770690918e+00	6.720659222930902565e-02
1.056000000000000000e+03	-1.472657203674316406e+00	6.587323632568353737e-02
1.061000000000000000e+03	-1.473618030548095703e+00	6.491240945190424050e-02
1.066000000000000000e+03	-1.474536061286926270e+00	6.399437871307367409e-02
1.071000000000000000e+03	-1.475429177284240723e+00	6.310126271575922097e-02
1.076000000000000000e+03	-1.476212859153747559e+00	6.231758084625238503e-02
1.081000000000000000e+03	-1.476979851722717285e+00	6.155058827728265847e-02
1.086000000000000000e+03	-1.477667570114135742e+00	6.086286988586420144e-02
1.091000000000000000e+03	-1.478333115577697754e+00	6.019732442230218972e-02
1.096000000000000000e+03	-1.478954315185546875e+00	5.957612481445306862e-02
1.101000000000000000e+03	-1.479545474052429199e+00	5.898496594757074440e-02
1.106000000000000000e+03	-1.480110049247741699e+00	5.842039075225824440e-02
1.111000000000000000e+03	-1.480647921562194824e+00	5.788251843780511940e-02
1.116000000000000000e+03	-1.481165051460266113e+00	5.736538853973383034e-02
1.121000000000000000e+03	-1.481661796569824219e+00	5.686864343017572487e-02
1.126000000000000000e+03	-1.482140183448791504e+00	5.639025655120843972e-02
1.131000000000000000e+03	-1.482602000236511230e+00	5.592843976348871315e-02
1.136000000000000000e+03	-1.483048677444458008e+00	5.548176255554193581e-02
1.141000000000000000e+03	-1.483481407165527344e+00	5.504903283447259987e-02
1.146000000000000000e+03	-1.483901023864746094e+00	5.462941613525384987e-02
1.151000000000000000e+03	-1.484308838844299316e+00	5.422160115570062722e-02
1.156000000000000000e+03	-1.484705567359924316e+00	5.382487264007562722e-02
1.161000000000000000e+03	-1.485091924667358398e+00	5.343851533264154519e-02
1.166000000000000000e+03	-1.485468626022338867e+00	5.306181397766107644e-02
1.171000000000000000e+03	-1.485836386680603027e+00	5.269405331939691628e-02
1.176000000000000000e+03	-1.486195802688598633e+00	5.233463731140131081e-02
1.181000000000000000e+03	-1.486547231674194336e+00	5.198320832580560769e-02
1.186000000000000000e+03	-1.486891269683837891e+00	5.163917031616205300e-02
1.191000000000000000e+03	-1.487228393554687500e+00	5.130204644531244362e-02
1.196000000000000000e+03	-1.487559080123901367e+00	5.097135987609857644e-02
1.201000000000000000e+03	-1.487883567810058594e+00	5.064687218994134987e-02
1.206000000000000000e+03	-1.488202333450317383e+00	5.032810654968256081e-02
1.211000000000000000e+03	-1.488515615463256836e+00	5.001482453674310769e-02
1.216000000000000000e+03	-1.488823652267456055e+00	4.970678773254388894e-02
1.221000000000000000e+03	-1.489126801490783691e+00	4.940363850921625222e-02
1.226000000000000000e+03	-1.489425182342529297e+00	4.910525765747064675e-02
1.231000000000000000e+03	-1.489718914031982422e+00	4.881152596801752175e-02
1.236000000000000000e+03	-1.490008473396301270e+00	4.852196660369867409e-02
1.241000000000000000e+03	-1.490293622016906738e+00	4.823681798309320534e-02
1.246000000000000000e+03	-1.490574836730957031e+00	4.795560326904291237e-02
1.251000000000000000e+03	-1.490852236747741699e+00	4.767820325225824440e-02
1.256000000000000000e+03	-1.491125822067260742e+00	4.740461793273920144e-02
1.261000000000000000e+03	-1.491395950317382812e+00	4.713448968261713112e-02
1.266000000000000000e+03	-1.491662979125976562e+00	4.686746087402338112e-02
1.271000000000000000e+03	-1.491927027702331543e+00	4.660341229766840065e-02
1.276000000000000000e+03	-1.492188811302185059e+00	4.634162869781488503e-02
1.281000000000000000e+03	-1.492448568344116211e+00	4.608187165588373269e-02
1.286000000000000000e+03	-1.492690443992614746e+00	4.583999600738519753e-02
1.291000000000000000e+03	-1.490653991699218750e+00	4.787644830078119362e-02
1.296000000000000000e+03	-1.491128563880920410e+00	4.740187611907953347e-02
1.301000000000000000e+03	-1.493407726287841797e+00	4.512271371215814675e-02
1.306000000000000000e+03	-1.493467569351196289e+00	4.506287064880365456e-02
1.311000000000000000e+03	-1.493700504302978516e+00	4.482993569702142800e-02
1.316000000000000000e+03	-1.494442462921142578e+00	4.408797707885736550e-02
1.321000000000000000e+03	-1.495428562164306641e+00	4.310187783569330300e-02
1.326000000000000000e+03	-1.496277213096618652e+00	4.225322690338129128e-02
1.331000000000000000e+03	-1.496721386909484863e+00	4.180905309051508034e-02
1.336000000000000000e+03	-1.497004508972167969e+00	4.152593102783197487e-02
1.341000000000000000e+03	-1.497425079345703125e+00	4.110536065429681862e-02
1.346000000000000000e+03	-1.497682929039001465e+00	4.084751096099847878e-02
1.351000000000000000e+03	-1.497938394546508789e+00	4.059204545349115456e-02
1.356000000000000000e+03	-1.498148322105407715e+00	4.038211789459222878e-02
1.361000000000000000e+03	-1.498344540596008301e+00	4.018589940399164284e-02
1.366000000000000000e+03	-1.498525977134704590e+00	4.000446286529535378e-02
1.371000000000000000e+03	-1.498702168464660645e+00	3.982827153533929909e-02
1.376000000000000000e+03	-1.498875737190246582e+00	3.965470280975336159e-02
1.381000000000000000e+03	-1.499043941497802734e+00	3.948649850219720925e-02
1.386000000000000000e+03	-1.499211668968200684e+00	3.931877103179926003e-02
1.391000000000000000e+03	-1.499374270439147949e+00	3.915616956085199440e-02
1.396000000000000000e+03	-1.499534726142883301e+00	3.899571385711664284e-02
1.401000000000000000e+03	-1.499691843986511230e+00	3.883859601348871315e-02
1.406000000000000000e+03	-1.499846100807189941e+00	3.868433919281000222e-02
1.411000000000000000e+03	-1.499997973442077637e+00	3.853246655792230690e-02
1.416000000000000000e+03	-1.500147342681884766e+00	3.838309731811517800e-02
1.421000000000000000e+03	-1.500294446945190430e+00	3.823599305480951394e-02
1.426000000000000000e+03	-1.500439524650573730e+00	3.809091534942621315e-02
1.431000000000000000e+03	-1.500582456588745117e+00	3.794798341125482644e-02
1.436000000000000000e+03	-1.500723481178283691e+00	3.780695882171625222e-02
1.441000000000000000e+03	-1.500862717628479004e+00	3.766772237152093972e-02
1.446000000000000000e+03	-1.501000046730041504e+00	3.753039326995843972e-02
1.451000000000000000e+03	-1.501135826110839844e+00	3.739461388916009987e-02
1.456000000000000000e+03	-1.501269936561584473e+00	3.726050343841547097e-02
1.461000000000000000e+03	-1.501402616500854492e+00	3.712782349914545144e-02
1.466000000000000000e+03	-1.501533746719360352e+00	3.699669328063959206e-02
1.471000000000000000e+03	-1.501663446426391602e+00	3.686699357360834206e-02
1.476000000000000000e+03	-1.501791834831237793e+00	3.673860516876215065e-02
1.481000000000000000e+03	-1.501918792724609375e+00	3.661164727539056862e-02
1.486000000000000000e+03	-1.502044558525085449e+00	3.648588147491449440e-02
1.491000000000000000e+03	-1.502169132232666016e+00	3.636130776733392800e-02
1.496000000000000000e+03	-1.502292513847351074e+00	3.623792615264886940e-02
1.501000000000000000e+03	-1.502414584159851074e+00	3.611585584014886940e-02
1.506000000000000000e+03	-1.502535700798034668e+00	3.599473920196527565e-02
1.511000000000000000e+03	-1.502655625343322754e+00	3.587481465667718972e-02
1.516000000000000000e+03	-1.502774596214294434e+00	3.575584378570551003e-02
1.521000000000000000e+03	-1.502892374992370605e+00	3.563806500762933815e-02
1.526000000000000000e+03	-1.503009200096130371e+00	3.552123990386957253e-02
1.531000000000000000e+03	-1.503125071525573730e+00	3.540536847442621315e-02
1.536000000000000000e+03	-1.503239870071411133e+00	3.529056992858881081e-02
1.541000000000000000e+03	-1.503353834152221680e+00	3.517660584777826394e-02
1.546000000000000000e+03	-1.503466725349426270e+00	3.506371465057367409e-02
1.551000000000000000e+03	-1.503576517105102539e+00	3.495392289489740456e-02
1.556000000000000000e+03	-1.503601074218750000e+00	3.492936578124994362e-02
1.561000000000000000e+03	-1.501334190368652344e+00	3.719624963134759987e-02
1.566000000000000000e+03	-1.502924323081970215e+00	3.560611691802972878e-02
1.571000000000000000e+03	-1.503029465675354004e+00	3.550097432464593972e-02
1.576000000000000000e+03	-1.503876447677612305e+00	3.465399232238763894e-02
1.581000000000000000e+03	-1.504176497459411621e+00	3.435394254058832253e-02
1.586000000000000000e+03	-1.504114866256713867e+00	3.441557374328607644e-02
1.591000000000000000e+03	-1.504346609115600586e+00	3.418383088439935769e-02
1.596000000000000000e+03	-1.504493713378906250e+00	3.403672662109369362e-02
1.601000000000000000e+03	-1.504549264907836914e+00	3.398117509216302956e-02
1.606000000000000000e+03	-1.504696965217590332e+00	3.383347478240961159e-02
1.611000000000000000e+03	-1.504819750785827637e+00	3.371068921417230690e-02
1.616000000000000000e+03	-1.504900336265563965e+00	3.363010373443597878e-02
1.621000000000000000e+03	-1.505006790161132812e+00	3.352364983886713112e-02
1.626000000000000000e+03	-1.505104899406433105e+00	3.342554059356683815e-02
1.631000000000000000e+03	-1.505207538604736328e+00	3.332290139526361550e-02
1.636000000000000000e+03	-1.505302548408508301e+00	3.322789159149164284e-02
1.641000000000000000e+03	-1.505390763282775879e+00	3.313967671722406472e-02
1.646000000000000000e+03	-1.505371212959289551e+00	3.315922704071039284e-02
1.651000000000000000e+03	-1.505576968193054199e+00	3.295347180694574440e-02
1.656000000000000000e+03	-1.505666613578796387e+00	3.286382642120355690e-02
1.661000000000000000e+03	-1.505747318267822266e+00	3.278312173217767800e-02
1.666000000000000000e+03	-1.505860686302185059e+00	3.266975369781488503e-02
1.671000000000000000e+03	-1.505936026573181152e+00	3.259441342681879128e-02
1.676000000000000000e+03	-1.506042838096618652e+00	3.248760190338129128e-02
1.681000000000000000e+03	-1.506125211715698242e+00	3.240522828430170144e-02
1.686000000000000000e+03	-1.506191253662109375e+00	3.233918633789056862e-02
1.691000000000000000e+03	-1.506298899650573730e+00	3.223154034942621315e-02
1.696000000000000000e+03	-1.506399512290954590e+00	3.213092770904535378e-02
1.701000000000000000e+03	-1.506487250328063965e+00	3.204318967193597878e-02
1.706000000000000000e+03	-1.506555676460266113e+00	3.197476353973383034e-02
1.711000000000000000e+03	-1.506593585014343262e+00	3.193685498565668190e-02
1.716000000000000000e+03	-1.506713986396789551e+00	3.181645360321039284e-02
1.721000000000000000e+03	-1.506830811500549316e+00	3.169962849945062722e-02
1.726000000000000000e+03	-1.506896138191223145e+00	3.163430180877679909e-02
1.731000000000000000e+03	-1.507006406784057617e+00	3.152403321594232644e-02
1.736000000000000000e+03	-1.507071971893310547e+00	3.145846810668939675e-02
1.741000000000000000e+03	-1.507164120674133301e+00	3.136631932586664284e-02
1.746000000000000000e+03	-1.507260680198669434e+00	3.126975980133051003e-02
1.751000000000000000e+03	-1.507345795631408691e+00	3.118464436859125222e-02
1.756000000000000000e+03	-1.507423400878906250e+00	3.110703912109369362e-02
1.761000000000000000e+03	-1.507358551025390625e+00	3.117188897460931862e-02
1.766000000000000000e+03	-1.507594227790832520e+00	3.093621220916742409e-02
1.771000000000000000e+03	-1.507639884948730469e+00	3.089055505126947487e-02
1.776000000000000000e+03	-1.507750630378723145e+00	3.077980962127679909e-02
1.781000000000000000e+03	-1.507805705070495605e+00	3.072473492950433815e-02
1.786000000000000000e+03	-1.507823109626770020e+00	3.070733037322992409e-02
1.791000000000000000e+03	-1.507028222084045410e+00	3.150221791595453347e-02
1.796000000000000000e+03	-1.507749557495117188e+00	3.078088250488275612e-02
1.801000000000000000e+03	-1.507616519927978516e+00	3.091392007202142800e-02
1.806000000000000000e+03	-1.507872462272644043e+00	3.065797772735590065e-02
1.811000000000000000e+03	-1.508082628250122070e+00	3.044781174987787331e-02
1.816000000000000000e+03	-1.508347749710083008e+00	3.018269028991693581e-02
1.821000000000000000e+03	-1.508401274681091309e+00	3.012916531890863503e-02
1.826000000000000000e+03	-1.508568048477172852e+00	2.996239152282709206e-02
1.831000000000000000e+03	-1.508604526519775391e+00	2.992591348022455300e-02
1.836000000000000000e+03	-1.508700013160705566e+00	2.983042683929437722e-02
1.841000000000000000e+03	-1.508800029754638672e+00	2.973041024536127175e-02
1.846000000000000000e+03	-1.508867740631103516e+00	2.966269936889642800e-02
1.851000000000000000e+03	-1.508897542953491211e+00	2.963289704650873269e-02
1.856000000000000000e+03	-1.509048223495483398e+00	2.948221650451654519e-02
1.861000000000000000e+03	-1.509101152420043945e+00	2.942928757995599831e-02
1.866000000000000000e+03	-1.509167075157165527e+00	2.936336484283441628e-02
1.871000000000000000e+03	-1.509292125701904297e+00	2.923831429809564675e-02
1.876000000000000000e+03	-1.509333968162536621e+00	2.919647183746332253e-02
1.881000000000000000e+03	-1.509432077407836914e+00	2.909836259216302956e-02
1.886000000000000000e+03	-1.509533405303955078e+00	2.899703469604486550e-02
1.891000000000000000e+03	-1.509567141532897949e+00	2.896329846710199440e-02
1.896000000000000000e+03	-1.509660959243774414e+00	2.886948075622552956e-02
1.901000000000000000e+03	-1.509554386138916016e+00	2.897605386108392800e-02
1.906000000000000000e+03	-1.508258938789367676e+00	3.027150121063226784e-02
1.911000000000000000e+03	-1.509944558143615723e+00	2.858588185638422097e-02
1.916000000000000000e+03	-1.509786725044250488e+00	2.874371495574945534e-02
1.921000000000000000e+03	-1.509793162345886230e+00	2.873727765411371315e-02
1.926000000000000000e+03	-1.509978055953979492e+00	2.855238404602045144e-02
1.931000000000000000e+03	-1.510169148445129395e+00	2.836129155487054909e-02
1.936000000000000000e+03	-1.510273218154907227e+00	2.825722184509271706e-02
1.941000000000000000e+03	-1.510425209999084473e+00	2.810523000091547097e-02
1.946000000000000000e+03	-1.510476469993591309e+00	2.805397000640863503e-02
1.951000000000000000e+03	-1.510523438453674316e+00	2.800700154632562722e-02
1.956000000000000000e+03	-1.510679602622985840e+00	2.785083737701410378e-02
1.961000000000000000e+03	-1.510686278343200684e+00	2.784416165679926003e-02
1.966000000000000000e+03	-1.510819315910339355e+00	2.771112408966058815e-02
1.971000000000000000e+03	-1.510917067527770996e+00	2.761337247222894753e-02
1.976000000000000000e+03	-1.510852694511413574e+00	2.767774548858636940e-02
1.981000000000000000e+03	-1.511080980300903320e+00	2.744945969909662331e-02
1.986000000000000000e+03	-1.511149883270263672e+00	2.738055672973627175e-02
1.991000000000000000e+03	-1.511119723320007324e+00	2.741071667999261940e-02
1.996000000000000000e+03	-1.511325597763061523e+00	2.720484223693842019e-02
2.001000000000000000e+03	-1.511341452598571777e+00	2.718898740142816628e-02
2.006000000000000000e+03	-1.511470437049865723e+00	2.706000295013422097e-02
2.011000000000000000e+03	-1.511535525321960449e+00	2.699491467803949440e-02
2.016000000000000000e+03	-1.511254549026489258e+00	2.727589097351068581e-02
2.021000000000000000e+03	-1.509403109550476074e+00	2.912733044952386940e-02
2.026000000000000000e+03	-1.511325955390930176e+00	2.720448460906976784e-02
2.031000000000000000e+03	-1.511753916740417480e+00	2.677652325958246315e-02
2.036000000000000000e+03	-1.511944532394409180e+00	2.658590760559076394e-02
2.041000000000000000e+03	-1.511979341506958008e+00	2.655109849304193581e-02
2.046000000000000000e+03	-1.512022256851196289e+00	2.650818314880365456e-02
2.051000000000000000e+03	-1.512156128883361816e+00	2.637431111663812722e-02
2.056000000000000000e+03	-1.512146234512329102e+00	2.638420548767084206e-02
2.061000000000000000e+03	-1.512300968170166016e+00	2.622947182983392800e-02
2.066000000000000000e+03	-1.512322425842285156e+00	2.620801415771478737e-02
2.071000000000000000e+03	-1.512452840805053711e+00	2.607759919494623269e-02
2.076000000000000000e+03	-1.512544155120849609e+00	2.598628487915033425e-02
2.081000000000000000e+03	-1.512494921684265137e+00	2.603551831573480690e-02
2.086000000000000000e+03	-1.512694358825683594e+00	2.583608117431634987e-02
2.091000000000000000e+03	-1.512734532356262207e+00	2.579590764373773659e-02
2.096000000000000000e+03	-1.512837290763854980e+00	2.569314923614496315e-02
2.101000000000000000e+03	-1.512659668922424316e+00	2.587077107757562722e-02
2.106000000000000000e+03	-1.512950420379638672e+00	2.558001962036127175e-02
2.111000000000000000e+03	-1.513063907623291016e+00	2.546653237670892800e-02
2.116000000000000000e+03	-1.513051390647888184e+00	2.547904935211176003e-02
2.121000000000000000e+03	-1.513167500495910645e+00	2.536293950408929909e-02
2.126000000000000000e+03	-1.513272881507873535e+00	2.525755849212640847e-02
2.131000000000000000e+03	-1.513263583183288574e+00	2.526685681671136940e-02
2.136000000000000000e+03	-1.513429045677185059e+00	2.510139432281488503e-02
2.141000000000000000e+03	-1.513451933860778809e+00	2.507850613922113503e-02
2.146000000000000000e+03	-1.513533711433410645e+00	2.499672856658929909e-02
2.151000000000000000e+03	-1.513630867004394531e+00	2.489957299560541237e-02
2.156000000000000000e+03	-1.513667702674865723e+00	2.486273732513422097e-02
2.161000000000000000e+03	-1.513728976249694824e+00	2.480146375030511940e-02
2.166000000000000000e+03	-1.513765335083007812e+00	2.476510491699213112e-02
2.171000000000000000e+03	-1.513802766799926758e+00	2.472767320007318581e-02
2.176000000000000000e+03	-1.512700796127319336e+00	2.582964387268060769e-02
2.181000000000000000e+03	-1.513278245925903320e+00	2.525219407409662331e-02
2.186000000000000000e+03	-1.513272762298583984e+00	2.525767770141595925e-02
2.191000000000000000e+03	-1.513427734375000000e+00	2.510270562499994362e-02
2.196000000000000000e+03	-1.513968229293823242e+00	2.456221070617670144e-02
2.201000000000000000e+03	-1.514172673225402832e+00	2.435776677459711159e-02
2.206000000000000000e+03	-1.512342095375061035e+00	2.618834462493890847e-02
2.211000000000000000e+03	-1.510655283927917480e+00	2.787515607208246315e-02
2.216000000000000000e+03	-1.505554080009460449e+00	3.297635999053949440e-02
2.221000000000000000e+03	-1.480094194412231445e+00	5.843624558776849831e-02
2.226000000000000000e+03	-1.480664372444152832e+00	5.786606755584711159e-02
2.231000000000000000e+03	-1.489250659942626953e+00	4.927978005737299050e-02
2.236000000000000000e+03	-1.486880540847778320e+00	5.164989915222162331e-02
2.241000000000000000e+03	-1.490886330604553223e+00	4.764410939544672097e-02
2.246000000000000000e+03	-1.489355564117431641e+00	4.917487588256830300e-02
2.251000000000000000e+03	-1.495032191276550293e+00	4.349824872344965065e-02
2.256000000000000000e+03	-1.497348308563232422e+00	4.118213143676752175e-02
2.261000000000000000e+03	-1.501874089241027832e+00	3.665635075897211159e-02
2.266000000000000000e+03	-1.503295302391052246e+00	3.523513760894769753e-02
2.271000000000000000e+03	-1.505125761032104492e+00	3.340467896789545144e-02
2.276000000000000000e+03	-1.506866216659545898e+00	3.166422334045404519e-02
2.281000000000000000e+03	-1.508476734161376953e+00	3.005370583862299050e-02
2.286000000000000000e+03	-1.510379314422607422e+00	2.815112557739252175e-02
2.291000000000000000e+03	-1.511678457260131836e+00	2.685198273986810769e-02
2.296000000000000000e+03	-1.512397646903991699e+00	2.613279309600824440e-02
2.301000000000000000e+03	-1.512819886207580566e+00	2.571055379241937722e-02
2.306000000000000000e+03	-1.513207316398620605e+00	2.532312360137933815e-02
2.311000000000000000e+03	-1.513641476631164551e+00	2.488896336883539284e-02
2.316000000000000000e+03	-1.514299273490905762e+00	2.423116650909418190e-02
2.321000000000000000e+03	-1.514402627944946289e+00	2.412781205505365456e-02
2.326000000000000000e+03	-1.514723896980285645e+00	2.380654301971429909e-02
2.331000000000000000e+03	-1.514865636825561523e+00	2.366480317443842019e-02
2.336000000000000000e+03	-1.514993071556091309e+00	2.353736844390863503e-02
2.341000000000000000e+03	-1.515104770660400391e+00	2.342566933959955300e-02
2.346000000000000000e+03	-1.515184640884399414e+00	2.334579911560052956e-02
2.351000000000000000e+03	-1.515263795852661133e+00	2.326664414733881081e-02
2.356000000000000000e+03	-1.515337228775024414e+00	2.319321122497552956e-02
2.361000000000000000e+03	-1.515291929244995117e+00	2.323851075500482644e-02
2.366000000000000000e+03	-1.514506578445434570e+00	2.402386155456537331e-02
2.371000000000000000e+03	-1.514788031578063965e+00	2.374240842193597878e-02
2.376000000000000000e+03	-1.515034794807434082e+00	2.349564519256586159e-02
2.381000000000000000e+03	-1.515605926513671875e+00	2.292451348632806862e-02
2.386000000000000000e+03	-1.515738129615783691e+00	2.279231038421625222e-02
2.391000000000000000e+03	-1.515716195106506348e+00	2.281424489349359597e-02
2.396000000000000000e+03	-1.515791893005371094e+00	2.273854699462884987e-02
2.401000000000000000e+03	-1.515917420387268066e+00	2.261301961273187722e-02
2.406000000000000000e+03	-1.515992164611816406e+00	2.253827538818353737e-02
2.411000000000000000e+03	-1.516037106513977051e+00	2.249333348602289284e-02
2.416000000000000000e+03	-1.516103863716125488e+00	2.242657628387445534e-02
2.421000000000000000e+03	-1.516169905662536621e+00	2.236053433746332253e-02
2.426000000000000000e+03	-1.516223549842834473e+00	2.230689015716547097e-02
2.431000000000000000e+03	-1.516283750534057617e+00	2.224668946594232644e-02
2.436000000000000000e+03	-1.516340732574462891e+00	2.218970742553705300e-02
2.441000000000000000e+03	-1.516397118568420410e+00	2.213332143157953347e-02
2.446000000000000000e+03	-1.516453504562377930e+00	2.207693543762201394e-02
2.451000000000000000e+03	-1.516509056091308594e+00	2.202138390869134987e-02
2.456000000000000000e+03	-1.516564130783081055e+00	2.196630921691888894e-02
2.461000000000000000e+03	-1.516619205474853516e+00	2.191123452514642800e-02
2.466000000000000000e+03	-1.516673445701599121e+00	2.185699429840082253e-02
2.471000000000000000e+03	-1.516727566719055176e+00	2.180287328094476784e-02
2.476000000000000000e+03	-1.516781449317932129e+00	2.174899068206781472e-02
2.481000000000000000e+03	-1.516834855079650879e+00	2.169558492034906472e-02
2.486000000000000000e+03	-1.516887903213500977e+00	2.164253678649896706e-02
2.491000000000000000e+03	-1.516940712928771973e+00	2.158972707122797097e-02
2.496000000000000000e+03	-1.516993045806884766e+00	2.153739419311517800e-02
2.501000000000000000e+03	-1.517044425010681152e+00	2.148601498931879128e-02
2.506000000000000000e+03	-1.517089366912841797e+00	2.144107308715814675e-02
2.511000000000000000e+03	-1.517056941986083984e+00	2.147349801391595925e-02
2.516000000000000000e+03	-1.516080021858215332e+00	2.245041814178461159e-02
2.521000000000000000e+03	-1.515770196914672852e+00	2.276024308532709206e-02
2.526000000000000000e+03	-1.516169905662536621e+00	2.236053433746332253e-02
2.531000000000000000e+03	-1.516749382019042969e+00	2.178105798095697487e-02
2.536000000000000000e+03	-1.517092466354370117e+00	2.143797364562982644e-02
2.541000000000000000e+03	-1.517301559448242188e+00	2.122888055175775612e-02
2.546000000000000000e+03	-1.517432451248168945e+00	2.109798875183099831e-02
2.551000000000000000e+03	-1.517520070075988770e+00	2.101036992401117409e-02
2.556000000000000000e+03	-1.517585515975952148e+00	2.094492402404779519e-02
2.561000000000000000e+03	-1.517638325691223145e+00	2.089211430877679909e-02
2.566000000000000000e+03	-1.517684698104858398e+00	2.084574189514154519e-02
2.571000000000000000e+03	-1.517729401588439941e+00	2.080103841156000222e-02
2.576000000000000000e+03	-1.517775297164916992e+00	2.075514283508295144e-02
2.581000000000000000e+03	-1.517823219299316406e+00	2.070722070068353737e-02
2.586000000000000000e+03	-1.517871975898742676e+00	2.065846410125726784e-02
2.591000000000000000e+03	-1.517919659614562988e+00	2.061078038543695534e-02
2.596000000000000000e+03	-1.517965793609619141e+00	2.056464639038080300e-02
2.601000000000000000e+03	-1.518011212348937988e+00	2.051922765106195534e-02
2.606000000000000000e+03	-1.518056750297546387e+00	2.047368970245355690e-02
2.611000000000000000e+03	-1.518102288246154785e+00	2.042815175384515847e-02
2.616000000000000000e+03	-1.518147110939025879e+00	2.038332906097406472e-02
2.621000000000000000e+03	-1.518191814422607422e+00	2.033862557739252175e-02
2.626000000000000000e+03	-1.518236279487609863e+00	2.029416051239008034e-02
2.631000000000000000e+03	-1.518280386924743652e+00	2.025005307525629128e-02
2.636000000000000000e+03	-1.518321394920349121e+00	2.020904507965082253e-02
2.641000000000000000e+03	-1.518243670463562012e+00	2.028676953643793190e-02
2.646000000000000000e+03	-1.518391966819763184e+00	2.013847318023676003e-02
2.651000000000000000e+03	-1.518285512924194336e+00	2.024492707580560769e-02
2.656000000000000000e+03	-1.518469095230102539e+00	2.006134476989740456e-02
2.661000000000000000e+03	-1.518290400505065918e+00	2.024003949493402565e-02
2.666000000000000000e+03	-1.518556118011474609e+00	1.997432198852533425e-02
2.671000000000000000e+03	-1.518572926521301270e+00	1.995751347869867409e-02
2.676000000000000000e+03	-1.518406152725219727e+00	2.012428727478021706e-02
2.681000000000000000e+03	-1.518643260002136230e+00	1.988717999786371315e-02
2.686000000000000000e+03	-1.518700838088989258e+00	1.982960191101068581e-02
2.691000000000000000e+03	-1.518655300140380859e+00	1.987513985961908425e-02
2.696000000000000000e+03	-1.515566587448120117e+00	2.296385255187982644e-02
2.701000000000000000e+03	-1.483569502830505371e+00	5.496093716949457253e-02
2.706000000000000000e+03	-1.476392507553100586e+00	6.213793244689935769e-02
2.711000000000000000e+03	-1.475269198417663574e+00	6.326124158233636940e-02
2.716000000000000000e+03	-1.477040648460388184e+00	6.148979153961176003e-02
2.721000000000000000e+03	-1.482755303382873535e+00	5.577513661712640847e-02
2.726000000000000000e+03	-1.490124225616455078e+00	4.840621438354486550e-02
2.731000000000000000e+03	-1.502987265586853027e+00	3.554317441314691628e-02
2.736000000000000000e+03	-1.499047636985778809e+00	3.948280301422113503e-02
2.741000000000000000e+03	-1.491607785224914551e+00	4.692265477508539284e-02
2.746000000000000000e+03	-1.493464946746826172e+00	4.506549325317377175e-02
2.751000000000000000e+03	-1.500738382339477539e+00	3.779205766052240456e-02
2.756000000000000000e+03	-1.508655548095703125e+00	2.987489190429681862e-02
2.761000000000000000e+03	-1.502878069877624512e+00	3.565237012237543190e-02
2.766000000000000000e+03	-1.513508200645446777e+00	2.502223935455316628e-02
2.771000000000000000e+03	-1.491884589195251465e+00	4.664585080474847878e-02
2.776000000000000000e+03	-1.485393643379211426e+00	5.313679662078851784e-02
2.781000000000000000e+03	-1.485077142715454102e+00	5.345329728454584206e-02
2.786000000000000000e+03	-1.488098859786987305e+00	5.043158021301263894e-02
2.791000000000000000e+03	-1.493866205215454102e+00	4.466423478454584206e-02
2.796000000000000000e+03	-1.503448605537414551e+00	3.508183446258539284e-02
2.801000000000000000e+03	-1.510968804359436035e+00	2.756163564056390847e-02
2.806000000000000000e+03	-1.510948896408081055e+00	2.758154359191888894e-02
2.811000000000000000e+03	-1.492271542549133301e+00	4.625889745086664284e-02
2.816000000000000000e+03	-1.502649068832397461e+00	3.588137116760248269e-02
2.821000000000000000e+03	-1.494451045989990234e+00	4.407939401000970925e-02
2.826000000000000000e+03	-1.491385579109191895e+00	4.714486089080804909e-02
2.831000000000000000e+03	-1.499419212341308594e+00	3.911122765869134987e-02
2.836000000000000000e+03	-1.500560879707336426e+00	3.796956029266351784e-02
2.841000000000000000e+03	-1.499731302261352539e+00	3.879913773864740456e-02
2.846000000000000000e+03	-1.500402808189392090e+00	3.812763181060785378e-02
2.851000000000000000e+03	-1.500962615013122559e+00	3.756782498687738503e-02
2.856000000000000000e+03	-1.501617789268493652e+00	3.691265073150629128e-02
2.861000000000000000e+03	-1.502104043960571289e+00	3.642639603942865456e-02
2.866000000000000000e+03	-1.502567887306213379e+00	3.596255269378656472e-02
2.871000000000000000e+03	-1.503011345863342285e+00	3.551909413665765847e-02
2.876000000000000000e+03	-1.503451943397521973e+00	3.507849660247797097e-02
2.881000000000000000e+03	-1.503825545310974121e+00	3.470489468902582253e-02
2.886000000000000000e+03	-1.504114627838134766e+00	3.441581216186517800e-02
2.891000000000000000e+03	-1.504590511322021484e+00	3.393992867797845925e-02
2.896000000000000000e+03	-1.505452394485473633e+00	3.307804551452631081e-02
2.901000000000000000e+03	-1.505956292152404785e+00	3.257414784759515847e-02
2.906000000000000000e+03	-1.506519794464111328e+00	3.201064553588861550e-02
2.911000000000000000e+03	-1.507188916206359863e+00	3.134152379364008034e-02
2.916000000000000000e+03	-1.507780551910400391e+00	3.074988808959955300e-02
2.921000000000000000e+03	-1.508429646492004395e+00	3.010079350799554909e-02
2.926000000000000000e+03	-1.509126067161560059e+00	2.940437283843988503e-02
2.931000000000000000e+03	-1.509838104248046875e+00	2.869233575195306862e-02
2.936000000000000000e+03	-1.510580897331237793e+00	2.794954266876215065e-02
2.941000000000000000e+03	-1.511363387107849121e+00	2.716705289215082253e-02
2.946000000000000000e+03	-1.512180447578430176e+00	2.634999242156976784e-02
2.951000000000000000e+03	-1.513014078140258789e+00	2.551636185974115456e-02
2.956000000000000000e+03	-1.513817548751831055e+00	2.471289124816888894e-02
2.961000000000000000e+03	-1.514474868774414062e+00	2.405557122558588112e-02
2.966000000000000000e+03	-1.514285564422607422e+00	2.424487557739252175e-02
2.971000000000000000e+03	-1.514735102653503418e+00	2.379533734649652565e-02
2.976000000000000000e+03	-1.515563130378723145e+00	2.296730962127679909e-02
2.981000000000000000e+03	-1.515513181686401367e+00	2.301725831359857644e-02
2.986000000000000000e+03	-1.515823364257812500e+00	2.270707574218744362e-02
2.991000000000000000e+03	-1.515615463256835938e+00	2.291497674316400612e-02
2.996000000000000000e+03	-1.503822207450866699e+00	3.470823254913324440e-02
3.001000000000000000e+03	-1.496748089790344238e+00	4.178235020965570534e-02
3.006000000000000000e+03	-1.502315163612365723e+00	3.621527638763422097e-02
3.011000000000000000e+03	-1.507053732872009277e+00	3.147670712799066628e-02
3.016000000000000000e+03	-1.487112522125244141e+00	5.141791787475580300e-02
3.021000000000000000e+03	-1.482394456863403320e+00	5.613598313659662331e-02
3.026000000000000000e+03	-1.482053041458129883e+00	5.647739854187006081e-02
3.031000000000000000e+03	-1.483416795730590820e+00	5.511364426940912331e-02
3.036000000000000000e+03	-1.486012697219848633e+00	5.251774278015131081e-02
3.041000000000000000e+03	-1.489767551422119141e+00	4.876288857788080300e-02
3.046000000000000000e+03	-1.494832515716552734e+00	4.369792428344720925e-02
3.051000000000000000e+03	-1.502002596855163574e+00	3.652784314483636940e-02
3.056000000000000000e+03	-1.510594606399536133e+00	2.793583360046381081e-02
3.061000000000000000e+03	-1.505596518516540527e+00	3.293392148345941628e-02
3.066000000000000000e+03	-1.504045844078063965e+00	3.448459592193597878e-02
3.071000000000000000e+03	-1.509464144706726074e+00	2.906629529327386940e-02
3.076000000000000000e+03	-1.509925603866577148e+00	2.860483613342279519e-02
3.081000000000000000e+03	-1.510834574699401855e+00	2.769586530059808815e-02
3.086000000000000000e+03	-1.512777209281921387e+00	2.575323071807855690e-02
3.091000000000000000e+03	-1.513431787490844727e+00	2.509865250915521706e-02
3.096000000000000000e+03	-1.514572024345397949e+00	2.395841565460199440e-02
3.101000000000000000e+03	-1.515084266662597656e+00	2.344617333740228737e-02
3.106000000000000000e+03	-1.515554428100585938e+00	2.297601189941400612e-02
3.111000000000000000e+03	-1.515983104705810547e+00	2.254733529418939675e-02
3.116000000000000000e+03	-1.516327261924743652e+00	2.220317807525629128e-02
3.121000000000000000e+03	-1.516532182693481445e+00	2.199825730651849831e-02
3.126000000000000000e+03	-1.516651988029479980e+00	2.187845197051996315e-02
3.131000000000000000e+03	-1.516756296157836914e+00	2.177414384216302956e-02
3.136000000000000000e+03	-1.516865134239196777e+00	2.166530576080316628e-02
3.141000000000000000e+03	-1.516970276832580566e+00	2.156016316741937722e-02
3.146000000000000000e+03	-1.517065167427062988e+00	2.146527257293695534e-02
3.151000000000000000e+03	-1.517153382301330566e+00	2.137705769866937722e-02
3.156000000000000000e+03	-1.517236590385437012e+00	2.129384961456293190e-02
3.161000000000000000e+03	-1.517315626144409180e+00	2.121481385559076394e-02
3.166000000000000000e+03	-1.517392873764038086e+00	2.113756623596185769e-02
3.171000000000000000e+03	-1.517468690872192383e+00	2.106174912780756081e-02
3.176000000000000000e+03	-1.517542719841003418e+00	2.098772015899652565e-02
3.181000000000000000e+03	-1.517615437507629395e+00	2.091500249237054909e-02
3.186000000000000000e+03	-1.517686605453491211e+00	2.084383454650873269e-02
3.191000000000000000e+03	-1.517756819725036621e+00	2.077362027496332253e-02
3.196000000000000000e+03	-1.517825841903686523e+00	2.070459809631342019e-02
3.201000000000000000e+03	-1.517894029617309570e+00	2.063641038269037331e-02
3.206000000000000000e+03	-1.517961144447326660e+00	2.056929555267328347e-02
3.211000000000000000e+03	-1.518027424812316895e+00	2.050301518768304909e-02
3.216000000000000000e+03	-1.518092632293701172e+00	2.043780770629877175e-02
3.221000000000000000e+03	-1.518157005310058594e+00	2.037343468994134987e-02
3.226000000000000000e+03	-1.518220543861389160e+00	2.030989613861078347e-02
3.231000000000000000e+03	-1.518283128738403320e+00	2.024731126159662331e-02
3.236000000000000000e+03	-1.518344998359680176e+00	2.018544164031976784e-02
3.241000000000000000e+03	-1.518405914306640625e+00	2.012452569335931862e-02
3.246000000000000000e+03	-1.518465995788574219e+00	2.006444421142572487e-02
3.251000000000000000e+03	-1.518525004386901855e+00	2.000543561309808815e-02
3.256000000000000000e+03	-1.518580913543701172e+00	1.994952645629877175e-02
3.261000000000000000e+03	-1.518610358238220215e+00	1.992008176177972878e-02
3.266000000000000000e+03	-1.518322348594665527e+00	2.020809140533441628e-02
3.271000000000000000e+03	-1.516052246093750000e+00	2.247819390624994362e-02
3.276000000000000000e+03	-1.518737554550170898e+00	1.979288544982904519e-02
3.281000000000000000e+03	-1.518791198730468750e+00	1.973924126953119362e-02
3.286000000000000000e+03	-1.518756866455078125e+00	1.977357354492181862e-02
3.291000000000000000e+03	-1.518796086311340332e+00	1.973435368865961159e-02
3.296000000000000000e+03	-1.518878579139709473e+00	1.965186086029047097e-02
3.301000000000000000e+03	-1.518969774246215820e+00	1.956066575378412331e-02
3.306000000000000000e+03	-1.519057154655456543e+00	1.947328534454340065e-02
3.311000000000000000e+03	-1.519136905670166016e+00	1.939353432983392800e-02
3.316000000000000000e+03	-1.519207954406738281e+00	1.932248559326166237e-02
3.321000000000000000e+03	-1.519269466400146484e+00	1.926097359985345925e-02
3.326000000000000000e+03	-1.519322872161865234e+00	1.920756783813470925e-02
3.331000000000000000e+03	-1.519371271133422852e+00	1.915916886657709206e-02
3.336000000000000000e+03	-1.519418001174926758e+00	1.911243882507318581e-02
3.341000000000000000e+03	-1.519465327262878418e+00	1.906511273712152565e-02
3.346000000000000000e+03	-1.519513249397277832e+00	1.901719060272211159e-02
3.351000000000000000e+03	-1.519560694694519043e+00	1.896974530548090065e-02
3.356000000000000000e+03	-1.519606947898864746e+00	1.892349210113519753e-02
3.361000000000000000e+03	-1.519652605056762695e+00	1.887783494323724831e-02
3.366000000000000000e+03	-1.519698143005371094e+00	1.883229699462884987e-02
3.371000000000000000e+03	-1.519743323326110840e+00	1.878711667388910378e-02
3.376000000000000000e+03	-1.519788026809692383e+00	1.874241319030756081e-02
3.381000000000000000e+03	-1.519832491874694824e+00	1.869794812530511940e-02
3.386000000000000000e+03	-1.519876599311828613e+00	1.865384068817133034e-02
3.391000000000000000e+03	-1.519920349121093750e+00	1.861009087890619362e-02
3.396000000000000000e+03	-1.519963860511779785e+00	1.856657948822015847e-02
3.401000000000000000e+03	-1.520007133483886719e+00	1.852330651611322487e-02
3.406000000000000000e+03	-1.520050048828125000e+00	1.848039117187494362e-02
3.411000000000000000e+03	-1.520092725753784180e+00	1.843771424621576394e-02
3.416000000000000000e+03	-1.520135283470153809e+00	1.839515652984613503e-02
3.421000000000000000e+03	-1.520177483558654785e+00	1.835295644134515847e-02
3.426000000000000000e+03	-1.520219564437866211e+00	1.831087556213373269e-02
3.431000000000000000e+03	-1.520261406898498535e+00	1.826903310150140847e-02
3.436000000000000000e+03	-1.520303010940551758e+00	1.822742905944818581e-02
3.441000000000000000e+03	-1.520344495773315430e+00	1.818594422668451394e-02
3.446000000000000000e+03	-1.520385742187500000e+00	1.814469781249994362e-02
3.451000000000000000e+03	-1.520426869392395020e+00	1.810357060760492409e-02
3.456000000000000000e+03	-1.520467877388000488e+00	1.806256261199945534e-02
3.461000000000000000e+03	-1.520508766174316406e+00	1.802167382568353737e-02
3.466000000000000000e+03	-1.520549416542053223e+00	1.798102345794672097e-02
3.471000000000000000e+03	-1.520590066909790039e+00	1.794037309020990456e-02
3.476000000000000000e+03	-1.520630598068237305e+00	1.789984193176263894e-02
3.481000000000000000e+03	-1.520670890808105469e+00	1.785954919189447487e-02
3.486000000000000000e+03	-1.520710587501525879e+00	1.781985249847406472e-02
3.491000000000000000e+03	-1.520743966102600098e+00	1.778647389739984597e-02
3.496000000000000000e+03	-1.520685791969299316e+00	1.784464803070062722e-02
3.501000000000000000e+03	-1.519355773925781250e+00	1.917466607421869362e-02
3.506000000000000000e+03	-1.519299745559692383e+00	1.923069444030756081e-02
3.511000000000000000e+03	-1.519564509391784668e+00	1.896593060821527565e-02
3.516000000000000000e+03	-1.520133256912231445e+00	1.839718308776849831e-02
3.521000000000000000e+03	-1.520495772361755371e+00	1.803466763824457253e-02
3.526000000000000000e+03	-1.520735859870910645e+00	1.779458012908929909e-02
3.531000000000000000e+03	-1.520891785621643066e+00	1.763865437835687722e-02
3.536000000000000000e+03	-1.520999908447265625e+00	1.753053155273431862e-02
3.541000000000000000e+03	-1.521080136299133301e+00	1.745030370086664284e-02
3.546000000000000000e+03	-1.521144390106201172e+00	1.738604989379877175e-02
3.551000000000000000e+03	-1.521199345588684082e+00	1.733109441131586159e-02
3.556000000000000000e+03	-1.521248459815979004e+00	1.728198018402093972e-02
3.561000000000000000e+03	-1.521293759346008301e+00	1.723668065399164284e-02
3.566000000000000000e+03	-1.521336674690246582e+00	1.719376530975336159e-02
3.571000000000000000e+03	-1.521377921104431152e+00	1.715251889556879128e-02
3.576000000000000000e+03	-1.521418094635009766e+00	1.711234536499017800e-02
3.581000000000000000e+03	-1.521457672119140625e+00	1.707276788085931862e-02
3.586000000000000000e+03	-1.521497488021850586e+00	1.703295197814935769e-02
3.591000000000000000e+03	-1.521537899971008301e+00	1.699254002899164284e-02
3.596000000000000000e+03	-1.521578550338745117e+00	1.695188966125482644e-02
3.601000000000000000e+03	-1.521619319915771484e+00	1.691112008422845925e-02
3.606000000000000000e+03	-1.521660208702087402e+00	1.687023129791254128e-02
3.611000000000000000e+03	-1.521701335906982422e+00	1.682910409301752175e-02
3.616000000000000000e+03	-1.521742701530456543e+00	1.678773846954340065e-02
3.621000000000000000e+03	-1.521784424781799316e+00	1.674601521820062722e-02
3.626000000000000000e+03	-1.521826505661010742e+00	1.670393433898920144e-02
3.631000000000000000e+03	-1.521868824958801270e+00	1.666161504119867409e-02
3.636000000000000000e+03	-1.521911501884460449e+00	1.661893811553949440e-02
3.641000000000000000e+03	-1.521954536437988281e+00	1.657590356201166237e-02
3.646000000000000000e+03	-1.521997928619384766e+00	1.653251138061517800e-02
3.651000000000000000e+03	-1.522041678428649902e+00	1.648876157135004128e-02
3.656000000000000000e+03	-1.522085905075073242e+00	1.644453492492670144e-02
3.661000000000000000e+03	-1.522130489349365234e+00	1.639995065063470925e-02
3.666000000000000000e+03	-1.522175192832946777e+00	1.635524716705316628e-02
3.671000000000000000e+03	-1.522217869758605957e+00	1.631257024139398659e-02
3.676000000000000000e+03	-1.522215723991394043e+00	1.631471600860590065e-02
3.681000000000000000e+03	-1.522267460823059082e+00	1.626297917694086159e-02
3.686000000000000000e+03	-1.522318601608276367e+00	1.621183839172357644e-02
3.691000000000000000e+03	-1.522338747978210449e+00	1.619169202178949440e-02
3.696000000000000000e+03	-1.522374391555786133e+00	1.615604844421381081e-02
3.701000000000000000e+03	-1.522372841835021973e+00	1.615759816497797097e-02
3.706000000000000000e+03	-1.522229790687561035e+00	1.630064931243890847e-02
3.711000000000000000e+03	-1.522157430648803711e+00	1.637300935119623269e-02
3.716000000000000000e+03	-1.518974781036376953e+00	1.955565896362299050e-02
3.721000000000000000e+03	-1.522125005722045898e+00	1.640543427795404519e-02
3.726000000000000000e+03	-1.509314775466918945e+00	2.921566453308099831e-02
3.731000000000000000e+03	-1.500285267829895020e+00	3.824517217010492409e-02
3.736000000000000000e+03	-1.500837445259094238e+00	3.769299474090570534e-02
3.741000000000000000e+03	-1.506535172462463379e+00	3.199526753753656472e-02
3.746000000000000000e+03	-1.498570203781127930e+00	3.996023621887201394e-02
3.751000000000000000e+03	-1.483757376670837402e+00	5.477306332916254128e-02
3.756000000000000000e+03	-1.478854060173034668e+00	5.967637982696527565e-02
3.761000000000000000e+03	-1.478254675865173340e+00	6.027576413482660378e-02
3.766000000000000000e+03	-1.479459404945373535e+00	5.907103505462640847e-02
3.771000000000000000e+03	-1.481845378875732422e+00	5.668506112426752175e-02
3.776000000000000000e+03	-1.485166072845458984e+00	5.336436715454095925e-02
3.781000000000000000e+03	-1.489394426345825195e+00	4.913601365417474831e-02
3.786000000000000000e+03	-1.494609832763671875e+00	4.392060723632806862e-02
3.791000000000000000e+03	-1.500295281410217285e+00	3.823515858978265847e-02
3.796000000000000000e+03	-1.498743772506713867e+00	3.978666749328607644e-02
3.801000000000000000e+03	-1.502472162246704102e+00	3.605827775329584206e-02
3.806000000000000000e+03	-1.501732587814331055e+00	3.679785218566888894e-02
3.811000000000000000e+03	-1.503323674201965332e+00	3.520676579803461159e-02
3.816000000000000000e+03	-1.503286838531494141e+00	3.524360146850580300e-02
3.821000000000000000e+03	-1.503971934318542480e+00	3.455850568145746315e-02
3.826000000000000000e+03	-1.504188299179077148e+00	3.434214082092279519e-02
3.831000000000000000e+03	-1.504579424858093262e+00	3.395101514190668190e-02
3.836000000000000000e+03	-1.504908919334411621e+00	3.362152066558832253e-02
3.841000000000000000e+03	-1.505200982093811035e+00	3.332945790618890847e-02
3.846000000000000000e+03	-1.505564808845520020e+00	3.296563115447992409e-02
3.851000000000000000e+03	-1.505879640579223633e+00	3.265079942077631081e-02
3.856000000000000000e+03	-1.506232142448425293e+00	3.229829755157465065e-02
3.861000000000000000e+03	-1.506583809852600098e+00	3.194663014739984597e-02
3.866000000000000000e+03	-1.506942510604858398e+00	3.158792939514154519e-02
3.871000000000000000e+03	-1.507315635681152344e+00	3.121480431884759987e-02
3.876000000000000000e+03	-1.507698178291320801e+00	3.083226170867914284e-02
3.881000000000000000e+03	-1.508091568946838379e+00	3.043887105316156472e-02
3.886000000000000000e+03	-1.508498311042785645e+00	3.003212895721429909e-02
3.891000000000000000e+03	-1.508918762207031250e+00	2.961167779296869362e-02
3.896000000000000000e+03	-1.509353160858154297e+00	2.917727914184564675e-02
3.901000000000000000e+03	-1.509799718856811523e+00	2.873072114318842019e-02
3.906000000000000000e+03	-1.510245919227600098e+00	2.828452077239984597e-02
3.911000000000000000e+03	-1.510605454444885254e+00	2.792498555511468972e-02
3.916000000000000000e+03	-1.510427594184875488e+00	2.810284581512445534e-02
3.921000000000000000e+03	-1.510748386383056641e+00	2.778205361694330300e-02
3.926000000000000000e+03	-1.512098073959350586e+00	2.643236604064935769e-02
3.931000000000000000e+03	-1.512829542160034180e+00	2.570089783996576394e-02
3.936000000000000000e+03	-1.513259291648864746e+00	2.527114835113519753e-02
3.941000000000000000e+03	-1.514067411422729492e+00	2.446302857727045144e-02
3.946000000000000000e+03	-1.514728188514709473e+00	2.380225148529047097e-02
3.951000000000000000e+03	-1.515379786491394043e+00	2.315065350860590065e-02
3.956000000000000000e+03	-1.516138195991516113e+00	2.239224400848383034e-02
3.961000000000000000e+03	-1.516872644424438477e+00	2.165779557556146706e-02
3.966000000000000000e+03	-1.517655849456787109e+00	2.087459054321283425e-02
3.971000000000000000e+03	-1.518432259559631348e+00	2.009818044036859597e-02
3.976000000000000000e+03	-1.519089937210083008e+00	1.944050278991693581e-02
3.981000000000000000e+03	-1.519329905509948730e+00	1.920053449005121315e-02
3.986000000000000000e+03	-1.514919400215148926e+00	2.361103978485101784e-02
3.991000000000000000e+03	-1.516057729721069336e+00	2.247271027893060769e-02
3.996000000000000000e+03	-1.510581016540527344e+00	2.794942345947259987e-02
4.001000000000000000e+03	-1.489322185516357422e+00	4.920825448364252175e-02
4.006000000000000000e+03	-1.483396172523498535e+00	5.513426747650140847e-02
4.011000000000000000e+03	-1.481298685073852539e+00	5.723175492614740456e-02
4.016000000000000000e+03	-1.480909824371337891e+00	5.762061562866205300e-02
4.021000000000000000e+03	-1.481566309928894043e+00	5.696413007110590065e-02
4.026000000000000000e+03	-1.482772588729858398e+00	5.575785127014154519e-02
4.031000000000000000e+03	-1.484456062316894531e+00	5.407437768310541237e-02
4.036000000000000000e+03	-1.486459851264953613e+00	5.207058873504633034e-02
4.041000000000000000e+03	-1.488813996315002441e+00	4.971644368499750222e-02
4.046000000000000000e+03	-1.491505503654479980e+00	4.702493634551996315e-02
4.051000000000000000e+03	-1.494621753692626953e+00	4.390868630737299050e-02
4.056000000000000000e+03	-1.498233556747436523e+00	4.029688325256342019e-02
4.061000000000000000e+03	-1.502277016639709473e+00	3.625342336029047097e-02
4.066000000000000000e+03	-1.505751132965087891e+00	3.277930703491205300e-02
4.071000000000000000e+03	-1.504680275917053223e+00	3.385016408294672097e-02
4.076000000000000000e+03	-1.505906462669372559e+00	3.262397733062738503e-02
4.081000000000000000e+03	-1.505811691284179688e+00	3.271874871582025612e-02
4.086000000000000000e+03	-1.506609439849853516e+00	3.192100015014642800e-02
4.091000000000000000e+03	-1.506744027137756348e+00	3.178641286224359597e-02
4.096000000000000000e+03	-1.507202744483947754e+00	3.132769551605218972e-02
4.101000000000000000e+03	-1.507396578788757324e+00	3.113386121124261940e-02
4.106000000000000000e+03	-1.507733464241027832e+00	3.079697575897211159e-02
4.111000000000000000e+03	-1.507885575294494629e+00	3.064486470550531472e-02
4.116000000000000000e+03	-1.507468819618225098e+00	3.106162038177484597e-02
4.121000000000000000e+03	-1.507403254508972168e+00	3.112718549102777565e-02
4.126000000000000000e+03	-1.508627891540527344e+00	2.990254845947259987e-02
4.131000000000000000e+03	-1.509307622909545898e+00	2.922281709045404519e-02
4.136000000000000000e+03	-1.509472727775573730e+00	2.905771222442621315e-02
4.141000000000000000e+03	-1.509869933128356934e+00	2.866050687164301003e-02
4.146000000000000000e+03	-1.510366320610046387e+00	2.816411938995355690e-02
4.151000000000000000e+03	-1.510732650756835938e+00	2.779778924316400612e-02
4.156000000000000000e+03	-1.511105656623840332e+00	2.742478337615961159e-02
4.161000000000000000e+03	-1.511537194252014160e+00	2.699324574798578347e-02
4.166000000000000000e+03	-1.511955618858337402e+00	2.657482114166254128e-02
4.171000000000000000e+03	-1.512383580207824707e+00	2.614685979217523659e-02
4.176000000000000000e+03	-1.512839674949645996e+00	2.569076505035394753e-02
4.181000000000000000e+03	-1.513305783271789551e+00	2.522465672821039284e-02
4.186000000000000000e+03	-1.513793110847473145e+00	2.473732915252679909e-02
4.191000000000000000e+03	-1.514302611351013184e+00	2.422782864898676003e-02
4.196000000000000000e+03	-1.514834165573120117e+00	2.369627442687982644e-02
4.201000000000000000e+03	-1.515393018722534180e+00	2.313742127746576394e-02
4.206000000000000000e+03	-1.515980243682861328e+00	2.255019631713861550e-02
4.211000000000000000e+03	-1.516599893569946289e+00	2.193054643005365456e-02
4.216000000000000000e+03	-1.517253518104553223e+00	2.127692189544672097e-02
4.221000000000000000e+03	-1.517939448356628418e+00	2.059099164337152565e-02
4.226000000000000000e+03	-1.518643975257873535e+00	1.988646474212640847e-02
4.231000000000000000e+03	-1.519324541091918945e+00	1.920589890808099831e-02
4.236000000000000000e+03	-1.519888520240783691e+00	1.864191975921625222e-02
4.241000000000000000e+03	-1.520224928855895996e+00	1.830551114410394753e-02
4.246000000000000000e+03	-1.520353317260742188e+00	1.817712273925775612e-02
4.251000000000000000e+03	-1.520465970039367676e+00	1.806446996063226784e-02
4.256000000000000000e+03	-1.520653009414672852e+00	1.787743058532709206e-02
4.261000000000000000e+03	-1.520832300186157227e+00	1.769813981384271706e-02
4.266000000000000000e+03	-1.520967960357666016e+00	1.756247964233392800e-02
4.271000000000000000e+03	-1.521090149879455566e+00	1.744029012054437722e-02
4.276000000000000000e+03	-1.521216154098510742e+00	1.731428590148920144e-02
4.281000000000000000e+03	-1.521338820457458496e+00	1.719161954254144753e-02
4.286000000000000000e+03	-1.521452307701110840e+00	1.707813229888910378e-02
4.291000000000000000e+03	-1.521559953689575195e+00	1.697048631042474831e-02
4.296000000000000000e+03	-1.521664619445800781e+00	1.686582055419916237e-02
4.301000000000000000e+03	-1.521762728691101074e+00	1.676771130889886940e-02
4.306000000000000000e+03	-1.521833181381225586e+00	1.669725861877435769e-02
4.311000000000000000e+03	-1.521677017211914062e+00	1.685342278808588112e-02
4.316000000000000000e+03	-1.520208597183227539e+00	1.832184281677240456e-02
4.321000000000000000e+03	-1.521872162818908691e+00	1.665827718109125222e-02
4.326000000000000000e+03	-1.521487951278686523e+00	1.704248872131342019e-02
4.331000000000000000e+03	-1.521827459335327148e+00	1.670298066467279519e-02
4.336000000000000000e+03	-1.522224187850952148e+00	1.630625214904779519e-02
4.341000000000000000e+03	-1.522378325462341309e+00	1.615211453765863503e-02
4.346000000000000000e+03	-1.522418498992919922e+00	1.611194100708002175e-02
4.351000000000000000e+03	-1.522447586059570312e+00	1.608285394042963112e-02
4.356000000000000000e+03	-1.522523283958435059e+00	1.600715604156488503e-02
4.361000000000000000e+03	-1.522634863853454590e+00	1.589557614654535378e-02
4.366000000000000000e+03	-1.522706627845764160e+00	1.582381215423578347e-02
4.371000000000000000e+03	-1.522742152214050293e+00	1.578828778594965065e-02
4.376000000000000000e+03	-1.522796034812927246e+00	1.573440518707269753e-02
4.381000000000000000e+03	-1.522866129875183105e+00	1.566431012481683815e-02
4.386000000000000000e+03	-1.522912263870239258e+00	1.561817612976068581e-02
4.391000000000000000e+03	-1.522960662841796875e+00	1.556977715820306862e-02
4.396000000000000000e+03	-1.523010849952697754e+00	1.551959004730218972e-02
4.401000000000000000e+03	-1.523057818412780762e+00	1.547262158721918190e-02
4.406000000000000000e+03	-1.523104667663574219e+00	1.542577233642572487e-02
4.411000000000000000e+03	-1.523150801658630371e+00	1.537963834136957253e-02
4.416000000000000000e+03	-1.523196816444396973e+00	1.533362355560297097e-02
4.421000000000000000e+03	-1.523242592811584473e+00	1.528784718841547097e-02
4.426000000000000000e+03	-1.523288011550903320e+00	1.524242844909662331e-02
4.431000000000000000e+03	-1.523333311080932617e+00	1.519712891906732644e-02
4.436000000000000000e+03	-1.523378491401672363e+00	1.515194859832758034e-02
4.441000000000000000e+03	-1.523423671722412109e+00	1.510676827758783425e-02
4.446000000000000000e+03	-1.523468613624572754e+00	1.506182637542718972e-02
4.451000000000000000e+03	-1.523512840270996094e+00	1.501759972900384987e-02
4.456000000000000000e+03	-1.523552775382995605e+00	1.497766461700433815e-02
4.461000000000000000e+03	-1.523575305938720703e+00	1.495513406127924050e-02
4.466000000000000000e+03	-1.523579597473144531e+00	1.495084252685541237e-02
4.471000000000000000e+03	-1.523644447326660156e+00	1.488599267333978737e-02
4.476000000000000000e+03	-1.523651957511901855e+00	1.487848248809808815e-02
4.481000000000000000e+03	-1.523705124855041504e+00	1.482531514495843972e-02
4.486000000000000000e+03	-1.523711562156677246e+00	1.481887784332269753e-02
4.491000000000000000e+03	-1.523725867271423340e+00	1.480457272857660378e-02
4.496000000000000000e+03	-1.523684740066528320e+00	1.484569993347162331e-02
4.501000000000000000e+03	-1.523688316345214844e+00	1.484212365478509987e-02
4.506000000000000000e+03	-1.523744344711303711e+00	1.478609528869623269e-02
4.511000000000000000e+03	-1.523913502693176270e+00	1.461693730682367409e-02
4.516000000000000000e+03	-1.523978471755981445e+00	1.455196824401849831e-02
4.521000000000000000e+03	-1.524042367935180664e+00	1.448807206481927956e-02
4.526000000000000000e+03	-1.524026751518249512e+00	1.450368848175043190e-02
4.531000000000000000e+03	-1.524028778076171875e+00	1.450166192382806862e-02
4.536000000000000000e+03	-1.523825287818908691e+00	1.470515218109125222e-02
4.541000000000000000e+03	-1.523652076721191406e+00	1.487836327880853737e-02
4.546000000000000000e+03	-1.523933529853820801e+00	1.459691014617914284e-02
4.551000000000000000e+03	-1.524226427078247070e+00	1.430401292175287331e-02
4.556000000000000000e+03	-1.524149298667907715e+00	1.438114133209222878e-02
4.561000000000000000e+03	-1.524284958839416504e+00	1.424548116058343972e-02
4.566000000000000000e+03	-1.524150371551513672e+00	1.438006844848627175e-02
4.571000000000000000e+03	-1.524200558662414551e+00	1.432988133758539284e-02
4.576000000000000000e+03	-1.524185419082641602e+00	1.434502091735834206e-02
4.581000000000000000e+03	-1.524363994598388672e+00	1.416644540161127175e-02
4.586000000000000000e+03	-1.524296045303344727e+00	1.423439469665521706e-02
4.591000000000000000e+03	-1.524414062500000000e+00	1.411637749999994362e-02
4.596000000000000000e+03	-1.524250864982604980e+00	1.427957501739496315e-02
4.601000000000000000e+03	-1.524249196052551270e+00	1.428124394744867409e-02
4.606000000000000000e+03	-1.523974537849426270e+00	1.455590215057367409e-02
4.611000000000000000e+03	-1.524338364601135254e+00	1.419207539886468972e-02
4.616000000000000000e+03	-1.524412274360656738e+00	1.411816563934320534e-02
4.621000000000000000e+03	-1.524571537971496582e+00	1.395890202850336159e-02
4.626000000000000000e+03	-1.524449706077575684e+00	1.408073392242426003e-02
4.631000000000000000e+03	-1.524558305740356445e+00	1.397213425964349831e-02
4.636000000000000000e+03	-1.524237394332885742e+00	1.429304566711420144e-02
4.641000000000000000e+03	-1.524556517601013184e+00	1.397392239898676003e-02
4.646000000000000000e+03	-1.524713635444641113e+00	1.381680455535883034e-02
4.651000000000000000e+03	-1.524627447128295898e+00	1.390299287170404519e-02
4.656000000000000000e+03	-1.504504203796386719e+00	3.402623620361322487e-02
4.661000000000000000e+03	-1.493111491203308105e+00	4.541894879669183815e-02
4.666000000000000000e+03	-1.489109158515930176e+00	4.942128148406976784e-02
4.671000000000000000e+03	-1.487896680831909180e+00	5.063375916809076394e-02
4.676000000000000000e+03	-1.488072633743286133e+00	5.045780625671381081e-02
4.681000000000000000e+03	-1.489030003547668457e+00	4.950043645233148659e-02
4.686000000000000000e+03	-1.490505933761596680e+00	4.802450623840326394e-02
4.691000000000000000e+03	-1.492387413978576660e+00	4.614302602142328347e-02
4.696000000000000000e+03	-1.494635701179504395e+00	4.389473882049554909e-02
4.701000000000000000e+03	-1.497266888618469238e+00	4.126355138153070534e-02
4.706000000000000000e+03	-1.500334739685058594e+00	3.819570031494134987e-02
4.711000000000000000e+03	-1.503794908523559570e+00	3.473553147644037331e-02
4.716000000000000000e+03	-1.507266998291015625e+00	3.126344170898431862e-02
4.721000000000000000e+03	-1.509921789169311523e+00	2.860865083068842019e-02
4.726000000000000000e+03	-1.511024117469787598e+00	2.750632253021234597e-02
4.731000000000000000e+03	-1.511130094528198242e+00	2.740034547180170144e-02
4.736000000000000000e+03	-1.512502431869506836e+00	2.602800813049310769e-02
4.741000000000000000e+03	-1.513123750686645508e+00	2.540668931335443581e-02
4.746000000000000000e+03	-1.514340639114379883e+00	2.418980088562006081e-02
4.751000000000000000e+03	-1.515349030494689941e+00	2.318140950531000222e-02
4.756000000000000000e+03	-1.516446471214294434e+00	2.208396878570551003e-02
4.761000000000000000e+03	-1.517614841461181641e+00	2.091559853881830300e-02
4.766000000000000000e+03	-1.519030094146728516e+00	1.950034585327142800e-02
4.771000000000000000e+03	-1.520715117454528809e+00	1.781532254547113503e-02
4.776000000000000000e+03	-1.522413015365600586e+00	1.611742463439935769e-02
4.781000000000000000e+03	-1.521977424621582031e+00	1.655301537841791237e-02
4.786000000000000000e+03	-1.522647261619567871e+00	1.588317838043207253e-02
4.791000000000000000e+03	-1.522383332252502441e+00	1.614710774749750222e-02
4.796000000000000000e+03	-1.522044181823730469e+00	1.648625817626947487e-02
4.801000000000000000e+03	-1.521776318550109863e+00	1.675412144989008034e-02
4.806000000000000000e+03	-1.519807219505310059e+00	1.872322049468988503e-02
4.811000000000000000e+03	-1.517124176025390625e+00	2.140626397460931862e-02
4.816000000000000000e+03	-1.519476413726806641e+00	1.905402627319330300e-02
4.821000000000000000e+03	-1.508781313896179199e+00	2.974912610382074440e-02
4.826000000000000000e+03	-1.506029963493347168e+00	3.250047650665277565e-02
4.831000000000000000e+03	-1.513223767280578613e+00	2.530667271942133034e-02
4.836000000000000000e+03	-1.508380532264709473e+00	3.014990773529047097e-02
4.841000000000000000e+03	-1.498493432998657227e+00	4.003700700134271706e-02
4.846000000000000000e+03	-1.496623158454895020e+00	4.190728154510492409e-02
4.851000000000000000e+03	-1.498072028160095215e+00	4.045841183990472878e-02
4.856000000000000000e+03	-1.501923680305480957e+00	3.660675969451898659e-02
4.861000000000000000e+03	-1.509021520614624023e+00	2.950891938537592019e-02
4.866000000000000000e+03	-1.514968752861022949e+00	2.356168713897699440e-02
4.871000000000000000e+03	-1.512475728988647461e+00	2.605471101135248269e-02
4.876000000000000000e+03	-1.517017722129821777e+00	2.151271787017816628e-02
4.881000000000000000e+03	-1.508896112442016602e+00	2.963432755798334206e-02
4.886000000000000000e+03	-1.503532171249389648e+00	3.499826875061029519e-02
4.891000000000000000e+03	-1.504242658615112305e+00	3.428778138488763894e-02
4.896000000000000000e+03	-1.508903861045837402e+00	2.962657895416254128e-02
4.901000000000000000e+03	-1.518749952316284180e+00	1.978048768371576394e-02
4.906000000000000000e+03	-1.506662130355834961e+00	3.186830964416498269e-02
4.911000000000000000e+03	-1.502840518951416016e+00	3.568992104858392800e-02
4.916000000000000000e+03	-1.504379034042358398e+00	3.415140595764154519e-02
4.921000000000000000e+03	-1.510087013244628906e+00	2.844342675537103737e-02
4.926000000000000000e+03	-1.517204165458679199e+00	2.132627454132074440e-02
4.931000000000000000e+03	-1.505987286567687988e+00	3.254315343231195534e-02
4.936000000000000000e+03	-1.503794908523559570e+00	3.473553147644037331e-02
4.941000000000000000e+03	-1.506050705909729004e+00	3.247973409027093972e-02
4.946000000000000000e+03	-1.512606263160705566e+00	2.592417683929437722e-02
4.951000000000000000e+03	-1.509545803070068359e+00	2.898463692993158425e-02
4.956000000000000000e+03	-1.495231866836547852e+00	4.329857316345209206e-02
4.961000000000000000e+03	-1.493074774742126465e+00	4.545566525787347878e-02
4.966000000000000000e+03	-1.492823004722595215e+00	4.570743527740472878e-02
4.971000000000000000e+03	-1.493640303611755371e+00	4.489013638824457253e-02
4.976000000000000000e+03	-1.495073437690734863e+00	4.345700230926508034e-02
4.981000000000000000e+03	-1.496921181678771973e+00	4.160925832122797097e-02
4.986000000000000000e+03	-1.499159812927246094e+00	3.937062707275384987e-02
4.991000000000000000e+03	-1.501711726188659668e+00	3.681871381134027565e-02
4.996000000000000000e+03	-1.504396080970764160e+00	3.413435902923578347e-02
5.001000000000000000e+03	-1.506495952606201172e+00	3.203448739379877175e-02
5.006000000000000000e+03	-1.505790472030639648e+00	3.273996796936029519e-02
5.011000000000000000e+03	-1.506738543510437012e+00	3.179189648956293190e-02
5.016000000000000000e+03	-1.506706953048706055e+00	3.182348695129388894e-02
5.021000000000000000e+03	-1.506714940071105957e+00	3.181549992889398659e-02
5.026000000000000000e+03	-1.507212638854980469e+00	3.131780114501947487e-02
5.031000000000000000e+03	-1.507655858993530273e+00	3.087458100646967019e-02
5.036000000000000000e+03	-1.507802844047546387e+00	3.072759595245355690e-02
5.041000000000000000e+03	-1.508075833320617676e+00	3.045460667938226784e-02
5.046000000000000000e+03	-1.508321523666381836e+00	3.020891633361810769e-02
5.051000000000000000e+03	-1.508547782897949219e+00	2.998265710205072487e-02
5.056000000000000000e+03	-1.508771181106567383e+00	2.975925889343256081e-02
5.061000000000000000e+03	-1.509017825126647949e+00	2.951261487335199440e-02
5.066000000000000000e+03	-1.509270071983337402e+00	2.926036801666254128e-02
5.071000000000000000e+03	-1.509518623352050781e+00	2.901181664794916237e-02
5.076000000000000000e+03	-1.509772777557373047e+00	2.875766244262689675e-02
5.081000000000000000e+03	-1.510030627250671387e+00	2.849981274932855690e-02
5.086000000000000000e+03	-1.510293960571289062e+00	2.823647942871088112e-02
5.091000000000000000e+03	-1.510553598403930664e+00	2.797684159606927956e-02
5.096000000000000000e+03	-1.510773181915283203e+00	2.775725808471674050e-02
5.101000000000000000e+03	-1.510777235031127930e+00	2.775320496887201394e-02
5.106000000000000000e+03	-1.510496735572814941e+00	2.803370442718500222e-02
5.111000000000000000e+03	-1.511625766754150391e+00	2.690467324584955300e-02
5.116000000000000000e+03	-1.511765956878662109e+00	2.676448312133783425e-02
5.121000000000000000e+03	-1.512387514114379883e+00	2.614292588562006081e-02
5.126000000000000000e+03	-1.512606143951416016e+00	2.592429604858392800e-02
5.131000000000000000e+03	-1.513080954551696777e+00	2.544948544830316628e-02
5.136000000000000000e+03	-1.513399600982666016e+00	2.513083901733392800e-02
5.141000000000000000e+03	-1.513818740844726562e+00	2.471169915527338112e-02
5.146000000000000000e+03	-1.514195322990417480e+00	2.433511700958246315e-02
5.151000000000000000e+03	-1.514617204666137695e+00	2.391323533386224831e-02
5.156000000000000000e+03	-1.515034556388854980e+00	2.349588361114496315e-02
5.161000000000000000e+03	-1.515483260154724121e+00	2.304717984527582253e-02
5.166000000000000000e+03	-1.515943646430969238e+00	2.258679356903070534e-02
5.171000000000000000e+03	-1.516431331634521484e+00	2.209910836547845925e-02
5.176000000000000000e+03	-1.516944527626037598e+00	2.158591237396234597e-02
5.181000000000000000e+03	-1.517487645149230957e+00	2.104279485076898659e-02
5.186000000000000000e+03	-1.518068790435791016e+00	2.046164956420892800e-02
5.191000000000000000e+03	-1.518694281578063965e+00	1.983615842193597878e-02
5.196000000000000000e+03	-1.519373536109924316e+00	1.915690389007562722e-02
5.201000000000000000e+03	-1.520117640495300293e+00	1.841279950469965065e-02
5.206000000000000000e+03	-1.520932674407958984e+00	1.759776559204095925e-02
5.211000000000000000e+03	-1.521800279617309570e+00	1.673016038269037331e-02
5.216000000000000000e+03	-1.522604346275329590e+00	1.592609372467035378e-02
5.221000000000000000e+03	-1.522986888885498047e+00	1.554355111450189675e-02
5.226000000000000000e+03	-1.522834420204162598e+00	1.569601979583734597e-02
5.231000000000000000e+03	-1.522873401641845703e+00	1.565703835815424050e-02
5.236000000000000000e+03	-1.522826313972473145e+00	1.570412602752679909e-02
5.241000000000000000e+03	-1.521920680999755859e+00	1.660975900024408425e-02
5.246000000000000000e+03	-1.522594928741455078e+00	1.593551125854486550e-02
5.251000000000000000e+03	-1.521782159805297852e+00	1.674828019470209206e-02
5.256000000000000000e+03	-1.522135615348815918e+00	1.639482465118402565e-02
5.261000000000000000e+03	-1.520773887634277344e+00	1.775655236572259987e-02
5.266000000000000000e+03	-1.512272477149963379e+00	2.625796285003656472e-02
5.271000000000000000e+03	-1.506733536720275879e+00	3.179690327972406472e-02
5.276000000000000000e+03	-1.506564497947692871e+00	3.196594205230707253e-02
5.281000000000000000e+03	-1.508465766906738281e+00	3.006467309326166237e-02
5.286000000000000000e+03	-1.511562108993530273e+00	2.696833100646967019e-02
5.291000000000000000e+03	-1.510731220245361328e+00	2.779921975463861550e-02
5.296000000000000000e+03	-1.512227535247802734e+00	2.630290475219720925e-02
5.301000000000000000e+03	-1.511876702308654785e+00	2.665373769134515847e-02
5.306000000000000000e+03	-1.512627124786376953e+00	2.590331521362299050e-02
5.311000000000000000e+03	-1.512743830680847168e+00	2.578660931915277565e-02
5.316000000000000000e+03	-1.513256072998046875e+00	2.527436700195306862e-02
5.321000000000000000e+03	-1.513520359992980957e+00	2.501008000701898659e-02
5.326000000000000000e+03	-1.513945102691650391e+00	2.458533730834955300e-02
5.331000000000000000e+03	-1.514332294464111328e+00	2.419814553588861550e-02
5.336000000000000000e+03	-1.514715671539306641e+00	2.381476846069330300e-02
5.341000000000000000e+03	-1.515150547027587891e+00	2.337989297241205300e-02
5.346000000000000000e+03	-1.515588045120239258e+00	2.294239487976068581e-02
5.351000000000000000e+03	-1.516044378280639648e+00	2.248606171936029519e-02
5.356000000000000000e+03	-1.516529202461242676e+00	2.200123753875726784e-02
5.361000000000000000e+03	-1.517040371894836426e+00	2.149006810516351784e-02
5.366000000000000000e+03	-1.517581224441528320e+00	2.094921555847162331e-02
5.371000000000000000e+03	-1.518158435821533203e+00	2.037200417846674050e-02
5.376000000000000000e+03	-1.518780589103698730e+00	1.974985089630121315e-02
5.381000000000000000e+03	-1.519457936286926270e+00	1.907250371307367409e-02
5.386000000000000000e+03	-1.520203232765197754e+00	1.832720723480218972e-02
5.391000000000000000e+03	-1.521028518676757812e+00	1.750192132324213112e-02
5.396000000000000000e+03	-1.521929144859313965e+00	1.660129514068597878e-02
5.401000000000000000e+03	-1.522808670997619629e+00	1.572176900238031472e-02
5.406000000000000000e+03	-1.523253321647644043e+00	1.527711835235590065e-02
5.411000000000000000e+03	-1.523069739341735840e+00	1.546070065826410378e-02
5.416000000000000000e+03	-1.523173332214355469e+00	1.535710778564447487e-02
5.421000000000000000e+03	-1.523351788520812988e+00	1.517865147918695534e-02
5.426000000000000000e+03	-1.523348927497863770e+00	1.518151250213617409e-02
5.431000000000000000e+03	-1.523330569267272949e+00	1.519987073272699440e-02
5.436000000000000000e+03	-1.522861838340759277e+00	1.566860165924066628e-02
5.441000000000000000e+03	-1.520882368087768555e+00	1.764807191223138894e-02
5.446000000000000000e+03	-1.523343920707702637e+00	1.518651929229730690e-02
5.451000000000000000e+03	-1.523119211196899414e+00	1.541122880310052956e-02
5.456000000000000000e+03	-1.522099971771240234e+00	1.643046822875970925e-02
5.461000000000000000e+03	-1.514897704124450684e+00	2.363273587554926003e-02
5.466000000000000000e+03	-1.519407272338867188e+00	1.912316766113275612e-02
5.471000000000000000e+03	-1.513061881065368652e+00	2.546855893463129128e-02
5.476000000000000000e+03	-1.510088086128234863e+00	2.844235387176508034e-02
5.481000000000000000e+03	-1.512943506240844727e+00	2.558693375915521706e-02
5.486000000000000000e+03	-1.520316958427429199e+00	1.821348157257074440e-02
5.491000000000000000e+03	-1.515301823616027832e+00	2.322861638397211159e-02
5.496000000000000000e+03	-1.521134257316589355e+00	1.739618268341058815e-02
5.501000000000000000e+03	-1.518844008445739746e+00	1.968643155426019753e-02
5.506000000000000000e+03	-1.518872857093811035e+00	1.965758290618890847e-02
5.511000000000000000e+03	-1.507894039154052734e+00	3.063640084594720925e-02
5.516000000000000000e+03	-1.499345302581787109e+00	3.918513741821283425e-02
5.521000000000000000e+03	-1.497946619987487793e+00	4.058382001251215065e-02
5.526000000000000000e+03	-1.498662471771240234e+00	3.986796822875970925e-02
5.531000000000000000e+03	-1.500782251358032227e+00	3.774818864196771706e-02
5.536000000000000000e+03	-1.504159569740295410e+00	3.437087025970453347e-02
5.541000000000000000e+03	-1.508970379829406738e+00	2.956006017059320534e-02
5.546000000000000000e+03	-1.514520764350891113e+00	2.400967564910883034e-02
5.551000000000000000e+03	-1.513986110687255859e+00	2.454432931274408425e-02
5.556000000000000000e+03	-1.512869000434875488e+00	2.566143956512445534e-02
5.561000000000000000e+03	-1.514914155006408691e+00	2.361628499359125222e-02
5.566000000000000000e+03	-1.515184044837951660e+00	2.334639516204828347e-02
5.571000000000000000e+03	-1.515135526657104492e+00	2.339491334289545144e-02
5.576000000000000000e+03	-1.515717148780822754e+00	2.281329121917718972e-02
5.581000000000000000e+03	-1.516116142272949219e+00	2.241429772705072487e-02
5.586000000000000000e+03	-1.516535162925720215e+00	2.199527707427972878e-02
5.591000000000000000e+03	-1.516896724700927734e+00	2.163371529907220925e-02
5.596000000000000000e+03	-1.517294764518737793e+00	2.123567548126215065e-02
5.601000000000000000e+03	-1.517739415168762207e+00	2.079102483123773659e-02
5.606000000000000000e+03	-1.518196702003479004e+00	2.033373799652093972e-02
5.611000000000000000e+03	-1.518677711486816406e+00	1.985272851318353737e-02
5.616000000000000000e+03	-1.519188642501831055e+00	1.934179749816888894e-02
5.621000000000000000e+03	-1.519739627838134766e+00	1.879081216186517800e-02
5.626000000000000000e+03	-1.520333647727966309e+00	1.819679227203363503e-02
5.631000000000000000e+03	-1.520977735519409180e+00	1.755270448059076394e-02
5.636000000000000000e+03	-1.521670579910278320e+00	1.685986008972162331e-02
5.641000000000000000e+03	-1.522397041320800781e+00	1.613339867919916237e-02
5.646000000000000000e+03	-1.523075580596923828e+00	1.545485940307611550e-02
5.651000000000000000e+03	-1.523385524749755859e+00	1.514491525024408425e-02
5.656000000000000000e+03	-1.523287415504455566e+00	1.524302449554437722e-02
5.661000000000000000e+03	-1.523334860801696777e+00	1.519557919830316628e-02
5.666000000000000000e+03	-1.523489832878112793e+00	1.504060712188715065e-02
5.671000000000000000e+03	-1.523594975471496582e+00	1.493546452850336159e-02
5.676000000000000000e+03	-1.523237466812133789e+00	1.529297318786615456e-02
5.681000000000000000e+03	-1.523373603820800781e+00	1.515683617919916237e-02
5.686000000000000000e+03	-1.507775306701660156e+00	3.075513329833978737e-02
5.691000000000000000e+03	-1.501194715499877930e+00	3.733572450012201394e-02
5.696000000000000000e+03	-1.499032855033874512e+00	3.949758496612543190e-02
5.701000000000000000e+03	-1.498816132545471191e+00	3.971430745452875222e-02
5.706000000000000000e+03	-1.499697208404541016e+00	3.883323159545892800e-02
5.711000000000000000e+03	-1.501309275627136230e+00	3.722116437286371315e-02
5.716000000000000000e+03	-1.503509879112243652e+00	3.502056088775629128e-02
5.721000000000000000e+03	-1.506239175796508789e+00	3.229126420349115456e-02
5.726000000000000000e+03	-1.509383916854858398e+00	2.914652314514154519e-02
5.731000000000000000e+03	-1.511590719223022461e+00	2.693972077697748269e-02
5.736000000000000000e+03	-1.511167168617248535e+00	2.736327138275140847e-02
5.741000000000000000e+03	-1.511623263359069824e+00	2.690717664093011940e-02
5.746000000000000000e+03	-1.511296987533569336e+00	2.723345246643060769e-02
5.751000000000000000e+03	-1.510705590248107910e+00	2.782484975189203347e-02
5.756000000000000000e+03	-1.512582421302795410e+00	2.594801869720453347e-02
5.761000000000000000e+03	-1.512667417526245117e+00	2.586302247375482644e-02
5.766000000000000000e+03	-1.512967705726623535e+00	2.556273427337640847e-02
5.771000000000000000e+03	-1.513610839843750000e+00	2.491960015624994362e-02
5.776000000000000000e+03	-1.513977766036987305e+00	2.455267396301263894e-02
5.781000000000000000e+03	-1.514297246932983398e+00	2.423319306701654519e-02
5.786000000000000000e+03	-1.514676094055175781e+00	2.385434594482416237e-02
5.791000000000000000e+03	-1.515091776847839355e+00	2.343866315216058815e-02
5.796000000000000000e+03	-1.515485167503356934e+00	2.304527249664301003e-02
5.801000000000000000e+03	-1.515890359878540039e+00	2.264008012145990456e-02
5.806000000000000000e+03	-1.516329884529113770e+00	2.220055547088617409e-02
5.811000000000000000e+03	-1.516782760620117188e+00	2.174767937988275612e-02
5.816000000000000000e+03	-1.517257332801818848e+00	2.127310719818109597e-02
5.821000000000000000e+03	-1.517763495445251465e+00	2.076694455474847878e-02
5.826000000000000000e+03	-1.518300294876098633e+00	2.023014512390131081e-02
5.831000000000000000e+03	-1.518877267837524414e+00	1.965317216247552956e-02
5.836000000000000000e+03	-1.519501566886901855e+00	1.902887311309808815e-02
5.841000000000000000e+03	-1.520183444023132324e+00	1.834699597686761940e-02
5.846000000000000000e+03	-1.520935058593750000e+00	1.759538140624994362e-02
5.851000000000000000e+03	-1.521765232086181641e+00	1.676520791381830300e-02
5.856000000000000000e+03	-1.522661805152893066e+00	1.586863484710687722e-02
5.861000000000000000e+03	-1.523481249809265137e+00	1.504919019073480690e-02
5.866000000000000000e+03	-1.523742198944091797e+00	1.478824105590814675e-02
5.871000000000000000e+03	-1.523552179336547852e+00	1.497826066345209206e-02
5.876000000000000000e+03	-1.523719906806945801e+00	1.481053319305414284e-02
5.881000000000000000e+03	-1.523849725723266602e+00	1.468071427673334206e-02
5.886000000000000000e+03	-1.523842573165893555e+00	1.468786683410638894e-02
5.891000000000000000e+03	-1.523869395256042480e+00	1.466104474395746315e-02
5.896000000000000000e+03	-1.523922085762023926e+00	1.460835423797601784e-02
5.901000000000000000e+03	-1.523948907852172852e+00	1.458153214782709206e-02
5.906000000000000000e+03	-1.523965835571289062e+00	1.456460442871088112e-02
5.911000000000000000e+03	-1.523992061614990234e+00	1.453837838500970925e-02
5.916000000000000000e+03	-1.524015307426452637e+00	1.451513257354730690e-02
5.921000000000000000e+03	-1.524034619331359863e+00	1.449582066864008034e-02
5.926000000000000000e+03	-1.524055123329162598e+00	1.447531667083734597e-02
5.931000000000000000e+03	-1.524075508117675781e+00	1.445493188232416237e-02
5.936000000000000000e+03	-1.524094462394714355e+00	1.443597760528558815e-02
5.941000000000000000e+03	-1.524113059043884277e+00	1.441738095611566628e-02
5.946000000000000000e+03	-1.524128556251525879e+00	1.440188374847406472e-02
5.951000000000000000e+03	-1.524106979370117188e+00	1.442346062988275612e-02
5.956000000000000000e+03	-1.523599267005920410e+00	1.493117299407953347e-02
5.961000000000000000e+03	-1.520826101303100586e+00	1.770433869689935769e-02
5.966000000000000000e+03	-1.523703813552856445e+00	1.482662644714349831e-02
5.971000000000000000e+03	-1.524021148681640625e+00	1.450929131835931862e-02
5.976000000000000000e+03	-1.524151444435119629e+00	1.437899556488031472e-02
5.981000000000000000e+03	-1.521016478538513184e+00	1.751396146148676003e-02
5.986000000000000000e+03	-1.515427470207214355e+00	2.310296979278558815e-02
5.991000000000000000e+03	-1.509725332260131836e+00	2.880510773986810769e-02
5.996000000000000000e+03	-1.510524988174438477e+00	2.800545182556146706e-02
6.001000000000000000e+03	-1.515370130538940430e+00	2.316030946105951394e-02
6.006000000000000000e+03	-1.516142249107360840e+00	2.238819089263910378e-02
6.011000000000000000e+03	-1.510108113288879395e+00	2.842232671112054909e-02
6.016000000000000000e+03	-1.511344552040100098e+00	2.718588795989984597e-02
6.021000000000000000e+03	-1.515670299530029297e+00	2.286014046997064675e-02
6.026000000000000000e+03	-1.514838814735412598e+00	2.369162526458734597e-02
6.031000000000000000e+03	-1.499874472618103027e+00	3.865596738189691628e-02
6.036000000000000000e+03	-1.498188138008117676e+00	4.034230199188226784e-02
6.041000000000000000e+03	-1.498677253723144531e+00	3.985318627685541237e-02
6.046000000000000000e+03	-1.500257372856140137e+00	3.827306714385980690e-02
6.051000000000000000e+03	-1.502854943275451660e+00	3.567549672454828347e-02
6.056000000000000000e+03	-1.506631016731262207e+00	3.189942326873773659e-02
6.061000000000000000e+03	-1.511794328689575195e+00	2.673611131042474831e-02
6.066000000000000000e+03	-1.512750864028930664e+00	2.577957597106927956e-02
6.071000000000000000e+03	-1.514598727226257324e+00	2.393171277374261940e-02
6.076000000000000000e+03	-1.514693021774291992e+00	2.383741822570795144e-02
6.081000000000000000e+03	-1.515963912010192871e+00	2.256652798980707253e-02
6.086000000000000000e+03	-1.516349196434020996e+00	2.218124356597894753e-02
6.091000000000000000e+03	-1.516789913177490234e+00	2.174052682250970925e-02
6.096000000000000000e+03	-1.517202138900756836e+00	2.132830109924310769e-02
6.101000000000000000e+03	-1.517611742019653320e+00	2.091869798034662331e-02
6.106000000000000000e+03	-1.518097162246704102e+00	2.043327775329584206e-02
6.111000000000000000e+03	-1.518598914146423340e+00	1.993152585357660378e-02
6.116000000000000000e+03	-1.519123673439025879e+00	1.940676656097406472e-02
6.121000000000000000e+03	-1.519679188728332520e+00	1.885125127166742409e-02
6.126000000000000000e+03	-1.520282030105590820e+00	1.824840989440912331e-02
6.131000000000000000e+03	-1.520930647850036621e+00	1.759979214996332253e-02
6.136000000000000000e+03	-1.521637439727783203e+00	1.689300027221674050e-02
6.141000000000000000e+03	-1.522416830062866211e+00	1.611360993713373269e-02
6.146000000000000000e+03	-1.523251295089721680e+00	1.527914491027826394e-02
6.151000000000000000e+03	-1.524010777473449707e+00	1.451966252655023659e-02
6.156000000000000000e+03	-1.524197101593017578e+00	1.433333840698236550e-02
6.161000000000000000e+03	-1.524027228355407715e+00	1.450321164459222878e-02
6.166000000000000000e+03	-1.524192810058593750e+00	1.433762994140619362e-02
6.171000000000000000e+03	-1.524349451065063477e+00	1.418098893493646706e-02
6.176000000000000000e+03	-1.522710323333740234e+00	1.582011666625970925e-02
6.181000000000000000e+03	-1.509479045867919922e+00	2.905139413208002175e-02
6.186000000000000000e+03	-1.507120490074157715e+00	3.140994992584222878e-02
6.191000000000000000e+03	-1.507914781570434570e+00	3.061565842956537331e-02
6.196000000000000000e+03	-1.510770559310913086e+00	2.775988068908685769e-02
6.201000000000000000e+03	-1.515609860420227051e+00	2.292057957977289284e-02
6.206000000000000000e+03	-1.516741633415222168e+00	2.178880658477777565e-02
6.211000000000000000e+03	-1.515585899353027344e+00	2.294454064697259987e-02
6.216000000000000000e+03	-1.516835331916809082e+00	2.169510808319086159e-02
6.221000000000000000e+03	-1.517469644546508789e+00	2.106079545349115456e-02
6.226000000000000000e+03	-1.517751336097717285e+00	2.077910390228265847e-02
6.231000000000000000e+03	-1.518740773200988770e+00	1.978966679901117409e-02
6.236000000000000000e+03	-1.519442796707153320e+00	1.908764329284662331e-02
6.241000000000000000e+03	-1.520182847976684570e+00	1.834759202331537331e-02
6.246000000000000000e+03	-1.520941615104675293e+00	1.758882489532465065e-02
6.251000000000000000e+03	-1.521834969520568848e+00	1.669547047943109597e-02
6.256000000000000000e+03	-1.522788643836975098e+00	1.574179616302484597e-02
6.261000000000000000e+03	-1.523761868476867676e+00	1.476857152313226784e-02
6.266000000000000000e+03	-1.524377942085266113e+00	1.415249791473383034e-02
6.271000000000000000e+03	-1.524115562438964844e+00	1.441487756103509987e-02
6.276000000000000000e+03	-1.524350404739379883e+00	1.418003526062006081e-02
6.281000000000000000e+03	-1.524467110633850098e+00	1.406332936614984597e-02
6.286000000000000000e+03	-1.524463891983032227e+00	1.406654801696771706e-02
6.291000000000000000e+03	-1.524211764335632324e+00	1.431867566436761940e-02
6.296000000000000000e+03	-1.522385954856872559e+00	1.614448514312738503e-02
6.301000000000000000e+03	-1.510607004165649414e+00	2.792343583435052956e-02
6.306000000000000000e+03	-1.512324452400207520e+00	2.620598759979242409e-02
6.311000000000000000e+03	-1.516913056373596191e+00	2.161738362640375222e-02
6.316000000000000000e+03	-1.520642757415771484e+00	1.788768258422845925e-02
6.321000000000000000e+03	-1.512883663177490234e+00	2.564677682250970925e-02
6.326000000000000000e+03	-1.507819533348083496e+00	3.071090665191644753e-02
6.331000000000000000e+03	-1.508012175559997559e+00	3.051826444000238503e-02
6.336000000000000000e+03	-1.510865449905395508e+00	2.766499009460443581e-02
6.341000000000000000e+03	-1.517411231994628906e+00	2.111920800537103737e-02
6.346000000000000000e+03	-1.514879941940307617e+00	2.365049805969232644e-02
6.351000000000000000e+03	-1.507449746131896973e+00	3.108069386810297097e-02
6.356000000000000000e+03	-1.506472349166870117e+00	3.205809083312982644e-02
6.361000000000000000e+03	-1.508121848106384277e+00	3.040859189361566628e-02
6.366000000000000000e+03	-1.512192726135253906e+00	2.633771386474603737e-02
6.371000000000000000e+03	-1.520712137222290039e+00	1.781830277770990456e-02
6.376000000000000000e+03	-1.512850880622863770e+00	2.567955937713617409e-02
6.381000000000000000e+03	-1.507613658905029297e+00	3.091678109497064675e-02
6.386000000000000000e+03	-1.507351875305175781e+00	3.117856469482416237e-02
6.391000000000000000e+03	-1.509673237800598145e+00	2.885720219940179909e-02
6.396000000000000000e+03	-1.514865636825561523e+00	2.366480317443842019e-02
6.401000000000000000e+03	-1.520305633544921875e+00	1.822480645507806862e-02
6.406000000000000000e+03	-1.510362029075622559e+00	2.816841092437738503e-02
6.411000000000000000e+03	-1.508223414421081543e+00	3.030702557891840065e-02
6.416000000000000000e+03	-1.509678721427917480e+00	2.885171857208246315e-02
6.421000000000000000e+03	-1.514041543006896973e+00	2.448889699310297097e-02
6.426000000000000000e+03	-1.518517017364501953e+00	2.001342263549799050e-02
6.431000000000000000e+03	-1.518148303031921387e+00	2.038213696807855690e-02
6.436000000000000000e+03	-1.522212147712707520e+00	1.631829228729242409e-02
6.441000000000000000e+03	-1.508652448654174805e+00	2.987799134582513894e-02
6.446000000000000000e+03	-1.504749655723571777e+00	3.378078427642816628e-02
6.451000000000000000e+03	-1.505954742431640625e+00	3.257569756835931862e-02
6.456000000000000000e+03	-1.509610772132873535e+00	2.891966786712640847e-02
6.461000000000000000e+03	-1.515939712524414062e+00	2.259072747558588112e-02
6.466000000000000000e+03	-1.519228935241699219e+00	1.930150475830072487e-02
6.471000000000000000e+03	-1.518823146820068359e+00	1.970729317993158425e-02
6.476000000000000000e+03	-1.519938707351684570e+00	1.859173264831537331e-02
6.481000000000000000e+03	-1.520382165908813477e+00	1.814827409118646706e-02
6.486000000000000000e+03	-1.520865917205810547e+00	1.766452279418939675e-02
6.491000000000000000e+03	-1.521438002586364746e+00	1.709243741363519753e-02
6.496000000000000000e+03	-1.522296905517578125e+00	1.623353448242181862e-02
6.501000000000000000e+03	-1.523101806640625000e+00	1.542863335937494362e-02
6.506000000000000000e+03	-1.523795843124389648e+00	1.473459687561029519e-02
6.511000000000000000e+03	-1.524271845817565918e+00	1.425859418243402565e-02
6.516000000000000000e+03	-1.524225473403930664e+00	1.430496659606927956e-02
6.521000000000000000e+03	-1.524547457695007324e+00	1.398298230499261940e-02
6.526000000000000000e+03	-1.524678111076354980e+00	1.385232892364496315e-02
6.531000000000000000e+03	-1.524762988090515137e+00	1.376745190948480690e-02
6.536000000000000000e+03	-1.524680256843566895e+00	1.385018315643304909e-02
6.541000000000000000e+03	-1.524158835411071777e+00	1.437160458892816628e-02
6.546000000000000000e+03	-1.512733101844787598e+00	2.579733815521234597e-02
6.551000000000000000e+03	-1.514176130294799805e+00	2.435430970520013894e-02
6.556000000000000000e+03	-1.520692229270935059e+00	1.783821072906488503e-02
6.561000000000000000e+03	-1.509744167327880859e+00	2.878627267211908425e-02
6.566000000000000000e+03	-1.502297043800354004e+00	3.623339619964593972e-02
6.571000000000000000e+03	-1.500110983848571777e+00	3.841945615142816628e-02
6.576000000000000000e+03	-1.499986529350280762e+00	3.854391064971918190e-02
6.581000000000000000e+03	-1.501015543937683105e+00	3.751489606231683815e-02
6.586000000000000000e+03	-1.502907395362854004e+00	3.562304463714593972e-02
6.591000000000000000e+03	-1.505652666091918945e+00	3.287777390808099831e-02
6.596000000000000000e+03	-1.509531855583190918e+00	2.899858441680902565e-02
6.601000000000000000e+03	-1.515551209449768066e+00	2.297923055023187722e-02
6.606000000000000000e+03	-1.518633008003234863e+00	1.989743199676508034e-02
6.611000000000000000e+03	-1.507984757423400879e+00	3.054568257659906472e-02
6.616000000000000000e+03	-1.505513906478881836e+00	3.301653352111810769e-02
6.621000000000000000e+03	-1.506119489669799805e+00	3.241095033020013894e-02
6.626000000000000000e+03	-1.508488893508911133e+00	3.004154649108881081e-02
6.631000000000000000e+03	-1.512494683265686035e+00	2.603575673431390847e-02
6.636000000000000000e+03	-1.519816637039184570e+00	1.871380296081537331e-02
6.641000000000000000e+03	-1.499078631401062012e+00	3.945180859893793190e-02
6.646000000000000000e+03	-1.492535591125488281e+00	4.599484887451166237e-02
6.651000000000000000e+03	-1.489899396896362305e+00	4.863104310363763894e-02
6.656000000000000000e+03	-1.489004015922546387e+00	4.952642407745355690e-02
6.661000000000000000e+03	-1.488978028297424316e+00	4.955241170257562722e-02
6.666000000000000000e+03	-1.489455938339233398e+00	4.907450166076654519e-02
6.671000000000000000e+03	-1.490264654159545898e+00	4.826578584045404519e-02
6.676000000000000000e+03	-1.491298437118530273e+00	4.723200288146967019e-02
6.681000000000000000e+03	-1.492494940757751465e+00	4.603549924224847878e-02
6.686000000000000000e+03	-1.493821740150451660e+00	4.470869984954828347e-02
6.691000000000000000e+03	-1.495247244834899902e+00	4.328319516510004128e-02
6.696000000000000000e+03	-1.496695280075073242e+00	4.183515992492670144e-02
6.701000000000000000e+03	-1.498104095458984375e+00	4.042634454101556862e-02
6.706000000000000000e+03	-1.500117897987365723e+00	3.841254201263422097e-02
6.711000000000000000e+03	-1.502500534057617188e+00	3.602990594238275612e-02
6.716000000000000000e+03	-1.504438996315002441e+00	3.409144368499750222e-02
6.721000000000000000e+03	-1.506552457809448242e+00	3.197798219055170144e-02
6.726000000000000000e+03	-1.507557153701782227e+00	3.097328629821771706e-02
6.731000000000000000e+03	-1.507062196731567383e+00	3.146824326843256081e-02
6.736000000000000000e+03	-1.507643938064575195e+00	3.088650193542474831e-02
6.741000000000000000e+03	-1.507789611816406250e+00	3.074082818359369362e-02
6.746000000000000000e+03	-1.507798671722412109e+00	3.073176827758783425e-02
6.751000000000000000e+03	-1.507957100868225098e+00	3.057333913177484597e-02
6.756000000000000000e+03	-1.508105754852294922e+00	3.042468514770502175e-02
6.761000000000000000e+03	-1.508176684379577637e+00	3.035375562042230690e-02
6.766000000000000000e+03	-1.508279323577880859e+00	3.025111642211908425e-02
6.771000000000000000e+03	-1.508386373519897461e+00	3.014406648010248269e-02
6.776000000000000000e+03	-1.508476138114929199e+00	3.005430188507074440e-02
6.781000000000000000e+03	-1.508573293685913086e+00	2.995714631408685769e-02
6.786000000000000000e+03	-1.508672237396240234e+00	2.985820260375970925e-02
6.791000000000000000e+03	-1.508766770362854004e+00	2.976366963714593972e-02
6.796000000000000000e+03	-1.508857011795043945e+00	2.967342820495599831e-02
6.801000000000000000e+03	-1.508906960487365723e+00	2.962347951263422097e-02
6.806000000000000000e+03	-1.508705377578735352e+00	2.982506242126459206e-02
6.811000000000000000e+03	-1.507849812507629395e+00	3.068062749237054909e-02
6.816000000000000000e+03	-1.509184598922729492e+00	2.934584107727045144e-02
6.821000000000000000e+03	-1.508920669555664062e+00	2.960977044433588112e-02
6.826000000000000000e+03	-1.509404778480529785e+00	2.912566151947015847e-02
6.831000000000000000e+03	-1.509544491767883301e+00	2.898594823211664284e-02
6.836000000000000000e+03	-1.509595036506652832e+00	2.893540349334711159e-02
6.841000000000000000e+03	-1.509796380996704102e+00	2.873405900329584206e-02
6.846000000000000000e+03	-1.509899616241455078e+00	2.863082375854486550e-02
6.851000000000000000e+03	-1.510007619857788086e+00	2.852282014221185769e-02
6.856000000000000000e+03	-1.510140419006347656e+00	2.839002099365228737e-02
6.861000000000000000e+03	-1.510247588157653809e+00	2.828285184234613503e-02
6.866000000000000000e+03	-1.510369181632995605e+00	2.816125836700433815e-02
6.871000000000000000e+03	-1.510486602783203125e+00	2.804383721679681862e-02
6.876000000000000000e+03	-1.510605931282043457e+00	2.792450871795648659e-02
6.881000000000000000e+03	-1.510727286338806152e+00	2.780315366119379128e-02
6.886000000000000000e+03	-1.510849475860595703e+00	2.768096413940424050e-02
6.891000000000000000e+03	-1.510973691940307617e+00	2.755674805969232644e-02
6.896000000000000000e+03	-1.511099576950073242e+00	2.743086304992670144e-02
6.901000000000000000e+03	-1.511227130889892578e+00	2.730330911010736550e-02
6.906000000000000000e+03	-1.511356711387634277e+00	2.717372861236566628e-02
6.911000000000000000e+03	-1.511488080024719238e+00	2.704235997528070534e-02
6.916000000000000000e+03	-1.511621475219726562e+00	2.690896478027338112e-02
6.921000000000000000e+03	-1.511757135391235352e+00	2.677330460876459206e-02
6.926000000000000000e+03	-1.511894822120666504e+00	2.663561787933343972e-02
6.931000000000000000e+03	-1.512034773826599121e+00	2.649566617340082253e-02
6.936000000000000000e+03	-1.512176990509033203e+00	2.635344949096674050e-02
6.941000000000000000e+03	-1.512321710586547852e+00	2.620872941345209206e-02
6.946000000000000000e+03	-1.512468934059143066e+00	2.606150594085687722e-02
6.951000000000000000e+03	-1.512618660926818848e+00	2.591177907318109597e-02
6.956000000000000000e+03	-1.512771010398864746e+00	2.575942960113519753e-02
6.961000000000000000e+03	-1.512925863265991211e+00	2.560457673400873269e-02
6.966000000000000000e+03	-1.513081431388854980e+00	2.544900861114496315e-02
6.971000000000000000e+03	-1.513224959373474121e+00	2.530548062652582253e-02
6.976000000000000000e+03	-1.513251900672912598e+00	2.527853932708734597e-02
6.981000000000000000e+03	-1.512500524520874023e+00	2.602991547912592019e-02
6.986000000000000000e+03	-1.512729763984680176e+00	2.580067601531976784e-02
6.991000000000000000e+03	-1.513345718383789062e+00	2.518472161621088112e-02
6.996000000000000000e+03	-1.514076709747314453e+00	2.445373025268549050e-02
7.001000000000000000e+03	-1.514201402664184570e+00	2.432903733581537331e-02
7.006000000000000000e+03	-1.514315605163574219e+00	2.421483483642572487e-02
7.011000000000000000e+03	-1.514599680900573730e+00	2.393075909942621315e-02
7.016000000000000000e+03	-1.514855861663818359e+00	2.367457833618158425e-02
7.021000000000000000e+03	-1.515042662620544434e+00	2.348777737945551003e-02
7.026000000000000000e+03	-1.515241980552673340e+00	2.328845944732660378e-02
7.031000000000000000e+03	-1.515468478202819824e+00	2.306196179718011940e-02
7.036000000000000000e+03	-1.515688657760620117e+00	2.284178223937982644e-02
7.041000000000000000e+03	-1.515907526016235352e+00	2.262291398376459206e-02
7.046000000000000000e+03	-1.516139268875122070e+00	2.239117112487787331e-02
7.051000000000000000e+03	-1.516376137733459473e+00	2.215430226654047097e-02
7.056000000000000000e+03	-1.516618490219116211e+00	2.191194978088373269e-02
7.061000000000000000e+03	-1.516870617866516113e+00	2.165982213348383034e-02
7.066000000000000000e+03	-1.517130255699157715e+00	2.140018430084222878e-02
7.071000000000000000e+03	-1.517399549484252930e+00	2.113089051574701394e-02
7.076000000000000000e+03	-1.517678856849670410e+00	2.085158315032953347e-02
7.081000000000000000e+03	-1.517969250679016113e+00	2.056118932098383034e-02
7.086000000000000000e+03	-1.518271923065185547e+00	2.025851693481439675e-02
7.091000000000000000e+03	-1.518587946891784668e+00	1.994249310821527565e-02
7.096000000000000000e+03	-1.518918871879577637e+00	1.961156812042230690e-02
7.101000000000000000e+03	-1.519266247749328613e+00	1.926419225067133034e-02
7.106000000000000000e+03	-1.519631981849670410e+00	1.889845815032953347e-02
7.111000000000000000e+03	-1.520018339157104492e+00	1.851210084289545144e-02
7.116000000000000000e+03	-1.520427703857421875e+00	1.810273614257806862e-02
7.121000000000000000e+03	-1.520863056182861328e+00	1.766738381713861550e-02
7.126000000000000000e+03	-1.521327853202819824e+00	1.720258679718011940e-02
7.131000000000000000e+03	-1.521825790405273438e+00	1.670464959472650612e-02
7.136000000000000000e+03	-1.522360920906066895e+00	1.616951909393304909e-02
7.141000000000000000e+03	-1.522936940193176270e+00	1.559349980682367409e-02
7.146000000000000000e+03	-1.523554444313049316e+00	1.497599568695062722e-02
7.151000000000000000e+03	-1.524196267127990723e+00	1.433417287200922097e-02
7.156000000000000000e+03	-1.524756669998168945e+00	1.377377000183099831e-02
7.161000000000000000e+03	-1.524986028671264648e+00	1.354441132873529519e-02
7.166000000000000000e+03	-1.524913191795349121e+00	1.361724820465082253e-02
7.171000000000000000e+03	-1.524918079376220703e+00	1.361236062377924050e-02
7.176000000000000000e+03	-1.524930834770202637e+00	1.359960522979730690e-02
7.181000000000000000e+03	-1.524233460426330566e+00	1.429697957366937722e-02
7.186000000000000000e+03	-1.523370265960693359e+00	1.516017403930658425e-02
7.191000000000000000e+03	-1.523099064826965332e+00	1.543137517303461159e-02
7.196000000000000000e+03	-1.517511010169982910e+00	2.101942983001703347e-02
7.201000000000000000e+03	-1.516611218452453613e+00	2.191922154754633034e-02
7.206000000000000000e+03	-1.519870162010192871e+00	1.866027798980707253e-02
7.211000000000000000e+03	-1.522715330123901367e+00	1.581510987609857644e-02
7.216000000000000000e+03	-1.511149287223815918e+00	2.738115277618402565e-02
7.221000000000000000e+03	-1.510959506034851074e+00	2.757093396514886940e-02
7.226000000000000000e+03	-1.513054966926574707e+00	2.547547307342523659e-02
7.231000000000000000e+03	-1.516052365303039551e+00	2.247807469696039284e-02
7.236000000000000000e+03	-1.517402052879333496e+00	2.112838712066644753e-02
7.241000000000000000e+03	-1.517834544181823730e+00	2.069589581817621315e-02
7.246000000000000000e+03	-1.518890857696533203e+00	1.963958230346674050e-02
7.251000000000000000e+03	-1.519638538360595703e+00	1.889190163940424050e-02
7.256000000000000000e+03	-1.520330429077148438e+00	1.820001092285150612e-02
7.261000000000000000e+03	-1.521229624748229980e+00	1.730081525176996315e-02
7.266000000000000000e+03	-1.522062659263610840e+00	1.646778073638910378e-02
7.271000000000000000e+03	-1.523055434226989746e+00	1.547500577301019753e-02
7.276000000000000000e+03	-1.524157285690307617e+00	1.437315430969232644e-02
7.281000000000000000e+03	-1.525109291076660156e+00	1.342114892333978737e-02
7.286000000000000000e+03	-1.524954319000244141e+00	1.357612099975580300e-02
7.291000000000000000e+03	-1.525010824203491211e+00	1.351961579650873269e-02
7.296000000000000000e+03	-1.525283932685852051e+00	1.324650731414789284e-02
7.301000000000000000e+03	-1.525250434875488281e+00	1.328000512451166237e-02
7.306000000000000000e+03	-1.525294661521911621e+00	1.323577847808832253e-02
7.311000000000000000e+03	-1.525377869606018066e+00	1.315257039398187722e-02
7.316000000000000000e+03	-1.525394797325134277e+00	1.313564267486566628e-02
7.321000000000000000e+03	-1.525423884391784668e+00	1.310655560821527565e-02
7.326000000000000000e+03	-1.525461673736572266e+00	1.306876626342767800e-02
7.331000000000000000e+03	-1.525484323501586914e+00	1.304611649841302956e-02
7.336000000000000000e+03	-1.525511384010314941e+00	1.301905598968500222e-02
7.341000000000000000e+03	-1.525538444519042969e+00	1.299199548095697487e-02
7.346000000000000000e+03	-1.525562286376953125e+00	1.296815362304681862e-02
7.351000000000000000e+03	-1.525587320327758789e+00	1.294311967224115456e-02
7.356000000000000000e+03	-1.525611758232116699e+00	1.291868176788324440e-02
7.361000000000000000e+03	-1.525635480880737305e+00	1.289495911926263894e-02
7.366000000000000000e+03	-1.525659441947937012e+00	1.287099805206293190e-02
7.371000000000000000e+03	-1.525683045387268066e+00	1.284739461273187722e-02
7.376000000000000000e+03	-1.525706529617309570e+00	1.282391038269037331e-02
7.381000000000000000e+03	-1.525729894638061523e+00	1.280054536193842019e-02
7.386000000000000000e+03	-1.525753140449523926e+00	1.277729955047601784e-02
7.391000000000000000e+03	-1.525776267051696777e+00	1.275417294830316628e-02
7.396000000000000000e+03	-1.525799274444580078e+00	1.273116555541986550e-02
7.401000000000000000e+03	-1.525822281837463379e+00	1.270815816253656472e-02
7.406000000000000000e+03	-1.525845170021057129e+00	1.268526997894281472e-02
7.411000000000000000e+03	-1.525867938995361328e+00	1.266250100463861550e-02
7.416000000000000000e+03	-1.525889158248901367e+00	1.264128175109857644e-02
7.421000000000000000e+03	-1.525892496109008789e+00	1.263794389099115456e-02
7.426000000000000000e+03	-1.525646567344665527e+00	1.288387265533441628e-02
7.431000000000000000e+03	-1.523346304893493652e+00	1.518413510650629128e-02
7.436000000000000000e+03	-1.525970578193664551e+00	1.255986180633539284e-02
7.441000000000000000e+03	-1.525809764862060547e+00	1.272067513793939675e-02
7.446000000000000000e+03	-1.525808572769165039e+00	1.272186723083490456e-02
7.451000000000000000e+03	-1.525860905647277832e+00	1.266953435272211159e-02
7.456000000000000000e+03	-1.525929570198059082e+00	1.260086980194086159e-02
7.461000000000000000e+03	-1.525994539260864258e+00	1.253590073913568581e-02
7.466000000000000000e+03	-1.526048541069030762e+00	1.248189893096918190e-02
7.471000000000000000e+03	-1.526093482971191406e+00	1.243695702880853737e-02
7.476000000000000000e+03	-1.526131272315979004e+00	1.239916768402093972e-02
7.481000000000000000e+03	-1.526164770126342773e+00	1.236566987365717019e-02
7.486000000000000000e+03	-1.526194810867309570e+00	1.233562913269037331e-02
7.491000000000000000e+03	-1.526222229003906250e+00	1.230821099609369362e-02
7.496000000000000000e+03	-1.526247501373291016e+00	1.228293862670892800e-02
7.501000000000000000e+03	-1.526271104812622070e+00	1.225933518737787331e-02
7.506000000000000000e+03	-1.526293516159057617e+00	1.223692384094232644e-02
7.511000000000000000e+03	-1.526315689086914062e+00	1.221475091308588112e-02
7.516000000000000000e+03	-1.526337862014770508e+00	1.219257798522943581e-02
7.521000000000000000e+03	-1.526360273361206055e+00	1.217016663879388894e-02
7.526000000000000000e+03	-1.526382803916931152e+00	1.214763608306879128e-02
7.531000000000000000e+03	-1.526405096054077148e+00	1.212534394592279519e-02
7.536000000000000000e+03	-1.526427268981933594e+00	1.210317101806634987e-02
7.541000000000000000e+03	-1.526449441909790039e+00	1.208099809020990456e-02
7.546000000000000000e+03	-1.526471614837646484e+00	1.205882516235345925e-02
7.551000000000000000e+03	-1.526493787765502930e+00	1.203665223449701394e-02
7.556000000000000000e+03	-1.526515841484069824e+00	1.201459851593011940e-02
7.561000000000000000e+03	-1.526537895202636719e+00	1.199254479736322487e-02
7.566000000000000000e+03	-1.526559948921203613e+00	1.197049107879633034e-02
7.571000000000000000e+03	-1.526582002639770508e+00	1.194843736022943581e-02
7.576000000000000000e+03	-1.526603937149047852e+00	1.192650285095209206e-02
7.581000000000000000e+03	-1.526625752449035645e+00	1.190468755096429909e-02
7.586000000000000000e+03	-1.526647567749023438e+00	1.188287225097650612e-02
7.591000000000000000e+03	-1.526669383049011230e+00	1.186105695098871315e-02
7.596000000000000000e+03	-1.526691079139709473e+00	1.183936086029047097e-02


==> data/pb_121/norma.csv <==
elements 	 static 	 r 	 static_FEM 	 r_FEM
2.000000000000000000e+00	9.544155432168313080e-01	9.653739626759826331e-01	9.371024742371301119e-01	9.485161446735285162e-01
4.000000000000000000e+00	6.484635058609974356e-01	5.053081163198533954e-01	6.422574724043450534e-01	5.050639606556790451e-01
8.000000000000000000e+00	5.155154051013214334e-01	2.304117903896069075e-01	5.142108155492631782e-01	2.297931805337901923e-01
1.600000000000000000e+01	4.379463398866937918e-01	1.933110466105303349e-01	4.373177565029059966e-01	1.581213660843765190e-01
3.200000000000000000e+01	3.785900173657103518e-01	1.605793541159178106e-01	3.784279493290838015e-01	1.382006537666507773e-01
6.400000000000000000e+01	3.290439408252355258e-01	2.442909922975600723e-01	3.289436755819498681e-01	1.969269004414644919e-01
1.280000000000000000e+02	2.863157413530261763e-01	1.966049905081445059e-01	2.862541305624621835e-01	1.338337479151466280e-01
2.560000000000000000e+02	2.492866675944786226e-01	3.223641559276433366e-01	2.491752766940329988e-01	1.902136491692761888e-01
5.120000000000000000e+02	2.169549190230266600e-01	2.518389580397000227e-01	2.169146054777651711e-01	2.036092448368744812e-01


==> data/pb_121/partition_0.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.250000000000000000e-01	7.153307927105301278e-01	7.196411885164529787e-01	4.310395805922850876e-03
1.250000000000000000e+00	1.165866756600350218e+00	1.169060559778276609e+00	3.193803177926390902e-03
1.875000000000000000e+00	1.548654260131720140e+00	1.552747685066355299e+00	4.093424934635159218e-03
2.500000000000000000e+00	1.896464993758506301e+00	1.899144482330934691e+00	2.679488572428390114e-03
3.125000000000000000e+00	2.218160395961257247e+00	2.220214911613628050e+00	2.054515652370803025e-03
3.750000000000000000e+00	2.520539512479048838e+00	2.522446056263488945e+00	1.906543784440106748e-03
4.375000000000000000e+00	2.808213313407646350e+00	2.809859729765288083e+00	1.646416357641733441e-03
5.000000000000000000e+00	3.084024128793871000e+00	3.085169313600047758e+00	1.145184806176757775e-03
5.625000000000000000e+00	3.349764854261518821e+00	3.350315979619339135e+00	5.511253578203145764e-04
6.250000000000000000e+00	3.606688840836506760e+00	3.606749764768033550e+00	6.092393152679065338e-05
6.875000000000000000e+00	3.855793701823501785e+00	3.855590413290647778e+00	2.032885328540068315e-04
7.500000000000000000e+00	4.097962131664571572e+00	4.097725707758709035e+00	2.364239058625372536e-04
8.125000000000000000e+00	4.334024944723612549e+00	4.333874777973347747e+00	1.501667502648018626e-04
8.750000000000000000e+00	4.564784145426004081e+00	4.564630597853478911e+00	1.535475725251700396e-04
9.375000000000000000e+00	4.791016249332896493e+00	4.790489509730231354e+00	5.267396026651383067e-04
1.000000000000000000e+01	5.013466621092243614e+00	5.011872336272721995e+00	1.594284819521618601e-03


==> data/pb_121/partition_1.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.094249849977641197e-04	6.332374992846466488e-03	6.850521349281837868e-03	5.181463564353713802e-04
7.207361384706465271e-03	3.197487666268192252e-02	3.165507953255669582e-02	3.197971301252267029e-04
2.723758064467245166e-02	7.952848754957063393e-02	8.028196066303935896e-02	7.534731134687250309e-04
8.142343188368869611e-02	1.730808514544962540e-01	1.727923783262697022e-01	2.884731282265518004e-04
1.516047389471717188e-01	2.665394389991898039e-01	2.669924274214476312e-01	4.529884222578273167e-04
2.684864888992260501e-01	3.977215966431397742e-01	3.983324659251258337e-01	6.108692819860594980e-04
4.502345253458240326e-01	5.720386223491163991e-01	5.720146562132087942e-01	2.396613590760487966e-05
7.142639792211205041e-01	7.896451627160857578e-01	7.901346805660645067e-01	4.895178499787489201e-04
1.070242606957731768e+00	1.048391911124143538e+00	1.048666912899326231e+00	2.750017751826927537e-04
1.518458935599329207e+00	1.339384602927970791e+00	1.339621583461714671e+00	2.369805337438801729e-04
2.059271863891201537e+00	1.657874072494043727e+00	1.658057471617328860e+00	1.833991232851328590e-04
2.696157447088291637e+00	2.001803611094174151e+00	2.002265549330525918e+00	4.619382363517665624e-04
3.453744688876287938e+00	2.380681021009229070e+00	2.381239955279774723e+00	5.589342705456523674e-04
4.485722400483358463e+00	2.860298002247354532e+00	2.859451110529356299e+00	8.468917179982327070e-04
6.283447369928838455e+00	3.619394915452843087e+00	3.620250208738126751e+00	8.552932852836647726e-04
1.000000000000000000e+01	5.011813382649429549e+00	5.011872336272721995e+00	5.895362329244591137e-05


==> data/pb_131/exact.csv <==
x 	 u_exact
0.000000000000000000e+00	0.000000000000000000e+00
2.000400080016003206e-03	3.962757998254851088e-05
4.000800160032006413e-03	7.928657919298309764e-05
6.001200240048009185e-03	1.189770348879459760e-04
8.001600320064012825e-03	1.586989843829211821e-04
1.000200040008001647e-02	1.984524650520125277e-04
1.200240048009601837e-02	2.382375143286097341e-04
1.400280056011202201e-02	2.780541697045002536e-04
1.600320064012802565e-02	3.179024687314235820e-04
1.800360072014402929e-02	3.577824490201830798e-04
2.000400080016003293e-02	3.976941482404239281e-04
2.200440088017603657e-02	4.376376041224094848e-04
2.400480096019203674e-02	4.776128544552449284e-04
2.600520104020804038e-02	5.176199370882095252e-04
2.800560112022404402e-02	5.576588899298684510e-04
3.000600120024004766e-02	5.977297509498491479e-04
3.200640128025605130e-02	6.378325581768429231e-04
3.400680136027205147e-02	6.779673497006033500e-04
3.600720144028805858e-02	7.181341636708360454e-04
3.800760152030405875e-02	7.583330382978648032e-04
4.000800160032006586e-02	7.985640118521875053e-04
4.200840168033606603e-02	8.388271226660304336e-04
4.400880176035207314e-02	8.791224091313498690e-04
4.600920184036807331e-02	9.194499097018304923e-04
4.800960192038407348e-02	9.598096628917751616e-04
5.001000200040008059e-02	1.000201707277215135e-03
5.201040208041608076e-02	1.040626081494799848e-03
5.401080216043208787e-02	1.081082824243573270e-03
5.601120224044808804e-02	1.121571974283197548e-03
5.801160232046409515e-02	1.162093570435507317e-03
6.001200240048009532e-02	1.202647651584287658e-03
6.201240248049610243e-02	1.243234256674830007e-03
6.401280256051210260e-02	1.283853424715042379e-03
6.601320264052810971e-02	1.324505194774561190e-03
6.801360272054410294e-02	1.365189605985195342e-03
7.001400280056011005e-02	1.405906697542036454e-03
7.201440288057611716e-02	1.446656508701682498e-03
7.401480296059212427e-02	1.487439078784458246e-03
7.601520304060811750e-02	1.528254447172416874e-03
7.801560312062412461e-02	1.569102653311116313e-03
8.001600320064013172e-02	1.609983736709619251e-03
8.201640328065612495e-02	1.650897736939160865e-03
8.401680336067213206e-02	1.691844693635147223e-03
8.601720344068813917e-02	1.732824646495823018e-03
8.801760352070414628e-02	1.773837635283603831e-03
9.001800360072013951e-02	1.814883699823965912e-03
9.201840368073614662e-02	1.855962880006556404e-03
9.401880376075215373e-02	1.897075215784971292e-03
9.601920384076814696e-02	1.938220747176755410e-03
9.801960392078415407e-02	1.979399514263624482e-03
1.000200040008001612e-01	2.020611557191687169e-03
1.020204040808161683e-01	2.061856916171889154e-03
1.040208041608321615e-01	2.103135631478902923e-03
1.060212042408481686e-01	2.144447743452904120e-03
1.080216043208641757e-01	2.185793292498683371e-03
1.100220044008801829e-01	2.227172319085646279e-03
1.120224044808961761e-01	2.268584863748701608e-03
1.140228045609121832e-01	2.310030967088039233e-03
1.160232046409281903e-01	2.351510669768908102e-03
1.180236047209441835e-01	2.393024012522282362e-03
1.200240048009601906e-01	2.434571036144639322e-03
1.220244048809761978e-01	2.476151781498403537e-03
1.240248049609922049e-01	2.517766289511502720e-03
1.260252050410081981e-01	2.559414601178477966e-03
1.280256051210242052e-01	2.601096757559373529e-03
1.300260052010402123e-01	2.642812799781069089e-03
1.320264052810562194e-01	2.684562769036613616e-03
1.340268053610722265e-01	2.726346706585669466e-03
1.360272054410882059e-01	2.768164653754290327e-03
1.380276055211042130e-01	2.810016651936031451e-03
1.400280056011202201e-01	2.851902742590617379e-03
1.420284056811362272e-01	2.893822967245718303e-03
1.440288057611522343e-01	2.935777367495395751e-03
1.460292058411682414e-01	2.977765985001434856e-03
1.480296059211842485e-01	3.019788861493566401e-03
1.500300060012002279e-01	3.061846038768356593e-03
1.520304060812162350e-01	3.103937558690539333e-03
1.540308061612322421e-01	3.146063463193016219e-03
1.560312062412482492e-01	3.188223794276190404e-03
1.580316063212642563e-01	3.230418594009298872e-03
1.600320064012802634e-01	3.272647904529080165e-03
1.620324064812962706e-01	3.314911768041550744e-03
1.640328065613122499e-01	3.357210226820672716e-03
1.660332066413282570e-01	3.399543323209686108e-03
1.680336067213442641e-01	3.441911099620442727e-03
1.700340068013602712e-01	3.484313598533850254e-03
1.720344068813762783e-01	3.526750862500094286e-03
1.740348069613922855e-01	3.569222934138194248e-03
1.760352070414082926e-01	3.611729856137113615e-03
1.780356071214242719e-01	3.654271671255315823e-03
1.800360072014402790e-01	3.696848422320986316e-03
1.820364072814562861e-01	3.739460152231810497e-03
1.840368073614722932e-01	3.782106903955861910e-03
1.860372074414883004e-01	3.824788720531602237e-03
1.880376075215043075e-01	3.867505645066993125e-03
1.900380076015203146e-01	3.910257720741050491e-03
1.920384076815362939e-01	3.953044990803400438e-03
1.940388077615523010e-01	3.995867498574057208e-03
1.960392078415683081e-01	4.038725287443867273e-03
1.980396079215843153e-01	4.081618400874953423e-03
2.000400080016003224e-01	4.124546882400714765e-03
2.020404080816163295e-01	4.167510775625382635e-03
2.040408081616323366e-01	4.210510124224908779e-03
2.060412082416483437e-01	4.253544971946965347e-03
2.080416083216643230e-01	4.296615362610722855e-03
2.100420084016803302e-01	4.339721340107294267e-03
2.120424084816963373e-01	4.382862948399957048e-03
2.140428085617123444e-01	4.426040231523931112e-03
2.160432086417283515e-01	4.469253233586822915e-03
2.180436087217443586e-01	4.512501998769069544e-03
2.200440088017603657e-01	4.555786571323272582e-03
2.220444088817763451e-01	4.599106995574864243e-03
2.240448089617923522e-01	4.642463315922329414e-03
2.260452090418083593e-01	4.685855576837649750e-03
2.280456091218243664e-01	4.729283822864971398e-03
2.300460092018403735e-01	4.772748098622603408e-03
2.320464092818563806e-01	4.816248448802351589e-03
2.340468093618723877e-01	4.859784918169518519e-03
2.360472094418883671e-01	4.903357551562903538e-03
2.380476095219043742e-01	4.946966393896135017e-03
2.400480096019203813e-01	4.990611490155894003e-03
2.420484096819363884e-01	5.034292885404134665e-03
2.440488097619523955e-01	5.078010624776752024e-03
2.460492098419684026e-01	5.121764753484026045e-03
2.480496099219844097e-01	5.165555316811287767e-03
2.500500100020003891e-01	5.209382360118697264e-03
2.520504100820163962e-01	5.253245928841687729e-03
2.540508101620324033e-01	5.297146068490521387e-03
2.560512102420484104e-01	5.341082824650733585e-03
2.580516103220644175e-01	5.385056242984020969e-03
2.600520104020804246e-01	5.429066369226909217e-03
2.620524104820964317e-01	5.473113249192529395e-03
2.640528105621124388e-01	5.517196928769285691e-03
2.660532106421284460e-01	5.561317453922187681e-03
2.680536107221444531e-01	5.605474870692628286e-03
2.700540108021604602e-01	5.649669225197717637e-03
2.720544108821764118e-01	5.693900563632281475e-03
2.740548109621924189e-01	5.738168932266862754e-03
2.760552110422084260e-01	5.782474377449720038e-03
2.780556111222244331e-01	5.826816945605495235e-03
2.800560112022404402e-01	5.871196683236989955e-03
2.820564112822564473e-01	5.915613636923167107e-03
2.840568113622724544e-01	5.960067853322037479e-03
2.860572114422884615e-01	6.004559379167995203e-03
2.880576115223044686e-01	6.049088261274038203e-03
2.900580116023204758e-01	6.093654546531102056e-03
2.920584116823364829e-01	6.138258281908504088e-03
2.940588117623524900e-01	6.182899514453499279e-03
2.960592118423684971e-01	6.227578291291946400e-03
2.980596119223845042e-01	6.272294659629196190e-03
3.000600120024004558e-01	6.317048666748092955e-03
3.020604120824164629e-01	6.361840360011861151e-03
3.040608121624324700e-01	6.406669786862106974e-03
3.060612122424484771e-01	6.451536994819928594e-03
3.080616123224644842e-01	6.496442031485916146e-03
3.100620124024804913e-01	6.541384944541039914e-03
3.120624124824964984e-01	6.586365781744873971e-03
3.140628125625125056e-01	6.631384590938260715e-03
3.160632126425285127e-01	6.676441420041312469e-03
3.180636127225445198e-01	6.721536317054743748e-03
3.200640128025605269e-01	6.766669330060315346e-03
3.220644128825765340e-01	6.811840507219946161e-03
3.240648129625925411e-01	6.857049896776379327e-03
3.260652130426085482e-01	6.902297547053626303e-03
3.280656131226244998e-01	6.947583506456744828e-03
3.300660132026405069e-01	6.992907823472505058e-03
3.320664132826565140e-01	7.038270546668723426e-03
3.340668133626725211e-01	7.083671724695372873e-03
3.360672134426885282e-01	7.129111406283916708e-03
3.380676135227045354e-01	7.174589640247974742e-03
3.400680136027205425e-01	7.220106475483767383e-03
3.420684136827365496e-01	7.265661960969449495e-03
3.440688137627525567e-01	7.311256145765998582e-03
3.460692138427685638e-01	7.356889079016992739e-03
3.480696139227845709e-01	7.402560809949054743e-03
3.500700140028005780e-01	7.448271387871852056e-03
3.520704140828165851e-01	7.494020862178096820e-03
3.540708141628325922e-01	7.539809282344434038e-03
3.560712142428485438e-01	7.585636697930997485e-03
3.580716143228645509e-01	7.631503158581187662e-03
3.600720144028805580e-01	7.677408714023004066e-03
3.620724144828965652e-01	7.723353414068157008e-03
3.640728145629125723e-01	7.769337308613177839e-03
3.660732146429285794e-01	7.815360447638530772e-03
3.680736147229445865e-01	7.861422881209945146e-03
3.700740148029605936e-01	7.907524659477527251e-03
3.720744148829766007e-01	7.953665832676648506e-03
3.740748149629926078e-01	7.999846451127723412e-03
3.760752150430086149e-01	8.046066565236875689e-03
3.780756151230246220e-01	8.092326225495494185e-03
3.800760152030406291e-01	8.138625482480899009e-03
3.820764152830566363e-01	8.184964386856563578e-03
3.840768153630725879e-01	8.231342989371448482e-03
3.860772154430885950e-01	8.277761340861555794e-03
3.880776155231046021e-01	8.324219492248818852e-03
3.900780156031206092e-01	8.370717494542212478e-03
3.920784156831366163e-01	8.417255398837530933e-03
3.940788157631526234e-01	8.463833256317165876e-03
3.960792158431686305e-01	8.510451118251216585e-03
3.980796159231846376e-01	8.557109035997045865e-03
4.000800160032006447e-01	8.603807060999724143e-03
4.020804160832166518e-01	8.650545244791807420e-03
4.040808161632326589e-01	8.697323638994225448e-03
4.060812162432486661e-01	8.744142295315837643e-03
4.080816163232646732e-01	8.791001265553433086e-03
4.100820164032806803e-01	8.837900601593284833e-03
4.120824164832966874e-01	8.884840355409817647e-03
4.140828165633126390e-01	8.931820579066052090e-03
4.160832166433286461e-01	8.978841324714492700e-03
4.180836167233446532e-01	9.025902644597350033e-03
4.200840168033606603e-01	9.073004591045430445e-03
4.220844168833766674e-01	9.120147216479912444e-03
4.240848169633926745e-01	9.167330573411236472e-03
4.260852170434086816e-01	9.214554714440659211e-03
4.280856171234246887e-01	9.261819692258921322e-03
4.300860172034406959e-01	9.309125559647579706e-03
4.320864172834567030e-01	9.356472369478785467e-03
4.340868173634727101e-01	9.403860174715727993e-03
4.360872174434887172e-01	9.451289028412190873e-03
4.380876175235047243e-01	9.498758983713218029e-03
4.400880176035207314e-01	9.546270093855779848e-03
4.420884176835366830e-01	9.593822412167885005e-03
4.440888177635526901e-01	9.641415992069468643e-03
4.460892178435686972e-01	9.689050887072836460e-03
4.480896179235847043e-01	9.736727150781776530e-03
4.500900180036007114e-01	9.784444836893335662e-03
4.520904180836167185e-01	9.832203999196265087e-03
4.540908181636327257e-01	9.880004691573018860e-03
4.560912182436487328e-01	9.927846967998199545e-03
4.580916183236647399e-01	9.975730882540112532e-03
4.600920184036807470e-01	1.002365648936032194e-02
4.620924184836967541e-01	1.007162384271409472e-02
4.640928185637127612e-01	1.011963299695017859e-02
4.660932186437287683e-01	1.016768400651169024e-02
4.680936187237447754e-01	1.021577692593544917e-02
4.700940188037607270e-01	1.026391180985330998e-02
4.720944188837767341e-01	1.031208871299149621e-02
4.740948189637927412e-01	1.036030769017037834e-02
4.760952190438087483e-01	1.040856879630669418e-02
4.780956191238247555e-01	1.045687208641088439e-02
4.800960192038407626e-01	1.050521761558997902e-02
4.820964192838567697e-01	1.055360543904626525e-02
4.840968193638727768e-01	1.060203561207750944e-02
4.860972194438887839e-01	1.065050819007784533e-02
4.880976195239047910e-01	1.069902322853799603e-02
4.900980196039207981e-01	1.074758078304438591e-02
4.920984196839368052e-01	1.079618090928047280e-02
4.940988197639528123e-01	1.084482366302697010e-02
4.960992198439688194e-01	1.089350910016095852e-02
4.980996199239847710e-01	1.094223727665744050e-02
5.001000200040007782e-01	1.099100824858867398e-02
5.021004200840167853e-01	1.103982207212439448e-02
5.041008201640327924e-01	1.108867880353248125e-02
5.061012202440487995e-01	1.113757849917940135e-02
5.081016203240648066e-01	1.118652121552909939e-02
5.101020204040808137e-01	1.123550700914477396e-02
5.121024204840968208e-01	1.128453593668821142e-02
5.141028205641128279e-01	1.133360805492000800e-02
5.161032206441288350e-01	1.138272342070023591e-02
5.181036207241448421e-01	1.143188209098844332e-02
5.201040208041608492e-01	1.148108412284343238e-02
5.221044208841768564e-01	1.153032957342414733e-02
5.241048209641928635e-01	1.157961849998989656e-02
5.261052210442088706e-01	1.162895095989968652e-02
5.281056211242248777e-01	1.167832701061333189e-02
5.301060212042408848e-01	1.172774670969145561e-02
5.321064212842568919e-01	1.177721011479571089e-02
5.341068213642728990e-01	1.182671728368878128e-02
5.361072214442889061e-01	1.187626827423460263e-02
5.381076215243049132e-01	1.192586314439902928e-02
5.401080216043209203e-01	1.197550195224938996e-02
5.421084216843368164e-01	1.202518475595582004e-02
5.441088217643528235e-01	1.207491161378970723e-02
5.461092218443688306e-01	1.212468258412591204e-02
5.481096219243848378e-01	1.217449772544143549e-02
5.501100220044008449e-01	1.222435709631630729e-02
5.521104220844168520e-01	1.227426075543402995e-02
5.541108221644328591e-01	1.232420876158135670e-02
5.561112222444488662e-01	1.237420117364851357e-02
5.581116223244648733e-01	1.242423805063008757e-02
5.601120224044808804e-01	1.247431945162413847e-02
5.621124224844968875e-01	1.252444543583330905e-02
5.641128225645128946e-01	1.257461606256526920e-02
5.661132226445289017e-01	1.262483139123160569e-02
5.681136227245449088e-01	1.267509148134982055e-02
5.701140228045609160e-01	1.272539639254177679e-02
5.721144228845769231e-01	1.277574618453547473e-02
5.741148229645929302e-01	1.282614091716438587e-02
5.761152230446089373e-01	1.287658065036789701e-02
5.781156231246249444e-01	1.292706544419175430e-02
5.801160232046409515e-01	1.297759535878784121e-02
5.821164232846569586e-01	1.302817045441506671e-02
5.841168233646729657e-01	1.307879079143869916e-02
5.861172234446889728e-01	1.312945643033169851e-02
5.881176235247049799e-01	1.318016743167382820e-02
5.901180236047209871e-01	1.323092385615298738e-02
5.921184236847369942e-01	1.328172576456454479e-02
5.941188237647530013e-01	1.333257321781200488e-02
5.961192238447690084e-01	1.338346627690722990e-02
5.981196239247849045e-01	1.343440500297066187e-02
6.001200240048009116e-01	1.348538945723154470e-02
6.021204240848169187e-01	1.353641970102770209e-02
6.041208241648329258e-01	1.358749579580709188e-02
6.061212242448489329e-01	1.363861780312669580e-02
6.081216243248649400e-01	1.368978578465296359e-02
6.101220244048809471e-01	1.374099980216292316e-02
6.121224244848969542e-01	1.379225991754329250e-02
6.141228245649129613e-01	1.384356619279181189e-02
6.161232246449289685e-01	1.389491869001679980e-02
6.181236247249449756e-01	1.394631747143715295e-02
6.201240248049609827e-01	1.399776259938345646e-02
6.221244248849769898e-01	1.404925413629776187e-02
6.241248249649929969e-01	1.410079214473358711e-02
6.261252250450090040e-01	1.415237668735680465e-02
6.281256251250250111e-01	1.420400782694475339e-02
6.301260252050410182e-01	1.425568562638801495e-02
6.321264252850570253e-01	1.430741014868996963e-02
6.341268253650730324e-01	1.435918145696590820e-02
6.361272254450890395e-01	1.441099961444569644e-02
6.381276255251050467e-01	1.446286468447199880e-02
6.401280256051210538e-01	1.451477673050094452e-02
6.421284256851370609e-01	1.456673581610301582e-02
6.441288257651530680e-01	1.461874200496326992e-02
6.461292258451690751e-01	1.467079536088067293e-02
6.481296259251850822e-01	1.472289594776921007e-02
6.501300260052010893e-01	1.477504382965766361e-02
6.521304260852170964e-01	1.482723907069050107e-02
6.541308261652331035e-01	1.487948173512743111e-02
6.561312262452489996e-01	1.493177188734406968e-02
6.581316263252650067e-01	1.498410959183171798e-02
6.601320264052810138e-01	1.503649491319869469e-02
6.621324264852970209e-01	1.508892791616900375e-02
6.641328265653130281e-01	1.514140866558433274e-02
6.661332266453290352e-01	1.519393722640294264e-02
6.681336267253450423e-01	1.524651366370055605e-02
6.701340268053610494e-01	1.529913804267057920e-02
6.721344268853770565e-01	1.535181042862410195e-02
6.741348269653930636e-01	1.540453088699078599e-02
6.761352270454090707e-01	1.545729948331842074e-02
6.781356271254250778e-01	1.551011628327336744e-02
6.801360272054410849e-01	1.556298135264122529e-02
6.821364272854570920e-01	1.561589475732660937e-02
6.841368273654730991e-01	1.566885656335359478e-02
6.861372274454891063e-01	1.572186683686616071e-02
6.881376275255051134e-01	1.577492564412841247e-02
6.901380276055211205e-01	1.582803305152435946e-02
6.921384276855371276e-01	1.588118912555902540e-02
6.941388277655531347e-01	1.593439393285778216e-02
6.961392278455691418e-01	1.598764754016768208e-02
6.981396279255851489e-01	1.604095001435679180e-02
7.001400280056011560e-01	1.609430142241508044e-02
7.021404280856171631e-01	1.614770183145397553e-02
7.041408281656331702e-01	1.620115130870769526e-02
7.061412282456491774e-01	1.625464992153280441e-02
7.081416283256651845e-01	1.630819773740865841e-02
7.101420284056811916e-01	1.636179482393718132e-02
7.121424284856970877e-01	1.641544124884419809e-02
7.141428285657130948e-01	1.646913707997899046e-02
7.161432286457291019e-01	1.652288238531474107e-02
7.181436287257451090e-01	1.657667723294875550e-02
7.201440288057611161e-01	1.663052169110268430e-02
7.221444288857771232e-01	1.668441582812318913e-02
7.241448289657931303e-01	1.673835971248149868e-02
7.261452290458091374e-01	1.679235341277496296e-02
7.281456291258251445e-01	1.684639699772549903e-02
7.301460292058411516e-01	1.690049053618158936e-02
7.321464292858571588e-01	1.695463409711783775e-02
7.341468293658731659e-01	1.700882774963496935e-02
7.361472294458891730e-01	1.706307156296071881e-02
7.381476295259051801e-01	1.711736560644983030e-02
7.401480296059211872e-01	1.717170994958450159e-02
7.421484296859371943e-01	1.722610466197393997e-02
7.441488297659532014e-01	1.728054981335591656e-02
7.461492298459692085e-01	1.733504547359610015e-02
7.481496299259852156e-01	1.738959171268872339e-02
7.501500300060012227e-01	1.744418860075658273e-02
7.521504300860172298e-01	1.749883620805214868e-02
7.541508301660332370e-01	1.755353460495689966e-02
7.561512302460492441e-01	1.760828386198132200e-02
7.581516303260652512e-01	1.766308404976713042e-02
7.601520304060812583e-01	1.771793523908549162e-02
7.621524304860972654e-01	1.777283750083835656e-02
7.641528305661132725e-01	1.782779090605846051e-02
7.661532306461292796e-01	1.788279552590954502e-02
7.681536307261451757e-01	1.793785143168746821e-02
7.701540308061611828e-01	1.799295869481909449e-02
7.721544308861771899e-01	1.804811738686362688e-02
7.741548309661931970e-01	1.810332757951305105e-02
7.761552310462092041e-01	1.815858934459124718e-02
7.781556311262252112e-01	1.821390275405598835e-02
7.801560312062412184e-01	1.826926787999760826e-02
7.821564312862572255e-01	1.832468479464011146e-02
7.841568313662732326e-01	1.838015357034183950e-02
7.861572314462892397e-01	1.843567427959524885e-02
7.881576315263052468e-01	1.849124699502691094e-02
7.901580316063212539e-01	1.854687178939862235e-02
7.921584316863372610e-01	1.860254873560718281e-02
7.941588317663532681e-01	1.865827790668506125e-02
7.961592318463692752e-01	1.871405937580017387e-02
7.981596319263852823e-01	1.876989321625655016e-02
8.001600320064012895e-01	1.882577950149499912e-02
8.021604320864172966e-01	1.888171830509266513e-02
8.041608321664333037e-01	1.893770970076391613e-02
8.061612322464493108e-01	1.899375376236034363e-02
8.081616323264653179e-01	1.904985056387142883e-02
8.101620324064813250e-01	1.910600017942454265e-02
8.121624324864973321e-01	1.916220268328516774e-02
8.141628325665133392e-01	1.921845814985756462e-02
8.161632326465293463e-01	1.927476665368521580e-02
8.181636327265453534e-01	1.933112826945060370e-02
8.201640328065613605e-01	1.938754307197565474e-02
8.221644328865773677e-01	1.944401113622240551e-02
8.241648329665933748e-01	1.950053253729344682e-02
8.261652330466092709e-01	1.955710735043147963e-02
8.281656331266252780e-01	1.961373565102042527e-02
8.301660332066412851e-01	1.967041751458498133e-02
8.321664332866572922e-01	1.972715301679217603e-02
8.341668333666732993e-01	1.978394223345003589e-02
8.361672334466893064e-01	1.984078524050958414e-02
8.381676335267053135e-01	1.989768211406417464e-02
8.401680336067213206e-01	1.995463293034971386e-02
8.421684336867373277e-01	2.001163776574554909e-02
8.441688337667533348e-01	2.006869669677491252e-02
8.461692338467693419e-01	2.012580980010447718e-02
8.481696339267853491e-01	2.018297715254524505e-02
8.501700340068013562e-01	2.024019883105299122e-02
8.521704340868173633e-01	2.029747491272804183e-02
8.541708341668333704e-01	2.035480547481660629e-02
8.561712342468493775e-01	2.041219059470966712e-02
8.581716343268653846e-01	2.046963034994475628e-02
8.601720344068813917e-01	2.052712481820528900e-02
8.621724344868973988e-01	2.058467407732167409e-02
8.641728345669134059e-01	2.064227820527109181e-02
8.661732346469294130e-01	2.069993728017771595e-02
8.681736347269454201e-01	2.075765138031382406e-02
8.701740348069614273e-01	2.081542058409957541e-02
8.721744348869774344e-01	2.087324497010345503e-02
8.741748349669934415e-01	2.093112461704249583e-02
8.761752350470094486e-01	2.098905960378294466e-02
8.781756351270254557e-01	2.104705000934048442e-02
8.801760352070414628e-01	2.110509591288045605e-02
8.821764352870573589e-01	2.116319739371808062e-02
8.841768353670733660e-01	2.122135453131956950e-02
8.861772354470893731e-01	2.127956740530168034e-02
8.881776355271053802e-01	2.133783609543193904e-02
8.901780356071213873e-01	2.139616068162997209e-02
8.921784356871373944e-01	2.145454124396706241e-02
8.941788357671534015e-01	2.151297786266681555e-02
8.961792358471694087e-01	2.157147061810538169e-02
8.981796359271854158e-01	2.163001959081167769e-02
9.001800360072014229e-01	2.168862486146827528e-02
9.021804360872174300e-01	2.174728651091140108e-02
9.041808361672334371e-01	2.180600462013093654e-02
9.061812362472494442e-01	2.186477927027152823e-02
9.081816363272654513e-01	2.192361054263280984e-02
9.101820364072814584e-01	2.198249851866895810e-02
9.121824364872974655e-01	2.204144327999024711e-02
9.141828365673134726e-01	2.210044490836260422e-02
9.161832366473294798e-01	2.215950348570827622e-02
9.181836367273454869e-01	2.221861909410582925e-02
9.201840368073614940e-01	2.227779181579125911e-02
9.221844368873775011e-01	2.233702173315776918e-02
9.241848369673935082e-01	2.239630892875643653e-02
9.261852370474095153e-01	2.245565348529621197e-02
9.281856371274255224e-01	2.251505548564458614e-02
9.301860372074415295e-01	2.257451501282803363e-02
9.321864372874575366e-01	2.263403215003267910e-02
9.341868373674735437e-01	2.269360698060340908e-02
9.361872374474895508e-01	2.275323958804609248e-02
9.381876375275055580e-01	2.281293005602602619e-02
9.401880376075214540e-01	2.287267846837015561e-02
9.421884376875374612e-01	2.293248490906618642e-02
9.441888377675534683e-01	2.299234946226347276e-02
9.461892378475694754e-01	2.305227221227323930e-02
9.481896379275854825e-01	2.311225324356924737e-02
9.501900380076014896e-01	2.317229264078735085e-02
9.521904380876174967e-01	2.323239048872749457e-02
9.541908381676335038e-01	2.329254687235260413e-02
9.561912382476495109e-01	2.335276187678925197e-02
9.581916383276655180e-01	2.341303558732854562e-02
9.601920384076815251e-01	2.347336808942634967e-02
9.621924384876975322e-01	2.353375946870395197e-02
9.641928385677135394e-01	2.359420981094717540e-02
9.661932386477295465e-01	2.365471920210837631e-02
9.681936387277455536e-01	2.371528772830622245e-02
9.701940388077615607e-01	2.377591547582591502e-02
9.721944388877775678e-01	2.383660253111941074e-02
9.741948389677935749e-01	2.389734898080675407e-02
9.761952390478095820e-01	2.395815491167541111e-02
9.781956391278255891e-01	2.401902041068137983e-02
9.801960392078415962e-01	2.407994556494896798e-02
9.821964392878576033e-01	2.414093046177212543e-02
9.841968393678736104e-01	2.420197518861399999e-02
9.861972394478896176e-01	2.426307983310760363e-02
9.881976395279056247e-01	2.432424448305625653e-02
9.901980396079216318e-01	2.438546922643425319e-02
9.921984396879376389e-01	2.444675415138686247e-02
9.941988397679536460e-01	2.450809934623121578e-02
9.961992398479695421e-01	2.456950489945564087e-02
9.981996399279855492e-01	2.463097089972166032e-02
1.000200040008001556e+00	2.469249743586354739e-02
1.002200440088017563e+00	2.475408459688810403e-02
1.004200840168033571e+00	2.481573247197665921e-02
1.006201240248049578e+00	2.487744115048418081e-02
1.008201640328065585e+00	2.493921072193994171e-02
1.010202040408081592e+00	2.500104127604885207e-02
1.012202440488097599e+00	2.506293290269012708e-02
1.014202840568113606e+00	2.512488569191972942e-02
1.016203240648129613e+00	2.518689973396925907e-02
1.018203640728145620e+00	2.524897511924684146e-02
1.020204040808161627e+00	2.531111193833845974e-02
1.022204440888177635e+00	2.537331028200662253e-02
1.024204840968193642e+00	2.543557024119258436e-02
1.026205241048209649e+00	2.549789190701501340e-02
1.028205641128225656e+00	2.556027537077221190e-02
1.030206041208241663e+00	2.562272072394145006e-02
1.032206441288257670e+00	2.568522805817941013e-02
1.034206841368273677e+00	2.574779746532329661e-02
1.036207241448289684e+00	2.581042903739061423e-02
1.038207641528305691e+00	2.587312286657983407e-02
1.040208041608321698e+00	2.593587904527083765e-02
1.042208441688337706e+00	2.599869766602558308e-02
1.044208841768353713e+00	2.606157882158810501e-02
1.046209241848369720e+00	2.612452260488518085e-02
1.048209641928385727e+00	2.618752910902744091e-02
1.050210042008401734e+00	2.625059842730803616e-02
1.052210442088417741e+00	2.631373065320530280e-02
1.054210842168433748e+00	2.637692588038142993e-02
1.056211242248449755e+00	2.644018420268401393e-02
1.058211642328465762e+00	2.650350571414605838e-02
1.060212042408481770e+00	2.656689050898619620e-02
1.062212442488497777e+00	2.663033868161002182e-02
1.064212842568513784e+00	2.669385032660920309e-02
1.066213242648529791e+00	2.675742553876347962e-02
1.068213642728545798e+00	2.682106441303999667e-02
1.070214042808561805e+00	2.688476704459397126e-02
1.072214442888577812e+00	2.694853352876935837e-02
1.074214842968593819e+00	2.701236396109996107e-02
1.076215243048609826e+00	2.707625843730809834e-02
1.078215643128625834e+00	2.714021705330682543e-02
1.080216043208641841e+00	2.720423990519993396e-02
1.082216443288657626e+00	2.726832708928150772e-02
1.084216843368673633e+00	2.733247870203814323e-02
1.086217243448689640e+00	2.739669484014739531e-02
1.088217643528705647e+00	2.746097560047977559e-02
1.090218043608721654e+00	2.752532108009897449e-02
1.092218443688737661e+00	2.758973137626141714e-02
1.094218843768753668e+00	2.765420658641826179e-02
1.096219243848769676e+00	2.771874680821428960e-02
1.098219643928785683e+00	2.778335213948923688e-02
1.100220044008801690e+00	2.784802267827868327e-02
1.102220444088817697e+00	2.791275852281338565e-02
1.104220844168833704e+00	2.797755977152083240e-02
1.106221244248849711e+00	2.804242652302524341e-02
1.108221644328865718e+00	2.810735887614801420e-02
1.110222044408881725e+00	2.817235692990838203e-02
1.112222444488897732e+00	2.823742078352342588e-02
1.114222844568913739e+00	2.830255053640984286e-02
1.116223244648929747e+00	2.836774628818305999e-02
1.118223644728945754e+00	2.843300813865790033e-02
1.120224044808961761e+00	2.849833618785013734e-02
1.122224444888977768e+00	2.856373053597582867e-02
1.124224844968993775e+00	2.862919128345264852e-02
1.126225245049009782e+00	2.869471853089944346e-02
1.128225645129025789e+00	2.876031237913800886e-02
1.130226045209041796e+00	2.882597292919220067e-02
1.132226445289057803e+00	2.889170028228993381e-02
1.134226845369073811e+00	2.895749453986207200e-02
1.136227245449089818e+00	2.902335580354420408e-02
1.138227645529105825e+00	2.908928417517686604e-02
1.140228045609121832e+00	2.915527975680576311e-02
1.142228445689137839e+00	2.922134265068176973e-02
1.144228845769153846e+00	2.928747295926337202e-02
1.146229245849169853e+00	2.935367078521489148e-02
1.148229645929185860e+00	2.941993623140826131e-02
1.150230046009201867e+00	2.948626940092369253e-02
1.152230446089217875e+00	2.955267039704922993e-02
1.154230846169233882e+00	2.961913932328252841e-02
1.156231246249249889e+00	2.968567628332996478e-02
1.158231646329265896e+00	2.975228138110841414e-02
1.160232046409281903e+00	2.981895472074547193e-02
1.162232446489297910e+00	2.988569640657900983e-02
1.164232846569313917e+00	2.995250654315917416e-02
1.166233246649329924e+00	3.001938523524794178e-02
1.168233646729345931e+00	3.008633258782023034e-02
1.170234046809361939e+00	3.015334870606345419e-02
1.172234446889377946e+00	3.022043369537974478e-02
1.174234846969393953e+00	3.028758766138461844e-02
1.176235247049409960e+00	3.035481070990897479e-02
1.178235647129425967e+00	3.042210294699887463e-02
1.180236047209441974e+00	3.048946447891620615e-02
1.182236447289457981e+00	3.055689541213912896e-02
1.184236847369473988e+00	3.062439585336362846e-02
1.186237247449489995e+00	3.069196590950196146e-02
1.188237647529506003e+00	3.075960568768576486e-02
1.190238047609522010e+00	3.082731529526427927e-02
1.192238447689538017e+00	3.089509483980656945e-02
1.194238847769554024e+00	3.096294442910108025e-02
1.196239247849569809e+00	3.103086417115719087e-02
1.198239647929585816e+00	3.109885417420432674e-02
1.200240048009601823e+00	3.116691454669395789e-02
1.202240448089617830e+00	3.123504539729937690e-02
1.204240848169633837e+00	3.130324683491636506e-02
1.206241248249649844e+00	3.137151896866408052e-02
1.208241648329665852e+00	3.143986190788483626e-02
1.210242048409681859e+00	3.150827576214587644e-02
1.212242448489697866e+00	3.157676064123871029e-02
1.214242848569713873e+00	3.164531665518088843e-02
1.216243248649729880e+00	3.171394391421533676e-02
1.218243648729745887e+00	3.178264252881213281e-02
1.220244048809761894e+00	3.185141260966806165e-02
1.222244448889777901e+00	3.192025426770750407e-02
1.224244848969793908e+00	3.198916761408376885e-02
1.226245249049809916e+00	3.205815276017864868e-02
1.228245649129825923e+00	3.212720981760353034e-02
1.230246049209841930e+00	3.219633889819961681e-02
1.232246449289857937e+00	3.226554011403903743e-02
1.234246849369873944e+00	3.233481357742529205e-02
1.236247249449889951e+00	3.240415940089325098e-02
1.238247649529905958e+00	3.247357769721093135e-02
1.240248049609921965e+00	3.254306857937838693e-02
1.242248449689937972e+00	3.261263216063037262e-02
1.244248849769953980e+00	3.268226855443523426e-02
1.246249249849969987e+00	3.275197787449624087e-02
1.248249649929985994e+00	3.282176023475247284e-02
1.250250050010002001e+00	3.289161574937815580e-02
1.252250450090018008e+00	3.296154453278532515e-02
1.254250850170034015e+00	3.303154669962249379e-02
1.256251250250050022e+00	3.310162236477620645e-02
1.258251650330066029e+00	3.317177164337170581e-02
1.260252050410082036e+00	3.324199465077293247e-02
1.262252450490098044e+00	3.331229150258430138e-02
1.264252850570114051e+00	3.338266231464959155e-02
1.266253250650130058e+00	3.345310720305438856e-02
1.268253650730146065e+00	3.352362628412519641e-02
1.270254050810162072e+00	3.359421967443121382e-02
1.272254450890178079e+00	3.366488749078433429e-02
1.274254850970194086e+00	3.373562985023981220e-02
1.276255251050210093e+00	3.380644687009692895e-02
1.278255651130226100e+00	3.387733866790010318e-02
1.280256051210242108e+00	3.394830536143866873e-02
1.282256451290258115e+00	3.401934706874798486e-02
1.284256851370274122e+00	3.409046390811054650e-02
1.286257251450290129e+00	3.416165599805554010e-02
1.288257651530306136e+00	3.423292345736017595e-02
1.290258051610322143e+00	3.430426640505057634e-02
1.292258451690338150e+00	3.437568496040177557e-02
1.294258851770354157e+00	3.444717924293860811e-02
1.296259251850370164e+00	3.451874937243681885e-02
1.298259651930386172e+00	3.459039546892306305e-02
1.300260052010402179e+00	3.466211765267535050e-02
1.302260452090418186e+00	3.473391604422526591e-02
1.304260852170434193e+00	3.480579076435619257e-02
1.306261252250450200e+00	3.487774193410642098e-02
1.308261652330466207e+00	3.494976967476803864e-02
1.310262052410481992e+00	3.502187410788870636e-02
1.312262452490497999e+00	3.509405535527143627e-02
1.314262852570514006e+00	3.516631353897614609e-02
1.316263252650530013e+00	3.523864878131921508e-02
1.318263652730546021e+00	3.531106120487570443e-02
1.320264052810562028e+00	3.538355093247824712e-02
1.322264452890578035e+00	3.545611808721926828e-02
1.324264852970594042e+00	3.552876279245098523e-02
1.326265253050610049e+00	3.560148517178562955e-02
1.328265653130626056e+00	3.567428534909722337e-02
1.330266053210642063e+00	3.574716344852135741e-02
1.332266453290658070e+00	3.582011959445630112e-02
1.334266853370674077e+00	3.589315391156322477e-02
1.336267253450690085e+00	3.596626652476775376e-02
1.338267653530706092e+00	3.603945755926019068e-02
1.340268053610722099e+00	3.611272714049551524e-02
1.342268453690738106e+00	3.618607539419560482e-02
1.344268853770754113e+00	3.625950244634834618e-02
1.346269253850770120e+00	3.633300842320941193e-02
1.348269653930786127e+00	3.640659345130270452e-02
1.350270054010802134e+00	3.648025765742102244e-02
1.352270454090818141e+00	3.655400116862628224e-02
1.354270854170834149e+00	3.662782411225129486e-02
1.356271254250850156e+00	3.670172661589932162e-02
1.358271654330866163e+00	3.677570880744585047e-02
1.360272054410882170e+00	3.684977081503815199e-02
1.362272454490898177e+00	3.692391276709727777e-02
1.364272854570914184e+00	3.699813479231783830e-02
1.366273254650930191e+00	3.707243701966933536e-02
1.368273654730946198e+00	3.714681957839593984e-02
1.370274054810962205e+00	3.722128259801871231e-02
1.372274454890978213e+00	3.729582620833493678e-02
1.374274854970994220e+00	3.737045053941967510e-02
1.376275255051010227e+00	3.744515572162598893e-02
1.378275655131026234e+00	3.751994188558627208e-02
1.380276055211042241e+00	3.759480916221269453e-02
1.382276455291058248e+00	3.766975768269742453e-02
1.384276855371074255e+00	3.774478757851440491e-02
1.386277255451090262e+00	3.781989898141913109e-02
1.388277655531106269e+00	3.789509202345020533e-02
1.390278055611122277e+00	3.797036683692978087e-02
1.392278455691138284e+00	3.804572355446356191e-02
1.394278855771154291e+00	3.812116230894302404e-02
1.396279255851170298e+00	3.819668323354519224e-02
1.398279655931186305e+00	3.827228646173352899e-02
1.400280056011202312e+00	3.834797212725860049e-02
1.402280456091218319e+00	3.842374036415940886e-02
1.404280856171234326e+00	3.849959130676339214e-02
1.406281256251250333e+00	3.857552508968842275e-02
1.408281656331266340e+00	3.865154184784147517e-02
1.410282056411282348e+00	3.872764171642195663e-02
1.412282456491298355e+00	3.880382483092015278e-02
1.414282856571314362e+00	3.888009132711989224e-02
1.416283256651330369e+00	3.895644134109810253e-02
1.418283656731346376e+00	3.903287500922614228e-02
1.420284056811362383e+00	3.910939246817024539e-02
1.422284456891378390e+00	3.918599385489263121e-02
1.424284856971394175e+00	3.926267930665261474e-02
1.426285257051410182e+00	3.933944896100616262e-02
1.428285657131426190e+00	3.941630295580833554e-02
1.430286057211442197e+00	3.949324142921284420e-02
1.432286457291458204e+00	3.957026451967315950e-02
1.434286857371474211e+00	3.964737236594406689e-02
1.436287257451490218e+00	3.972456510708100019e-02
1.438287657531506225e+00	3.980184288244226209e-02
1.440288057611522232e+00	3.987920583168946820e-02
1.442288457691538239e+00	3.995665409478754704e-02
1.444288857771554246e+00	4.003418781200673848e-02
1.446289257851570254e+00	4.011180712392259373e-02
1.448289657931586261e+00	4.018951217141730758e-02
1.450290058011602268e+00	4.026730309568016253e-02
1.452290458091618275e+00	4.034518003820863896e-02
1.454290858171634282e+00	4.042314314080908133e-02
1.456291258251650289e+00	4.050119254559758630e-02
1.458291658331666296e+00	4.057932839500089095e-02
1.460292058411682303e+00	4.065755083175726092e-02
1.462292458491698310e+00	4.073585999891715659e-02
1.464292858571714318e+00	4.081425603984389916e-02
1.466293258651730325e+00	4.089273909821544706e-02
1.468293658731746332e+00	4.097130931802395182e-02
1.470294058811762339e+00	4.104996684357775649e-02
1.472294458891778346e+00	4.112871181950139565e-02
1.474294858971794353e+00	4.120754439073714970e-02
1.476295259051810360e+00	4.128646470254548895e-02
1.478295659131826367e+00	4.136547290050573977e-02
1.480296059211842374e+00	4.144456913051786096e-02
1.482296459291858381e+00	4.152375353880199960e-02
1.484296859371874389e+00	4.160302627190048952e-02
1.486297259451890396e+00	4.168238747667851740e-02
1.488297659531906403e+00	4.176183730032434482e-02
1.490298059611922410e+00	4.184137589035086258e-02
1.492298459691938417e+00	4.192100339459670089e-02
1.494298859771954424e+00	4.200071996122556328e-02
1.496299259851970431e+00	4.208052573872977931e-02
1.498299659931986438e+00	4.216042087592830612e-02
1.500300060012002445e+00	4.224040552196961507e-02
1.502300460092018453e+00	4.232047982633213579e-02
1.504300860172034460e+00	4.240064393882447824e-02
1.506301260252050467e+00	4.248089800958765316e-02
1.508301660332066474e+00	4.256124218909418389e-02
1.510302060412082481e+00	4.264167662815077087e-02
1.512302460492098488e+00	4.272220147789829170e-02
1.514302860572114495e+00	4.280281688981291133e-02
1.516303260652130502e+00	4.288352301570674818e-02
1.518303660732146509e+00	4.296432000772920645e-02
1.520304060812162517e+00	4.304520801836808630e-02
1.522304460892178524e+00	4.312618720044958387e-02
1.524304860972194531e+00	4.320725770714006764e-02
1.526305261052210538e+00	4.328841969194696659e-02
1.528305661132226545e+00	4.336967330871943638e-02
1.530306061212242552e+00	4.345101871164880336e-02
1.532306461292258559e+00	4.353245605527122919e-02
1.534306861372274566e+00	4.361398549446637851e-02
1.536307261452290351e+00	4.369560718446008352e-02
1.538307661532306359e+00	4.377732128082478802e-02
1.540308061612322366e+00	4.385912793948043564e-02
1.542308461692338373e+00	4.394102731669491391e-02
1.544308861772354380e+00	4.402301956908649672e-02
1.546309261852370387e+00	4.410510485362295618e-02
1.548309661932386394e+00	4.418728332762400512e-02
1.550310062012402401e+00	4.426955514876174114e-02
1.552310462092418408e+00	4.435192047506109070e-02
1.554310862172434415e+00	4.443437946490225166e-02
1.556311262252450422e+00	4.451693227701958300e-02
1.558311662332466430e+00	4.459957907050493553e-02
1.560312062412482437e+00	4.468232000480631960e-02
1.562312462492498444e+00	4.476515523973101374e-02
1.564312862572514451e+00	4.484808493544489849e-02
1.566313262652530458e+00	4.493110925247467691e-02
1.568313662732546465e+00	4.501422835170787451e-02
1.570314062812562472e+00	4.509744239439483771e-02
1.572314462892578479e+00	4.518075154214873379e-02
1.574314862972594486e+00	4.526415595694732730e-02
1.576315263052610494e+00	4.534765580113409023e-02
1.578315663132626501e+00	4.543125123741797999e-02
1.580316063212642508e+00	4.551494242887654806e-02
1.582316463292658515e+00	4.559872953895460768e-02
1.584316863372674522e+00	4.568261273146756452e-02
1.586317263452690529e+00	4.576659217060030649e-02
1.588317663532706536e+00	4.585066802090986826e-02
1.590318063612722543e+00	4.593484044732587535e-02
1.592318463692738550e+00	4.601910961515143228e-02
1.594318863772754558e+00	4.610347569006445489e-02
1.596319263852770565e+00	4.618793883811855849e-02
1.598319663932786572e+00	4.627249922574394603e-02
1.600320064012802579e+00	4.635715701974940650e-02
1.602320464092818586e+00	4.644191238732142679e-02
1.604320864172834593e+00	4.652676549602796641e-02
1.606321264252850600e+00	4.661171651381690317e-02
1.608321664332866607e+00	4.669676560901869777e-02
1.610322064412882614e+00	4.678191295034728192e-02
1.612322464492898622e+00	4.686715870690050245e-02
1.614322864572914629e+00	4.695250304816167564e-02
1.616323264652930636e+00	4.703794614400091945e-02
1.618323664732946643e+00	4.712348816467537560e-02
1.620324064812962650e+00	4.720912928083143001e-02
1.622324464892978657e+00	4.729486966350493482e-02
1.624324864972994664e+00	4.738070948412254069e-02
1.626325265053010671e+00	4.746664891450347312e-02
1.628325665133026678e+00	4.755268812685931046e-02
1.630326065213042686e+00	4.763882729379642633e-02
1.632326465293058693e+00	4.772506658831621174e-02
1.634326865373074700e+00	4.781140618381640728e-02
1.636327265453090707e+00	4.789784625409287955e-02
1.638327665533106714e+00	4.798438697333984315e-02
1.640328065613122721e+00	4.807102851615141503e-02
1.642328465693138728e+00	4.815777105752250264e-02
1.644328865773154735e+00	4.824461477285080235e-02
1.646329265853170742e+00	4.833155983793679944e-02
1.648329665933186750e+00	4.841860642898510037e-02
1.650330066013202535e+00	4.850575472260687526e-02
1.652330466093218542e+00	4.859300489581919180e-02
1.654330866173234549e+00	4.868035712604745768e-02
1.656331266253250556e+00	4.876781159112586472e-02
1.658331666333266563e+00	4.885536846929938726e-02
1.660332066413282570e+00	4.894302793922356010e-02
1.662332466493298577e+00	4.903079017996758715e-02
1.664332866573314584e+00	4.911865537101367529e-02
1.666333266653330591e+00	4.920662369225903277e-02
1.668333666733346599e+00	4.929469532401764553e-02
1.670334066813362606e+00	4.938287044702027728e-02
1.672334466893378613e+00	4.947114924241646783e-02
1.674334866973394620e+00	4.955953189177542129e-02
1.676335267053410627e+00	4.964801857708756039e-02
1.678335667133426634e+00	4.973660948076519261e-02
1.680336067213442641e+00	4.982530478564406451e-02
1.682336467293458648e+00	4.991410467498469394e-02
1.684336867373474655e+00	5.000300933247348034e-02
1.686337267453490663e+00	5.009201894222359286e-02
1.688337667533506670e+00	5.018113368877652469e-02
1.690338067613522677e+00	5.027035375710386944e-02
1.692338467693538684e+00	5.035967933260709906e-02
1.694338867773554691e+00	5.044911060112067247e-02
1.696339267853570698e+00	5.053864774891136946e-02
1.698339667933586705e+00	5.062829096268117723e-02
1.700340068013602712e+00	5.071804042956751246e-02
1.702340468093618719e+00	5.080789633714499764e-02
1.704340868173634727e+00	5.089785887342657134e-02
1.706341268253650734e+00	5.098792822686459836e-02
1.708341668333666741e+00	5.107810458635242412e-02
1.710342068413682748e+00	5.116838814122548484e-02
1.712342468493698755e+00	5.125877908126263982e-02
1.714342868573714762e+00	5.134927759668750369e-02
1.716343268653730769e+00	5.143988387816933461e-02
1.718343668733746776e+00	5.153059811682525471e-02
1.720344068813762783e+00	5.162142050422069417e-02
1.722344468893778791e+00	5.171235123237094555e-02
1.724344868973794798e+00	5.180339049374271809e-02
1.726345269053810805e+00	5.189453848125458180e-02
1.728345669133826812e+00	5.198579538828007607e-02
1.730346069213842819e+00	5.207716140864682153e-02
1.732346469293858826e+00	5.216863673663985068e-02
1.734346869373874833e+00	5.226022156700116383e-02
1.736347269453890840e+00	5.235191609493261566e-02
1.738347669533906847e+00	5.244372051609635932e-02
1.740348069613922855e+00	5.253563502661617868e-02
1.742348469693938862e+00	5.262765982307948676e-02
1.744348869773954869e+00	5.271979510253776979e-02
1.746349269853970876e+00	5.281204106250902974e-02
1.748349669933986883e+00	5.290439790097822836e-02
1.750350070014002890e+00	5.299686581639884153e-02
1.752350470094018897e+00	5.308944500769463559e-02
1.754350870174034904e+00	5.318213567426077759e-02
1.756351270254050911e+00	5.327493801596538958e-02
1.758351670334066918e+00	5.336785223315043680e-02
1.760352070414082926e+00	5.346087852663372608e-02
1.762352470494098933e+00	5.355401709771001606e-02
1.764352870574114718e+00	5.364726814815257150e-02
1.766353270654130725e+00	5.374063188021427351e-02
1.768353670734146732e+00	5.383410849662939590e-02
1.770354070814162739e+00	5.392769820061471542e-02
1.772354470894178746e+00	5.402140119587128808e-02
1.774354870974194753e+00	5.411521768658555942e-02
1.776355271054210760e+00	5.420914787743069674e-02
1.778355671134226768e+00	5.430319197356858751e-02
1.780356071214242775e+00	5.439735018065094962e-02
1.782356471294258782e+00	5.449162270482044157e-02
1.784356871374274789e+00	5.458600975271266087e-02
1.786357271454290796e+00	5.468051153145769838e-02
1.788357671534306803e+00	5.477512824868058239e-02
1.790358071614322810e+00	5.486986011250416517e-02
1.792358471694338817e+00	5.496470733154956712e-02
1.794358871774354824e+00	5.505967011493773100e-02
1.796359271854370832e+00	5.515474867229208655e-02
1.798359671934386839e+00	5.524994321373788431e-02
1.800360072014402846e+00	5.534525394990619240e-02
1.802360472094418853e+00	5.544068109193300842e-02
1.804360872174434860e+00	5.553622485146259002e-02
1.806361272254450867e+00	5.563188544064812113e-02
1.808361672334466874e+00	5.572766307215348824e-02
1.810362072414482881e+00	5.582355795915439067e-02
1.812362472494498888e+00	5.591957031534033895e-02
1.814362872574514896e+00	5.601570035491620914e-02
1.816363272654530903e+00	5.611194829260357508e-02
1.818363672734546910e+00	5.620831434364181867e-02
1.820364072814562917e+00	5.630479872379079431e-02
1.822364472894578924e+00	5.640140164933127309e-02
1.824364872974594931e+00	5.649812333706716316e-02
1.826365273054610938e+00	5.659496400432684204e-02
1.828365673134626945e+00	5.669192386896493296e-02
1.830366073214642952e+00	5.678900314936341509e-02
1.832366473294658960e+00	5.688620206443362193e-02
1.834366873374674967e+00	5.698352083361801768e-02
1.836367273454690974e+00	5.708095967689086336e-02
1.838367673534706981e+00	5.717851881476132547e-02
1.840368073614722988e+00	5.727619846827347594e-02
1.842368473694738995e+00	5.737399885900873464e-02
1.844368873774755002e+00	5.747192020908786780e-02
1.846369273854771009e+00	5.756996274117187617e-02
1.848369673934787016e+00	5.766812667846332729e-02
1.850370074014803023e+00	5.776641224470968616e-02
1.852370474094819031e+00	5.786481966420287115e-02
1.854370874174835038e+00	5.796334916178214058e-02
1.856371274254851045e+00	5.806200096283564704e-02
1.858371674334867052e+00	5.816077529330176965e-02
1.860372074414883059e+00	5.825967237967089041e-02
1.862372474494899066e+00	5.835869244898717056e-02
1.864372874574915073e+00	5.845783572884988288e-02
1.866373274654931080e+00	5.855710244741607617e-02
1.868373674734947087e+00	5.865649283340057529e-02
1.870374074814963095e+00	5.875600711607953386e-02
1.872374474894979102e+00	5.885564552529087834e-02
1.874374874974995109e+00	5.895540829143608441e-02
1.876375275055011116e+00	5.905529564548284149e-02
1.878375675135026901e+00	5.915530781896571888e-02
1.880376075215042908e+00	5.925544504398838619e-02
1.882376475295058915e+00	5.935570755322538972e-02
1.884376875375074922e+00	5.945609557992348471e-02
1.886377275455090929e+00	5.955660935790429988e-02
1.888377675535106937e+00	5.965724912156478155e-02
1.890378075615122944e+00	5.975801510587985810e-02
1.892378475695138951e+00	5.985890754640421640e-02
1.894378875775154958e+00	5.995992667927318998e-02
1.896379275855170965e+00	6.006107274120608963e-02
1.898379675935186972e+00	6.016234596950642555e-02
1.900380076015202979e+00	6.026374660206457179e-02
1.902380476095218986e+00	6.036527487735932063e-02
1.904380876175234993e+00	6.046693103445965889e-02
1.906381276255251001e+00	6.056871531302654432e-02
1.908381676335267008e+00	6.067062795331512604e-02
1.910382076415283015e+00	6.077266919617607677e-02
1.912382476495299022e+00	6.087483928305736924e-02
1.914382876575315029e+00	6.097713845600671867e-02
1.916383276655331036e+00	6.107956695767269295e-02
1.918383676735347043e+00	6.118212503130715518e-02
1.920384076815363050e+00	6.128481292076681797e-02
1.922384476895379057e+00	6.138763087051524181e-02
1.924384876975395064e+00	6.149057912562461148e-02
1.926385277055411072e+00	6.159365793177729032e-02
1.928385677135427079e+00	6.169686753526870682e-02
1.930386077215443086e+00	6.180020818300802077e-02
1.932386477295459093e+00	6.190368012252078778e-02
1.934386877375475100e+00	6.200728360195095767e-02
1.936387277455491107e+00	6.211101887006176270e-02
1.938387677535507114e+00	6.221488617623904815e-02
1.940388077615523121e+00	6.231888577049260469e-02
1.942388477695539128e+00	6.242301790345727852e-02
1.944388877775555136e+00	6.252728282639630208e-02
1.946389277855571143e+00	6.263168079120218223e-02
1.948389677935587150e+00	6.273621205039958681e-02
1.950390078015603157e+00	6.284087685714623284e-02
1.952390478095619164e+00	6.294567546523599511e-02
1.954390878175635171e+00	6.305060812909935031e-02
1.956391278255651178e+00	6.315567510380737382e-02
1.958391678335667185e+00	6.326087664507196173e-02
1.960392078415683192e+00	6.336621300924893951e-02
1.962392478495699200e+00	6.347168445333917219e-02
1.964392878575715207e+00	6.357729123499189505e-02
1.966393278655731214e+00	6.368303361250471362e-02
1.968393678735747221e+00	6.378891184482804455e-02
1.970394078815763228e+00	6.389492619156533770e-02
1.972394478895779235e+00	6.400107691297529655e-02
1.974394878975795242e+00	6.410736426997543091e-02
1.976395279055811249e+00	6.421378852414183491e-02
1.978395679135827256e+00	6.432034993771340581e-02
1.980396079215843264e+00	6.442704877359251014e-02
1.982396479295859271e+00	6.453388529534764828e-02
1.984396879375875278e+00	6.464085976721500870e-02
1.986397279455891285e+00	6.474797245410179869e-02
1.988397679535907292e+00	6.485522362158646636e-02
1.990398079615923299e+00	6.496261353592314158e-02
1.992398479695939084e+00	6.507014246404096980e-02
1.994398879775955091e+00	6.517781067354921909e-02
1.996399279855971098e+00	6.528561843273705811e-02
1.998399679935987105e+00	6.539356601057688678e-02
2.000400080016003113e+00	6.550165367672611261e-02
2.002400480096019120e+00	6.560988170152937116e-02
2.004400880176035127e+00	6.571825035602074649e-02
2.006401280256051134e+00	6.582675991192621368e-02
2.008401680336067141e+00	6.593541064166497101e-02
2.010402080416083148e+00	6.604420281835277073e-02
2.012402480496099155e+00	6.615313671580280719e-02
2.014402880576115162e+00	6.626221260852971362e-02
2.016403280656131169e+00	6.637143077175000627e-02
2.018403680736147177e+00	6.648079148138474892e-02
2.020404080816163184e+00	6.659029501406310558e-02
2.022404480896179191e+00	6.669994164712256257e-02
2.024404880976195198e+00	6.680973165861270324e-02
2.026405281056211205e+00	6.691966532729676231e-02
2.028405681136227212e+00	6.702974293265429040e-02
2.030406081216243219e+00	6.713996475488293036e-02
2.032406481296259226e+00	6.725033107490085982e-02
2.034406881376275233e+00	6.736084217434989974e-02
2.036407281456291241e+00	6.747149833559618060e-02
2.038407681536307248e+00	6.758229984173436122e-02
2.040408081616323255e+00	6.769324697658829493e-02
2.042408481696339262e+00	6.780434002471413812e-02
2.044408881776355269e+00	6.791557927140301487e-02
2.046409281856371276e+00	6.802696500268257118e-02
2.048409681936387283e+00	6.813849750531986160e-02
2.050410082016403290e+00	6.825017706682356966e-02
2.052410482096419297e+00	6.836200397544645035e-02
2.054410882176435305e+00	6.847397852018755060e-02
2.056411282256451312e+00	6.858610099079442968e-02
2.058411682336467319e+00	6.869837167776648990e-02
2.060412082416483326e+00	6.881079087235608682e-02
2.062412482496499333e+00	6.892335886657208199e-02
2.064412882576515340e+00	6.903607595318139722e-02
2.066413282656531347e+00	6.914894242571190119e-02
2.068413682736547354e+00	6.926195857845485193e-02
2.070414082816563361e+00	6.937512470646756135e-02
2.072414482896579369e+00	6.948844110557517162e-02
2.074414882976595376e+00	6.960190807237376376e-02
2.076415283056611383e+00	6.971552590423257811e-02
2.078415683136627390e+00	6.982929489929645683e-02
2.080416083216643397e+00	6.994321535648873045e-02
2.082416483296659404e+00	7.005728757551299424e-02
2.084416883376675411e+00	7.017151185685688297e-02
2.086417283456691418e+00	7.028588850179295910e-02
2.088417683536707425e+00	7.040041781238248753e-02
2.090418083616723433e+00	7.051510009147787805e-02
2.092418483696739440e+00	7.062993564272423974e-02
2.094418883776755447e+00	7.074492477056359974e-02
2.096419283856771454e+00	7.086006778023579145e-02
2.098419683936787461e+00	7.097536497778222930e-02
2.100420084016803468e+00	7.109081667004835126e-02
2.102420484096819475e+00	7.120642316468561717e-02
2.104420884176835482e+00	7.132218477015439539e-02
2.106421284256851489e+00	7.143810179572707142e-02
2.108421684336867497e+00	7.155417455149004624e-02
2.110422084416883504e+00	7.167040334834728910e-02
2.112422484496899511e+00	7.178678849802122564e-02
2.114422884576915518e+00	7.190333031305784495e-02
2.116423284656931525e+00	7.202002910682736569e-02
2.118423684736947532e+00	7.213688519352756678e-02
2.120424084816963539e+00	7.225389888818734008e-02
2.122424484896979546e+00	7.237107050666780061e-02
2.124424884976995553e+00	7.248840036566650546e-02
2.126425285057011560e+00	7.260588878271923008e-02
2.128425685137027568e+00	7.272353607620307692e-02
2.130426085217043575e+00	7.284134256533958407e-02
2.132426485297059582e+00	7.295930857019650162e-02
2.134426885377075589e+00	7.307743441169178844e-02
2.136427285457091596e+00	7.319572041159516651e-02
2.138427685537107603e+00	7.331416689253233976e-02
2.140428085617123610e+00	7.343277417798610429e-02
2.142428485697139617e+00	7.355154259230078928e-02
2.144428885777155624e+00	7.367047246068403332e-02
2.146429285857171632e+00	7.378956410921033715e-02
2.148429685937187639e+00	7.390881786482328408e-02
2.150430086017203646e+00	7.402823405533842660e-02
2.152430486097219653e+00	7.414781300944706111e-02
2.154430886177235660e+00	7.426755505671800428e-02
2.156431286257251667e+00	7.438746052760114580e-02
2.158431686337267674e+00	7.450752975343011286e-02
2.160432086417283681e+00	7.462776306642560087e-02
2.162432486497299244e+00	7.474816079969737181e-02
2.164432886577315251e+00	7.486872328724825110e-02
2.166433286657331259e+00	7.498945086397679205e-02
2.168433686737347266e+00	7.511034386567949639e-02
2.170434086817363273e+00	7.523140262905481102e-02
2.172434486897379280e+00	7.535262749170557051e-02
2.174434886977395287e+00	7.547401879214232778e-02
2.176435287057411294e+00	7.559557686978601865e-02
2.178435687137427301e+00	7.571730206497129245e-02
2.180436087217443308e+00	7.583919471894917663e-02
2.182436487297459315e+00	7.596125517389040738e-02
2.184436887377475323e+00	7.608348377288853825e-02
2.186437287457491330e+00	7.620588085996327088e-02
2.188437687537507337e+00	7.632844678006245331e-02
2.190438087617523344e+00	7.645118187906652096e-02
2.192438487697539351e+00	7.657408650379093906e-02
2.194438887777555358e+00	7.669716100198908926e-02
2.196439287857571365e+00	7.682040572235626641e-02
2.198439687937587372e+00	7.694382101453189904e-02
2.200440088017603379e+00	7.706740722910332408e-02
2.202440488097619387e+00	7.719116471760822940e-02
2.204440888177635394e+00	7.731509383253931667e-02
2.206441288257651401e+00	7.743919492734563370e-02
2.208441688337667408e+00	7.756346835643701532e-02
2.210442088417683415e+00	7.768791447518741400e-02
2.212442488497699422e+00	7.781253363993712036e-02
2.214442888577715429e+00	7.793732620799698196e-02
2.216443288657731436e+00	7.806229253765106790e-02
2.218443688737747443e+00	7.818743298816044351e-02
2.220444088817763451e+00	7.831274791976583494e-02
2.222444488897779458e+00	7.843823769369184795e-02
2.224444888977795465e+00	7.856390267214941048e-02
2.226445289057811472e+00	7.868974321833910324e-02
2.228445689137827479e+00	7.881575969645537860e-02
2.230446089217843486e+00	7.894195247168944718e-02
2.232446489297859493e+00	7.906832191023194234e-02
2.234446889377875500e+00	7.919486837927758316e-02
2.236447289457891507e+00	7.932159224702761691e-02
2.238447689537907515e+00	7.944849388269359380e-02
2.240448089617923522e+00	7.957557365650047565e-02
2.242448489697939529e+00	7.970283193969107671e-02
2.244448889777955536e+00	7.983026910452806213e-02
2.246449289857971543e+00	7.995788552429861085e-02
2.248449689937987550e+00	8.008568157331708015e-02
2.250450090018003557e+00	8.021365762692900248e-02
2.252450490098019564e+00	8.034181406151463811e-02
2.254450890178035571e+00	8.047015125449186179e-02
2.256451290258051579e+00	8.059866958432038153e-02
2.258451690338067586e+00	8.072736943050529135e-02
2.260452090418083593e+00	8.085625117359995784e-02
2.262452490498099600e+00	8.098531519521046107e-02
2.264452890578115607e+00	8.111456187799825912e-02
2.266453290658131614e+00	8.124399160568485101e-02
2.268453690738147621e+00	8.137360476305466328e-02
2.270454090818163628e+00	8.150340173595838067e-02
2.272454490898179635e+00	8.163338291131827518e-02
2.274454890978195643e+00	8.176354867712953833e-02
2.276455291058211650e+00	8.189389942246561027e-02
2.278455691138227657e+00	8.202443553748151039e-02
2.280456091218243664e+00	8.215515741341716804e-02
2.282456491298259671e+00	8.228606544260186340e-02
2.284456891378275678e+00	8.241716001845711403e-02
2.286457291458291685e+00	8.254844153550111585e-02
2.288457691538307692e+00	8.267991038935185166e-02
2.290458091618323699e+00	8.281156697673175415e-02
2.292458491698339706e+00	8.294341169547103654e-02
2.294458891778355714e+00	8.307544494451102324e-02
2.296459291858371721e+00	8.320766712390903486e-02
2.298459691938387728e+00	8.334007863484171885e-02
2.300460092018403735e+00	8.347267987960815816e-02
2.302460492098419742e+00	8.360547126163542231e-02
2.304460892178435749e+00	8.373845318548100991e-02
2.306461292258451756e+00	8.387162605683728955e-02
2.308461692338467763e+00	8.400499028253549660e-02
2.310462092418483770e+00	8.413854627054995206e-02
2.312462492498499778e+00	8.427229443000117115e-02
2.314462892578515785e+00	8.440623517116074837e-02
2.316463292658531792e+00	8.454036890545468808e-02
2.318463692738547799e+00	8.467469604546806750e-02
2.320464092818563806e+00	8.480921700494836735e-02
2.322464492898579813e+00	8.494393219880991275e-02
2.324464892978595820e+00	8.507884204313809207e-02
2.326465293058611827e+00	8.521394695519290963e-02
2.328465693138627834e+00	8.534924735341364865e-02
2.330466093218643842e+00	8.548474365742286807e-02
2.332466493298659849e+00	8.562043628802995521e-02
2.334466893378675856e+00	8.575632566723623285e-02
2.336467293458691863e+00	8.589241221823806782e-02
2.338467693538707870e+00	8.602869636543175602e-02
2.340468093618723877e+00	8.616517853441818531e-02
2.342468493698739884e+00	8.630185915200550006e-02
2.344468893778755891e+00	8.643873864621509640e-02
2.346469293858771898e+00	8.657581744628428666e-02
2.348469693938787906e+00	8.671309598267185059e-02
2.350470094018803913e+00	8.685057468706181005e-02
2.352470494098819920e+00	8.698825399236742584e-02
2.354470894178835927e+00	8.712613433273586061e-02
2.356471294258851934e+00	8.726421614355284184e-02
2.358471694338867941e+00	8.740249986144643657e-02
2.360472094418883948e+00	8.754098592429149228e-02
2.362472494498899955e+00	8.767967477121429987e-02
2.364472894578915962e+00	8.781856684259725654e-02
2.366473294658931970e+00	8.795766258008241856e-02
2.368473694738947977e+00	8.809696242657660825e-02
2.370474094818963984e+00	8.823646682625629900e-02
2.372474494898979991e+00	8.837617622457072386e-02
2.374474894978995998e+00	8.851609106824787077e-02
2.376475295059012005e+00	8.865621180529781320e-02
2.378475695139028012e+00	8.879653888501870540e-02
2.380476095219044019e+00	8.893707275799944689e-02
2.382476495299060026e+00	8.907781387612567769e-02
2.384476895379076034e+00	8.921876269258421921e-02
2.386477295459092041e+00	8.935991966186684898e-02
2.388477695539108048e+00	8.950128523977629591e-02
2.390478095619123611e+00	8.964285988342957090e-02
2.392478495699139618e+00	8.978464405126329595e-02
2.394478895779155625e+00	8.992663820303858913e-02
2.396479295859171632e+00	9.006884279984550545e-02
2.398479695939187639e+00	9.021125830410725577e-02
2.400480096019203646e+00	9.035388517958642396e-02
2.402480496099219653e+00	9.049672389138807560e-02
2.404480896179235661e+00	9.063977490596575315e-02
2.406481296259251668e+00	9.078303869112547275e-02
2.408481696339267675e+00	9.092651571603149740e-02
2.410482096419283682e+00	9.107020645121011171e-02
2.412482496499299689e+00	9.121411136855539503e-02
2.414482896579315696e+00	9.135823094133366240e-02
2.416483296659331703e+00	9.150256564418857153e-02
2.418483696739347710e+00	9.164711595314578574e-02
2.420484096819363717e+00	9.179188234561852511e-02
2.422484496899379725e+00	9.193686530041178528e-02
2.424484896979395732e+00	9.208206529772833271e-02
2.426485297059411739e+00	9.222748281917225732e-02
2.428485697139427746e+00	9.237311834775585595e-02
2.430486097219443753e+00	9.251897236790318502e-02
2.432486497299459760e+00	9.266504536545583370e-02
2.434486897379475767e+00	9.281133782767825302e-02
2.436487297459491774e+00	9.295785024326197465e-02
2.438487697539507781e+00	9.310458310233182821e-02
2.440488097619523788e+00	9.325153689645060417e-02
2.442488497699539796e+00	9.339871211862416089e-02
2.444488897779555803e+00	9.354610926330741982e-02
2.446489297859571810e+00	9.369372882640791822e-02
2.448489697939587817e+00	9.384157130529335866e-02
2.450490098019603824e+00	9.398963719879471768e-02
2.452490498099619831e+00	9.413792700721312912e-02
2.454490898179635838e+00	9.428644123232476915e-02
2.456491298259651845e+00	9.443518037738551918e-02
2.458491698339667852e+00	9.458414494713740517e-02
2.460492098419683860e+00	9.473333544781348259e-02
2.462492498499699867e+00	9.488275238714316551e-02
2.464492898579715874e+00	9.503239627435822179e-02
2.466493298659731881e+00	9.518226762019699194e-02
2.468493698739747888e+00	9.533236693691193864e-02
2.470494098819763895e+00	9.548269473827319942e-02
2.472494498899779902e+00	9.563325153957524805e-02
2.474494898979795909e+00	9.578403785764177947e-02
2.476495299059811916e+00	9.593505421083237117e-02
2.478495699139827924e+00	9.608630111904692406e-02
2.480496099219843931e+00	9.623777910373187972e-02
2.482496499299859938e+00	9.638948868788599356e-02
2.484496899379875945e+00	9.654143039606566390e-02
2.486497299459891952e+00	9.669360475439070512e-02
2.488497699539907959e+00	9.684601229055100902e-02
2.490498099619923966e+00	9.699865353381054156e-02
2.492498499699939973e+00	9.715152901501467042e-02
2.494498899779955980e+00	9.730463926659549401e-02
2.496499299859971988e+00	9.745798482257739259e-02
2.498499699939987995e+00	9.761156621858324556e-02
2.500500100020004002e+00	9.776538399184064865e-02
2.502500500100020009e+00	9.791943868118635486e-02
2.504500900180036016e+00	9.807373082707471212e-02
2.506501300260052023e+00	9.822826097158099401e-02
2.508501700340068030e+00	9.838302965840939329e-02
2.510502100420084037e+00	9.853803743289768491e-02
2.512502500500100044e+00	9.869328484202455343e-02
2.514502900580116052e+00	9.884877243441425598e-02
2.516503300660132059e+00	9.900450076034417179e-02
2.518503700740148066e+00	9.916047037174990919e-02
2.520504100820164073e+00	9.931668182223130081e-02
2.522504500900180080e+00	9.947313566705995314e-02
2.524504900980196087e+00	9.962983246318413144e-02
2.526505301060212094e+00	9.978677276923542117e-02
2.528505701140228101e+00	9.994395714553494514e-02
2.530506101220244108e+00	1.001013861541000249e-01
2.532506501300260116e+00	1.002590603586499540e-01
2.534506901380276123e+00	1.004169803246128811e-01
2.536507301460292130e+00	1.005751466191318055e-01
2.538507701540308137e+00	1.007335598110710162e-01
2.540508101620324144e+00	1.008922204710225312e-01
2.542508501700340151e+00	1.010511291713129811e-01
2.544508901780356158e+00	1.012102864860093820e-01
2.546509301860372165e+00	1.013696929909264632e-01
2.548509701940388172e+00	1.015293492636324402e-01
2.550510102020404180e+00	1.016892558834561200e-01
2.552510502100420187e+00	1.018494134314935629e-01
2.554510902180436194e+00	1.020098224906136331e-01
2.556511302260452201e+00	1.021704836454668808e-01
2.558511702340468208e+00	1.023313974824895389e-01
2.560512102420484215e+00	1.024925645899126270e-01
2.562512502500500222e+00	1.026539855577670579e-01
2.564512902580516229e+00	1.028156609778914099e-01
2.566513302660532236e+00	1.029775914439383655e-01
2.568513702740548243e+00	1.031397775513811510e-01
2.570514102820564251e+00	1.033022198975213080e-01
2.572514502900580258e+00	1.034649190814951325e-01
2.574514902980596265e+00	1.036278757042803367e-01
2.576515303060612272e+00	1.037910903687033759e-01
2.578515703140628279e+00	1.039545636794465544e-01
2.580516103220644286e+00	1.041182962430549086e-01
2.582516503300660293e+00	1.042822886679426464e-01
2.584516903380676300e+00	1.044465415644018069e-01
2.586517303460692307e+00	1.046110555446075896e-01
2.588517703540708315e+00	1.047758312226270139e-01
2.590518103620724322e+00	1.049408692144244704e-01
2.592518503700740329e+00	1.051061701378712687e-01
2.594518903780756336e+00	1.052717346127503006e-01
2.596519303860772343e+00	1.054375632607653657e-01
2.598519703940788350e+00	1.056036567055473885e-01
2.600520104020804357e+00	1.057700155726619684e-01
2.602520504100820364e+00	1.059366404896171510e-01
2.604520904180836371e+00	1.061035320858703113e-01
2.606521304260852379e+00	1.062706909928363697e-01
2.608521704340868386e+00	1.064381178438942310e-01
2.610522104420884393e+00	1.066058132743952225e-01
2.612522504500900400e+00	1.067737779216699767e-01
2.614522904580916407e+00	1.069420124250366477e-01
2.616523304660932414e+00	1.071105174258080162e-01
2.618523704740947977e+00	1.072792935672997050e-01
2.620524104820963984e+00	1.074483414948368409e-01
2.622524504900979991e+00	1.076176618557633802e-01
2.624524904980995998e+00	1.077872552994481037e-01
2.626525305061012006e+00	1.079571224772937210e-01
2.628525705141028013e+00	1.081272640427444198e-01
2.630526105221044020e+00	1.082976806512931933e-01
2.632526505301060027e+00	1.084683729604902780e-01
2.634526905381076034e+00	1.086393416299509251e-01
2.636527305461092041e+00	1.088105873213633945e-01
2.638527705541108048e+00	1.089821106984971699e-01
2.640528105621124055e+00	1.091539124272105088e-01
2.642528505701140062e+00	1.093259931754588798e-01
2.644528905781156070e+00	1.094983536133034008e-01
2.646529305861172077e+00	1.096709944129181658e-01
2.648529705941188084e+00	1.098439162485989051e-01
2.650530106021204091e+00	1.100171197967718673e-01
2.652530506101220098e+00	1.101906057360009239e-01
2.654530906181236105e+00	1.103643747469964520e-01
2.656531306261252112e+00	1.105384275126237714e-01
2.658531706341268119e+00	1.107127647179115826e-01
2.660532106421284126e+00	1.108873870500595160e-01
2.662532506501300134e+00	1.110622951984483464e-01
2.664532906581316141e+00	1.112374898546466540e-01
2.666533306661332148e+00	1.114129717124203722e-01
2.668533706741348155e+00	1.115887414677414480e-01
2.670534106821364162e+00	1.117647998187958347e-01
2.672534506901380169e+00	1.119411474659925965e-01
2.674534906981396176e+00	1.121177851119727897e-01
2.676535307061412183e+00	1.122947134616174569e-01
2.678535707141428190e+00	1.124719332220571744e-01
2.680536107221444198e+00	1.126494451026807120e-01
2.682536507301460205e+00	1.128272498151432490e-01
2.684536907381476212e+00	1.130053480733765880e-01
2.686537307461492219e+00	1.131837405935964824e-01
2.688537707541508226e+00	1.133624280943130724e-01
2.690538107621524233e+00	1.135414112963391009e-01
2.692538507701540240e+00	1.137206909227990170e-01
2.694538907781556247e+00	1.139002676991385243e-01
2.696539307861572254e+00	1.140801423531332404e-01
2.698539707941588262e+00	1.142603156148980226e-01
2.700540108021604269e+00	1.144407882168969603e-01
2.702540508101620276e+00	1.146215608939511466e-01
2.704540908181636283e+00	1.148026343832493357e-01
2.706541308261652290e+00	1.149840094243566035e-01
2.708541708341668297e+00	1.151656867592245614e-01
2.710542108421684304e+00	1.153476671321993496e-01
2.712542508501700311e+00	1.155299512900327397e-01
2.714542908581716318e+00	1.157125399818907940e-01
2.716543308661732326e+00	1.158954339593634142e-01
2.718543708741748333e+00	1.160786339764745545e-01
2.720544108821764340e+00	1.162621407896915482e-01
2.722544508901780347e+00	1.164459551579342111e-01
2.724544908981796354e+00	1.166300778425859441e-01
2.726545309061812361e+00	1.168145096075028366e-01
2.728545709141828368e+00	1.169992512190227707e-01
2.730546109221844375e+00	1.171843034459771893e-01
2.732546509301860382e+00	1.173696670596993119e-01
2.734546909381876389e+00	1.175553428340345707e-01
2.736547309461892397e+00	1.177413315453514908e-01
2.738547709541908404e+00	1.179276339725510159e-01
2.740548109621924411e+00	1.181142508970762783e-01
2.742548509701940418e+00	1.183011831029239236e-01
2.744548909781956425e+00	1.184884313766538799e-01
2.746549309861972432e+00	1.186759965073986844e-01
2.748549709941988439e+00	1.188638792868756955e-01
2.750550110022004446e+00	1.190520805093957524e-01
2.752550510102020453e+00	1.192406009718742776e-01
2.754550910182036461e+00	1.194294414738423793e-01
2.756551310262052468e+00	1.196186028174561766e-01
2.758551710342068475e+00	1.198080858075083466e-01
2.760552110422084482e+00	1.199978912514383378e-01
2.762552510502100489e+00	1.201880199593430287e-01
2.764552910582116496e+00	1.203784727439876079e-01
2.766553310662132503e+00	1.205692504208166760e-01
2.768553710742148510e+00	1.207603538079644601e-01
2.770554110822164517e+00	1.209517837262654716e-01
2.772554510902180525e+00	1.211435409992667189e-01
2.774554910982196532e+00	1.213356264532376994e-01
2.776555311062212539e+00	1.215280409171817233e-01
2.778555711142228546e+00	1.217207852228465725e-01
2.780556111222244553e+00	1.219138602047364905e-01
2.782556511302260560e+00	1.221072667001228407e-01
2.784556911382276567e+00	1.223010055490554304e-01
2.786557311462292574e+00	1.224950775943740577e-01
2.788557711542308581e+00	1.226894836817191692e-01
2.790558111622324589e+00	1.228842246595442944e-01
2.792558511702340596e+00	1.230793013791271484e-01
2.794558911782356603e+00	1.232747146945802896e-01
2.796559311862372610e+00	1.234704654628644427e-01
2.798559711942388617e+00	1.236665545437982683e-01
2.800560112022404624e+00	1.238629828000714639e-01
2.802560512102420631e+00	1.240597510972560880e-01
2.804560912182436638e+00	1.242568603038176622e-01
2.806561312262452645e+00	1.244543112911284943e-01
2.808561712342468653e+00	1.246521049334781139e-01
2.810562112422484660e+00	1.248502421080861513e-01
2.812562512502500667e+00	1.250487236951141057e-01
2.814562912582516674e+00	1.252475505776777798e-01
2.816563312662532681e+00	1.254467236418588261e-01
2.818563712742548688e+00	1.256462437767171814e-01
2.820564112822564695e+00	1.258461118743035012e-01
2.822564512902580702e+00	1.260463288296715945e-01
2.824564912982596709e+00	1.262468955408906357e-01
2.826565313062612717e+00	1.264478129090575997e-01
2.828565713142628724e+00	1.266490818383094741e-01
2.830566113222644731e+00	1.268507032358365816e-01
2.832566513302660738e+00	1.270526780118945709e-01
2.834566913382676745e+00	1.272550070798177391e-01
2.836567313462692752e+00	1.274576913560308000e-01
2.838567713542708759e+00	1.276607317600624292e-01
2.840568113622724766e+00	1.278641292145588082e-01
2.842568513702740773e+00	1.280678846452945052e-01
2.844568913782756781e+00	1.282719989811877959e-01
2.846569313862772344e+00	1.284764731543119876e-01
2.848569713942788351e+00	1.286813080999100745e-01
2.850570114022804358e+00	1.288865047564062838e-01
2.852570514102820365e+00	1.290920640654207308e-01
2.854570914182836372e+00	1.292979869717820751e-01
2.856571314262852379e+00	1.295042744235408438e-01
2.858571714342868386e+00	1.297109273719834199e-01
2.860572114422884393e+00	1.299179467716451430e-01
2.862572514502900400e+00	1.301253335803240763e-01
2.864572914582916408e+00	1.303330887590943288e-01
2.866573314662932415e+00	1.305412132723202667e-01
2.868573714742948422e+00	1.307497080876700579e-01
2.870574114822964429e+00	1.309585741761296607e-01
2.872574514902980436e+00	1.311678125120165905e-01
2.874574914982996443e+00	1.313774240729941312e-01
2.876575315063012450e+00	1.315874098400848791e-01
2.878575715143028457e+00	1.317977707976856205e-01
2.880576115223044464e+00	1.320085079335813205e-01
2.882576515303060471e+00	1.322196222389586673e-01
2.884576915383076479e+00	1.324311147084216156e-01
2.886577315463092486e+00	1.326429863400051534e-01
2.888577715543108493e+00	1.328552381351895129e-01
2.890578115623124500e+00	1.330678710989152691e-01
2.892578515703140507e+00	1.332808862395979954e-01
2.894578915783156514e+00	1.334942845691422519e-01
2.896579315863172521e+00	1.337080671029573509e-01
2.898579715943188528e+00	1.339222348599713452e-01
2.900580116023204535e+00	1.341367888626467941e-01
2.902580516103220543e+00	1.343517301369947514e-01
2.904580916183236550e+00	1.345670597125909751e-01
2.906581316263252557e+00	1.347827786225899160e-01
2.908581716343268564e+00	1.349988879037411493e-01
2.910582116423284571e+00	1.352153885964035851e-01
2.912582516503300578e+00	1.354322817445612337e-01
2.914582916583316585e+00	1.356495683958391929e-01
2.916583316663332592e+00	1.358672496015187470e-01
2.918583716743348599e+00	1.360853264165522436e-01
2.920584116823364607e+00	1.363037998995804134e-01
2.922584516903380614e+00	1.365226711129468029e-01
2.924584916983396621e+00	1.367419411227135395e-01
2.926585317063412628e+00	1.369616109986788732e-01
2.928585717143428635e+00	1.371816818143911654e-01
2.930586117223444642e+00	1.374021546471664301e-01
2.932586517303460649e+00	1.376230305781032115e-01
2.934586917383476656e+00	1.378443106921005690e-01
2.936587317463492663e+00	1.380659960778727324e-01
2.938587717543508671e+00	1.382880878279659775e-01
2.940588117623524678e+00	1.385105870387761673e-01
2.942588517703540685e+00	1.387334948105638510e-01
2.944588917783556692e+00	1.389568122474718059e-01
2.946589317863572699e+00	1.391805404575410243e-01
2.948589717943588706e+00	1.394046805527291433e-01
2.950590118023604713e+00	1.396292336489250996e-01
2.952590518103620720e+00	1.398542008659680036e-01
2.954590918183636727e+00	1.400795833276631264e-01
2.956591318263652735e+00	1.403053821618001074e-01
2.958591718343668742e+00	1.405315985001687196e-01
2.960592118423684749e+00	1.407582334785775213e-01
2.962592518503700756e+00	1.409852882368709537e-01
2.964592918583716763e+00	1.412127639189466599e-01
2.966593318663732770e+00	1.414406616727728050e-01
2.968593718743748777e+00	1.416689826504067273e-01
2.970594118823764784e+00	1.418977280080118142e-01
2.972594518903780791e+00	1.421268989058754872e-01
2.974594918983796799e+00	1.423564965084282985e-01
2.976595319063812806e+00	1.425865219842601395e-01
2.978595719143828813e+00	1.428169765061397811e-01
2.980596119223844820e+00	1.430478612510328595e-01
2.982596519303860827e+00	1.432791774001196394e-01
2.984596919383876834e+00	1.435109261388143320e-01
2.986597319463892841e+00	1.437431086567830807e-01
2.988597719543908848e+00	1.439757261479621686e-01
2.990598119623924855e+00	1.442087798105780028e-01
2.992598519703940863e+00	1.444422708471648775e-01
2.994598919783956870e+00	1.446762004645838484e-01
2.996599319863972877e+00	1.449105698740422721e-01
2.998599719943988884e+00	1.451453802911131241e-01
3.000600120024004891e+00	1.453806329357532068e-01
3.002600520104020898e+00	1.456163290323233550e-01
3.004600920184036905e+00	1.458524698096073102e-01
3.006601320264052912e+00	1.460890565008319264e-01
3.008601720344068919e+00	1.463260903436858218e-01
3.010602120424084926e+00	1.465635725803393630e-01
3.012602520504100934e+00	1.468015044574653150e-01
3.014602920584116941e+00	1.470398872262577150e-01
3.016603320664132948e+00	1.472787221424518567e-01
3.018603720744148955e+00	1.475180104663458280e-01
3.020604120824164962e+00	1.477577534628184974e-01
3.022604520904180969e+00	1.479979524013521619e-01
3.024604920984196976e+00	1.482386085560509770e-01
3.026605321064212983e+00	1.484797232056627170e-01
3.028605721144228990e+00	1.487212976335992032e-01
3.030606121224244998e+00	1.489633331279567319e-01
3.032606521304261005e+00	1.492058309815369466e-01
3.034606921384277012e+00	1.494487924918685984e-01
3.036607321464293019e+00	1.496922189612273080e-01
3.038607721544309026e+00	1.499361116966575480e-01
3.040608121624325033e+00	1.501804720099941814e-01
3.042608521704341040e+00	1.504253012178831117e-01
3.044608921784357047e+00	1.506706006418032651e-01
3.046609321864373054e+00	1.509163716080883511e-01
3.048609721944389062e+00	1.511626154479479567e-01
3.050610122024405069e+00	1.514093334974901950e-01
3.052610522104421076e+00	1.516565270977432434e-01
3.054610922184437083e+00	1.519041975946771039e-01
3.056611322264453090e+00	1.521523463392266962e-01
3.058611722344469097e+00	1.524009746873136173e-01
3.060612122424485104e+00	1.526500839998679027e-01
3.062612522504501111e+00	1.528996756428522286e-01
3.064612922584517118e+00	1.531497509872830065e-01
3.066613322664533126e+00	1.534003114092541420e-01
3.068613722744549133e+00	1.536513582899590169e-01
3.070614122824565140e+00	1.539028930157146924e-01
3.072614522904580703e+00	1.541549169779841133e-01
3.074614922984596710e+00	1.544074315733998670e-01
3.076615323064612717e+00	1.546604382037874981e-01
3.078615723144628724e+00	1.549139382761886008e-01
3.080616123224644731e+00	1.551679332028848002e-01
3.082616523304660738e+00	1.554224244014219547e-01
3.084616923384676745e+00	1.556774132946334710e-01
3.086617323464692753e+00	1.559329013106636186e-01
3.088617723544708760e+00	1.561888898829937311e-01
3.090618123624724767e+00	1.564453804504646328e-01
3.092618523704740774e+00	1.567023744573012856e-01
3.094618923784756781e+00	1.569598733531381018e-01
3.096619323864772788e+00	1.572178785930433698e-01
3.098619723944788795e+00	1.574763916375434558e-01
3.100620124024804802e+00	1.577354139526481180e-01
3.102620524104820809e+00	1.579949470098755970e-01
3.104620924184836817e+00	1.582549922862779290e-01
3.106621324264852824e+00	1.585155512644655929e-01
3.108621724344868831e+00	1.587766254326341553e-01
3.110622124424884838e+00	1.590382162845884739e-01
3.112622524504900845e+00	1.593003253197695646e-01
3.114622924584916852e+00	1.595629540432796922e-01
3.116623324664932859e+00	1.598261039659087945e-01
3.118623724744948866e+00	1.600897766041604608e-01
3.120624124824964873e+00	1.603539734802783556e-01
3.122624524904980881e+00	1.606186961222724197e-01
3.124624924984996888e+00	1.608839460639455154e-01
3.126625325065012895e+00	1.611497248449200725e-01
3.128625725145028902e+00	1.614160340106651770e-01
3.130626125225044909e+00	1.616828751125236607e-01
3.132626525305060916e+00	1.619502497077380809e-01
3.134626925385076923e+00	1.622181593594798077e-01
3.136627325465092930e+00	1.624866056368750034e-01
3.138627725545108937e+00	1.627555901150328221e-01
3.140628125625124945e+00	1.630251143750731657e-01
3.142628525705140952e+00	1.632951800041539947e-01
3.144628925785156959e+00	1.635657885955004165e-01
3.146629325865172966e+00	1.638369417484317747e-01
3.148629725945188973e+00	1.641086410683900709e-01
3.150630126025204980e+00	1.643808881669697186e-01
3.152630526105220987e+00	1.646536846619441885e-01
3.154630926185236994e+00	1.649270321772964287e-01
3.156631326265253001e+00	1.652009323432470644e-01
3.158631726345269009e+00	1.654753867962837077e-01
3.160632126425285016e+00	1.657503971791898234e-01
3.162632526505301023e+00	1.660259651410747050e-01
3.164632926585317030e+00	1.663020923374025628e-01
3.166633326665333037e+00	1.665787804300229435e-01
3.168633726745349044e+00	1.668560310871995966e-01
3.170634126825365051e+00	1.671338459836415602e-01
3.172634526905381058e+00	1.674122268005322489e-01
3.174634926985397065e+00	1.676911752255612065e-01
3.176635327065413072e+00	1.679706929529536374e-01
3.178635727145429080e+00	1.682507816835012715e-01
3.180636127225445087e+00	1.685314431245936717e-01
3.182636527305461094e+00	1.688126789902486546e-01
3.184636927385477101e+00	1.690944910011440427e-01
3.186637327465493108e+00	1.693768808846489726e-01
3.188637727545509115e+00	1.696598503748554254e-01
3.190638127625525122e+00	1.699434012126093130e-01
3.192638527705541129e+00	1.702275351455435626e-01
3.194638927785557136e+00	1.705122539281092031e-01
3.196639327865573144e+00	1.707975593216082277e-01
3.198639727945589151e+00	1.710834530942255682e-01
3.200640128025605158e+00	1.713699370210619577e-01
3.202640528105621165e+00	1.716570128841672371e-01
3.204640928185637172e+00	1.719446824725718859e-01
3.206641328265653179e+00	1.722329475823216605e-01
3.208641728345669186e+00	1.725218100165100132e-01
3.210642128425685193e+00	1.728112715853122872e-01
3.212642528505701200e+00	1.731013341060188004e-01
3.214642928585717208e+00	1.733919994030690415e-01
3.216643328665733215e+00	1.736832693080854195e-01
3.218643728745749222e+00	1.739751456599081259e-01
3.220644128825765229e+00	1.742676303046291064e-01
3.222644528905781236e+00	1.745607250956269230e-01
3.224644928985797243e+00	1.748544318936011699e-01
3.226645329065813250e+00	1.751487525666080014e-01
3.228645729145829257e+00	1.754436889900954366e-01
3.230646129225845264e+00	1.757392430469379985e-01
3.232646529305861272e+00	1.760354166274729071e-01
3.234646929385877279e+00	1.763322116295362729e-01
3.236647329465893286e+00	1.766296299584979579e-01
3.238647729545909293e+00	1.769276735272986567e-01
3.240648129625925300e+00	1.772263442564860902e-01
3.242648529705941307e+00	1.775256440742518649e-01
3.244648929785957314e+00	1.778255749164672217e-01
3.246649329865973321e+00	1.781261387267216723e-01
3.248649729945989328e+00	1.784273374563587478e-01
3.250650130026005336e+00	1.787291730645146348e-01
3.252650530106021343e+00	1.790316475181543687e-01
3.254650930186037350e+00	1.793347627921113574e-01
3.256651330266053357e+00	1.796385208691240187e-01
3.258651730346069364e+00	1.799429237398748604e-01
3.260652130426085371e+00	1.802479734030288938e-01
3.262652530506101378e+00	1.805536718652716033e-01
3.264652930586117385e+00	1.808600211413489145e-01
3.266653330666133392e+00	1.811670232541056080e-01
3.268653730746149400e+00	1.814746802345246213e-01
3.270654130826165407e+00	1.817829941217676826e-01
3.272654530906181414e+00	1.820919669632130589e-01
3.274654930986197421e+00	1.824016008144979661e-01
3.276655331066213428e+00	1.827118977395567612e-01
3.278655731146229435e+00	1.830228598106624638e-01
3.280656131226245442e+00	1.833344891084678352e-01
3.282656531306261449e+00	1.836467877220446798e-01
3.284656931386277456e+00	1.839597577489269220e-01
3.286657331466293464e+00	1.842734012951505740e-01
3.288657731546309471e+00	1.845877204752959244e-01
3.290658131626325478e+00	1.849027174125295048e-01
3.292658531706341485e+00	1.852183942386458337e-01
3.294658931786357492e+00	1.855347530941096057e-01
3.296659331866373499e+00	1.858517961280987674e-01
3.298659731946389506e+00	1.861695254985473724e-01
3.300660132026405069e+00	1.864879433721877700e-01
3.302660532106421076e+00	1.868070519245950134e-01
3.304660932186437083e+00	1.871268533402290490e-01
3.306661332266453091e+00	1.874473498124795690e-01
3.308661732346469098e+00	1.877685435437101980e-01
3.310662132426485105e+00	1.880904367453015702e-01
3.312662532506501112e+00	1.884130316376968484e-01
3.314662932586517119e+00	1.887363304504461325e-01
3.316663332666533126e+00	1.890603354222517574e-01
3.318663732746549133e+00	1.893850488010131450e-01
3.320664132826565140e+00	1.897104728438723242e-01
3.322664532906581147e+00	1.900366098172605600e-01
3.324664932986597154e+00	1.903634619969436503e-01
3.326665333066613162e+00	1.906910316680681117e-01
3.328665733146629169e+00	1.910193211252082524e-01
3.330666133226645176e+00	1.913483326724130240e-01
3.332666533306661183e+00	1.916780686232526509e-01
3.334666933386677190e+00	1.920085313008668138e-01
3.336667333466693197e+00	1.923397230380110567e-01
3.338667733546709204e+00	1.926716461771063038e-01
3.340668133626725211e+00	1.930043030702857099e-01
3.342668533706741218e+00	1.933376960794439547e-01
3.344668933786757226e+00	1.936718275762854269e-01
3.346669333866773233e+00	1.940066999423737393e-01
3.348669733946789240e+00	1.943423155691810233e-01
3.350670134026805247e+00	1.946786768581367788e-01
3.352670534106821254e+00	1.950157862206789439e-01
3.354670934186837261e+00	1.953536460783031892e-01
3.356671334266853268e+00	1.956922588626133219e-01
3.358671734346869275e+00	1.960316270153730223e-01
3.360672134426885282e+00	1.963717529885558033e-01
3.362672534506901290e+00	1.967126392443965255e-01
3.364672934586917297e+00	1.970542882554437991e-01
3.366673334666933304e+00	1.973967025046106105e-01
3.368673734746949311e+00	1.977398844852278348e-01
3.370674134826965318e+00	1.980838367010964163e-01
3.372674534906981325e+00	1.984285616665388829e-01
3.374674934986997332e+00	1.987740619064548575e-01
3.376675335067013339e+00	1.991203399563725718e-01
3.378675735147029346e+00	1.994673983625028235e-01
3.380676135227045354e+00	1.998152396817944876e-01
3.382676535307061361e+00	2.001638664819869184e-01
3.384676935387077368e+00	2.005132813416661275e-01
3.386677335467093375e+00	2.008634868503187398e-01
3.388677735547109382e+00	2.012144856083879496e-01
3.390678135627125389e+00	2.015662802273294751e-01
3.392678535707141396e+00	2.019188733296664040e-01
3.394678935787157403e+00	2.022722675490462585e-01
3.396679335867173410e+00	2.026264655302976170e-01
3.398679735947189418e+00	2.029814699294865132e-01
3.400680136027205425e+00	2.033372834139743901e-01
3.402680536107221432e+00	2.036939086624753870e-01
3.404680936187237439e+00	2.040513483651142934e-01
3.406681336267253446e+00	2.044096052234842809e-01
3.408681736347269453e+00	2.047686819507066325e-01
3.410682136427285460e+00	2.051285812714889190e-01
3.412682536507301467e+00	2.054893059221842844e-01
3.414682936587317474e+00	2.058508586508516203e-01
3.416683336667333482e+00	2.062132422173146296e-01
3.418683736747349489e+00	2.065764593932231108e-01
3.420684136827365496e+00	2.069405129621135764e-01
3.422684536907381503e+00	2.073054057194692046e-01
3.424684936987397510e+00	2.076711404727826782e-01
3.426685337067413517e+00	2.080377200416170247e-01
3.428685737147429524e+00	2.084051472576680109e-01
3.430686137227445531e+00	2.087734249648267593e-01
3.432686537307461538e+00	2.091425560192423649e-01
3.434686937387477546e+00	2.095125432893847339e-01
3.436687337467493553e+00	2.098833896561096424e-01
3.438687737547509560e+00	2.102550980127209090e-01
3.440688137627525567e+00	2.106276712650354543e-01
3.442688537707541574e+00	2.110011123314488035e-01
3.444688937787557581e+00	2.113754241429985914e-01
3.446689337867573588e+00	2.117506096434316198e-01
3.448689737947589595e+00	2.121266717892682507e-01
3.450690138027605602e+00	2.125036135498701295e-01
3.452690538107621609e+00	2.128814379075052443e-01
3.454690938187637617e+00	2.132601478574167597e-01
3.456691338267653624e+00	2.136397464078885200e-01
3.458691738347669631e+00	2.140202365803145490e-01
3.460692138427685638e+00	2.144016214092658856e-01
3.462692538507701645e+00	2.147839039425600838e-01
3.464692938587717652e+00	2.151670872413302682e-01
3.466693338667733659e+00	2.155511743800941904e-01
3.468693738747749666e+00	2.159361684468235065e-01
3.470694138827765673e+00	2.163220725430154978e-01
3.472694538907781681e+00	2.167088897837625705e-01
3.474694938987797688e+00	2.170966232978237542e-01
3.476695339067813695e+00	2.174852762276962004e-01
3.478695739147829702e+00	2.178748517296864584e-01
3.480696139227845709e+00	2.182653529739844167e-01
3.482696539307861716e+00	2.186567831447343568e-01
3.484696939387877723e+00	2.190491454401091165e-01
3.486697339467893730e+00	2.194424430723833641e-01
3.488697739547909737e+00	2.198366792680079840e-01
3.490698139627925745e+00	2.202318572676844610e-01
3.492698539707941752e+00	2.206279803264397099e-01
3.494698939787957759e+00	2.210250517137013482e-01
3.496699339867973766e+00	2.214230747133740795e-01
3.498699739947989773e+00	2.218220526239154111e-01
3.500700140028005780e+00	2.222219887584133691e-01
3.502700540108021787e+00	2.226228864446619937e-01
3.504700940188037794e+00	2.230247490252410536e-01
3.506701340268053801e+00	2.234275798575922067e-01
3.508701740348069809e+00	2.238313823140993808e-01
3.510702140428085816e+00	2.242361597821662667e-01
3.512702540508101823e+00	2.246419156642975867e-01
3.514702940588117830e+00	2.250486533781770326e-01
3.516703340668133837e+00	2.254563763567494217e-01
3.518703740748149844e+00	2.258650880483008550e-01
3.520704140828165851e+00	2.262747919165406518e-01
3.522704540908181858e+00	2.266854914406828403e-01
3.524704940988197865e+00	2.270971901155283135e-01
3.526705341068213873e+00	2.275098914515489845e-01
3.528705741148229436e+00	2.279235989749697211e-01
3.530706141228245443e+00	2.283383162278531664e-01
3.532706541308261450e+00	2.287540467681836720e-01
3.534706941388277457e+00	2.291707941699530071e-01
3.536707341468293464e+00	2.295885620232440694e-01
3.538707741548309471e+00	2.300073539343192586e-01
3.540708141628325478e+00	2.304271735257041875e-01
3.542708541708341485e+00	2.308480244362773881e-01
3.544708941788357492e+00	2.312699103213553542e-01
3.546709341868373500e+00	2.316928348527822479e-01
3.548709741948389507e+00	2.321168017190173849e-01
3.550710142028405514e+00	2.325418146252249407e-01
3.552710542108421521e+00	2.329678772933634345e-01
3.554710942188437528e+00	2.333949934622754352e-01
3.556711342268453535e+00	2.338231668877783775e-01
3.558711742348469542e+00	2.342524013427567109e-01
3.560712142428485549e+00	2.346827006172518271e-01
3.562712542508501556e+00	2.351140685185559853e-01
3.564712942588517564e+00	2.355465088713046828e-01
3.566713342668533571e+00	2.359800255175696915e-01
3.568713742748549578e+00	2.364146223169534267e-01
3.570714142828565585e+00	2.368503031466833164e-01
3.572714542908581592e+00	2.372870719017070584e-01
3.574714942988597599e+00	2.377249324947883213e-01
3.576715343068613606e+00	2.381638888566026679e-01
3.578715743148629613e+00	2.386039449358350328e-01
3.580716143228645620e+00	2.390451046992763118e-01
3.582716543308661628e+00	2.394873721319221715e-01
3.584716943388677635e+00	2.399307512370711937e-01
3.586717343468693642e+00	2.403752460364236843e-01
3.588717743548709649e+00	2.408208605701824823e-01
3.590718143628725656e+00	2.412675988971526575e-01
3.592718543708741663e+00	2.417154650948425409e-01
3.594718943788757670e+00	2.421644632595651991e-01
3.596719343868773677e+00	2.426145975065410187e-01
3.598719743948789684e+00	2.430658719700005133e-01
3.600720144028805692e+00	2.435182908032873517e-01
3.602720544108821699e+00	2.439718581789629415e-01
3.604720944188837706e+00	2.444265782889103455e-01
3.606721344268853713e+00	2.448824553444406416e-01
3.608721744348869720e+00	2.453394935763981710e-01
3.610722144428885727e+00	2.457976972352671208e-01
3.612722544508901734e+00	2.462570705912792146e-01
3.614722944588917741e+00	2.467176179345211828e-01
3.616723344668933748e+00	2.471793435750435641e-01
3.618723744748949755e+00	2.476422518429697295e-01
3.620724144828965763e+00	2.481063470886060163e-01
3.622724544908981770e+00	2.485716336825511963e-01
3.624724944988997777e+00	2.490381160158097185e-01
3.626725345069013784e+00	2.495057984999011769e-01
3.628725745149029791e+00	2.499746855669748857e-01
3.630726145229045798e+00	2.504447816699211238e-01
3.632726545309061805e+00	2.509160912824872636e-01
3.634726945389077812e+00	2.513886188993901261e-01
3.636727345469093819e+00	2.518623690364329981e-01
3.638727745549109827e+00	2.523373462306202075e-01
3.640728145629125834e+00	2.528135550402750287e-01
3.642728545709141841e+00	2.532910000451560339e-01
3.644728945789157848e+00	2.537696858465758876e-01
3.646729345869173855e+00	2.542496170675194733e-01
3.648729745949189862e+00	2.547307983527640207e-01
3.650730146029205869e+00	2.552132343689992311e-01
3.652730546109221876e+00	2.556969298049476258e-01
3.654730946189237883e+00	2.561818893714868928e-01
3.656731346269253891e+00	2.566681178017720111e-01
3.658731746349269898e+00	2.571556198513587077e-01
3.660732146429285905e+00	2.576444002983266923e-01
3.662732546509301912e+00	2.581344639434051125e-01
3.664732946589317919e+00	2.586258156100973427e-01
3.666733346669333926e+00	2.591184601448075497e-01
3.668733746749349933e+00	2.596124024169670363e-01
3.670734146829365940e+00	2.601076473191630267e-01
3.672734546909381947e+00	2.606041997672654542e-01
3.674734946989397955e+00	2.611020647005579676e-01
3.676735347069413962e+00	2.616012470818667168e-01
3.678735747149429969e+00	2.621017518976915817e-01
3.680736147229445976e+00	2.626035841583378438e-01
3.682736547309461983e+00	2.631067488980483038e-01
3.684736947389477990e+00	2.636112511751367293e-01
3.686737347469493997e+00	2.641170960721213046e-01
3.688737747549510004e+00	2.646242886958602991e-01
3.690738147629526011e+00	2.651328341776868491e-01
3.692738547709542019e+00	2.656427376735459589e-01
3.694738947789558026e+00	2.661540043641310582e-01
3.696739347869574033e+00	2.666666394550230024e-01
3.698739747949590040e+00	2.671806481768281838e-01
3.700740148029606047e+00	2.676960357853181982e-01
3.702740548109622054e+00	2.682128075615715090e-01
3.704740948189638061e+00	2.687309688121133355e-01
3.706741348269654068e+00	2.692505248690590935e-01
3.708741748349670075e+00	2.697714810902573923e-01
3.710742148429686083e+00	2.702938428594330311e-01
3.712742548509702090e+00	2.708176155863335488e-01
3.714742948589718097e+00	2.713428047068728866e-01
3.716743348669734104e+00	2.718694156832799358e-01
3.718743748749750111e+00	2.723974540042450876e-01
3.720744148829766118e+00	2.729269251850683364e-01
3.722744548909782125e+00	2.734578347678093824e-01
3.724744948989798132e+00	2.739901883214366229e-01
3.726745349069814139e+00	2.745239914419794758e-01
3.728745749149830147e+00	2.750592497526800351e-01
3.730746149229846154e+00	2.755959689041447280e-01
3.732746549309862161e+00	2.761341545745001902e-01
3.734746949389878168e+00	2.766738124695458101e-01
3.736747349469894175e+00	2.772149483229113809e-01
3.738747749549910182e+00	2.777575678962120875e-01
3.740748149629926189e+00	2.783016769792068246e-01
3.742748549709942196e+00	2.788472813899565139e-01
3.744748949789958203e+00	2.793943869749837550e-01
3.746749349869974210e+00	2.799429996094322526e-01
3.748749749949990218e+00	2.804931251972295758e-01
3.750750150030006225e+00	2.810447696712481402e-01
3.752750550110022232e+00	2.815979389934688548e-01
3.754750950190038239e+00	2.821526391551461010e-01
3.756751350270053802e+00	2.827088761769716019e-01
3.758751750350069809e+00	2.832666561092418434e-01
3.760752150430085816e+00	2.838259850320241640e-01
3.762752550510101823e+00	2.843868690553259526e-01
3.764752950590117830e+00	2.849493143192631806e-01
3.766753350670133837e+00	2.855133269942304874e-01
3.768753750750149845e+00	2.860789132810730440e-01
3.770754150830165852e+00	2.866460794112579702e-01
3.772754550910181859e+00	2.872148316470484186e-01
3.774754950990197866e+00	2.877851762816765469e-01
3.776755351070213873e+00	2.883571196395202652e-01
3.778755751150229880e+00	2.889306680762786517e-01
3.780756151230245887e+00	2.895058279791495881e-01
3.782756551310261894e+00	2.900826057670082836e-01
3.784756951390277901e+00	2.906610078905866867e-01
3.786757351470293909e+00	2.912410408326535638e-01
3.788757751550309916e+00	2.918227111081970193e-01
3.790758151630325923e+00	2.924060252646061286e-01
3.792758551710341930e+00	2.929909898818554570e-01
3.794758951790357937e+00	2.935776115726900226e-01
3.796759351870373944e+00	2.941658969828102599e-01
3.798759751950389951e+00	2.947558527910596471e-01
3.800760152030405958e+00	2.953474857096130002e-01
3.802760552110421965e+00	2.959408024841654328e-01
3.804760952190437973e+00	2.965358098941226483e-01
3.806761352270453980e+00	2.971325147527923427e-01
3.808761752350469987e+00	2.977309239075769387e-01
3.810762152430485994e+00	2.983310442401669871e-01
3.812762552510502001e+00	2.989328826667363437e-01
3.814762952590518008e+00	2.995364461381375687e-01
3.816763352670534015e+00	3.001417416400999905e-01
3.818763752750550022e+00	3.007487761934268811e-01
3.820764152830566029e+00	3.013575568541950744e-01
3.822764552910582037e+00	3.019680907139559167e-01
3.824764952990598044e+00	3.025803848999371048e-01
3.826765353070614051e+00	3.031944465752447471e-01
3.828765753150630058e+00	3.038102829390678661e-01
3.830766153230646065e+00	3.044279012268840123e-01
3.832766553310662072e+00	3.050473087106650993e-01
3.834766953390678079e+00	3.056685126990847934e-01
3.836767353470694086e+00	3.062915205377285677e-01
3.838767753550710093e+00	3.069163396093019802e-01
3.840768153630726101e+00	3.075429773338436146e-01
3.842768553710742108e+00	3.081714411689355781e-01
3.844768953790758115e+00	3.088017386099191075e-01
3.846769353870774122e+00	3.094338771901081753e-01
3.848769753950790129e+00	3.100678644810055395e-01
3.850770154030806136e+00	3.107037080925205697e-01
3.852770554110822143e+00	3.113414156731879601e-01
3.854770954190838150e+00	3.119809949103866664e-01
3.856771354270854157e+00	3.126224535305617280e-01
3.858771754350870165e+00	3.132657992994458684e-01
3.860772154430886172e+00	3.139110400222839825e-01
3.862772554510902179e+00	3.145581835440567353e-01
3.864772954590918186e+00	3.152072377497077138e-01
3.866773354670934193e+00	3.158582105643701343e-01
3.868773754750950200e+00	3.165111099535955486e-01
3.870774154830966207e+00	3.171659439235841038e-01
3.872774554910982214e+00	3.178227205214150253e-01
3.874774954990998221e+00	3.184814478352797629e-01
3.876775355071014229e+00	3.191421339947155822e-01
3.878775755151030236e+00	3.198047871708402656e-01
3.880776155231046243e+00	3.204694155765890340e-01
3.882776555311062250e+00	3.211360274669519121e-01
3.884776955391078257e+00	3.218046311392126491e-01
3.886777355471094264e+00	3.224752349331891921e-01
3.888777755551110271e+00	3.231478472314754935e-01
3.890778155631126278e+00	3.238224764596842054e-01
3.892778555711142285e+00	3.244991310866904843e-01
3.894778955791158292e+00	3.251778196248791275e-01
3.896779355871174300e+00	3.258585506303899315e-01
3.898779755951190307e+00	3.265413327033666047e-01
3.900780156031206314e+00	3.272261744882070111e-01
3.902780556111222321e+00	3.279130846738134153e-01
3.904780956191238328e+00	3.286020719938447243e-01
3.906781356271254335e+00	3.292931452269709514e-01
3.908781756351270342e+00	3.299863131971281227e-01
3.910782156431286349e+00	3.306815847737740732e-01
3.912782556511302356e+00	3.313789688721471283e-01
3.914782956591318364e+00	3.320784744535245636e-01
3.916783356671334371e+00	3.327801105254837299e-01
3.918783756751350378e+00	3.334838861421640654e-01
3.920784156831366385e+00	3.341898104045297746e-01
3.922784556911382392e+00	3.348978924606351715e-01
3.924784956991398399e+00	3.356081415058906892e-01
3.926785357071414406e+00	3.363205667833297774e-01
3.928785757151430413e+00	3.370351775838793529e-01
3.930786157231446420e+00	3.377519832466278071e-01
3.932786557311462428e+00	3.384709931590992316e-01
3.934786957391478435e+00	3.391922167575240898e-01
3.936787357471494442e+00	3.399156635271158855e-01
3.938787757551510449e+00	3.406413430023456090e-01
3.940788157631526456e+00	3.413692647672197378e-01
3.942788557711542463e+00	3.420994384555584578e-01
3.944788957791558470e+00	3.428318737512767722e-01
3.946789357871574477e+00	3.435665803886651659e-01
3.948789757951590484e+00	3.443035681526729341e-01
3.950790158031606492e+00	3.450428468791921777e-01
3.952790558111622499e+00	3.457844264553444624e-01
3.954790958191638506e+00	3.465283168197679231e-01
3.956791358271654513e+00	3.472745279629045889e-01
3.958791758351670520e+00	3.480230699272925943e-01
3.960792158431686527e+00	3.487739528078557250e-01
3.962792558511702534e+00	3.495271867521978493e-01
3.964792958591718541e+00	3.502827819608966831e-01
3.966793358671734548e+00	3.510407486877988870e-01
3.968793758751750556e+00	3.518010972403187164e-01
3.970794158831766563e+00	3.525638379797355615e-01
3.972794558911782570e+00	3.533289813214945951e-01
3.974794958991798577e+00	3.540965377355074217e-01
3.976795359071814584e+00	3.548665177464560561e-01
3.978795759151830591e+00	3.556389319340969024e-01
3.980796159231846598e+00	3.564137909335658438e-01
3.982796559311862605e+00	3.571911054356866622e-01
3.984796959391878168e+00	3.579708861872779035e-01
3.986797359471894175e+00	3.587531439914648512e-01
3.988797759551910183e+00	3.595378897079897218e-01
3.990798159631926190e+00	3.603251342535240820e-01
3.992798559711942197e+00	3.611148886019845961e-01
3.994798959791958204e+00	3.619071637848472189e-01
3.996799359871974211e+00	3.627019708914651641e-01
3.998799759951990218e+00	3.634993210693866494e-01
4.000800160032006225e+00	3.642992255246757516e-01
4.002800560112022232e+00	3.651016955222321503e-01
4.004800960192038239e+00	3.659067423861150914e-01
4.006801360272054247e+00	3.667143774998669059e-01
4.008801760352070254e+00	3.675246123068380832e-01
4.010802160432086261e+00	3.683374583105145650e-01
4.012802560512102268e+00	3.691529270748454827e-01
4.014802960592118275e+00	3.699710302245726723e-01
4.016803360672134282e+00	3.707917794455621863e-01
4.018803760752150289e+00	3.716151864851351405e-01
4.020804160832166296e+00	3.724412631524025574e-01
4.022804560912182303e+00	3.732700213185997651e-01
4.024804960992198311e+00	3.741014729174223508e-01
4.026805361072214318e+00	3.749356299453643349e-01
4.028805761152230325e+00	3.757725044620561228e-01
4.030806161232246332e+00	3.766121085906057875e-01
4.032806561312262339e+00	3.774544545179390198e-01
4.034806961392278346e+00	3.782995544951437417e-01
4.036807361472294353e+00	3.791474208378127209e-01
4.038807761552310360e+00	3.799980659263890725e-01
4.040808161632326367e+00	3.808515022065137590e-01
4.042808561712342375e+00	3.817077421893719791e-01
4.044808961792358382e+00	3.825667984520433329e-01
4.046809361872374389e+00	3.834286836378515417e-01
4.048809761952390396e+00	3.842934104567161668e-01
4.050810162032406403e+00	3.851609916855052163e-01
4.052810562112422410e+00	3.860314401683890839e-01
4.054810962192438417e+00	3.869047688171953769e-01
4.056811362272454424e+00	3.877809906117655192e-01
4.058811762352470431e+00	3.886601186003120212e-01
4.060812162432486438e+00	3.895421658997764158e-01
4.062812562512502446e+00	3.904271456961896369e-01
4.064812962592518453e+00	3.913150712450326196e-01
4.066813362672534460e+00	3.922059558715973449e-01
4.068813762752550467e+00	3.930998129713512146e-01
4.070814162832566474e+00	3.939966560102989845e-01
4.072814562912582481e+00	3.948964985253495819e-01
4.074814962992598488e+00	3.957993541246811464e-01
4.076815363072614495e+00	3.967052364881078486e-01
4.078815763152630502e+00	3.976141593674482611e-01
4.080816163232646510e+00	3.985261365868943972e-01
4.082816563312662517e+00	3.994411820433807492e-01
4.084816963392678524e+00	4.003593097069562123e-01
4.086817363472694531e+00	4.012805336211544560e-01
4.088817763552710538e+00	4.022048679033674023e-01
4.090818163632726545e+00	4.031323267452180392e-01
4.092818563712742552e+00	4.040629244129347875e-01
4.094818963792758559e+00	4.049966752477260901e-01
4.096819363872774566e+00	4.059335936661569999e-01
4.098819763952790574e+00	4.068736941605248791e-01
4.100820164032806581e+00	4.078169912992364310e-01
4.102820564112822588e+00	4.087634997271860637e-01
4.104820964192838595e+00	4.097132341661344768e-01
4.106821364272854602e+00	4.106662094150874687e-01
4.108821764352870609e+00	4.116224403506751894e-01
4.110822164432886616e+00	4.125819419275340572e-01
4.112822564512902623e+00	4.135447291786855661e-01
4.114822964592918630e+00	4.145108172159188697e-01
4.116823364672934638e+00	4.154802212301724751e-01
4.118823764752950645e+00	4.164529564919161597e-01
4.120824164832966652e+00	4.174290383515333325e-01
4.122824564912982659e+00	4.184084822397047265e-01
4.124824964992998666e+00	4.193913036677914263e-01
4.126825365073014673e+00	4.203775182282178946e-01
4.128825765153030680e+00	4.213671415948563315e-01
4.130826165233046687e+00	4.223601895234105896e-01
4.132826565313062694e+00	4.233566778518003115e-01
4.134826965393078702e+00	4.243566225005450665e-01
4.136827365473094709e+00	4.253600394731491541e-01
4.138827765553110716e+00	4.263669448564850750e-01
4.140828165633126723e+00	4.273773548211787787e-01
4.142828565713142730e+00	4.283912856219938003e-01
4.144828965793158737e+00	4.294087535982147319e-01
4.146829365873174744e+00	4.304297751740322475e-01
4.148829765953190751e+00	4.314543668589263525e-01
4.150830166033206758e+00	4.324825452480496324e-01
4.152830566113222766e+00	4.335143270226109458e-01
4.154830966193238773e+00	4.345497289502582294e-01
4.156831366273254780e+00	4.355887678854604150e-01
4.158831766353270787e+00	4.366314607698897898e-01
4.160832166433286794e+00	4.376778246328036914e-01
4.162832566513302801e+00	4.387278765914237599e-01
4.164832966593318808e+00	4.397816338513182988e-01
4.166833366673334815e+00	4.408391137067797505e-01
4.168833766753350822e+00	4.419003335412037270e-01
4.170834166833366830e+00	4.429653108274671514e-01
4.172834566913382837e+00	4.440340631283050676e-01
4.174834966993398844e+00	4.451066080966858962e-01
4.176835367073414851e+00	4.461829634761862451e-01
4.178835767153430858e+00	4.472631471013648330e-01
4.180836167233446865e+00	4.483471768981348582e-01
4.182836567313462872e+00	4.494350708841345909e-01
4.184836967393478879e+00	4.505268471690979659e-01
4.186837367473494886e+00	4.516225239552216220e-01
4.188837767553510893e+00	4.527221195375332741e-01
4.190838167633526901e+00	4.538256523042556445e-01
4.192838567713542908e+00	4.549331407371701719e-01
4.194838967793558915e+00	4.560446034119796099e-01
4.196839367873574922e+00	4.571600589986664076e-01
4.198839767953590929e+00	4.582795262618524212e-01
4.200840168033606936e+00	4.594030240611532978e-01
4.202840568113622943e+00	4.605305713515330801e-01
4.204840968193638950e+00	4.616621871836557034e-01
4.206841368273654957e+00	4.627978907042336054e-01
4.208841768353670965e+00	4.639377011563761144e-01
4.210842168433686972e+00	4.650816378799313977e-01
4.212842568513702979e+00	4.662297203118308531e-01
4.214842968593718986e+00	4.673819679864259502e-01
4.216843368673734993e+00	4.685384005358255166e-01
4.218843768753751000e+00	4.696990376902283604e-01
4.220844168833767007e+00	4.708638992782541166e-01
4.222844568913783014e+00	4.720330052272698751e-01
4.224844968993799021e+00	4.732063755637136993e-01
4.226845369073815029e+00	4.743840304134154806e-01
4.228845769153831036e+00	4.755659900019133524e-01
4.230846169233847043e+00	4.767522746547671053e-01
4.232846569313863050e+00	4.779429047978676071e-01
4.234846969393879057e+00	4.791379009577422243e-01
4.236847369473895064e+00	4.803372837618565816e-01
4.238847769553911071e+00	4.815410739389115458e-01
4.240848169633927078e+00	4.827492923191365470e-01
4.242848569713943085e+00	4.839619598345785700e-01
4.244848969793959093e+00	4.851790975193853717e-01
4.246849369873975100e+00	4.864007265100857014e-01
4.248849769953991107e+00	4.876268680458634153e-01
4.250850170034007114e+00	4.888575434688269272e-01
4.252850570114023121e+00	4.900927742242738860e-01
4.254850970194039128e+00	4.913325818609498574e-01
4.256851370274055135e+00	4.925769880313020099e-01
4.258851770354071142e+00	4.938260144917271388e-01
4.260852170434087149e+00	4.950796831028139167e-01
4.262852570514103157e+00	4.963380158295784828e-01
4.264852970594119164e+00	4.976010347416954804e-01
4.266853370674135171e+00	4.988687620137205458e-01
4.268853770754151178e+00	5.001412199253089108e-01
4.270854170834167185e+00	5.014184308614249019e-01
4.272854570914183192e+00	5.027004173125463327e-01
4.274854970994199199e+00	5.039872018748607907e-01
4.276855371074215206e+00	5.052788072504557082e-01
4.278855771154231213e+00	5.065752562474998832e-01
4.280856171234247221e+00	5.078765717804182289e-01
4.282856571314263228e+00	5.091827768700585288e-01
4.284856971394279235e+00	5.104938946438497549e-01
4.286857371474295242e+00	5.118099483359530577e-01
4.288857771554311249e+00	5.131309612874032089e-01
4.290858171634327256e+00	5.144569569462423830e-01
4.292858571714343263e+00	5.157879588676441696e-01
4.294858971794359270e+00	5.171239907140297021e-01
4.296859371874375277e+00	5.184650762551731296e-01
4.298859771954391285e+00	5.198112393682983168e-01
4.300860172034407292e+00	5.211625040381657747e-01
4.302860572114423299e+00	5.225188943571493772e-01
4.304860972194439306e+00	5.238804345253027517e-01
4.306861372274455313e+00	5.252471488504154573e-01
4.308861772354471320e+00	5.266190617480579483e-01
4.310862172434487327e+00	5.279961977416159913e-01
4.312862572514503334e+00	5.293785814623136465e-01
4.314862972594519341e+00	5.307662376492247036e-01
4.316863372674535348e+00	5.321591911492722371e-01
4.318863772754551356e+00	5.335574669172159501e-01
4.320864172834567363e+00	5.349610900156279714e-01
4.322864572914583370e+00	5.363700856148547746e-01
4.324864972994598489e+00	5.377844789929664415e-01
4.326865373074614496e+00	5.392042955356958212e-01
4.328865773154630503e+00	5.406295607363573730e-01
4.330866173234646510e+00	5.420603001957592371e-01
4.332866573314662517e+00	5.434965396220968747e-01
4.334866973394678524e+00	5.449383048308346078e-01
4.336867373474694531e+00	5.463856217445706154e-01
4.338867773554710539e+00	5.478385163928884971e-01
4.340868173634726546e+00	5.492970149121920720e-01
4.342868573714742553e+00	5.507611435455255222e-01
4.344868973794758560e+00	5.522309286423768837e-01
4.346869373874774567e+00	5.537063966584652164e-01
4.348869773954790574e+00	5.551875741555115651e-01
4.350870174034806581e+00	5.566744878009920461e-01
4.352870574114822588e+00	5.581671643678739470e-01
4.354870974194838595e+00	5.596656307343341741e-01
4.356871374274854603e+00	5.611699138834591594e-01
4.358871774354870610e+00	5.626800409029262262e-01
4.360872174434886617e+00	5.641960389846666368e-01
4.362872574514902624e+00	5.657179354245085445e-01
4.364872974594918631e+00	5.672457576218008501e-01
4.366873374674934638e+00	5.687795330790164083e-01
4.368873774754950645e+00	5.703192894013354719e-01
4.370874174834966652e+00	5.718650542962077088e-01
4.372874574914982659e+00	5.734168555728930139e-01
4.374874974994998666e+00	5.749747211419807824e-01
4.376875375075014674e+00	5.765386790148867568e-01
4.378875775155030681e+00	5.781087573033274474e-01
4.380876175235046688e+00	5.796849842187719037e-01
4.382876575315062695e+00	5.812673880718690622e-01
4.384876975395078702e+00	5.828559972718525550e-01
4.386877375475094709e+00	5.844508403259198737e-01
4.388877775555110716e+00	5.860519458385875513e-01
4.390878175635126723e+00	5.876593425110208102e-01
4.392878575715142730e+00	5.892730591403372298e-01
4.394878975795158738e+00	5.908931246188847686e-01
4.396879375875174745e+00	5.925195679334925858e-01
4.398879775955190752e+00	5.941524181646947733e-01
4.400880176035206759e+00	5.957917044859265543e-01
4.402880576115222766e+00	5.974374561626919489e-01
4.404880976195238773e+00	5.990897025517033514e-01
4.406881376275254780e+00	6.007484730999913536e-01
4.408881776355270787e+00	6.024137973439845917e-01
4.410882176435286794e+00	6.040857049085605057e-01
4.412882576515302802e+00	6.057642255060637915e-01
4.414882976595318809e+00	6.074493889352946541e-01
4.416883376675334816e+00	6.091412250804649764e-01
4.418883776755350823e+00	6.108397639101211807e-01
4.420884176835366830e+00	6.125450354760353378e-01
4.422884576915382837e+00	6.142570699120620814e-01
4.424884976995398844e+00	6.159758974329615500e-01
4.426885377075414851e+00	6.177015483331870227e-01
4.428885777155430858e+00	6.194340529856385835e-01
4.430886177235446866e+00	6.211734418403798141e-01
4.432886577315462873e+00	6.229197454233182940e-01
4.434886977395478880e+00	6.246729943348490188e-01
4.436887377475494887e+00	6.264332192484607376e-01
4.438887777555510894e+00	6.282004509093027655e-01
4.440888177635526901e+00	6.299747201327143831e-01
4.442888577715542908e+00	6.317560578027133777e-01
4.444888977795558915e+00	6.335444948704453960e-01
4.446889377875574922e+00	6.353400623525921054e-01
4.448889777955590930e+00	6.371427913297376122e-01
4.450890178035606937e+00	6.389527129446938014e-01
4.452890578115622944e+00	6.407698584007817111e-01
4.454890978195638951e+00	6.425942589600702748e-01
4.456891378275654958e+00	6.444259459415709879e-01
4.458891778355670965e+00	6.462649507193880538e-01
4.460892178435686972e+00	6.481113047208219013e-01
4.462892578515702979e+00	6.499650394244286256e-01
4.464892978595718986e+00	6.518261863580310234e-01
4.466893378675734994e+00	6.536947770966831106e-01
4.468893778755751001e+00	6.555708432605860114e-01
4.470894178835767008e+00	6.574544165129554418e-01
4.472894578915783015e+00	6.593455285578394554e-01
4.474894978995799022e+00	6.612442111378861176e-01
4.476895379075815029e+00	6.631504960320597775e-01
4.478895779155831036e+00	6.650644150533067123e-01
4.480896179235847043e+00	6.669860000461673710e-01
4.482896579315863050e+00	6.689152828843359933e-01
4.484896979395879058e+00	6.708522954681666040e-01
4.486897379475895065e+00	6.727970697221244967e-01
4.488897779555911072e+00	6.747496375921817613e-01
4.490898179635927079e+00	6.767100310431579668e-01
4.492898579715943086e+00	6.786782820560035567e-01
4.494898979795959093e+00	6.806544226250255125e-01
4.496899379875975100e+00	6.826384847550552859e-01
4.498899779955991107e+00	6.846305004585581111e-01
4.500900180036007114e+00	6.866305017526819210e-01
4.502900580116023121e+00	6.886385206562467554e-01
4.504900980196039129e+00	6.906545891866719966e-01
4.506901380276055136e+00	6.926787393568427653e-01
4.508901780356071143e+00	6.947110031719133660e-01
4.510902180436087150e+00	6.967514126260472285e-01
4.512902580516103157e+00	6.987999996990931217e-01
4.514902980596119164e+00	7.008567963531960876e-01
4.516903380676135171e+00	7.029218345293434256e-01
4.518903780756151178e+00	7.049951461438440647e-01
4.520904180836167185e+00	7.070767630847412111e-01
4.522904580916183193e+00	7.091667172081566051e-01
4.524904980996199200e+00	7.112650403345672778e-01
4.526905381076215207e+00	7.133717642450128071e-01
4.528905781156231214e+00	7.154869206772319634e-01
4.530906181236247221e+00	7.176105413217301887e-01
4.532906581316263228e+00	7.197426578177743561e-01
4.534906981396279235e+00	7.218833017493165860e-01
4.536907381476295242e+00	7.240325046408446763e-01
4.538907781556311249e+00	7.261902979531597024e-01
4.540908181636327257e+00	7.283567130790793431e-01
4.542908581716343264e+00	7.305317813390659332e-01
4.544908981796359271e+00	7.327155339767804643e-01
4.546909381876375278e+00	7.349080021545590924e-01
4.548909781956391285e+00	7.371092169488137058e-01
4.550910182036407292e+00	7.393192093453552216e-01
4.552910582116423299e+00	7.415380102346388336e-01
4.554910982196439306e+00	7.437656504069303232e-01
4.556911382276455313e+00	7.460021605473934336e-01
4.558911782356471321e+00	7.482475712310980853e-01
4.560912182436487328e+00	7.505019129179474335e-01
4.562912582516503335e+00	7.527652159475243243e-01
4.564912982596519342e+00	7.550375105338562598e-01
4.566913382676535349e+00	7.573188267600988732e-01
4.568913782756551356e+00	7.596091945731362483e-01
4.570914182836567363e+00	7.619086437780988597e-01
4.572914582916583370e+00	7.642172040327972482e-01
4.574914982996599377e+00	7.665349048420733169e-01
4.576915383076615385e+00	7.688617755520653629e-01
4.578915783156631392e+00	7.711978453443899539e-01
4.580916183236647399e+00	7.735431432302376509e-01
4.582916583316663406e+00	7.758976980443839100e-01
4.584916983396679413e+00	7.782615384391137203e-01
4.586917383476695420e+00	7.806346928780599770e-01
4.588917783556711427e+00	7.830171896299558121e-01
4.590918183636727434e+00	7.854090567622995511e-01
4.592918583716743441e+00	7.878103221349332941e-01
4.594918983796759449e+00	7.902210133935336778e-01
4.596919383876775456e+00	7.926411579630160409e-01
4.598919783956791463e+00	7.950707830408497712e-01
4.600920184036807470e+00	7.975099155902876102e-01
4.602920584116823477e+00	7.999585823335052526e-01
4.604920984196839484e+00	8.024168097446550130e-01
4.606921384276855491e+00	8.048846240428302323e-01
4.608921784356871498e+00	8.073620511849426418e-01
4.610922184436887505e+00	8.098491168585114641e-01
4.612922584516903513e+00	8.123458464743648078e-01
4.614922984596919520e+00	8.148522651592540189e-01
4.616923384676935527e+00	8.173683977483798824e-01
4.618923784756951534e+00	8.198942687778322247e-01
4.620924184836967541e+00	8.224299024769419209e-01
4.622924584916983548e+00	8.249753227605473027e-01
4.624924984996999555e+00	8.275305532211725268e-01
4.626925385077015562e+00	8.300956171211218981e-01
4.628925785157031569e+00	8.326705373844874858e-01
4.630926185237047576e+00	8.352553365890720283e-01
4.632926585317063584e+00	8.378500369582276841e-01
4.634926985397079591e+00	8.404546603526100723e-01
4.636927385477095598e+00	8.430692282618502675e-01
4.638927785557111605e+00	8.456937617961429732e-01
4.640928185637127612e+00	8.483282816777538704e-01
4.642928585717143619e+00	8.509728082324453657e-01
4.644928985797159626e+00	8.536273613808224026e-01
4.646929385877175633e+00	8.562919606295993358e-01
4.648929785957191640e+00	8.589666250627879807e-01
4.650930186037207648e+00	8.616513733328087232e-01
4.652930586117223655e+00	8.643462236515260244e-01
4.654930986197239662e+00	8.670511937812080960e-01
4.656931386277255669e+00	8.697663010254137461e-01
4.658931786357271676e+00	8.724915622198062826e-01
4.660932186437287683e+00	8.752269937228969177e-01
4.662932586517303690e+00	8.779726114067178955e-01
4.664932986597319697e+00	8.807284306474285618e-01
4.666933386677335704e+00	8.834944663158537104e-01
4.668933786757351712e+00	8.862707327679586466e-01
4.670934186837367719e+00	8.890572438352597473e-01
4.672934586917383726e+00	8.918540128151744018e-01
4.674934986997399733e+00	8.946610524613118898e-01
4.676935387077415740e+00	8.974783749737058614e-01
4.678935787157431747e+00	9.003059919889925267e-01
4.680936187237447754e+00	9.031439145705346672e-01
4.682936587317463761e+00	9.059921531984951315e-01
4.684936987397479768e+00	9.088507177598610376e-01
4.686937387477495776e+00	9.117196175384217893e-01
4.688937787557511783e+00	9.145988612047035726e-01
4.690938187637527790e+00	9.174884568058611078e-01
4.692938587717543797e+00	9.203884117555317657e-01
4.694938987797559804e+00	9.232987328236528235e-01
4.696939387877575811e+00	9.262194261262455264e-01
4.698939787957591818e+00	9.291504971151687275e-01
4.700940188037607825e+00	9.320919505678447736e-01
4.702940588117623832e+00	9.350437905769609648e-01
4.704940988197639840e+00	9.380060205401493656e-01
4.706941388277655847e+00	9.409786431496489634e-01
4.708941788357671854e+00	9.439616603819529495e-01
4.710942188437687861e+00	9.469550734874436770e-01
4.712942588517703868e+00	9.499588829800206247e-01
4.714942988597719875e+00	9.529730886267239187e-01
4.716943388677735882e+00	9.559976894373565237e-01
4.718943788757751889e+00	9.590326836541100963e-01
4.720944188837767896e+00	9.620780687411977228e-01
4.722944588917783904e+00	9.651338413744968703e-01
4.724944988997799911e+00	9.681999974312085477e-01
4.726945389077815918e+00	9.712765319795340080e-01
4.728945789157831925e+00	9.743634392683757639e-01
4.730946189237847932e+00	9.774607127170662491e-01
4.732946589317863939e+00	9.805683449051271205e-01
4.734946989397879946e+00	9.836863275620665314e-01
4.736947389477895953e+00	9.868146515572168154e-01
4.738947789557911960e+00	9.899533068896175791e-01
4.740948189637927968e+00	9.931022826779496437e-01
4.742948589717943975e+00	9.962615671505237191e-01
4.744948989797959982e+00	9.994311476353301416e-01
4.746949389877975989e+00	1.002611010550152226e+00
4.748949789957991996e+00	1.005801141392751896e+00
4.750950190038008003e+00	1.009001524731128363e+00
4.752950590118024010e+00	1.012212144193859631e+00
4.754950990198040017e+00	1.015432982460527711e+00
4.756951390278056024e+00	1.018664021252237095e+00
4.758951790358072031e+00	1.021905241322228930e+00
4.760952190438088039e+00	1.025156622446596888e+00
4.762952590518104046e+00	1.028418143415112951e+00
4.764952990598120053e+00	1.031689782022163326e+00
4.766953390678136060e+00	1.034971515057807601e+00
4.768953790758152067e+00	1.038263318298958904e+00
4.770954190838168074e+00	1.041565166500698414e+00
4.772954590918184081e+00	1.044877033387723531e+00
4.774954990998200088e+00	1.048198891645940822e+00
4.776955391078216095e+00	1.051530712914206411e+00
4.778955791158232103e+00	1.054872467776221789e+00
4.780956191238247222e+00	1.058224125752587730e+00
4.782956591318263229e+00	1.061585655293034280e+00
4.784956991398279236e+00	1.064957023768806854e+00
4.786957391478295243e+00	1.068338197465247497e+00
4.788957791558311250e+00	1.071729141574553790e+00
4.790958191638327257e+00	1.075129820188731156e+00
4.792958591718343264e+00	1.078540196292742337e+00
4.794958991798359271e+00	1.081960231757861157e+00
4.796959391878375278e+00	1.085389887335237002e+00
4.798959791958391286e+00	1.088829122649675796e+00
4.800960192038407293e+00	1.092277896193642350e+00
4.802960592118423300e+00	1.095736165321495204e+00
4.804960992198439307e+00	1.099203886243953265e+00
4.806961392278455314e+00	1.102681014022805606e+00
4.808961792358471321e+00	1.106167502565869931e+00
4.810962192438487328e+00	1.109663304622203528e+00
4.812962592518503335e+00	1.113168371777575327e+00
4.814962992598519342e+00	1.116682654450204426e+00
4.816963392678535349e+00	1.120206101886769279e+00
4.818963792758551357e+00	1.123738662158698443e+00
4.820964192838567364e+00	1.127280282158742430e+00
4.822964592918583371e+00	1.130830907597838442e+00
4.824964992998599378e+00	1.134390483002269967e+00
4.826965393078615385e+00	1.137958951711128153e+00
4.828965793158631392e+00	1.141536255874081807e+00
4.830966193238647399e+00	1.145122336449460043e+00
4.832966593318663406e+00	1.148717133202654228e+00
4.834966993398679413e+00	1.152320584704842998e+00
4.836967393478695421e+00	1.155932628332049239e+00
4.838967793558711428e+00	1.159553200264528572e+00
4.840968193638727435e+00	1.163182235486501348e+00
4.842968593718743442e+00	1.166819667786226145e+00
4.844968993798759449e+00	1.170465429756426090e+00
4.846969393878775456e+00	1.174119452795067353e+00
4.848969793958791463e+00	1.177781667106497565e+00
4.850970194038807470e+00	1.181452001702948840e+00
4.852970594118823477e+00	1.185130384406405613e+00
4.854970994198839485e+00	1.188816741850848402e+00
4.856971394278855492e+00	1.192510999484869494e+00
4.858971794358871499e+00	1.196213081574671211e+00
4.860972194438887506e+00	1.199922911207445431e+00
4.862972594518903513e+00	1.203640410295141683e+00
4.864972994598919520e+00	1.207365499578622492e+00
4.866973394678935527e+00	1.211098098632214848e+00
4.868973794758951534e+00	1.214838125868654028e+00
4.870974194838967541e+00	1.218585498544429102e+00
4.872974594918983549e+00	1.222340132765526111e+00
4.874974994998999556e+00	1.226101943493576263e+00
4.876975395079015563e+00	1.229870844552408471e+00
4.878975795159031570e+00	1.233646748635008450e+00
4.880976195239047577e+00	1.237429567310885270e+00
4.882976595319063584e+00	1.241219211033848024e+00
4.884976995399079591e+00	1.245015589150193502e+00
4.886977395479095598e+00	1.248818609907303312e+00
4.888977795559111605e+00	1.252628180462654006e+00
4.890978195639127613e+00	1.256444206893237991e+00
4.892978595719143620e+00	1.260266594205397883e+00
4.894978995799159627e+00	1.264095246345071200e+00
4.896979395879175634e+00	1.267930066208445172e+00
4.898979795959191641e+00	1.271770955653025226e+00
4.900980196039207648e+00	1.275617815509108688e+00
4.902980596119223655e+00	1.279470545591667729e+00
4.904980996199239662e+00	1.283329044712640199e+00
4.906981396279255669e+00	1.287193210693621914e+00
4.908981796359271677e+00	1.291062940378961521e+00
4.910982196439287684e+00	1.294938129649257030e+00
4.912982596519303691e+00	1.298818673435245374e+00
4.914982996599319698e+00	1.302704465732088979e+00
4.916983396679335705e+00	1.306595399614050246e+00
4.918983796759351712e+00	1.310491367249553951e+00
4.920984196839367719e+00	1.314392259916631112e+00
4.922984596919383726e+00	1.318297968018742328e+00
4.924984996999399733e+00	1.322208381100975494e+00
4.926985397079415741e+00	1.326123387866609882e+00
4.928985797159431748e+00	1.330042876194047485e+00
4.930986197239447755e+00	1.333966733154101636e+00
4.932986597319463762e+00	1.337894845027637336e+00
4.934986997399479769e+00	1.341827097323561979e+00
4.936987397479495776e+00	1.345763374797152911e+00
4.938987797559511783e+00	1.349703561468722501e+00
4.940988197639527790e+00	1.353647540642609837e+00
4.942988597719543797e+00	1.357595194926492166e+00
4.944988997799559804e+00	1.361546406251010977e+00
4.946989397879575812e+00	1.365501055889703830e+00
4.948989797959591819e+00	1.369459024479232845e+00
4.950990198039607826e+00	1.373420192039904952e+00
4.952990598119623833e+00	1.377384437996473254e+00
4.954990998199639840e+00	1.381351641199211056e+00
4.956991398279655847e+00	1.385321679945251017e+00
4.958991798359671854e+00	1.389294432000179658e+00
4.960992198439687861e+00	1.393269774619878332e+00
4.962992598519703868e+00	1.397247584572601120e+00
4.964992998599719876e+00	1.401227738161279657e+00
4.966993398679735883e+00	1.405210111246046667e+00
4.968993798759751890e+00	1.409194579266965341e+00
4.970994198839767897e+00	1.413181017266957884e+00
4.972994598919783904e+00	1.417169299914920355e+00
4.974994998999799911e+00	1.421159301529013597e+00
4.976995399079815918e+00	1.425150896100121356e+00
4.978995799159831925e+00	1.429143957315462288e+00
4.980996199239847932e+00	1.433138358582347838e+00
4.982996599319863940e+00	1.437133973052071134e+00
4.984996999399879947e+00	1.441130673643918891e+00
4.986997399479895954e+00	1.445128333069295223e+00
4.988997799559911961e+00	1.449126823855942936e+00
4.990998199639927968e+00	1.453126018372253192e+00
4.992998599719943975e+00	1.457125788851651560e+00
4.994998999799959982e+00	1.461126007417049344e+00
4.996999399879975989e+00	1.465126546105347316e+00
4.998999799959991996e+00	1.469127276891979639e+00
5.001000200040008004e+00	1.473128071715489762e+00
5.003000600120024011e+00	1.477128802502122085e+00
5.005001000200040018e+00	1.481129341190420057e+00
5.007001400280056025e+00	1.485129559755817841e+00
5.009001800360072032e+00	1.489129330235216209e+00
5.011002200440088039e+00	1.493128524751526465e+00
5.013002600520104046e+00	1.497127015538174177e+00
5.015003000600120053e+00	1.501124674963550509e+00
5.017003400680136060e+00	1.505121375555398266e+00
5.019003800760152068e+00	1.509116990025121563e+00
5.021004200840168075e+00	1.513111391292007113e+00
5.023004600920184082e+00	1.517104452507348045e+00
5.025005001000200089e+00	1.521096047078455804e+00
5.027005401080216096e+00	1.525086048692549046e+00
5.029005801160232103e+00	1.529074331340511517e+00
5.031006201240248110e+00	1.533060769340504059e+00
5.033006601320264117e+00	1.537045237361422734e+00
5.035007001400280124e+00	1.541027610446189744e+00
5.037007401480296132e+00	1.545007764034868281e+00
5.039007801560312139e+00	1.548985573987591069e+00
5.041008201640328146e+00	1.552960916607289743e+00
5.043008601720344153e+00	1.556933668662218384e+00
5.045009001800360160e+00	1.560903707408258345e+00
5.047009401880376167e+00	1.564870910610996146e+00
5.049009801960392174e+00	1.568835156567564448e+00
5.051010202040408181e+00	1.572796324128236556e+00
5.053010602120424188e+00	1.576754292717765571e+00
5.055011002200440196e+00	1.580708942356458424e+00
5.057011402280456203e+00	1.584660153680977235e+00
5.059011802360472210e+00	1.588607807964859564e+00
5.061012202440488217e+00	1.592551787138746899e+00
5.063012602520504224e+00	1.596491973810316489e+00
5.065013002600520231e+00	1.600428251283907422e+00
5.067013402680536238e+00	1.604360503579832065e+00
5.069013802760552245e+00	1.608288615453367765e+00
5.071014202840568252e+00	1.612212472413421915e+00
5.073014602920584259e+00	1.616131960740859519e+00
5.075015003000600267e+00	1.620046967506493907e+00
5.077015403080616274e+00	1.623957380588727073e+00
5.079015803160632281e+00	1.627863088690838289e+00
5.081016203240648288e+00	1.631763981357915450e+00
5.083016603320664295e+00	1.635659948993419155e+00
5.085017003400680302e+00	1.639550882875380422e+00
5.087017403480696309e+00	1.643436675172224026e+00
5.089017803560712316e+00	1.647317218958212370e+00
5.091018203640728323e+00	1.651192408228507880e+00
5.093018603720744331e+00	1.655062137913847486e+00
5.095019003800760338e+00	1.658926303894829202e+00
5.097019403880776345e+00	1.662784803015801671e+00
5.099019803960792352e+00	1.666637533098360713e+00
5.101020204040808359e+00	1.670484392954444175e+00
5.103020604120824366e+00	1.674325282399024228e+00
5.105021004200840373e+00	1.678160102262398201e+00
5.107021404280856380e+00	1.681988754402071518e+00
5.109021804360872387e+00	1.685811141714231409e+00
5.111022204440888395e+00	1.689627168144815395e+00
5.113022604520904402e+00	1.693436738700166089e+00
5.115023004600920409e+00	1.697239759457275898e+00
5.117023404680936416e+00	1.701036137573621376e+00
5.119023804760952423e+00	1.704825781296584131e+00
5.121024204840968430e+00	1.708608599972460951e+00
5.123024604920984437e+00	1.712384504055060930e+00
5.125025005001000444e+00	1.716153405113893138e+00
5.127025405081016451e+00	1.719915215841943290e+00
5.129025805161032459e+00	1.723669850063040299e+00
5.131026205241048466e+00	1.727417222738815372e+00
5.133026605321064473e+00	1.731157249975254553e+00
5.135027005401080480e+00	1.734889849028846909e+00
5.137027405481096487e+00	1.738614938312327718e+00
5.139027805561112494e+00	1.742332437400023970e+00
5.141028205641128501e+00	1.746042267032798190e+00
5.143028605721144508e+00	1.749744349122599907e+00
5.145029005801160515e+00	1.753438606756620999e+00
5.147029405881176523e+00	1.757124964201063788e+00
5.149029805961192530e+00	1.760803346904520561e+00
5.151030206041208537e+00	1.764473681500971836e+00
5.153030606121224544e+00	1.768135895812402048e+00
5.155031006201240551e+00	1.771789918851043311e+00
5.157031406281256558e+00	1.775435680821243256e+00
5.159031806361272565e+00	1.779073113120968053e+00
5.161032206441288572e+00	1.782702148342940829e+00
5.163032606521304579e+00	1.786322720275420162e+00
5.165033006601320587e+00	1.789934763902626402e+00
5.167033406681336594e+00	1.793538215404815173e+00
5.169033806761352601e+00	1.797133012158009358e+00
5.171034206841368608e+00	1.800719092733387594e+00
5.173034606921384615e+00	1.804296396896341248e+00
5.175035007001400622e+00	1.807864865605199434e+00
5.177035407081416629e+00	1.811424441009630959e+00
5.179035807161432636e+00	1.814975066448726970e+00
5.181036207241448643e+00	1.818516686448770958e+00
5.183036607321464651e+00	1.822049246720700122e+00
5.185037007401480658e+00	1.825572694157264975e+00
5.187037407481496665e+00	1.829086976829894073e+00
5.189037807561512672e+00	1.832592043985265873e+00
5.191038207641528679e+00	1.836087846041599470e+00
5.193038607721544686e+00	1.839574334584663795e+00
5.195039007801560693e+00	1.843051462363516135e+00
5.197039407881576700e+00	1.846519183285974197e+00
5.199039807961592707e+00	1.849977452413827050e+00
5.201040208041608714e+00	1.853426225957793605e+00
5.203040608121624722e+00	1.856865461272232398e+00
5.205041008201640729e+00	1.860295116849608243e+00
5.207041408281656736e+00	1.863715152314727064e+00
5.209041808361672743e+00	1.867125528418738245e+00
5.211042208441688750e+00	1.870526207032915611e+00
5.213042608521704757e+00	1.873917151142221904e+00
5.215043008601720764e+00	1.877298324838662547e+00
5.217043408681736771e+00	1.880669693314435120e+00
5.219043808761752778e+00	1.884031222854881671e+00
5.221044208841768786e+00	1.887382880831249166e+00
5.223044608921784793e+00	1.890724635693264544e+00
5.225045009001800800e+00	1.894056456961530133e+00
5.227045409081816807e+00	1.897378315219747424e+00
5.229045809161832814e+00	1.900690182106772319e+00
5.231046209241848821e+00	1.903992030308511829e+00
5.233046609321864828e+00	1.907283833549663354e+00
5.235047009401879947e+00	1.910565566585306074e+00
5.237047409481895954e+00	1.913837205192356450e+00
5.239047809561911961e+00	1.917098726160872513e+00
5.241048209641927969e+00	1.920350107285240471e+00
5.243048609721943976e+00	1.923591327355232306e+00
5.245049009801959983e+00	1.926822366146941690e+00
5.247049409881975990e+00	1.930043204413609770e+00
5.249049809961991997e+00	1.933253823876341038e+00
5.251050210042008004e+00	1.936454207214717504e+00
5.253050610122024011e+00	1.939644338057317174e+00
5.255051010202040018e+00	1.942824200972139259e+00
5.257051410282056025e+00	1.945993781456945682e+00
5.259051810362072032e+00	1.949153065929519757e+00
5.261052210442088040e+00	1.952302041717851822e+00
5.263052610522104047e+00	1.955440697050252474e+00
5.265053010602120054e+00	1.958569021045402980e+00
5.267053410682136061e+00	1.961687003702342391e+00
5.269053810762152068e+00	1.964794635890403152e+00
5.271054210842168075e+00	1.967891909339093637e+00
5.273054610922184082e+00	1.970978816627935393e+00
5.275055011002200089e+00	1.974055351176260853e+00
5.277055411082216096e+00	1.977121507232972419e+00
5.279055811162232104e+00	1.980177279866271789e+00
5.281056211242248111e+00	1.983222664953359304e+00
5.283056611322264118e+00	1.986257659170112877e+00
5.285057011402280125e+00	1.989282259980745593e+00
5.287057411482296132e+00	1.992296465627448665e+00
5.289057811562312139e+00	1.995300275120025724e+00
5.291058211642328146e+00	1.998293688225516451e+00
5.293058611722344153e+00	2.001276705457820437e+00
5.295059011802360160e+00	2.004249328067320146e+00
5.297059411882376168e+00	2.007211558030508325e+00
5.299059811962392175e+00	2.010163398039624738e+00
5.301060212042408182e+00	2.013104851492300895e+00
5.303060612122424189e+00	2.016035922481223874e+00
5.305061012202440196e+00	2.018956615783816577e+00
5.307061412282456203e+00	2.021866936851937524e+00
5.309061812362472210e+00	2.024766891801608182e+00
5.311062212442488217e+00	2.027656487402765606e+00
5.313062612522504224e+00	2.030535731069047500e+00
5.315063012602520232e+00	2.033404630847608363e+00
5.317063412682536239e+00	2.036263195408974269e+00
5.319063812762552246e+00	2.039111434036934511e+00
5.321064212842568253e+00	2.041949356618476763e+00
5.323064612922584260e+00	2.044776973633763539e+00
5.325065013002600267e+00	2.047594296146157511e+00
5.327065413082616274e+00	2.050401335792295221e+00
5.329065813162632281e+00	2.053198104772209653e+00
5.331066213242648288e+00	2.055984615839510532e+00
5.333066613322664296e+00	2.058760882291615690e+00
5.335067013402680303e+00	2.061526917960041061e+00
5.337067413482696310e+00	2.064282737200751505e+00
5.339067813562712317e+00	2.067028354884572483e+00
5.341068213642728324e+00	2.069763786387663007e+00
5.343068613722744331e+00	2.072489047582055655e+00
5.345069013802760338e+00	2.075204154826261416e+00
5.347069413882776345e+00	2.077909124955943376e+00
5.349069813962792352e+00	2.080603975274660566e+00
5.351070214042808360e+00	2.083288723544681531e+00
5.353070614122824367e+00	2.085963387977869843e+00
5.355071014202840374e+00	2.088627987226646887e+00
5.357071414282856381e+00	2.091282540375023924e+00
5.359071814362872388e+00	2.093927066929715419e+00
5.361072214442888395e+00	2.096561586811326539e+00
5.363072614522904402e+00	2.099186120345619244e+00
5.365073014602920409e+00	2.101800688254859217e+00
5.367073414682936416e+00	2.104405311649241828e+00
5.369073814762952424e+00	2.107000012018397150e+00
5.371074214842968431e+00	2.109584811222982026e+00
5.373074614922984438e+00	2.112159731486347614e+00
5.375075015003000445e+00	2.114724795386297096e+00
5.377075415083016452e+00	2.117280025846921987e+00
5.379075815163032459e+00	2.119825446130527702e+00
5.381076215243048466e+00	2.122361079829637287e+00
5.383076615323064473e+00	2.124886950859089296e+00
5.385077015403080480e+00	2.127403083448215604e+00
5.387077415483096487e+00	2.129909502133104482e+00
5.389077815563112495e+00	2.132406231748957826e+00
5.391078215643128502e+00	2.134893297422526537e+00
5.393078615723144509e+00	2.137370724564639168e+00
5.395079015803160516e+00	2.139838538862814499e+00
5.397079415883176523e+00	2.142296766273964259e+00
5.399079815963192530e+00	2.144745433017181568e+00
5.401080216043208537e+00	2.147184565566619519e+00
5.403080616123224544e+00	2.149614190644453249e+00
5.405081016203240551e+00	2.152034335213935723e+00
5.407081416283256559e+00	2.154445026472536107e+00
5.409081816363272566e+00	2.156846291845170072e+00
5.411082216443288573e+00	2.159238158977513589e+00
5.413082616523304580e+00	2.161620655729409535e+00
5.415083016603320587e+00	2.163993810168355569e+00
5.417083416683336594e+00	2.166357650563085713e+00
5.419083816763352601e+00	2.168712205377231861e+00
5.421084216843368608e+00	2.171057503263079447e+00
5.423084616923384615e+00	2.173393573055403927e+00
5.425085017003400623e+00	2.175720443765396084e+00
5.427085417083416630e+00	2.178038144574672152e+00
5.429085817163432637e+00	2.180346704829370541e+00
5.431086217243448644e+00	2.182646154034332930e+00
5.433086617323464651e+00	2.184936521847370638e+00
5.435087017403480658e+00	2.187217838073613141e+00
5.437087417483496665e+00	2.189490132659944965e+00
5.439087817563512672e+00	2.191753435689522078e+00
5.441088217643528679e+00	2.194007777376371315e+00
5.443088617723544687e+00	2.196253188060075967e+00
5.445089017803560694e+00	2.198489698200539078e+00
5.447089417883576701e+00	2.200717338372830678e+00
5.449089817963592708e+00	2.202936139262114068e+00
5.451090218043608715e+00	2.205146131658655584e+00
5.453090618123624722e+00	2.207347346452910308e+00
5.455091018203640729e+00	2.209539814630689047e+00
5.457091418283656736e+00	2.211723567268403468e+00
5.459091818363672743e+00	2.213898635528390280e+00
5.461092218443688751e+00	2.216065050654309587e+00
5.463092618523704758e+00	2.218222843966624502e+00
5.465093018603720765e+00	2.220372046858152704e+00
5.467093418683736772e+00	2.222512690789694823e+00
5.469093818763752779e+00	2.224644807285739212e+00
5.471094218843768786e+00	2.226768427930237326e+00
5.473094618923784793e+00	2.228883584362456816e+00
5.475095019003800800e+00	2.230990308272902123e+00
5.477095419083816807e+00	2.233088631399312796e+00
5.479095819163832815e+00	2.235178585522728412e+00
5.481096219243848822e+00	2.237260202463625447e+00
5.483096619323864829e+00	2.239333514078126086e+00
5.485097019403880836e+00	2.241398552254273202e+00
5.487097419483896843e+00	2.243455348908376390e+00
5.489097819563912850e+00	2.245503935981422394e+00
5.491098219643928857e+00	2.247544345435556146e+00
5.493098619723944864e+00	2.249576609250626635e+00
5.495099019803960871e+00	2.251600759420797182e+00
5.497099419883976879e+00	2.253616827951222756e+00
5.499099819963992886e+00	2.255624846854787258e+00
5.501100220044008893e+00	2.257624848148911401e+00
5.503100620124024900e+00	2.259616863852413893e+00
5.505101020204040907e+00	2.261600925982444110e+00
5.507101420284056914e+00	2.263577066551465844e+00
5.509101820364072921e+00	2.265545317564311212e+00
5.511102220444088928e+00	2.267505711015287417e+00
5.513102620524104935e+00	2.269458278885344793e+00
5.515103020604120942e+00	2.271403053139303019e+00
5.517103420684136950e+00	2.273340065723133296e+00
5.519103820764152957e+00	2.275269348561302252e+00
5.521104220844168964e+00	2.277190933554162910e+00
5.523104620924184971e+00	2.279104852575409623e+00
5.525105021004200978e+00	2.281011137469583172e+00
5.527105421084216985e+00	2.282909820049630056e+00
5.529105821164232992e+00	2.284800932094514181e+00
5.531106221244248999e+00	2.286684505346883611e+00
5.533106621324265006e+00	2.288560571510786179e+00
5.535107021404281014e+00	2.290429162249438377e+00
5.537107421484297021e+00	2.292290309183040886e+00
5.539107821564313028e+00	2.294144043886647388e+00
5.541108221644329035e+00	2.295990397888081347e+00
5.543108621724345042e+00	2.297829402665898524e+00
5.545109021804361049e+00	2.299661089647399237e+00
5.547109421884377056e+00	2.301485490206687690e+00
5.549109821964393063e+00	2.303302635662775710e+00
5.551110222044409070e+00	2.305112557277731788e+00
5.553110622124425078e+00	2.306915286254877184e+00
5.555111022204441085e+00	2.308710853737023783e+00
5.557111422284457092e+00	2.310499290804755912e+00
5.559111822364473099e+00	2.312280628474755240e+00
5.561112222444489106e+00	2.314054897698166524e+00
5.563112622524505113e+00	2.315822129359008663e+00
5.565113022604521120e+00	2.317582354272620382e+00
5.567113422684537127e+00	2.319335603184151218e+00
5.569113822764553134e+00	2.321081906767089365e+00
5.571114222844569142e+00	2.322821295621830817e+00
5.573114622924585149e+00	2.324553800274282267e+00
5.575115023004601156e+00	2.326279451174507962e+00
5.577115423084617163e+00	2.327998278695407208e+00
5.579115823164633170e+00	2.329710313131434063e+00
5.581116223244649177e+00	2.331415584697348109e+00
5.583116623324665184e+00	2.333114123527004313e+00
5.585117023404681191e+00	2.334805959672174858e+00
5.587117423484697198e+00	2.336491123101405609e+00
5.589117823564713206e+00	2.338169643698909006e+00
5.591118223644729213e+00	2.339841551263484920e+00
5.593118623724745220e+00	2.341506875507477936e+00
5.595119023804761227e+00	2.343165646055766160e+00
5.597119423884777234e+00	2.344817892444777563e+00
5.599119823964793241e+00	2.346463644121542735e+00
5.601120224044809248e+00	2.348102930442774738e+00
5.603120624124825255e+00	2.349735780673976926e+00
5.605121024204841262e+00	2.351362223988584521e+00
5.607121424284857270e+00	2.352982289467131949e+00
5.609121824364873277e+00	2.354596006096448590e+00
5.611122224444889284e+00	2.356203402768882071e+00
5.613122624524905291e+00	2.357804508281549527e+00
5.615123024604921298e+00	2.359399351335616846e+00
5.617123424684937305e+00	2.360987960535600116e+00
5.619123824764953312e+00	2.362570364388697719e+00
5.621124224844969319e+00	2.364146591304141953e+00
5.623124624924985326e+00	2.365716669592582644e+00
5.625125025005001334e+00	2.367280627465488507e+00
5.627125425085017341e+00	2.368838493034576498e+00
5.629125825165033348e+00	2.370390294311261581e+00
5.631126225245049355e+00	2.371936059206134040e+00
5.633126625325065362e+00	2.373475815528452770e+00
5.635127025405081369e+00	2.375009590985668773e+00
5.637127425485097376e+00	2.376537413182960634e+00
5.639127825565113383e+00	2.378059309622802875e+00
5.641128225645129390e+00	2.379575307704543174e+00
5.643128625725145397e+00	2.381085434724010241e+00
5.645129025805161405e+00	2.382589717873135449e+00
5.647129425885177412e+00	2.384088184239595343e+00
5.649129825965193419e+00	2.385580860806477244e+00
5.651130226045209426e+00	2.387067774451957725e+00
5.653130626125225433e+00	2.388548951949004184e+00
5.655131026205241440e+00	2.390024419965092406e+00
5.657131426285257447e+00	2.391494205061944101e+00
5.659131826365273454e+00	2.392958333695277329e+00
5.661132226445289461e+00	2.394416832214580904e+00
5.663132626525305469e+00	2.395869726862899007e+00
5.665133026605321476e+00	2.397317043776634904e+00
5.667133426685337483e+00	2.398758808985372415e+00
5.669133826765353490e+00	2.400195048411710275e+00
5.671134226845369497e+00	2.401625787871112028e+00
5.673134626925385504e+00	2.403051053071773691e+00
5.675135027005401511e+00	2.404470869614502959e+00
5.677135427085417518e+00	2.405885262992615292e+00
5.679135827165433525e+00	2.407294258591841984e+00
5.681136227245449533e+00	2.408697881690254228e+00
5.683136627325465540e+00	2.410096157458197830e+00
5.685137027405481547e+00	2.411489110958245252e+00
5.687137427485497554e+00	2.412876767145156531e+00
5.689137827565513561e+00	2.414259150865853965e+00
5.691138227645528680e+00	2.415636286859411452e+00
5.693138627725544687e+00	2.417008199757054054e+00
5.695139027805560694e+00	2.418374914082166427e+00
5.697139427885576701e+00	2.419736454250319913e+00
5.699139827965592708e+00	2.421092844569303626e+00
5.701140228045608715e+00	2.422444109239171084e+00
5.703140628125624723e+00	2.423790272352296160e+00
5.705141028205640730e+00	2.425131357893439699e+00
5.707141428285656737e+00	2.426467389739825009e+00
5.709141828365672744e+00	2.427798391661227129e+00
5.711142228445688751e+00	2.429124387320066081e+00
5.713142628525704758e+00	2.430445400271516121e+00
5.715143028605720765e+00	2.431761453963619424e+00
5.717143428685736772e+00	2.433072571737410872e+00
5.719143828765752779e+00	2.434378776827051283e+00
5.721144228845768787e+00	2.435680092359969517e+00
5.723144628925784794e+00	2.436976541357013915e+00
5.725145029005800801e+00	2.438268146732608610e+00
5.727145429085816808e+00	2.439554931294923179e+00
5.729145829165832815e+00	2.440836917746044499e+00
5.731146229245848822e+00	2.442114128682160601e+00
5.733146629325864829e+00	2.443386586593748966e+00
5.735147029405880836e+00	2.444654313865774142e+00
5.737147429485896843e+00	2.445917332777891140e+00
5.739147829565912851e+00	2.447175665504655484e+00
5.741148229645928858e+00	2.448429334115742151e+00
5.743148629725944865e+00	2.449678360576167613e+00
5.745149029805960872e+00	2.450922766746519432e+00
5.747149429885976879e+00	2.452162574383195626e+00
5.749149829965992886e+00	2.453397805138642696e+00
5.751150230046008893e+00	2.454628480561606096e+00
5.753150630126024900e+00	2.455854622097383810e+00
5.755151030206040907e+00	2.457076251088083918e+00
5.757151430286056915e+00	2.458293388772890609e+00
5.759151830366072922e+00	2.459506056288332854e+00
5.761152230446088929e+00	2.460714274668557966e+00
5.763152630526104936e+00	2.461918064845612708e+00
5.765153030606120943e+00	2.463117447649727065e+00
5.767153430686136950e+00	2.464312443809602016e+00
5.769153830766152957e+00	2.465503073952702184e+00
5.771154230846168964e+00	2.466689358605556048e+00
5.773154630926184971e+00	2.467871318194053920e+00
5.775155031006200979e+00	2.469048973043755701e+00
5.777155431086216986e+00	2.470222343380199526e+00
5.779155831166232993e+00	2.471391449329215284e+00
5.781156231246249000e+00	2.472556310917241262e+00
5.783156631326265007e+00	2.473716948071643884e+00
5.785157031406281014e+00	2.474873380621043673e+00
5.787157431486297021e+00	2.476025628295638548e+00
5.789157831566313028e+00	2.477173710727537781e+00
5.791158231646329035e+00	2.478317647451093286e+00
5.793158631726345043e+00	2.479457457903235795e+00
5.795159031806361050e+00	2.480593161423813697e+00
5.797159431886377057e+00	2.481724777255936321e+00
5.799159831966393064e+00	2.482852324546316325e+00
5.801160232046409071e+00	2.483975822345616979e+00
5.803160632126425078e+00	2.485095289608802993e+00
5.805161032206441085e+00	2.486210745195490013e+00
5.807161432286457092e+00	2.487322207870299451e+00
5.809161832366473099e+00	2.488429696303213756e+00
5.811162232446489107e+00	2.489533229069936127e+00
5.813162632526505114e+00	2.490632824652247557e+00
5.815163032606521121e+00	2.491728501438371435e+00
5.817163432686537128e+00	2.492820277723335032e+00
5.819163832766553135e+00	2.493908171709334542e+00
5.821164232846569142e+00	2.494992201506104568e+00
5.823164632926585149e+00	2.496072385131283156e+00
5.825165033006601156e+00	2.497148740510783504e+00
5.827165433086617163e+00	2.498221285479164333e+00
5.829165833166633170e+00	2.499290037780002471e+00
5.831166233246649178e+00	2.500355015066265452e+00
5.833166633326665185e+00	2.501416234900689872e+00
5.835167033406681192e+00	2.502473714756151324e+00
5.837167433486697199e+00	2.503527472016045863e+00
5.839167833566713206e+00	2.504577523974665709e+00
5.841168233646729213e+00	2.505623887837579389e+00
5.843168633726745220e+00	2.506666580722009208e+00
5.845169033806761227e+00	2.507705619657211393e+00
5.847169433886777234e+00	2.508741021584858455e+00
5.849169833966793242e+00	2.509772803359419768e+00
5.851170234046809249e+00	2.510800981748543048e+00
5.853170634126825256e+00	2.511825573433437153e+00
5.855171034206841263e+00	2.512846595009254891e+00
5.857171434286857270e+00	2.513864062985475378e+00
5.859171834366873277e+00	2.514877993786290844e+00
5.861172234446889284e+00	2.515888403750984104e+00
5.863172634526905291e+00	2.516895309134320247e+00
5.865173034606921298e+00	2.517898726106924556e+00
5.867173434686937306e+00	2.518898670755668867e+00
5.869173834766953313e+00	2.519895159084058811e+00
5.871174234846969320e+00	2.520888207012613069e+00
5.873174634926985327e+00	2.521877830379251506e+00
5.875175035007001334e+00	2.522864044939677974e+00
5.877175435087017341e+00	2.523846866367764896e+00
5.879175835167033348e+00	2.524826310255936068e+00
5.881176235247049355e+00	2.525802392115553019e+00
5.883176635327065362e+00	2.526775127377296926e+00
5.885177035407081370e+00	2.527744531391550531e+00
5.887177435487097377e+00	2.528710619428784057e+00
5.889177835567113384e+00	2.529673406679935344e+00
5.891178235647129391e+00	2.530632908256793989e+00
5.893178635727145398e+00	2.531589139192381932e+00
5.895179035807161405e+00	2.532542114441334924e+00
5.897179435887177412e+00	2.533491848880283115e+00
5.899179835967193419e+00	2.534438357308232970e+00
5.901180236047209426e+00	2.535381654446944744e+00
5.903180636127225434e+00	2.536321754941312179e+00
5.905181036207241441e+00	2.537258673359743533e+00
5.907181436287257448e+00	2.538192424194534613e+00
5.909181836367273455e+00	2.539123021862251584e+00
5.911182236447289462e+00	2.540050480704102220e+00
5.913182636527305469e+00	2.540974814986315167e+00
5.915183036607321476e+00	2.541896038900513410e+00
5.917183436687337483e+00	2.542814166564088652e+00
5.919183836767353490e+00	2.543729212020575225e+00
5.921184236847369498e+00	2.544641189240021362e+00
5.923184636927385505e+00	2.545550112119361330e+00
5.925185037007401512e+00	2.546455994482788476e+00
5.927185437087417519e+00	2.547358850082119819e+00
5.929185837167433526e+00	2.548258692597170416e+00
5.931186237247449533e+00	2.549155535636118408e+00
5.933186637327465540e+00	2.550049392735871834e+00
5.935187037407481547e+00	2.550940277362436781e+00
5.937187437487497554e+00	2.551828202911279764e+00
5.939187837567513562e+00	2.552713182707693207e+00
5.941188237647529569e+00	2.553595230007157380e+00
5.943188637727545576e+00	2.554474357995704104e+00
5.945189037807561583e+00	2.555350579790274246e+00
5.947189437887577590e+00	2.556223908439080539e+00
5.949189837967593597e+00	2.557094356921964184e+00
5.951190238047609604e+00	2.557961938150753234e+00
5.953190638127625611e+00	2.558826664969617859e+00
5.955191038207641618e+00	2.559688550155426068e+00
5.957191438287657625e+00	2.560547606418097644e+00
5.959191838367673633e+00	2.561403846400955864e+00
5.961192238447689640e+00	2.562257282681080106e+00
5.963192638527705647e+00	2.563107927769656680e+00
5.965193038607721654e+00	2.563955794112325659e+00
5.967193438687737661e+00	2.564800894089530381e+00
5.969193838767753668e+00	2.565643240016863835e+00
5.971194238847769675e+00	2.566482844145413278e+00
5.973194638927785682e+00	2.567319718662105288e+00
5.975195039007801689e+00	2.568153875690047272e+00
5.977195439087817697e+00	2.568985327288869414e+00
5.979195839167833704e+00	2.569814085455067065e+00
5.981196239247849711e+00	2.570640162122334260e+00
5.983196639327865718e+00	2.571463569161907436e+00
5.985197039407881725e+00	2.572284318382896728e+00
5.987197439487897732e+00	2.573102421532623918e+00
5.989197839567913739e+00	2.573917890296955058e+00
5.991198239647929746e+00	2.574730736300631317e+00
5.993198639727945753e+00	2.575540971107602495e+00
5.995199039807961761e+00	2.576348606221354309e+00
5.997199439887977768e+00	2.577153653085237472e+00
5.999199839967993775e+00	2.577956123082793649e+00
6.001200240048009782e+00	2.578756027538082751e+00
6.003200640128025789e+00	2.579553377716004015e+00
6.005201040208041796e+00	2.580348184822621960e+00
6.007201440288057803e+00	2.581140460005484805e+00
6.009201840368073810e+00	2.581930214353945097e+00
6.011202240448089817e+00	2.582717458899479901e+00
6.013202640528105825e+00	2.583502204616004327e+00
6.015203040608121832e+00	2.584284462420191275e+00
6.017203440688137839e+00	2.585064243171783183e+00
6.019203840768153846e+00	2.585841557673903779e+00
6.021204240848169853e+00	2.586616416673372498e+00
6.023204640928185860e+00	2.587388830861013567e+00
6.025205041008201867e+00	2.588158810871962423e+00
6.027205441088217874e+00	2.588926367285974806e+00
6.029205841168233881e+00	2.589691510627734061e+00
6.031206241248249889e+00	2.590454251367150462e+00
6.033206641328265896e+00	2.591214599919670736e+00
6.035207041408281903e+00	2.591972566646572940e+00
6.037207441488297910e+00	2.592728161855271551e+00
6.039207841568313917e+00	2.593481395799614120e+00
6.041208241648329924e+00	2.594232278680177028e+00
6.043208641728345931e+00	2.594980820644565256e+00
6.045209041808361938e+00	2.595727031787701478e+00
6.047209441888377945e+00	2.596470922152124938e+00
6.049209841968393953e+00	2.597212501728277445e+00
6.051210242048409960e+00	2.597951780454796911e+00
6.053210642128425967e+00	2.598688768218804235e+00
6.055211042208441974e+00	2.599423474856192406e+00
6.057211442288457981e+00	2.600155910151911165e+00
6.059211842368473988e+00	2.600886083840249885e+00
6.061212242448489995e+00	2.601614005605124014e+00
6.063212642528506002e+00	2.602339685080353959e+00
6.065213042608522009e+00	2.603063131849945755e+00
6.067213442688538017e+00	2.603784355448370391e+00
6.069213842768554024e+00	2.604503365360841372e+00
6.071214242848570031e+00	2.605220171023590048e+00
6.073214642928586038e+00	2.605934781824139623e+00
6.075215043008602045e+00	2.606647207101579156e+00
6.077215443088618052e+00	2.607357456146834451e+00
6.079215843168634059e+00	2.608065538202939848e+00
6.081216243248650066e+00	2.608771462465305557e+00
6.083216643328666073e+00	2.609475238081985893e+00
6.085217043408682080e+00	2.610176874153944837e+00
6.087217443488698088e+00	2.610876379735322494e+00
6.089217843568714095e+00	2.611573763833695772e+00
6.091218243648730102e+00	2.612269035410341722e+00
6.093218643728746109e+00	2.612962203380498671e+00
6.095219043808762116e+00	2.613653276613624676e+00
6.097219443888778123e+00	2.614342263933655985e+00
6.099219843968794130e+00	2.615029174119262390e+00
6.101220244048810137e+00	2.615714015904102574e+00
6.103220644128826144e+00	2.616396797977079913e+00
6.105221044208842152e+00	2.617077528982590273e+00
6.107221444288858159e+00	2.617756217520779138e+00
6.109221844368874166e+00	2.618432872147785417e+00
6.111222244448890173e+00	2.619107501375993685e+00
6.113222644528906180e+00	2.619780113674280209e+00
6.115223044608922187e+00	2.620450717468257196e+00
6.117223444688938194e+00	2.621119321140517933e+00
6.119223844768954201e+00	2.621785933030880589e+00
6.121224244848970208e+00	2.622450561436629357e+00
6.123224644928986216e+00	2.623113214612754263e+00
6.125225045009002223e+00	2.623773900772190082e+00
6.127225445089018230e+00	2.624432628086054820e+00
6.129225845169034237e+00	2.625089404683885519e+00
6.131226245249050244e+00	2.625744238653873630e+00
6.133226645329066251e+00	2.626397138043099488e+00
6.135227045409082258e+00	2.627048110857761909e+00
6.137227445489098265e+00	2.627697165063413109e+00
6.139227845569114272e+00	2.628344308585185640e+00
6.141228245649130280e+00	2.628989549308023754e+00
6.143228645729146287e+00	2.629632895076907673e+00
6.145229045809161406e+00	2.630274353697082290e+00
6.147229445889177413e+00	2.630913932934281441e+00
6.149229845969193420e+00	2.631551640514948609e+00
6.151230246049209427e+00	2.632187484126463861e+00
6.153230646129225434e+00	2.632821471417361003e+00
6.155231046209241441e+00	2.633453609997550071e+00
6.157231446289257448e+00	2.634083907438533600e+00
6.159231846369273455e+00	2.634712371273625564e+00
6.161232246449289462e+00	2.635339008998167198e+00
6.163232646529305470e+00	2.635963828069741055e+00
6.165233046609321477e+00	2.636586835908384607e+00
6.167233446689337484e+00	2.637208039896804301e+00
6.169233846769353491e+00	2.637827447380585166e+00
6.171234246849369498e+00	2.638445065668401313e+00
6.173234646929385505e+00	2.639060902032224654e+00
6.175235047009401512e+00	2.639674963707531852e+00
6.177235447089417519e+00	2.640287257893513484e+00
6.179235847169433526e+00	2.640897791753274326e+00
6.181236247249449534e+00	2.641506572414042520e+00
6.183236647329465541e+00	2.642113606967368966e+00
6.185237047409481548e+00	2.642718902469331610e+00
6.187237447489497555e+00	2.643322465940733057e+00
6.189237847569513562e+00	2.643924304367302192e+00
6.191238247649529569e+00	2.644524424699892240e+00
6.193238647729545576e+00	2.645122833854676614e+00
6.195239047809561583e+00	2.645719538713346530e+00
6.197239447889577590e+00	2.646314546123303746e+00
6.199239847969593598e+00	2.646907862897855956e+00
6.201240248049609605e+00	2.647499495816409976e+00
6.203240648129625612e+00	2.648089451624659141e+00
6.205241048209641619e+00	2.648677737034779156e+00
6.207241448289657626e+00	2.649264358725613722e+00
6.209241848369673633e+00	2.649849323342863272e+00
6.211242248449689640e+00	2.650432637499272381e+00
6.213242648529705647e+00	2.651014307774815393e+00
6.215243048609721654e+00	2.651594340716882492e+00
6.217243448689737662e+00	2.652172742840460895e+00
6.219243848769753669e+00	2.652749520628319591e+00
6.221244248849769676e+00	2.653324680531190971e+00
6.223244648929785683e+00	2.653898228967949358e+00
6.225245049009801690e+00	2.654470172325792632e+00
6.227245449089817697e+00	2.655040516960420760e+00
6.229245849169833704e+00	2.655609269196211208e+00
6.231246249249849711e+00	2.656176435326396135e+00
6.233246649329865718e+00	2.656742021613238691e+00
6.235247049409881726e+00	2.657306034288206220e+00
6.237247449489897733e+00	2.657868479552143448e+00
6.239247849569913740e+00	2.658429363575445237e+00
6.241248249649929747e+00	2.658988692498227557e+00
6.243248649729945754e+00	2.659546472430498021e+00
6.245249049809961761e+00	2.660102709452323300e+00
6.247249449889977768e+00	2.660657409614000546e+00
6.249249849969993775e+00	2.661210578936221260e+00
6.251250250050009782e+00	2.661762223410240047e+00
6.253250650130025790e+00	2.662312348998037148e+00
6.255251050210041797e+00	2.662860961632485868e+00
6.257251450290057804e+00	2.663408067217512887e+00
6.259251850370073811e+00	2.663953671628262576e+00
6.261252250450089818e+00	2.664497780711257313e+00
6.263252650530105825e+00	2.665040400284557798e+00
6.265253050610121832e+00	2.665581536137923813e+00
6.267253450690137839e+00	2.666121194032969210e+00
6.269253850770153846e+00	2.666659379703324895e+00
6.271254250850169853e+00	2.667196098854789366e+00
6.273254650930185861e+00	2.667731357165489925e+00
6.275255051010201868e+00	2.668265160286032778e+00
6.277255451090217875e+00	2.668797513839660240e+00
6.279255851170233882e+00	2.669328423422401286e+00
6.281256251250249889e+00	2.669857894603224313e+00
6.283256651330265896e+00	2.670385932924189465e+00
6.285257051410281903e+00	2.670912543900596514e+00
6.287257451490297910e+00	2.671437733021135852e+00
6.289257851570313917e+00	2.671961505748036370e+00
6.291258251650329925e+00	2.672483867517212008e+00
6.293258651730345932e+00	2.673004823738410529e+00
6.295259051810361939e+00	2.673524379795356065e+00
6.297259451890377946e+00	2.674042541045897892e+00
6.299259851970393953e+00	2.674559312822151202e+00
6.301260252050409960e+00	2.675074700430640995e+00
6.303260652130425967e+00	2.675588709152446398e+00
6.305261052210441974e+00	2.676101344243338342e+00
6.307261452290457981e+00	2.676612610933923442e+00
6.309261852370473989e+00	2.677122514429782552e+00
6.311262252450489996e+00	2.677631059911608880e+00
6.313262652530506003e+00	2.678138252535347874e+00
6.315263052610522010e+00	2.678644097432332671e+00
6.317263452690538017e+00	2.679148599709421319e+00
6.319263852770554024e+00	2.679651764449131335e+00
6.321264252850570031e+00	2.680153596709777819e+00
6.323264652930586038e+00	2.680654101525602684e+00
6.325265053010602045e+00	2.681153283906911433e+00
6.327265453090618053e+00	2.681651148840203724e+00
6.329265853170634060e+00	2.682147701288306152e+00
6.331266253250650067e+00	2.682642946190502364e+00
6.333266653330666074e+00	2.683136888462661851e+00
6.335267053410682081e+00	2.683629532997372280e+00
6.337267453490698088e+00	2.684120884664064288e+00
6.339267853570714095e+00	2.684610948309142486e+00
6.341268253650730102e+00	2.685099728756110693e+00
6.343268653730746109e+00	2.685587230805697168e+00
6.345269053810762117e+00	2.686073459235982508e+00
6.347269453890778124e+00	2.686558418802521775e+00
6.349269853970794131e+00	2.687042114238470170e+00
6.351270254050810138e+00	2.687524550254705602e+00
6.353270654130826145e+00	2.688005731539949927e+00
6.355271054210842152e+00	2.688485662760893291e+00
6.357271454290858159e+00	2.688964348562313589e+00
6.359271854370874166e+00	2.689441793567194594e+00
6.361272254450890173e+00	2.689918002376849415e+00
6.363272654530906181e+00	2.690392979571036403e+00
6.365273054610922188e+00	2.690866729708079497e+00
6.367273454690938195e+00	2.691339257324981915e+00
6.369273854770954202e+00	2.691810566937548277e+00
6.371274254850970209e+00	2.692280663040494737e+00
6.373274654930986216e+00	2.692749550107568446e+00
6.375275055011002223e+00	2.693217232591659460e+00
6.377275455091018230e+00	2.693683714924918426e+00
6.379275855171034237e+00	2.694149001518863606e+00
6.381276255251050245e+00	2.694613096764499893e+00
6.383276655331066252e+00	2.695076005032425837e+00
6.385277055411082259e+00	2.695537730672948218e+00
6.387277455491098266e+00	2.695998278016189964e+00
6.389277855571114273e+00	2.696457651372202058e+00
6.391278255651130280e+00	2.696915855031071452e+00
6.393278655731146287e+00	2.697372893263028537e+00
6.395279055811162294e+00	2.697828770318559055e+00
6.397279455891178301e+00	2.698283490428506681e+00
6.399279855971194308e+00	2.698737057804182271e+00
6.401280256051210316e+00	2.699189476637468665e+00
6.403280656131226323e+00	2.699640751100928604e+00
6.405281056211242330e+00	2.700090885347904202e+00
6.407281456291258337e+00	2.700539883512626638e+00
6.409281856371274344e+00	2.700987749710316521e+00
6.411282256451290351e+00	2.701434488037286918e+00
6.413282656531306358e+00	2.701880102571045938e+00
6.415283056611322365e+00	2.702324597370398429e+00
6.417283456691338372e+00	2.702767976475547229e+00
6.419283856771354380e+00	2.703210243908193089e+00
6.421284256851370387e+00	2.703651403671634590e+00
6.423284656931386394e+00	2.704091459750866733e+00
6.425285057011402401e+00	2.704530416112681301e+00
6.427285457091418408e+00	2.704968276705762342e+00
6.429285857171434415e+00	2.705405045460786084e+00
6.431286257251450422e+00	2.705840726290515974e+00
6.433286657331466429e+00	2.706275323089899487e+00
6.435287057411482436e+00	2.706708839736164940e+00
6.437287457491498444e+00	2.707141280088913415e+00
6.439287857571514451e+00	2.707572647990217796e+00
6.441288257651530458e+00	2.708002947264712468e+00
6.443288657731546465e+00	2.708432181719691023e+00
6.445289057811562472e+00	2.708860355145193743e+00
6.447289457891578479e+00	2.709287471314105744e+00
6.449289857971594486e+00	2.709713533982244460e+00
6.451290258051610493e+00	2.710138546888452016e+00
6.453290658131626500e+00	2.710562513754687153e+00
6.455291058211642508e+00	2.710985438286114046e+00
6.457291458291658515e+00	2.711407324171192013e+00
6.459291858371674522e+00	2.711828175081765213e+00
6.461292258451690529e+00	2.712247994673150142e+00
6.463292658531706536e+00	2.712666786584225331e+00
6.465293058611722543e+00	2.713084554437516616e+00
6.467293458691738550e+00	2.713501301839285951e+00
6.469293858771754557e+00	2.713917032379616234e+00
6.471294258851770564e+00	2.714331749632499680e+00
6.473294658931786572e+00	2.714745457155920416e+00
6.475295059011802579e+00	2.715158158491941087e+00
6.477295459091818586e+00	2.715569857166786782e+00
6.479295859171834593e+00	2.715980556690928971e+00
6.481296259251850600e+00	2.716390260559168546e+00
6.483296659331866607e+00	2.716798972250720201e+00
6.485297059411882614e+00	2.717206695229292812e+00
6.487297459491898621e+00	2.717613432943172036e+00
6.489297859571914628e+00	2.718019188825302912e+00
6.491298259651930636e+00	2.718423966293370242e+00
6.493298659731946643e+00	2.718827768749877194e+00
6.495299059811962650e+00	2.719230599582228791e+00
6.497299459891978657e+00	2.719632462162807407e+00
6.499299859971994664e+00	2.720033359849056254e+00
6.501300260052010671e+00	2.720433295983553990e+00
6.503300660132026678e+00	2.720832273894095543e+00
6.505301060212042685e+00	2.721230296893768497e+00
6.507301460292058692e+00	2.721627368281029913e+00
6.509301860372074700e+00	2.722023491339784940e+00
6.511302260452090707e+00	2.722418669339461417e+00
6.513302660532106714e+00	2.722812905535086259e+00
6.515303060612122721e+00	2.723206203167360506e+00
6.517303460692138728e+00	2.723598565462735266e+00
6.519303860772154735e+00	2.723989995633484984e+00
6.521304260852170742e+00	2.724380496877782942e+00
6.523304660932186749e+00	2.724770072379773644e+00
6.525305061012202756e+00	2.725158725309645646e+00
6.527305461092218763e+00	2.725546458823706608e+00
6.529305861172234771e+00	2.725933276064453903e+00
6.531306261252250778e+00	2.726319180160645672e+00
6.533306661332266785e+00	2.726704174227375432e+00
6.535307061412282792e+00	2.727088261366139132e+00
6.537307461492298799e+00	2.727471444664909317e+00
6.539307861572314806e+00	2.727853727198203515e+00
6.541308261652330813e+00	2.728235112027155296e+00
6.543308661732346820e+00	2.728615602199580881e+00
6.545309061812362827e+00	2.728995200750052419e+00
6.547309461892378835e+00	2.729373910699964156e+00
6.549309861972394842e+00	2.729751735057599493e+00
6.551310262052410849e+00	2.730128676818201150e+00
6.553310662132426856e+00	2.730504738964037781e+00
6.555311062212442863e+00	2.730879924464471031e+00
6.557311462292458870e+00	2.731254236276020819e+00
6.559311862372474877e+00	2.731627677342434168e+00
6.561312262452490884e+00	2.732000250594748714e+00
6.563312662532506891e+00	2.732371958951359758e+00
6.565313062612522899e+00	2.732742805318084667e+00
6.567313462692538906e+00	2.733112792588227258e+00
6.569313862772554913e+00	2.733481923642642641e+00
6.571314262852570920e+00	2.733850201349801168e+00
6.573314662932586927e+00	2.734217628565852376e+00
6.575315063012602934e+00	2.734584208134686723e+00
6.577315463092618941e+00	2.734949942887999974e+00
6.579315863172634948e+00	2.735314835645356268e+00
6.581316263252650955e+00	2.735678889214246290e+00
6.583316663332666963e+00	2.736042106390154771e+00
6.585317063412682970e+00	2.736404489956617780e+00
6.587317463492698977e+00	2.736766042685284894e+00
6.589317863572714984e+00	2.737126767335980482e+00
6.591318263652730991e+00	2.737486666656762768e+00
6.593318663732746998e+00	2.737845743383985120e+00
6.595319063812763005e+00	2.738204000242355107e+00
6.597319463892779012e+00	2.738561439944994014e+00
6.599319863972795019e+00	2.738918065193495011e+00
6.601320264052810138e+00	2.739273878677982665e+00
6.603320664132826145e+00	2.739628883077172006e+00
6.605321064212842153e+00	2.739983081058422698e+00
6.607321464292858160e+00	2.740336475277802997e+00
6.609321864372874167e+00	2.740689068380139481e+00
6.611322264452890174e+00	2.741040862999081007e+00
6.613322664532906181e+00	2.741391861757150661e+00
6.615323064612922188e+00	2.741742067265803051e+00
6.617323464692938195e+00	2.742091482125482482e+00
6.619323864772954202e+00	2.742440108925674913e+00
6.621324264852970209e+00	2.742787950244966133e+00
6.623324664932986217e+00	2.743135008651096829e+00
6.625325065013002224e+00	2.743481286701014099e+00
6.627325465093018231e+00	2.743826786940930518e+00
6.629325865173034238e+00	2.744171511906372984e+00
6.631326265253050245e+00	2.744515464122241344e+00
6.633326665333066252e+00	2.744858646102859012e+00
6.635327065413082259e+00	2.745201060352025380e+00
6.637327465493098266e+00	2.745542709363072653e+00
6.639327865573114273e+00	2.745883595618913375e+00
6.641328265653130281e+00	2.746223721592095934e+00
6.643328665733146288e+00	2.746563089744856079e+00
6.645329065813162295e+00	2.746901702529166212e+00
6.647329465893178302e+00	2.747239562386790457e+00
6.649329865973194309e+00	2.747576671749332622e+00
6.651330266053210316e+00	2.747913033038288155e+00
6.653330666133226323e+00	2.748248648665095217e+00
6.655331066213242330e+00	2.748583521031183530e+00
6.657331466293258337e+00	2.748917652528025446e+00
6.659331866373274345e+00	2.749251045537183469e+00
6.661332266453290352e+00	2.749583702430363097e+00
6.663332666533306359e+00	2.749915625569458122e+00
6.665333066613322366e+00	2.750246817306602587e+00
6.667333466693338373e+00	2.750577279984216972e+00
6.669333866773354380e+00	2.750907015935056599e+00
6.671334266853370387e+00	2.751236027482261370e+00
6.673334666933386394e+00	2.751564316939401067e+00
6.675335067013402401e+00	2.751891886610525972e+00
6.677335467093418409e+00	2.752218738790208619e+00
6.679335867173434416e+00	2.752544875763597076e+00
6.681336267253450423e+00	2.752870299806456256e+00
6.683336667333466430e+00	2.753195013185217643e+00
6.685337067413482437e+00	2.753519018157023268e+00
6.687337467493498444e+00	2.753842316969772774e+00
6.689337867573514451e+00	2.754164911862167830e+00
6.691338267653530458e+00	2.754486805063759203e+00
6.693338667733546465e+00	2.754807998794989388e+00
6.695339067813562473e+00	2.755128495267240574e+00
6.697339467893578480e+00	2.755448296682874165e+00
6.699339867973594487e+00	2.755767405235281409e+00
6.701340268053610494e+00	2.756085823108922028e+00
6.703340668133626501e+00	2.756403552479370411e+00
6.705341068213642508e+00	2.756720595513360017e+00
6.707341468293658515e+00	2.757036954368823345e+00
6.709341868373674522e+00	2.757352631194939896e+00
6.711342268453690529e+00	2.757667628132173476e+00
6.713342668533706536e+00	2.757981947312318827e+00
6.715343068613722544e+00	2.758295590858542479e+00
6.717343468693738551e+00	2.758608560885424943e+00
6.719343868773754558e+00	2.758920859499001565e+00
6.721344268853770565e+00	2.759232488796806937e+00
6.723344668933786572e+00	2.759543450867912640e+00
6.725345069013802579e+00	2.759853747792971213e+00
6.727345469093818586e+00	2.760163381644256120e+00
6.729345869173834593e+00	2.760472354485701718e+00
6.731346269253850600e+00	2.760780668372945001e+00
6.733346669333866608e+00	2.761088325353363793e+00
6.735347069413882615e+00	2.761395327466120264e+00
6.737347469493898622e+00	2.761701676742197797e+00
6.739347869573914629e+00	2.762007375204440507e+00
6.741348269653930636e+00	2.762312424867594540e+00
6.743348669733946643e+00	2.762616827738345382e+00
6.745349069813962650e+00	2.762920585815358265e+00
6.747349469893978657e+00	2.763223701089315032e+00
6.749349869973994664e+00	2.763526175542954988e+00
6.751350270054010672e+00	2.763828011151110431e+00
6.753350670134026679e+00	2.764129209880747950e+00
6.755351070214042686e+00	2.764429773691002179e+00
6.757351470294058693e+00	2.764729704533217536e+00
6.759351870374074700e+00	2.765029004350983310e+00
6.761352270454090707e+00	2.765327675080170522e+00
6.763352670534106714e+00	2.765625718648971443e+00
6.765353070614122721e+00	2.765923136977932906e+00
6.767353470694138728e+00	2.766219931979996716e+00
6.769353870774154736e+00	2.766516105560531180e+00
6.771354270854170743e+00	2.766811659617373742e+00
6.773354670934186750e+00	2.767106596040861177e+00
6.775355071014202757e+00	2.767400916713868231e+00
6.777355471094218764e+00	2.767694623511842700e+00
6.779355871174234771e+00	2.767987718302840072e+00
6.781356271254250778e+00	2.768280202947561275e+00
6.783356671334266785e+00	2.768572079299383759e+00
6.785357071414282792e+00	2.768863349204400137e+00
6.787357471494298800e+00	2.769154014501450600e+00
6.789357871574314807e+00	2.769444077022157114e+00
6.791358271654330814e+00	2.769733538590959387e+00
6.793358671734346821e+00	2.770022401025147740e+00
6.795359071814362828e+00	2.770310666134897737e+00
6.797359471894378835e+00	2.770598335723302164e+00
6.799359871974394842e+00	2.770885411586407443e+00
6.801360272054410849e+00	2.771171895513243832e+00
6.803360672134426856e+00	2.771457789285861395e+00
6.805361072214442864e+00	2.771743094679360198e+00
6.807361472294458871e+00	2.772027813461925838e+00
6.809361872374474878e+00	2.772311947394860088e+00
6.811362272454490885e+00	2.772595498232614197e+00
6.813362672534506892e+00	2.772878467722820428e+00
6.815363072614522899e+00	2.773160857606325358e+00
6.817363472694538906e+00	2.773442669617220524e+00
6.819363872774554913e+00	2.773723905482875729e+00
6.821364272854570920e+00	2.774004566923967907e+00
6.823364672934586928e+00	2.774284655654515763e+00
6.825365073014602935e+00	2.774564173381908194e+00
6.827365473094618942e+00	2.774843121806937152e+00
6.829365873174634949e+00	2.775121502623827840e+00
6.831366273254650956e+00	2.775399317520269804e+00
6.833366673334666963e+00	2.775676568177446235e+00
6.835367073414682970e+00	2.775953256270066838e+00
6.837367473494698977e+00	2.776229383466394474e+00
6.839367873574714984e+00	2.776504951428279355e+00
6.841368273654730991e+00	2.776779961811185693e+00
6.843368673734746999e+00	2.777054416264222336e+00
6.845369073814763006e+00	2.777328316430172972e+00
6.847369473894779013e+00	2.777601663945524990e+00
6.849369873974795020e+00	2.777874460440499682e+00
6.851370274054811027e+00	2.778146707539079330e+00
6.853370674134827034e+00	2.778418406859037404e+00
6.855371074214843041e+00	2.778689560011969206e+00
6.857371474294859048e+00	2.778960168603315406e+00
6.859371874374875055e+00	2.779230234232396235e+00
6.861372274454891063e+00	2.779499758492436357e+00
6.863372674534907070e+00	2.779768742970594175e+00
6.865373074614923077e+00	2.780037189247989815e+00
6.867373474694939084e+00	2.780305098899731320e+00
6.869373874774955091e+00	2.780572473494945740e+00
6.871374274854971098e+00	2.780839314596804002e+00
6.873374674934987105e+00	2.781105623762549328e+00
6.875375075015003112e+00	2.781371402543523885e+00
6.877375475095019119e+00	2.781636652485197203e+00
6.879375875175035127e+00	2.781901375127191045e+00
6.881376275255051134e+00	2.782165572003308718e+00
6.883376675335067141e+00	2.782429244641560828e+00
6.885377075415083148e+00	2.782692394564189708e+00
6.887377475495099155e+00	2.782955023287700058e+00
6.889377875575115162e+00	2.783217132322881149e+00
6.891378275655131169e+00	2.783478723174835245e+00
6.893378675735147176e+00	2.783739797343003808e+00
6.895379075815163183e+00	2.784000356321191472e+00
6.897379475895179191e+00	2.784260401597594026e+00
6.899379875975195198e+00	2.784519934654821505e+00
6.901380276055211205e+00	2.784778956969925723e+00
6.903380676135227212e+00	2.785037470014426031e+00
6.905381076215243219e+00	2.785295475254331521e+00
6.907381476295259226e+00	2.785552974150168115e+00
6.909381876375275233e+00	2.785809968157004768e+00
6.911382276455291240e+00	2.786066458724475670e+00
6.913382676535307247e+00	2.786322447296806004e+00
6.915383076615323255e+00	2.786577935312835930e+00
6.917383476695339262e+00	2.786832924206047224e+00
6.919383876775355269e+00	2.787087415404584601e+00
6.921384276855371276e+00	2.787341410331280578e+00
6.923384676935387283e+00	2.787594910403681681e+00
6.925385077015403290e+00	2.787847917034069312e+00
6.927385477095419297e+00	2.788100431629485065e+00
6.929385877175435304e+00	2.788352455591755152e+00
6.931386277255451311e+00	2.788603990317510828e+00
6.933386677335467319e+00	2.788855037198215481e+00
6.935387077415483326e+00	2.789105597620186394e+00
6.937387477495499333e+00	2.789355672964616950e+00
6.939387877575515340e+00	2.789605264607601498e+00
6.941388277655531347e+00	2.789854373920156227e+00
6.943388677735547354e+00	2.790103002268242705e+00
6.945389077815563361e+00	2.790351151012792297e+00
6.947389477895579368e+00	2.790598821509726157e+00
6.949389877975595375e+00	2.790846015109979206e+00
6.951390278055611383e+00	2.791092733159521444e+00
6.953390678135627390e+00	2.791338976999381050e+00
6.955391078215643397e+00	2.791584747965666136e+00
6.957391478295659404e+00	2.791830047389586511e+00
6.959391878375675411e+00	2.792074876597474997e+00
6.961392278455691418e+00	2.792319236910811853e+00
6.963392678535707425e+00	2.792563129646242093e+00
6.965393078615723432e+00	2.792806556115600802e+00
6.967393478695739439e+00	2.793049517625932232e+00
6.969393878775755446e+00	2.793292015479512891e+00
6.971394278855771454e+00	2.793534050973870642e+00
6.973394678935787461e+00	2.793775625401806906e+00
6.975395079015803468e+00	2.794016740051418424e+00
6.977395479095819475e+00	2.794257396206117239e+00
6.979395879175835482e+00	2.794497595144650681e+00
6.981396279255851489e+00	2.794737338141123573e+00
6.983396679335867496e+00	2.794976626465017766e+00
6.985397079415883503e+00	2.795215461381212130e+00
6.987397479495899510e+00	2.795453844150004308e+00
6.989397879575915518e+00	2.795691776027130260e+00
6.991398279655931525e+00	2.795929258263783801e+00
6.993398679735947532e+00	2.796166292106637474e+00
6.995399079815963539e+00	2.796402878797862090e+00
6.997399479895979546e+00	2.796639019575145824e+00
6.999399879975995553e+00	2.796874715671716416e+00
7.001400280056011560e+00	2.797109968316356277e+00
7.003400680136027567e+00	2.797344778733426907e+00
7.005401080216043574e+00	2.797579148142885774e+00
7.007401480296059582e+00	2.797813077760304523e+00
7.009401880376075589e+00	2.798046568796891620e+00
7.011402280456091596e+00	2.798279622459507010e+00
7.013402680536107603e+00	2.798512239950686542e+00
7.015403080616123610e+00	2.798744422468654847e+00
7.017403480696139617e+00	2.798976171207349761e+00
7.019403880776155624e+00	2.799207487356436985e+00
7.021404280856171631e+00	2.799438372101329620e+00
7.023404680936187638e+00	2.799668826623209483e+00
7.025405081016203646e+00	2.799898852099040880e+00
7.027405481096219653e+00	2.800128449701594135e+00
7.029405881176235660e+00	2.800357620599458031e+00
7.031406281256251667e+00	2.800586365957062895e+00
7.033406681336267674e+00	2.800814686934696596e+00
7.035407081416283681e+00	2.801042584688522741e+00
7.037407481496299688e+00	2.801270060370598447e+00
7.039407881576315695e+00	2.801497115128891657e+00
7.041408281656331702e+00	2.801723750107300681e+00
7.043408681736347710e+00	2.801949966445669737e+00
7.045409081816363717e+00	2.802175765279806274e+00
7.047409481896379724e+00	2.802401147741501397e+00
7.049409881976395731e+00	2.802626114958544523e+00
7.051410282056411738e+00	2.802850668054740702e+00
7.053410682136427745e+00	2.803074808149928376e+00
7.055411082216443752e+00	2.803298536359998039e+00
7.057411482296458871e+00	2.803521853796905550e+00
7.059411882376474878e+00	2.803744761568693011e+00
7.061412282456490885e+00	2.803967260779502979e+00
7.063412682536506892e+00	2.804189352529596668e+00
7.065413082616522900e+00	2.804411037915368610e+00
7.067413482696538907e+00	2.804632318029366189e+00
7.069413882776554914e+00	2.804853193960302971e+00
7.071414282856570921e+00	2.805073666793077791e+00
7.073414682936586928e+00	2.805293737608790750e+00
7.075415083016602935e+00	2.805513407484755639e+00
7.077415483096618942e+00	2.805732677494522598e+00
7.079415883176634949e+00	2.805951548707889209e+00
7.081416283256650956e+00	2.806170022190916935e+00
7.083416683336666964e+00	2.806388099005950654e+00
7.085417083416682971e+00	2.806605780211629764e+00
7.087417483496698978e+00	2.806823066862908167e+00
7.089417883576714985e+00	2.807039960011065816e+00
7.091418283656730992e+00	2.807256460703728251e+00
7.093418683736746999e+00	2.807472569984879485e+00
7.095419083816763006e+00	2.807688288894878426e+00
7.097419483896779013e+00	2.807903618470474427e+00
7.099419883976795020e+00	2.808118559744822385e+00
7.101420284056811028e+00	2.808333113747497833e+00
7.103420684136827035e+00	2.808547281504512050e+00
7.105421084216843042e+00	2.808761064038327149e+00
7.107421484296859049e+00	2.808974462367871183e+00
7.109421884376875056e+00	2.809187477508554132e+00
7.111422284456891063e+00	2.809400110472279888e+00
7.113422684536907070e+00	2.809612362267464469e+00
7.115423084616923077e+00	2.809824233899047563e+00
7.117423484696939084e+00	2.810035726368510733e+00
7.119423884776955092e+00	2.810246840673888080e+00
7.121424284856971099e+00	2.810457577809783558e+00
7.123424684936987106e+00	2.810667938767384300e+00
7.125425085017003113e+00	2.810877924534475270e+00
7.127425485097019120e+00	2.811087536095452588e+00
7.129425885177035127e+00	2.811296774431339518e+00
7.131426285257051134e+00	2.811505640519799343e+00
7.133426685337067141e+00	2.811714135335149134e+00
7.135427085417083148e+00	2.811922259848374850e+00
7.137427485497099156e+00	2.812130015027145546e+00
7.139427885577115163e+00	2.812337401835824036e+00
7.141428285657131170e+00	2.812544421235485981e+00
7.143428685737147177e+00	2.812751074183928779e+00
7.145429085817163184e+00	2.812957361635687548e+00
7.147429485897179191e+00	2.813163284542048892e+00
7.149429885977195198e+00	2.813368843851063339e+00
7.151430286057211205e+00	2.813574040507559104e+00
7.153430686137227212e+00	2.813778875453157191e+00
7.155431086217243219e+00	2.813983349626281605e+00
7.157431486297259227e+00	2.814187463962174895e+00
7.159431886377275234e+00	2.814391219392910592e+00
7.161432286457291241e+00	2.814594616847406972e+00
7.163432686537307248e+00	2.814797657251438601e+00
7.165433086617323255e+00	2.815000341527651884e+00
7.167433486697339262e+00	2.815202670595574830e+00
7.169433886777355269e+00	2.815404645371632597e+00
7.171434286857371276e+00	2.815606266769159927e+00
7.173434686937387283e+00	2.815807535698411801e+00
7.175435087017403291e+00	2.816008453066578987e+00
7.177435487097419298e+00	2.816209019777797806e+00
7.179435887177435305e+00	2.816409236733165677e+00
7.181436287257451312e+00	2.816609104830752219e+00
7.183436687337467319e+00	2.816808624965610797e+00
7.185437087417483326e+00	2.817007798029791843e+00
7.187437487497499333e+00	2.817206624912355295e+00
7.189437887577515340e+00	2.817405106499383471e+00
7.191438287657531347e+00	2.817603243673991287e+00
7.193438687737547355e+00	2.817801037316340906e+00
7.195439087817563362e+00	2.817998488303651961e+00
7.197439487897579369e+00	2.818195597510213091e+00
7.199439887977595376e+00	2.818392365807397937e+00
7.201440288057611383e+00	2.818588794063670910e+00
7.203440688137627390e+00	2.818784883144604958e+00
7.205441088217643397e+00	2.818980633912889111e+00
7.207441488297659404e+00	2.819176047228342252e+00
7.209441888377675411e+00	2.819371123947925106e+00
7.211442288457691419e+00	2.819565864925750454e+00
7.213442688537707426e+00	2.819760271013095121e+00
7.215443088617723433e+00	2.819954343058413748e+00
7.217443488697739440e+00	2.820148081907346338e+00
7.219443888777755447e+00	2.820341488402732910e+00
7.221444288857771454e+00	2.820534563384622828e+00
7.223444688937787461e+00	2.820727307690287677e+00
7.225445089017803468e+00	2.820919722154231479e+00
7.227445489097819475e+00	2.821111807608202682e+00
7.229445889177835483e+00	2.821303564881203929e+00
7.231446289257851490e+00	2.821494994799504941e+00
7.233446689337867497e+00	2.821686098186652725e+00
7.235447089417883504e+00	2.821876875863481793e+00
7.237447489497899511e+00	2.822067328648126150e+00
7.239447889577915518e+00	2.822257457356030841e+00
7.241448289657931525e+00	2.822447262799960832e+00
7.243448689737947532e+00	2.822636745790013002e+00
7.245449089817963539e+00	2.822825907133626799e+00
7.247449489897979547e+00	2.823014747635594901e+00
7.249449889977995554e+00	2.823203268098073870e+00
7.251450290058011561e+00	2.823391469320593927e+00
7.253450690138027568e+00	2.823579352100070494e+00
7.255451090218043575e+00	2.823766917230815743e+00
7.257451490298059582e+00	2.823954165504545699e+00
7.259451890378075589e+00	2.824141097710393122e+00
7.261452290458091596e+00	2.824327714634918607e+00
7.263452690538107603e+00	2.824514017062117688e+00
7.265453090618123611e+00	2.824700005773435052e+00
7.267453490698139618e+00	2.824885681547770311e+00
7.269453890778155625e+00	2.825071045161492211e+00
7.271454290858171632e+00	2.825256097388446630e+00
7.273454690938187639e+00	2.825440838999966786e+00
7.275455091018203646e+00	2.825625270764883457e+00
7.277455491098219653e+00	2.825809393449535190e+00
7.279455891178235660e+00	2.825993207817777630e+00
7.281456291258251667e+00	2.826176714630994624e+00
7.283456691338267674e+00	2.826359914648105764e+00
7.285457091418283682e+00	2.826542808625578829e+00
7.287457491498299689e+00	2.826725397317436439e+00
7.289457891578315696e+00	2.826907681475270273e+00
7.291458291658331703e+00	2.827089661848244617e+00
7.293458691738347710e+00	2.827271339183112797e+00
7.295459091818363717e+00	2.827452714224220287e+00
7.297459491898379724e+00	2.827633787713518032e+00
7.299459891978395731e+00	2.827814560390572218e+00
7.301460292058411738e+00	2.827995032992571378e+00
7.303460692138427746e+00	2.828175206254336160e+00
7.305461092218443753e+00	2.828355080908330876e+00
7.307461492298459760e+00	2.828534657684670606e+00
7.309461892378475767e+00	2.828713937311130522e+00
7.311462292458491774e+00	2.828892920513156106e+00
7.313462692538507781e+00	2.829071608013872918e+00
7.315463092618523788e+00	2.829250000534092813e+00
7.317463492698539795e+00	2.829428098792326374e+00
7.319463892778555802e+00	2.829605903504788689e+00
7.321464292858571810e+00	2.829783415385412226e+00
7.323464692938587817e+00	2.829960635145852166e+00
7.325465093018603824e+00	2.830137563495496611e+00
7.327465493098619831e+00	2.830314201141476804e+00
7.329465893178635838e+00	2.830490548788673344e+00
7.331466293258651845e+00	2.830666607139727731e+00
7.333466693338667852e+00	2.830842376895049028e+00
7.335467093418683859e+00	2.831017858752822747e+00
7.337467493498699866e+00	2.831193053409021054e+00
7.339467893578715874e+00	2.831367961557409885e+00
7.341468293658731881e+00	2.831542583889557818e+00
7.343468693738747888e+00	2.831716921094845851e+00
7.345469093818763895e+00	2.831890973860472727e+00
7.347469493898779902e+00	2.832064742871468255e+00
7.349469893978795909e+00	2.832238228810697755e+00
7.351470294058811916e+00	2.832411432358870496e+00
7.353470694138827923e+00	2.832584354194551235e+00
7.355471094218843930e+00	2.832756994994166000e+00
7.357471494298859938e+00	2.832929355432010521e+00
7.359471894378875945e+00	2.833101436180259114e+00
7.361472294458891952e+00	2.833273237908972231e+00
7.363472694538907959e+00	2.833444761286106228e+00
7.365473094618923966e+00	2.833616006977518254e+00
7.367473494698939973e+00	2.833786975646979123e+00
7.369473894778955980e+00	2.833957667956176429e+00
7.371474294858971987e+00	2.834128084564724759e+00
7.373474694938987994e+00	2.834298226130175458e+00
7.375475095019004002e+00	2.834468093308021075e+00
7.377475495099020009e+00	2.834637686751706021e+00
7.379475895179036016e+00	2.834807007112632782e+00
7.381476295259052023e+00	2.834976055040169918e+00
7.383476695339068030e+00	2.835144831181661385e+00
7.385477095419084037e+00	2.835313336182432753e+00
7.387477495499100044e+00	2.835481570685799646e+00
7.389477895579116051e+00	2.835649535333073956e+00
7.391478295659132058e+00	2.835817230763574948e+00
7.393478695739148066e+00	2.835984657614632809e+00
7.395479095819164073e+00	2.836151816521598867e+00
7.397479495899180080e+00	2.836318708117852250e+00
7.399479895979196087e+00	2.836485333034807432e+00
7.401480296059212094e+00	2.836651691901922234e+00
7.403480696139228101e+00	2.836817785346704035e+00
7.405481096219244108e+00	2.836983613994719100e+00
7.407481496299260115e+00	2.837149178469598354e+00
7.409481896379276122e+00	2.837314479393044930e+00
7.411482296459292129e+00	2.837479517384842609e+00
7.413482696539308137e+00	2.837644293062862033e+00
7.415483096619324144e+00	2.837808807043067816e+00
7.417483496699340151e+00	2.837973059939526976e+00
7.419483896779356158e+00	2.838137052364414714e+00
7.421484296859372165e+00	2.838300784928022846e+00
7.423484696939388172e+00	2.838464258238766025e+00
7.425485097019404179e+00	2.838627472903189286e+00
7.427485497099420186e+00	2.838790429525974268e+00
7.429485897179436193e+00	2.838953128709948093e+00
7.431486297259452201e+00	2.839115571056088250e+00
7.433486697339468208e+00	2.839277757163531035e+00
7.435487097419484215e+00	2.839439687629577769e+00
7.437487497499500222e+00	2.839601363049702343e+00
7.439487897579516229e+00	2.839762784017556996e+00
7.441488297659532236e+00	2.839923951124979862e+00
7.443488697739548243e+00	2.840084864962002520e+00
7.445489097819564250e+00	2.840245526116855768e+00
7.447489497899580257e+00	2.840405935175976282e+00
7.449489897979596265e+00	2.840566092724013281e+00
7.451490298059612272e+00	2.840725999343836961e+00
7.453490698139628279e+00	2.840885655616542937e+00
7.455491098219644286e+00	2.841045062121460241e+00
7.457491498299660293e+00	2.841204219436156642e+00
7.459491898379676300e+00	2.841363128136446647e+00
7.461492298459692307e+00	2.841521788796398607e+00
7.463492698539708314e+00	2.841680201988337373e+00
7.465493098619724321e+00	2.841838368282856742e+00
7.467493498699740329e+00	2.841996288248819447e+00
7.469493898779756336e+00	2.842153962453369154e+00
7.471494298859772343e+00	2.842311391461934456e+00
7.473494698939788350e+00	2.842468575838234202e+00
7.475495099019804357e+00	2.842625516144285491e+00
7.477495499099820364e+00	2.842782212940409448e+00
7.479495899179836371e+00	2.842938666785237878e+00
7.481496299259852378e+00	2.843094878235719491e+00
7.483496699339868385e+00	2.843250847847125229e+00
7.485497099419884393e+00	2.843406576173054923e+00
7.487497499499900400e+00	2.843562063765444847e+00
7.489497899579916407e+00	2.843717311174571716e+00
7.491498299659932414e+00	2.843872318949060229e+00
7.493498699739948421e+00	2.844027087635888407e+00
7.495499099819964428e+00	2.844181617780394689e+00
7.497499499899980435e+00	2.844335909926282824e+00
7.499499899979996442e+00	2.844489964615628974e+00
7.501500300060012449e+00	2.844643782388886155e+00
7.503500700140028457e+00	2.844797363784891786e+00
7.505501100220044464e+00	2.844950709340873907e+00
7.507501500300060471e+00	2.845103819592454730e+00
7.509501900380076478e+00	2.845256695073659081e+00
7.511502300460091597e+00	2.845409336316918392e+00
7.513502700540107604e+00	2.845561743853078696e+00
7.515503100620123611e+00	2.845713918211403737e+00
7.517503500700139618e+00	2.845865859919583407e+00
7.519503900780155625e+00	2.846017569503737299e+00
7.521504300860171632e+00	2.846169047488422699e+00
7.523504700940187639e+00	2.846320294396637252e+00
7.525505101020203647e+00	2.846471310749827843e+00
7.527505501100219654e+00	2.846622097067894153e+00
7.529505901180235661e+00	2.846772653869196201e+00
7.531506301260251668e+00	2.846922981670557462e+00
7.533506701340267675e+00	2.847073080987271965e+00
7.535507101420283682e+00	2.847222952333111401e+00
7.537507501500299689e+00	2.847372596220326013e+00
7.539507901580315696e+00	2.847522013159656140e+00
7.541508301660331703e+00	2.847671203660332218e+00
7.543508701740347711e+00	2.847820168230083659e+00
7.545509101820363718e+00	2.847968907375144632e+00
7.547509501900379725e+00	2.848117421600256272e+00
7.549509901980395732e+00	2.848265711408674683e+00
7.551510302060411739e+00	2.848413777302176264e+00
7.553510702140427746e+00	2.848561619781061260e+00
7.555511102220443753e+00	2.848709239344161759e+00
7.557511502300459760e+00	2.848856636488845240e+00
7.559511902380475767e+00	2.849003811711019019e+00
7.561512302460491775e+00	2.849150765505137350e+00
7.563512702540507782e+00	2.849297498364207648e+00
7.565513102620523789e+00	2.849444010779791370e+00
7.567513502700539796e+00	2.849590303242013345e+00
7.569513902780555803e+00	2.849736376239566216e+00
7.571514302860571810e+00	2.849882230259713545e+00
7.573514702940587817e+00	2.850027865788296921e+00
7.575515103020603824e+00	2.850173283309740846e+00
7.577515503100619831e+00	2.850318483307057171e+00
7.579515903180635839e+00	2.850463466261850876e+00
7.581516303260651846e+00	2.850608232654323615e+00
7.583516703340667853e+00	2.850752782963280829e+00
7.585517103420683860e+00	2.850897117666135738e+00
7.587517503500699867e+00	2.851041237238914228e+00
7.589517903580715874e+00	2.851185142156259289e+00
7.591518303660731881e+00	2.851328832891438125e+00
7.593518703740747888e+00	2.851472309916343484e+00
7.595519103820763895e+00	2.851615573701503870e+00
7.597519503900779902e+00	2.851758624716081325e+00
7.599519903980795910e+00	2.851901463427882977e+00
7.601520304060811917e+00	2.852044090303362367e+00
7.603520704140827924e+00	2.852186505807623895e+00
7.605521104220843931e+00	2.852328710404430812e+00
7.607521504300859938e+00	2.852470704556206105e+00
7.609521904380875945e+00	2.852612488724039608e+00
7.611522304460891952e+00	2.852754063367693327e+00
7.613522704540907959e+00	2.852895428945602774e+00
7.615523104620923966e+00	2.853036585914884959e+00
7.617523504700939974e+00	2.853177534731343723e+00
7.619523904780955981e+00	2.853318275849470176e+00
7.621524304860971988e+00	2.853458809722450695e+00
7.623524704940987995e+00	2.853599136802171365e+00
7.625525105021004002e+00	2.853739257539221530e+00
7.627525505101020009e+00	2.853879172382898677e+00
7.629525905181036016e+00	2.854018881781213324e+00
7.631526305261052023e+00	2.854158386180892570e+00
7.633526705341068030e+00	2.854297686027386760e+00
7.635527105421084038e+00	2.854436781764872144e+00
7.637527505501100045e+00	2.854575673836254879e+00
7.639527905581116052e+00	2.854714362683178130e+00
7.641528305661132059e+00	2.854852848746022964e+00
7.643528705741148066e+00	2.854991132463916337e+00
7.645529105821164073e+00	2.855129214274733762e+00
7.647529505901180080e+00	2.855267094615101975e+00
7.649529905981196087e+00	2.855404773920407813e+00
7.651530306061212094e+00	2.855542252624797328e+00
7.653530706141228102e+00	2.855679531161185114e+00
7.655531106221244109e+00	2.855816609961254304e+00
7.657531506301260116e+00	2.855953489455464123e+00
7.659531906381276123e+00	2.856090170073051215e+00
7.661532306461292130e+00	2.856226652242037645e+00
7.663532706541308137e+00	2.856362936389231333e+00
7.665533106621324144e+00	2.856499022940233168e+00
7.667533506701340151e+00	2.856634912319439223e+00
7.669533906781356158e+00	2.856770604950046533e+00
7.671534306861372166e+00	2.856906101254055752e+00
7.673534706941388173e+00	2.857041401652276491e+00
7.675535107021404180e+00	2.857176506564331309e+00
7.677535507101420187e+00	2.857311416408659710e+00
7.679535907181436194e+00	2.857446131602521255e+00
7.681536307261452201e+00	2.857580652562001333e+00
7.683536707341468208e+00	2.857714979702014713e+00
7.685537107421484215e+00	2.857849113436308652e+00
7.687537507501500222e+00	2.857983054177468230e+00
7.689537907581516230e+00	2.858116802336919449e+00
7.691538307661532237e+00	2.858250358324934126e+00
7.693538707741548244e+00	2.858383722550632111e+00
7.695539107821564251e+00	2.858516895421988391e+00
7.697539507901580258e+00	2.858649877345833978e+00
7.699539907981596265e+00	2.858782668727861243e+00
7.701540308061612272e+00	2.858915269972627904e+00
7.703540708141628279e+00	2.859047681483560588e+00
7.705541108221644286e+00	2.859179903662958377e+00
7.707541508301660294e+00	2.859311936911998586e+00
7.709541908381676301e+00	2.859443781630737647e+00
7.711542308461692308e+00	2.859575438218117327e+00
7.713542708541708315e+00	2.859706907071968285e+00
7.715543108621724322e+00	2.859838188589012287e+00
7.717543508701740329e+00	2.859969283164867537e+00
7.719543908781756336e+00	2.860100191194052233e+00
7.721544308861772343e+00	2.860230913069988112e+00
7.723544708941788350e+00	2.860361449185004012e+00
7.725545109021804357e+00	2.860491799930339862e+00
7.727545509101820365e+00	2.860621965696151126e+00
7.729545909181836372e+00	2.860751946871511020e+00
7.731546309261852379e+00	2.860881743844414515e+00
7.733546709341868386e+00	2.861011357001784550e+00
7.735547109421884393e+00	2.861140786729471142e+00
7.737547509501900400e+00	2.861270033412258940e+00
7.739547909581916407e+00	2.861399097433869443e+00
7.741548309661932414e+00	2.861527979176964109e+00
7.743548709741948421e+00	2.861656679023148797e+00
7.745549109821964429e+00	2.861785197352977761e+00
7.747549509901980436e+00	2.861913534545954541e+00
7.749549909981996443e+00	2.862041690980540398e+00
7.751550310062012450e+00	2.862169667034152098e+00
7.753550710142028457e+00	2.862297463083170790e+00
7.755551110222044464e+00	2.862425079502941117e+00
7.757551510302060471e+00	2.862552516667778324e+00
7.759551910382076478e+00	2.862679774950969147e+00
7.761552310462092485e+00	2.862806854724775807e+00
7.763552710542108493e+00	2.862933756360441784e+00
7.765553110622124500e+00	2.863060480228191818e+00
7.767553510702140507e+00	2.863187026697237236e+00
7.769553910782156514e+00	2.863313396135779954e+00
7.771554310862172521e+00	2.863439588911013800e+00
7.773554710942188528e+00	2.863565605389130297e+00
7.775555111022204535e+00	2.863691445935319990e+00
7.777555511102220542e+00	2.863817110913777775e+00
7.779555911182236549e+00	2.863942600687703788e+00
7.781556311262252557e+00	2.864067915619308735e+00
7.783556711342268564e+00	2.864193056069818333e+00
7.785557111422284571e+00	2.864318022399472419e+00
7.787557511502300578e+00	2.864442814967532058e+00
7.789557911582316585e+00	2.864567434132282209e+00
7.791558311662332592e+00	2.864691880251032607e+00
7.793558711742348599e+00	2.864816153680123989e+00
7.795559111822364606e+00	2.864940254774929862e+00
7.797559511902380613e+00	2.865064183889860949e+00
7.799559911982396621e+00	2.865187941378366077e+00
7.801560312062412628e+00	2.865311527592937502e+00
7.803560712142428635e+00	2.865434942885113134e+00
7.805561112222444642e+00	2.865558187605480533e+00
7.807561512302460649e+00	2.865681262103678684e+00
7.809561912382476656e+00	2.865804166728402880e+00
7.811562312462492663e+00	2.865926901827406947e+00
7.813562712542508670e+00	2.866049467747505908e+00
7.815563112622524677e+00	2.866171864834580862e+00
7.817563512702540685e+00	2.866294093433578993e+00
7.819563912782556692e+00	2.866416153888520224e+00
7.821564312862572699e+00	2.866538046542498108e+00
7.823564712942588706e+00	2.866659771737683382e+00
7.825565113022604713e+00	2.866781329815327073e+00
7.827565513102620720e+00	2.866902721115764052e+00
7.829565913182636727e+00	2.867023945978414368e+00
7.831566313262652734e+00	2.867145004741789904e+00
7.833566713342668741e+00	2.867265897743492609e+00
7.835567113422684749e+00	2.867386625320221150e+00
7.837567513502700756e+00	2.867507187807771807e+00
7.839567913582716763e+00	2.867627585541043800e+00
7.841568313662732770e+00	2.867747818854039288e+00
7.843568713742748777e+00	2.867867888079868255e+00
7.845569113822764784e+00	2.867987793550751618e+00
7.847569513902780791e+00	2.868107535598022118e+00
7.849569913982796798e+00	2.868227114552130974e+00
7.851570314062812805e+00	2.868346530742646117e+00
7.853570714142828812e+00	2.868465784498258841e+00
7.855571114222844820e+00	2.868584876146785589e+00
7.857571514302860827e+00	2.868703806015168389e+00
7.859571914382876834e+00	2.868822574429483296e+00
7.861572314462892841e+00	2.868941181714937283e+00
7.863572714542908848e+00	2.869059628195874012e+00
7.865573114622924855e+00	2.869177914195777390e+00
7.867573514702940862e+00	2.869296040037272899e+00
7.869573914782956869e+00	2.869414006042129817e+00
7.871574314862972876e+00	2.869531812531266546e+00
7.873574714942988884e+00	2.869649459824750615e+00
7.875575115023004891e+00	2.869766948241803117e+00
7.877575515103020898e+00	2.869884278100801822e+00
7.879575915183036905e+00	2.870001449719282505e+00
7.881576315263052912e+00	2.870118463413941612e+00
7.883576715343068919e+00	2.870235319500642035e+00
7.885577115423084926e+00	2.870352018294411778e+00
7.887577515503100933e+00	2.870468560109448397e+00
7.889577915583116940e+00	2.870584945259122556e+00
7.891578315663132948e+00	2.870701174055979354e+00
7.893578715743148955e+00	2.870817246811742329e+00
7.895579115823164962e+00	2.870933163837315227e+00
7.897579515903180969e+00	2.871048925442783784e+00
7.899579915983196976e+00	2.871164531937421049e+00
7.901580316063212983e+00	2.871279983629687393e+00
7.903580716143228990e+00	2.871395280827233609e+00
7.905581116223244997e+00	2.871510423836905801e+00
7.907581516303261004e+00	2.871625412964744939e+00
7.909581916383277012e+00	2.871740248515991745e+00
7.911582316463293019e+00	2.871854930795087135e+00
7.913582716543309026e+00	2.871969460105676220e+00
7.915583116623325033e+00	2.872083836750612740e+00
7.917583516703341040e+00	2.872198061031956406e+00
7.919583916783357047e+00	2.872312133250980892e+00
7.921584316863373054e+00	2.872426053708172944e+00
7.923584716943389061e+00	2.872539822703236823e+00
7.925585117023405068e+00	2.872653440535095637e+00
7.927585517103421076e+00	2.872766907501894451e+00
7.929585917183437083e+00	2.872880223901002061e+00
7.931586317263453090e+00	2.872993390029014549e+00
7.933586717343469097e+00	2.873106406181757499e+00
7.935587117423485104e+00	2.873219272654288226e+00
7.937587517503501111e+00	2.873331989740897541e+00
7.939587917583517118e+00	2.873444557735113314e+00
7.941588317663533125e+00	2.873556976929703133e+00
7.943588717743549132e+00	2.873669247616675193e+00
7.945589117823565140e+00	2.873781370087281850e+00
7.947589517903581147e+00	2.873893344632023172e+00
7.949589917983597154e+00	2.874005171540646053e+00
7.951590318063613161e+00	2.874116851102149539e+00
7.953590718143629168e+00	2.874228383604786607e+00
7.955591118223645175e+00	2.874339769336066386e+00
7.957591518303661182e+00	2.874451008582755485e+00
7.959591918383677189e+00	2.874562101630881550e+00
7.961592318463693196e+00	2.874673048765735039e+00
7.963592718543709204e+00	2.874783850271873220e+00
7.965593118623725211e+00	2.874894506433119723e+00
7.967593518703740330e+00	2.875005017532568097e+00
7.969593918783756337e+00	2.875115383852586248e+00
7.971594318863772344e+00	2.875225605674815110e+00
7.973594718943788351e+00	2.875335683280172638e+00
7.975595119023804358e+00	2.875445616948856475e+00
7.977595519103820365e+00	2.875555406960346616e+00
7.979595919183836372e+00	2.875665053593406295e+00
7.981596319263852379e+00	2.875774557126084652e+00
7.983596719343868386e+00	2.875883917835719394e+00
7.985597119423884394e+00	2.875993135998939465e+00
7.987597519503900401e+00	2.876102211891666371e+00
7.989597919583916408e+00	2.876211145789116408e+00
7.991598319663932415e+00	2.876319937965804208e+00
7.993598719743948422e+00	2.876428588695543187e+00
7.995599119823964429e+00	2.876537098251448654e+00
7.997599519903980436e+00	2.876645466905940030e+00
7.999599919983996443e+00	2.876753694930743066e+00
8.001600320064012450e+00	2.876861782596892514e+00
8.003600720144028458e+00	2.876969730174732121e+00
8.005601120224044465e+00	2.877077537933919960e+00
8.007601520304060472e+00	2.877185206143428431e+00
8.009601920384076479e+00	2.877292735071546481e+00
8.011602320464092486e+00	2.877400124985882712e+00
8.013602720544108493e+00	2.877507376153367602e+00
8.015603120624124500e+00	2.877614488840254392e+00
8.017603520704140507e+00	2.877721463312121752e+00
8.019603920784156514e+00	2.877828299833876891e+00
8.021604320864172522e+00	2.877934998669755995e+00
8.023604720944188529e+00	2.878041560083327788e+00
8.025605121024204536e+00	2.878147984337493970e+00
8.027605521104220543e+00	2.878254271694494104e+00
8.029605921184236550e+00	2.878360422415903841e+00
8.031606321264252557e+00	2.878466436762641578e+00
8.033606721344268564e+00	2.878572314994964465e+00
8.035607121424284571e+00	2.878678057372477284e+00
8.037607521504300578e+00	2.878783664154130228e+00
8.039607921584316585e+00	2.878889135598220683e+00
8.041608321664332593e+00	2.878994471962397661e+00
8.043608721744348600e+00	2.879099673503661805e+00
8.045609121824364607e+00	2.879204740478369828e+00
8.047609521904380614e+00	2.879309673142233628e+00
8.049609921984396621e+00	2.879414471750322946e+00
8.051610322064412628e+00	2.879519136557069814e+00
8.053610722144428635e+00	2.879623667816267218e+00
8.055611122224444642e+00	2.879728065781073099e+00
8.057611522304460649e+00	2.879832330704012122e+00
8.059611922384476657e+00	2.879936462836976574e+00
8.061612322464492664e+00	2.880040462431230353e+00
8.063612722544508671e+00	2.880144329737407638e+00
8.065613122624524678e+00	2.880248065005518221e+00
8.067613522704540685e+00	2.880351668484948391e+00
8.069613922784556692e+00	2.880455140424461380e+00
8.071614322864572699e+00	2.880558481072200472e+00
8.073614722944588706e+00	2.880661690675692110e+00
8.075615123024604713e+00	2.880764769481844567e+00
8.077615523104620721e+00	2.880867717736954159e+00
8.079615923184636728e+00	2.880970535686702583e+00
8.081616323264652735e+00	2.881073223576162246e+00
8.083616723344668742e+00	2.881175781649796708e+00
8.085617123424684749e+00	2.881278210151462460e+00
8.087617523504700756e+00	2.881380509324412031e+00
8.089617923584716763e+00	2.881482679411293546e+00
8.091618323664732770e+00	2.881584720654154275e+00
8.093618723744748777e+00	2.881686633294442856e+00
8.095619123824764785e+00	2.881788417573009742e+00
8.097619523904780792e+00	2.881890073730110302e+00
8.099619923984796799e+00	2.881991602005404829e+00
8.101620324064812806e+00	2.882093002637962975e+00
8.103620724144828813e+00	2.882194275866263311e+00
8.105621124224844820e+00	2.882295421928196433e+00
8.107621524304860827e+00	2.882396441061064962e+00
8.109621924384876834e+00	2.882497333501589765e+00
8.111622324464892841e+00	2.882598099485904619e+00
8.113622724544908849e+00	2.882698739249565101e+00
8.115623124624924856e+00	2.882799253027545916e+00
8.117623524704940863e+00	2.882899641054244011e+00
8.119623924784956870e+00	2.882999903563480792e+00
8.121624324864972877e+00	2.883100040788503904e+00
8.123624724944988884e+00	2.883200052961986337e+00
8.125625125025004891e+00	2.883299940316033094e+00
8.127625525105020898e+00	2.883399703082178522e+00
8.129625925185036905e+00	2.883499341491389867e+00
8.131626325265052913e+00	2.883598855774068603e+00
8.133626725345068920e+00	2.883698246160053102e+00
8.135627125425084927e+00	2.883797512878619518e+00
8.137627525505100934e+00	2.883896656158482230e+00
8.139627925585116941e+00	2.883995676227798732e+00
8.141628325665132948e+00	2.884094573314167853e+00
8.143628725745148955e+00	2.884193347644633754e+00
8.145629125825164962e+00	2.884291999445687260e+00
8.147629525905180969e+00	2.884390528943266752e+00
8.149629925985196977e+00	2.884488936362759937e+00
8.151630326065212984e+00	2.884587221929006073e+00
8.153630726145228991e+00	2.884685385866297302e+00
8.155631126225244998e+00	2.884783428398381311e+00
8.157631526305261005e+00	2.884881349748460444e+00
8.159631926385277012e+00	2.884979150139195703e+00
8.161632326465293019e+00	2.885076829792708075e+00
8.163632726545309026e+00	2.885174388930578537e+00
8.165633126625325033e+00	2.885271827773851605e+00
8.167633526705341040e+00	2.885369146543035779e+00
8.169633926785357048e+00	2.885466345458105764e+00
8.171634326865373055e+00	2.885563424738504246e+00
8.173634726945389062e+00	2.885660384603142781e+00
8.175635127025405069e+00	2.885757225270402238e+00
8.177635527105421076e+00	2.885853946958138128e+00
8.179635927185437083e+00	2.885950549883678384e+00
8.181636327265453090e+00	2.886047034263827804e+00
8.183636727345469097e+00	2.886143400314865826e+00
8.185637127425485104e+00	2.886239648252553192e+00
8.187637527505501112e+00	2.886335778292129284e+00
8.189637927585517119e+00	2.886431790648314788e+00
8.191638327665533126e+00	2.886527685535315690e+00
8.193638727745549133e+00	2.886623463166821502e+00
8.195639127825565140e+00	2.886719123756006589e+00
8.197639527905581147e+00	2.886814667515536392e+00
8.199639927985597154e+00	2.886910094657562986e+00
8.201640328065613161e+00	2.887005405393731294e+00
8.203640728145629168e+00	2.887100599935177314e+00
8.205641128225645176e+00	2.887195678492531670e+00
8.207641528305661183e+00	2.887290641275919612e+00
8.209641928385677190e+00	2.887385488494965458e+00
8.211642328465693197e+00	2.887480220358789040e+00
8.213642728545709204e+00	2.887574837076011924e+00
8.215643128625725211e+00	2.887669338854756518e+00
8.217643528705741218e+00	2.887763725902648737e+00
8.219643928785757225e+00	2.887857998426818451e+00
8.221644328865773232e+00	2.887952156633900813e+00
8.223644728945789240e+00	2.888046200730038926e+00
8.225645129025805247e+00	2.888140130920883841e+00
8.227645529105821254e+00	2.888233947411598113e+00
8.229645929185837261e+00	2.888327650406854907e+00
8.231646329265853268e+00	2.888421240110839783e+00
8.233646729345869275e+00	2.888514716727255127e+00
8.235647129425885282e+00	2.888608080459317051e+00
8.237647529505901289e+00	2.888701331509759385e+00
8.239647929585917296e+00	2.888794470080835453e+00
8.241648329665933304e+00	2.888887496374318964e+00
8.243648729745949311e+00	2.888980410591504011e+00
8.245649129825965318e+00	2.889073212933208623e+00
8.247649529905981325e+00	2.889165903599774765e+00
8.249649929985997332e+00	2.889258482791070559e+00
8.251650330066013339e+00	2.889350950706491172e+00
8.253650730146029346e+00	2.889443307544960149e+00
8.255651130226045353e+00	2.889535553504931631e+00
8.257651530306061360e+00	2.889627688784389914e+00
8.259651930386077368e+00	2.889719713580853444e+00
8.261652330466093375e+00	2.889811628091373041e+00
8.263652730546109382e+00	2.889903432512536785e+00
8.265653130626125389e+00	2.889995127040468237e+00
8.267653530706141396e+00	2.890086711870829550e+00
8.269653930786157403e+00	2.890178187198822357e+00
8.271654330866173410e+00	2.890269553219189547e+00
8.273654730946189417e+00	2.890360810126214819e+00
8.275655131026205424e+00	2.890451958113726683e+00
8.277655531106221432e+00	2.890542997375098455e+00
8.279655931186237439e+00	2.890633928103248707e+00
8.281656331266253446e+00	2.890724750490644368e+00
8.283656731346269453e+00	2.890815464729300288e+00
8.285657131426285460e+00	2.890906071010781897e+00
8.287657531506301467e+00	2.890996569526206983e+00
8.289657931586317474e+00	2.891086960466243916e+00
8.291658331666333481e+00	2.891177244021116977e+00
8.293658731746349488e+00	2.891267420380605024e+00
8.295659131826365495e+00	2.891357489734042829e+00
8.297659531906381503e+00	2.891447452270324625e+00
8.299659931986397510e+00	2.891537308177901888e+00
8.301660332066413517e+00	2.891627057644788223e+00
8.303660732146429524e+00	2.891716700858558031e+00
8.305661132226445531e+00	2.891806238006348728e+00
8.307661532306461538e+00	2.891895669274862080e+00
8.309661932386477545e+00	2.891984994850365531e+00
8.311662332466493552e+00	2.892074214918692654e+00
8.313662732546509559e+00	2.892163329665245808e+00
8.315663132626525567e+00	2.892252339274995698e+00
8.317663532706541574e+00	2.892341243932484929e+00
8.319663932786557581e+00	2.892430043821825336e+00
8.321664332866573588e+00	2.892518739126704208e+00
8.323664732946589595e+00	2.892607330030381618e+00
8.325665133026605602e+00	2.892695816715693979e+00
8.327665533106621609e+00	2.892784199365053155e+00
8.329665933186637616e+00	2.892872478160449123e+00
8.331666333266653623e+00	2.892960653283451755e+00
8.333666733346669631e+00	2.893048724915210368e+00
8.335667133426685638e+00	2.893136693236455947e+00
8.337667533506701645e+00	2.893224558427501591e+00
8.339667933586717652e+00	2.893312320668245619e+00
8.341668333666733659e+00	2.893399980138170235e+00
8.343668733746749666e+00	2.893487537016343758e+00
8.345669133826765673e+00	2.893574991481421943e+00
8.347669533906781680e+00	2.893662343711650209e+00
8.349669933986797687e+00	2.893749593884862747e+00
8.351670334066813695e+00	2.893836742178484300e+00
8.353670734146829702e+00	2.893923788769532379e+00
8.355671134226845709e+00	2.894010733834618598e+00
8.357671534306861716e+00	2.894097577549946898e+00
8.359671934386877723e+00	2.894184320091317986e+00
8.361672334466893730e+00	2.894270961634129335e+00
8.363672734546909737e+00	2.894357502353376521e+00
8.365673134626925744e+00	2.894443942423652771e+00
8.367673534706941751e+00	2.894530282019153411e+00
8.369673934786957759e+00	2.894616521313673196e+00
8.371674334866973766e+00	2.894702660480610312e+00
8.373674734946989773e+00	2.894788699692965928e+00
8.375675135027005780e+00	2.894874639123346860e+00
8.377675535107021787e+00	2.894960478943964688e+00
8.379675935187037794e+00	2.895046219326637971e+00
8.381676335267053801e+00	2.895131860442794025e+00
8.383676735347069808e+00	2.895217402463468481e+00
8.385677135427085815e+00	2.895302845559307947e+00
8.387677535507101823e+00	2.895388189900568676e+00
8.389677935587117830e+00	2.895473435657121897e+00
8.391678335667133837e+00	2.895558582998450703e+00
8.393678735747149844e+00	2.895643632093652720e+00
8.395679135827165851e+00	2.895728583111441434e+00
8.397679535907181858e+00	2.895813436220147974e+00
8.399679935987197865e+00	2.895898191587720216e+00
8.401680336067213872e+00	2.895982849381725455e+00
8.403680736147229879e+00	2.896067409769350842e+00
8.405681136227245887e+00	2.896151872917404724e+00
8.407681536307261894e+00	2.896236238992317968e+00
8.409681936387277901e+00	2.896320508160143525e+00
8.411682336467293908e+00	2.896404680586559532e+00
8.413682736547309915e+00	2.896488756436869316e+00
8.415683136627325922e+00	2.896572735876001836e+00
8.417683536707341929e+00	2.896656619068514793e+00
8.419683936787357936e+00	2.896740406178592853e+00
8.421684336867373943e+00	2.896824097370051199e+00
8.423684736947389951e+00	2.896907692806335533e+00
8.425685137027405958e+00	2.896991192650522073e+00
8.427685537107421965e+00	2.897074597065320667e+00
8.429685937187437972e+00	2.897157906213074341e+00
8.431686337267453979e+00	2.897241120255761526e+00
8.433686737347469986e+00	2.897324239354994724e+00
8.435687137427485993e+00	2.897407263672024502e+00
8.437687537507502000e+00	2.897490193367738165e+00
8.439687937587518007e+00	2.897573028602662859e+00
8.441688337667534014e+00	2.897655769536964243e+00
8.443688737747550022e+00	2.897738416330449596e+00
8.445689137827566029e+00	2.897820969142567371e+00
8.447689537907582036e+00	2.897903428132408088e+00
8.449689937987598043e+00	2.897985793458707882e+00
8.451690338067614050e+00	2.898068065279845396e+00
8.453690738147630057e+00	2.898150243753846667e+00
8.455691138227646064e+00	2.898232329038382904e+00
8.457691538307662071e+00	2.898314321290774487e+00
8.459691938387678078e+00	2.898396220667988743e+00
8.461692338467694086e+00	2.898478027326644835e+00
8.463692738547710093e+00	2.898559741423009317e+00
8.465693138627726100e+00	2.898641363113003244e+00
8.467693538707742107e+00	2.898722892552198172e+00
8.469693938787758114e+00	2.898804329895820597e+00
8.471694338867774121e+00	2.898885675298750186e+00
8.473694738947790128e+00	2.898966928915522434e+00
8.475695139027806135e+00	2.899048090900329555e+00
8.477695539107822142e+00	2.899129161407020039e+00
8.479695939187838150e+00	2.899210140589101314e+00
8.481696339267854157e+00	2.899291028599740194e+00
8.483696739347870164e+00	2.899371825591762875e+00
8.485697139427886171e+00	2.899452531717656711e+00
8.487697539507902178e+00	2.899533147129571109e+00
8.489697939587918185e+00	2.899613671979318852e+00
8.491698339667934192e+00	2.899694106418375217e+00
8.493698739747950199e+00	2.899774450597881970e+00
8.495699139827966206e+00	2.899854704668644700e+00
8.497699539907982214e+00	2.899934868781137265e+00
8.499699939987998221e+00	2.900014943085500008e+00
8.501700340068014228e+00	2.900094927731541539e+00
8.503700740148030235e+00	2.900174822868740065e+00
8.505701140228046242e+00	2.900254628646243837e+00
8.507701540308062249e+00	2.900334345212872922e+00
8.509701940388078256e+00	2.900413972717118760e+00
8.511702340468094263e+00	2.900493511307145056e+00
8.513702740548110270e+00	2.900572961130790883e+00
8.515703140628126278e+00	2.900652322335568911e+00
8.517703540708142285e+00	2.900731595068667623e+00
8.519703940788158292e+00	2.900810779476951762e+00
8.521704340868174299e+00	2.900889875706963661e+00
8.523704740948190306e+00	2.900968883904924134e+00
8.525705141028206313e+00	2.901047804216732473e+00
8.527705541108222320e+00	2.901126636787967783e+00
8.529705941188238327e+00	2.901205381763891644e+00
8.531706341268254334e+00	2.901284039289445449e+00
8.533706741348270342e+00	2.901362609509253954e+00
8.535707141428286349e+00	2.901441092567625724e+00
8.537707541508302356e+00	2.901519488608552244e+00
8.539707941588318363e+00	2.901597797775711918e+00
8.541708341668334370e+00	2.901676020212468288e+00
8.543708741748350377e+00	2.901754156061871814e+00
8.545709141828366384e+00	2.901832205466660319e+00
8.547709541908382391e+00	2.901910168569260762e+00
8.549709941988398398e+00	2.901988045511789238e+00
8.551710342068414406e+00	2.902065836436052315e+00
8.553710742148430413e+00	2.902143541483546585e+00
8.555711142228446420e+00	2.902221160795462662e+00
8.557711542308462427e+00	2.902298694512682076e+00
8.559711942388478434e+00	2.902376142775779932e+00
8.561712342468494441e+00	2.902453505725027139e+00
8.563712742548510448e+00	2.902530783500388623e+00
8.565713142628526455e+00	2.902607976241525556e+00
8.567713542708542462e+00	2.902685084087796241e+00
8.569713942788558469e+00	2.902762107178256556e+00
8.571714342868574477e+00	2.902839045651661287e+00
8.573714742948590484e+00	2.902915899646463238e+00
8.575715143028606491e+00	2.902992669300816786e+00
8.577715543108622498e+00	2.903069354752576992e+00
8.579715943188638505e+00	2.903145956139299155e+00
8.581716343268654512e+00	2.903222473598243258e+00
8.583716743348670519e+00	2.903298907266371298e+00
8.585717143428686526e+00	2.903375257280349508e+00
8.587717543508702533e+00	2.903451523776549248e+00
8.589717943588718541e+00	2.903527706891047444e+00
8.591718343668734548e+00	2.903603806759627926e+00
8.593718743748750555e+00	2.903679823517781422e+00
8.595719143828766562e+00	2.903755757300706009e+00
8.597719543908782569e+00	2.903831608243310214e+00
8.599719943988798576e+00	2.903907376480210800e+00
8.601720344068814583e+00	2.903983062145735872e+00
8.603720744148830590e+00	2.904058665373923986e+00
8.605721144228846597e+00	2.904134186298526377e+00
8.607721544308862605e+00	2.904209625053005617e+00
8.609721944388878612e+00	2.904284981770540064e+00
8.611722344468894619e+00	2.904360256584019417e+00
8.613722744548910626e+00	2.904435449626050492e+00
8.615723144628926633e+00	2.904510561028954996e+00
8.617723544708942640e+00	2.904585590924772198e+00
8.619723944788958647e+00	2.904660539445256706e+00
8.621724344868974654e+00	2.904735406721883351e+00
8.623724744948990661e+00	2.904810192885843634e+00
8.625725145029006669e+00	2.904884898068049726e+00
8.627725545109022676e+00	2.904959522399134464e+00
8.629725945189038683e+00	2.905034066009450910e+00
8.631726345269054690e+00	2.905108529029073239e+00
8.633726745349070697e+00	2.905182911587799843e+00
8.635727145429086704e+00	2.905257213815151562e+00
8.637727545509102711e+00	2.905331435840372123e+00
8.639727945589118718e+00	2.905405577792431249e+00
8.641728345669134725e+00	2.905479639800023772e+00
8.643728745749150733e+00	2.905553621991570079e+00
8.645729145829166740e+00	2.905627524495217884e+00
8.647729545909182747e+00	2.905701347438843118e+00
8.649729945989196978e+00	2.905775090950048600e+00
8.651730346069212985e+00	2.905848755156166696e+00
8.653730746149228992e+00	2.905922340184259767e+00
8.655731146229244999e+00	2.905995846161121055e+00
8.657731546309261006e+00	2.906069273213273796e+00
8.659731946389277013e+00	2.906142621466973885e+00
8.661732346469293020e+00	2.906215891048208988e+00
8.663732746549309027e+00	2.906289082082701647e+00
8.665733146629325034e+00	2.906362194695906176e+00
8.667733546709341041e+00	2.906435229013013100e+00
8.669733946789357049e+00	2.906508185158948265e+00
8.671734346869373056e+00	2.906581063258371955e+00
8.673734746949389063e+00	2.906653863435683327e+00
8.675735147029405070e+00	2.906726585815018638e+00
8.677735547109421077e+00	2.906799230520249910e+00
8.679735947189437084e+00	2.906871797674991154e+00
8.681736347269453091e+00	2.906944287402593474e+00
8.683736747349469098e+00	2.907016699826150408e+00
8.685737147429485105e+00	2.907089035068493033e+00
8.687737547509501113e+00	2.907161293252197964e+00
8.689737947589517120e+00	2.907233474499580694e+00
8.691738347669533127e+00	2.907305578932700918e+00
8.693738747749549134e+00	2.907377606673362980e+00
8.695739147829565141e+00	2.907449557843113208e+00
8.697739547909581148e+00	2.907521432563243913e+00
8.699739947989597155e+00	2.907593230954793828e+00
8.701740348069613162e+00	2.907664953138546338e+00
8.703740748149629169e+00	2.907736599235032138e+00
8.705741148229645177e+00	2.907808169364530571e+00
8.707741548309661184e+00	2.907879663647067403e+00
8.709741948389677191e+00	2.907951082202418824e+00
8.711742348469693198e+00	2.908022425150109225e+00
8.713742748549709205e+00	2.908093692609413861e+00
8.715743148629725212e+00	2.908164884699358854e+00
8.717743548709741219e+00	2.908236001538721638e+00
8.719743948789757226e+00	2.908307043246030510e+00
8.721744348869773233e+00	2.908378009939569075e+00
8.723744748949789241e+00	2.908448901737372250e+00
8.725745149029805248e+00	2.908519718757229811e+00
8.727745549109821255e+00	2.908590461116685066e+00
8.729745949189837262e+00	2.908661128933037965e+00
8.731746349269853269e+00	2.908731722323344204e+00
8.733746749349869276e+00	2.908802241404415234e+00
8.735747149429885283e+00	2.908872686292819587e+00
8.737747549509901290e+00	2.908943057104885099e+00
8.739747949589917297e+00	2.909013353956696690e+00
8.741748349669933305e+00	2.909083576964097695e+00
8.743748749749949312e+00	2.909153726242693416e+00
8.745749149829965319e+00	2.909223801907846685e+00
8.747749549909981326e+00	2.909293804074684076e+00
8.749749949989997333e+00	2.909363732858091467e+00
8.751750350070013340e+00	2.909433588372716706e+00
8.753750750150029347e+00	2.909503370732973160e+00
8.755751150230045354e+00	2.909573080053034388e+00
8.757751550310061361e+00	2.909642716446839028e+00
8.759751950390077369e+00	2.909712280028091236e+00
8.761752350470093376e+00	2.909781770910258469e+00
8.763752750550109383e+00	2.909851189206576372e+00
8.765753150630125390e+00	2.909920535030043887e+00
8.767753550710141397e+00	2.909989808493430363e+00
8.769753950790157404e+00	2.910059009709269784e+00
8.771754350870173411e+00	2.910128138789866092e+00
8.773754750950189418e+00	2.910197195847290530e+00
8.775755151030205425e+00	2.910266180993385632e+00
8.777755551110221433e+00	2.910335094339761675e+00
8.779755951190237440e+00	2.910403935997801561e+00
8.781756351270253447e+00	2.910472706078657268e+00
8.783756751350269454e+00	2.910541404693253842e+00
8.785757151430285461e+00	2.910610031952288512e+00
8.787757551510301468e+00	2.910678587966230690e+00
8.789757951590317475e+00	2.910747072845323302e+00
8.791758351670333482e+00	2.910815486699584564e+00
8.793758751750349489e+00	2.910883829638805320e+00
8.795759151830365496e+00	2.910952101772553036e+00
8.797759551910381504e+00	2.911020303210169580e+00
8.799759951990397511e+00	2.911088434060775221e+00
8.801760352070413518e+00	2.911156494433265074e+00
8.803760752150429525e+00	2.911224484436312210e+00
8.805761152230445532e+00	2.911292404178368098e+00
8.807761552310461539e+00	2.911360253767663053e+00
8.809761952390477546e+00	2.911428033312205343e+00
8.811762352470493553e+00	2.911495742919783858e+00
8.813762752550509560e+00	2.911563382697967661e+00
8.815763152630525568e+00	2.911630952754105550e+00
8.817763552710541575e+00	2.911698453195330050e+00
8.819763952790557582e+00	2.911765884128553417e+00
8.821764352870573589e+00	2.911833245660470304e+00
8.823764752950589596e+00	2.911900537897560426e+00
8.825765153030605603e+00	2.911967760946084560e+00
8.827765553110621610e+00	2.912034914912089434e+00
8.829765953190637617e+00	2.912101999901405947e+00
8.831766353270653624e+00	2.912169016019649170e+00
8.833766753350669632e+00	2.912235963372221459e+00
8.835767153430685639e+00	2.912302842064310227e+00
8.837767553510701646e+00	2.912369652200890613e+00
8.839767953590717653e+00	2.912436393886723707e+00
8.841768353670733660e+00	2.912503067226360542e+00
8.843768753750749667e+00	2.912569672324139436e+00
8.845769153830765674e+00	2.912636209284186872e+00
8.847769553910781681e+00	2.912702678210420171e+00
8.849769953990797688e+00	2.912769079206545708e+00
8.851770354070813696e+00	2.912835412376061139e+00
8.853770754150829703e+00	2.912901677822254509e+00
8.855771154230845710e+00	2.912967875648206029e+00
8.857771554310861717e+00	2.913034005956787631e+00
8.859771954390877724e+00	2.913100068850663860e+00
8.861772354470893731e+00	2.913166064432292757e+00
8.863772754550909738e+00	2.913231992803924975e+00
8.865773154630925745e+00	2.913297854067607329e+00
8.867773554710941752e+00	2.913363648325179689e+00
8.869773954790957760e+00	2.913429375678277200e+00
8.871774354870973767e+00	2.913495036228331614e+00
8.873774754950989774e+00	2.913560630076569957e+00
8.875775155031005781e+00	2.913626157324016752e+00
8.877775555111021788e+00	2.913691618071493572e+00
8.879775955191037795e+00	2.913757012419619485e+00
8.881776355271053802e+00	2.913822340468811500e+00
8.883776755351069809e+00	2.913887602319286341e+00
8.885777155431085816e+00	2.913952798071059558e+00
8.887777555511101824e+00	2.914017927823945975e+00
8.889777955591117831e+00	2.914082991677561019e+00
8.891778355671133838e+00	2.914147989731321609e+00
8.893778755751149845e+00	2.914212922084444379e+00
8.895779155831165852e+00	2.914277788835948790e+00
8.897779555911181859e+00	2.914342590084656237e+00
8.899779955991197866e+00	2.914407325929190939e+00
8.901780356071213873e+00	2.914471996467979942e+00
8.903780756151229880e+00	2.914536601799254889e+00
8.905781156231245888e+00	2.914601142021051139e+00
8.907781556311261895e+00	2.914665617231207762e+00
8.909781956391277902e+00	2.914730027527370204e+00
8.911782356471293909e+00	2.914794373006989403e+00
8.913782756551309916e+00	2.914858653767321783e+00
8.915783156631325923e+00	2.914922869905431035e+00
8.917783556711341930e+00	2.914987021518188115e+00
8.919783956791357937e+00	2.915051108702269467e+00
8.921784356871373944e+00	2.915115131554162353e+00
8.923784756951389951e+00	2.915179090170161302e+00
8.925785157031405959e+00	2.915242984646369440e+00
8.927785557111421966e+00	2.915306815078699820e+00
8.929785957191437973e+00	2.915370581562875429e+00
8.931786357271453980e+00	2.915434284194429182e+00
8.933786757351469987e+00	2.915497923068706143e+00
8.935787157431485994e+00	2.915561498280860420e+00
8.937787557511502001e+00	2.915625009925859601e+00
8.939787957591518008e+00	2.915688458098482982e+00
8.941788357671534015e+00	2.915751842893323342e+00
8.943788757751550023e+00	2.915815164404785165e+00
8.945789157831566030e+00	2.915878422727088193e+00
8.947789557911582037e+00	2.915941617954263876e+00
8.949789957991598044e+00	2.916004750180161587e+00
8.951790358071614051e+00	2.916067819498441960e+00
8.953790758151630058e+00	2.916130826002584442e+00
8.955791158231646065e+00	2.916193769785881074e+00
8.957791558311662072e+00	2.916256650941443596e+00
8.959791958391678079e+00	2.916319469562198563e+00
8.961792358471694087e+00	2.916382225740889567e+00
8.963792758551710094e+00	2.916444919570079009e+00
8.965793158631726101e+00	2.916507551142146326e+00
8.967793558711742108e+00	2.916570120549289769e+00
8.969793958791758115e+00	2.916632627883528173e+00
8.971794358871774122e+00	2.916695073236697411e+00
8.973794758951790129e+00	2.916757456700454387e+00
8.975795159031806136e+00	2.916819778366276594e+00
8.977795559111822143e+00	2.916882038325463000e+00
8.979795959191838151e+00	2.916944236669130941e+00
8.981796359271854158e+00	2.917006373488222337e+00
8.983796759351870165e+00	2.917068448873500142e+00
8.985797159431886172e+00	2.917130462915549671e+00
8.987797559511902179e+00	2.917192415704779052e+00
8.989797959591918186e+00	2.917254307331420549e+00
8.991798359671934193e+00	2.917316137885529237e+00
8.993798759751950200e+00	2.917377907456985220e+00
8.995799159831966207e+00	2.917439616135492741e+00
8.997799559911982215e+00	2.917501264010581075e+00
8.999799959991998222e+00	2.917562851171605853e+00
9.001800360072014229e+00	2.917624377707747740e+00
9.003800760152030236e+00	2.917685843708013760e+00
9.005801160232046243e+00	2.917747249261238185e+00
9.007801560312062250e+00	2.917808594456082538e+00
9.009801960392078257e+00	2.917869879381035148e+00
9.011802360472094264e+00	2.917931104124413366e+00
9.013802760552110271e+00	2.917992268774361797e+00
9.015803160632126279e+00	2.918053373418855401e+00
9.017803560712142286e+00	2.918114418145697275e+00
9.019803960792158293e+00	2.918175403042520433e+00
9.021804360872174300e+00	2.918236328196788243e+00
9.023804760952190307e+00	2.918297193695793990e+00
9.025805161032206314e+00	2.918357999626662647e+00
9.027805561112222321e+00	2.918418746076349990e+00
9.029805961192238328e+00	2.918479433131643486e+00
9.031806361272254335e+00	2.918540060879163178e+00
9.033806761352270343e+00	2.918600629405361246e+00
9.035807161432286350e+00	2.918661138796522003e+00
9.037807561512302357e+00	2.918721589138765449e+00
9.039807961592318364e+00	2.918781980518042829e+00
9.041808361672334371e+00	2.918842313020141077e+00
9.043808761752350378e+00	2.918902586730680149e+00
9.045809161832366385e+00	2.918962801735117019e+00
9.047809561912382392e+00	2.919022958118741684e+00
9.049809961992398399e+00	2.919083055966682050e+00
9.051810362072414406e+00	2.919143095363899931e+00
9.053810762152430414e+00	2.919203076395196383e+00
9.055811162232446421e+00	2.919262999145205928e+00
9.057811562312462428e+00	2.919322863698403214e+00
9.059811962392478435e+00	2.919382670139099467e+00
9.061812362472494442e+00	2.919442418551443374e+00
9.063812762552510449e+00	2.919502109019423308e+00
9.065813162632526456e+00	2.919561741626865992e+00
9.067813562712542463e+00	2.919621316457436500e+00
9.069813962792558470e+00	2.919680833594641367e+00
9.071814362872574478e+00	2.919740293121824593e+00
9.073814762952590485e+00	2.919799695122173411e+00
9.075815163032606492e+00	2.919859039678712964e+00
9.077815563112622499e+00	2.919918326874311632e+00
9.079815963192638506e+00	2.919977556791677920e+00
9.081816363272654513e+00	2.920036729513363571e+00
9.083816763352670520e+00	2.920095845121760902e+00
9.085817163432686527e+00	2.920154903699106796e+00
9.087817563512702534e+00	2.920213905327479154e+00
9.089817963592718542e+00	2.920272850088800443e+00
9.091818363672734549e+00	2.920331738064836813e+00
9.093818763752750556e+00	2.920390569337198095e+00
9.095819163832766563e+00	2.920449343987338686e+00
9.097819563912782570e+00	2.920508062096558000e+00
9.099819963992798577e+00	2.920566723746000903e+00
9.101820364072814584e+00	2.920625329016657723e+00
9.103820764152830591e+00	2.920683877989364241e+00
9.105821164232846598e+00	2.920742370744802585e+00
9.107821564312862606e+00	2.920800807363502116e+00
9.109821964392878613e+00	2.920859187925839429e+00
9.111822364472894620e+00	2.920917512512037462e+00
9.113822764552910627e+00	2.920975781202167720e+00
9.115823164632926634e+00	2.921033994076149831e+00
9.117823564712942641e+00	2.921092151213751542e+00
9.119823964792958648e+00	2.921150252694588723e+00
9.121824364872974655e+00	2.921208298598128916e+00
9.123824764952990662e+00	2.921266289003686456e+00
9.125825165033006670e+00	2.921324223990426905e+00
9.127825565113022677e+00	2.921382103637365724e+00
9.129825965193038684e+00	2.921439928023369603e+00
9.131826365273054691e+00	2.921497697227155577e+00
9.133826765353070698e+00	2.921555411327291907e+00
9.135827165433086705e+00	2.921613070402198531e+00
9.137827565513102712e+00	2.921670674530147949e+00
9.139827965593118719e+00	2.921728223789264334e+00
9.141828365673134726e+00	2.921785718257524422e+00
9.143828765753150734e+00	2.921843158012759734e+00
9.145829165833166741e+00	2.921900543132652572e+00
9.147829565913182748e+00	2.921957873694741359e+00
9.149829965993198755e+00	2.922015149776416187e+00
9.151830366073214762e+00	2.922072371454924156e+00
9.153830766153230769e+00	2.922129538807364924e+00
9.155831166233246776e+00	2.922186651910694266e+00
9.157831566313262783e+00	2.922243710841724074e+00
9.159831966393278790e+00	2.922300715677119687e+00
9.161832366473294798e+00	2.922357666493405226e+00
9.163832766553310805e+00	2.922414563366960039e+00
9.165833166633326812e+00	2.922471406374019587e+00
9.167833566713342819e+00	2.922528195590677225e+00
9.169833966793358826e+00	2.922584931092884197e+00
9.171834366873374833e+00	2.922641612956448753e+00
9.173834766953390840e+00	2.922698241257037921e+00
9.175835167033406847e+00	2.922754816070176176e+00
9.177835567113422854e+00	2.922811337471246773e+00
9.179835967193438861e+00	2.922867805535493524e+00
9.181836367273454869e+00	2.922924220338019019e+00
9.183836767353470876e+00	2.922980581953784185e+00
9.185837167433486883e+00	2.923036890457611836e+00
9.187837567513502890e+00	2.923093145924184455e+00
9.189837967593518897e+00	2.923149348428045080e+00
9.191838367673534904e+00	2.923205498043597750e+00
9.193838767753550911e+00	2.923261594845109279e+00
9.195839167833566918e+00	2.923317638906705263e+00
9.197839567913582925e+00	2.923373630302376736e+00
9.199839967993598933e+00	2.923429569105974402e+00
9.201840368073614940e+00	2.923485455391213073e+00
9.203840768153630947e+00	2.923541289231669005e+00
9.205841168233646954e+00	2.923597070700784339e+00
9.207841568313662961e+00	2.923652799871862218e+00
9.209841968393678968e+00	2.923708476818070778e+00
9.211842368473694975e+00	2.923764101612442268e+00
9.213842768553710982e+00	2.923819674327874374e+00
9.215843168633726989e+00	2.923875195037127561e+00
9.217843568713742997e+00	2.923930663812829067e+00
9.219843968793759004e+00	2.923986080727472014e+00
9.221844368873775011e+00	2.924041445853413634e+00
9.223844768953791018e+00	2.924096759262877931e+00
9.225845169033807025e+00	2.924152021027956572e+00
9.227845569113823032e+00	2.924207231220605774e+00
9.229845969193839039e+00	2.924262389912650306e+00
9.231846369273855046e+00	2.924317497175781710e+00
9.233846769353871053e+00	2.924372553081560078e+00
9.235847169433887061e+00	2.924427557701410940e+00
9.237847569513903068e+00	2.924482511106631044e+00
9.239847969593919075e+00	2.924537413368383909e+00
9.241848369673935082e+00	2.924592264557702492e+00
9.243848769753951089e+00	2.924647064745488301e+00
9.245849169833967096e+00	2.924701814002512279e+00
9.247849569913983103e+00	2.924756512399417474e+00
9.249849969993999110e+00	2.924811160006712818e+00
9.251850370074015117e+00	2.924865756894780677e+00
9.253850770154031125e+00	2.924920303133873301e+00
9.255851170234047132e+00	2.924974798794113262e+00
9.257851570314063139e+00	2.925029243945495239e+00
9.259851970394079146e+00	2.925083638657884677e+00
9.261852370474095153e+00	2.925137983001019570e+00
9.263852770554111160e+00	2.925192277044508682e+00
9.265853170634127167e+00	2.925246520857834653e+00
9.267853570714143174e+00	2.925300714510351341e+00
9.269853970794159181e+00	2.925354858071287811e+00
9.271854370874175189e+00	2.925408951609743902e+00
9.273854770954191196e+00	2.925462995194694216e+00
9.275855171034207203e+00	2.925516988894988124e+00
9.277855571114223210e+00	2.925570932779346212e+00
9.279855971194239217e+00	2.925624826916366494e+00
9.281856371274255224e+00	2.925678671374520867e+00
9.283856771354271231e+00	2.925732466222154660e+00
9.285857171434287238e+00	2.925786211527490188e+00
9.287857571514303245e+00	2.925839907358625425e+00
9.289857971594319253e+00	2.925893553783532219e+00
9.291858371674335260e+00	2.925947150870060742e+00
9.293858771754351267e+00	2.926000698685936818e+00
9.295859171834367274e+00	2.926054197298761927e+00
9.297859571914383281e+00	2.926107646776015425e+00
9.299859971994399288e+00	2.926161047185054542e+00
9.301860372074415295e+00	2.926214398593112609e+00
9.303860772154431302e+00	2.926267701067301719e+00
9.305861172234447309e+00	2.926320954674611841e+00
9.307861572314463317e+00	2.926374159481910375e+00
9.309861972394479324e+00	2.926427315555945263e+00
9.311862372474495331e+00	2.926480422963340988e+00
9.313862772554511338e+00	2.926533481770603018e+00
9.315863172634527345e+00	2.926586492044116028e+00
9.317863572714543352e+00	2.926639453850143013e+00
9.319863972794559359e+00	2.926692367254828397e+00
9.321864372874575366e+00	2.926745232324195811e+00
9.323864772954591373e+00	2.926798049124150758e+00
9.325865173034607380e+00	2.926850817720478837e+00
9.327865573114623388e+00	2.926903538178845299e+00
9.329865973194639395e+00	2.926956210564799044e+00
9.331866373274655402e+00	2.927008834943769067e+00
9.333866773354671409e+00	2.927061411381066236e+00
9.335867173434687416e+00	2.927113939941885068e+00
9.337867573514703423e+00	2.927166420691300175e+00
9.339867973594719430e+00	2.927218853694270706e+00
9.341868373674735437e+00	2.927271239015637683e+00
9.343868773754751444e+00	2.927323576720125331e+00
9.345869173834767452e+00	2.927375866872341970e+00
9.347869573914783459e+00	2.927428109536778678e+00
9.349869973994799466e+00	2.927480304777811959e+00
9.351870374074815473e+00	2.927532452659700191e+00
9.353870774154831480e+00	2.927584553246588506e+00
9.355871174234847487e+00	2.927636606602506131e+00
9.357871574314863494e+00	2.927688612791366385e+00
9.359871974394879501e+00	2.927740571876968456e+00
9.361872374474895508e+00	2.927792483922997402e+00
9.363872774554911516e+00	2.927844348993023704e+00
9.365873174634927523e+00	2.927896167150503715e+00
9.367873574714943530e+00	2.927947938458779653e+00
9.369873974794959537e+00	2.927999662981081386e+00
9.371874374874975544e+00	2.928051340780524647e+00
9.373874774954991551e+00	2.928102971920112818e+00
9.375875175035007558e+00	2.928154556462735592e+00
9.377875575115023565e+00	2.928206094471171639e+00
9.379875975195039572e+00	2.928257586008085944e+00
9.381876375275055580e+00	2.928309031136032026e+00
9.383876775355071587e+00	2.928360429917452379e+00
9.385877175435087594e+00	2.928411782414677589e+00
9.387877575515103601e+00	2.928463088689926330e+00
9.389877975595119608e+00	2.928514348805306700e+00
9.391878375675135615e+00	2.928565562822816659e+00
9.393878775755151622e+00	2.928616730804342705e+00
9.395879175835167629e+00	2.928667852811662087e+00
9.397879575915183636e+00	2.928718928906441477e+00
9.399879975995199644e+00	2.928769959150238300e+00
9.401880376075215651e+00	2.928820943604498517e+00
9.403880776155231658e+00	2.928871882330562393e+00
9.405881176235247665e+00	2.928922775389657396e+00
9.407881576315263672e+00	2.928973622842904856e+00
9.409881976395279679e+00	2.929024424751316413e+00
9.411882376475295686e+00	2.929075181175795350e+00
9.413882776555311693e+00	2.929125892177137480e+00
9.415883176635327700e+00	2.929176557816030702e+00
9.417883576715343708e+00	2.929227178153054112e+00
9.419883976795359715e+00	2.929277753248681559e+00
9.421884376875375722e+00	2.929328283163277646e+00
9.423884776955391729e+00	2.929378767957101282e+00
9.425885177035407736e+00	2.929429207690304793e+00
9.427885577115423743e+00	2.929479602422933926e+00
9.429885977195439750e+00	2.929529952214927846e+00
9.431886377275455757e+00	2.929580257126120024e+00
9.433886777355471764e+00	2.929630517216237795e+00
9.435887177435487772e+00	2.929680732544904131e+00
9.437887577515503779e+00	2.929730903171636314e+00
9.439887977595519786e+00	2.929781029155845484e+00
9.441888377675535793e+00	2.929831110556839313e+00
9.443888777755551800e+00	2.929881147433820665e+00
9.445889177835567807e+00	2.929931139845888044e+00
9.447889577915583814e+00	2.929981087852035593e+00
9.449889977995599821e+00	2.930030991511153093e+00
9.451890378075615828e+00	2.930080850882028187e+00
9.453890778155631835e+00	2.930130666023343267e+00
9.455891178235647843e+00	2.930180436993679471e+00
9.457891578315663850e+00	2.930230163851513581e+00
9.459891978395679857e+00	2.930279846655220233e+00
9.461892378475695864e+00	2.930329485463070149e+00
9.463892778555711871e+00	2.930379080333234576e+00
9.465893178635727878e+00	2.930428631323780841e+00
9.467893578715743885e+00	2.930478138492673690e+00
9.469893978795759892e+00	2.930527601897777945e+00
9.471894378875775899e+00	2.930577021596856291e+00
9.473894778955791907e+00	2.930626397647569714e+00
9.475895179035807914e+00	2.930675730107479282e+00
9.477895579115823921e+00	2.930725019034045253e+00
9.479895979195839928e+00	2.930774264484625746e+00
9.481896379275855935e+00	2.930823466516480735e+00
9.483896779355871942e+00	2.930872625186768943e+00
9.485897179435887949e+00	2.930921740552549615e+00
9.487897579515903956e+00	2.930970812670781189e+00
9.489897979595919963e+00	2.931019841598324405e+00
9.491898379675935971e+00	2.931068827391940523e+00
9.493898779755951978e+00	2.931117770108289999e+00
9.495899179835967985e+00	2.931166669803936919e+00
9.497899579915983992e+00	2.931215526535345006e+00
9.499899979995999999e+00	2.931264340358880727e+00
9.501900380076016006e+00	2.931313111330811960e+00
9.503900780156032013e+00	2.931361839507308442e+00
9.505901180236048020e+00	2.931410524944442209e+00
9.507901580316064027e+00	2.931459167698188928e+00
9.509901980396080035e+00	2.931507767824425237e+00
9.511902380476096042e+00	2.931556325378931405e+00
9.513902780556112049e+00	2.931604840417391777e+00
9.515903180636128056e+00	2.931653312995392113e+00
9.517903580716144063e+00	2.931701743168423135e+00
9.519903980796160070e+00	2.931750130991879644e+00
9.521904380876176077e+00	2.931798476521058738e+00
9.523904780956192084e+00	2.931846779811162929e+00
9.525905181036208091e+00	2.931895040917298800e+00
9.527905581116224099e+00	2.931943259894477904e+00
9.529905981196240106e+00	2.931991436797615869e+00
9.531906381276256113e+00	2.932039571681533729e+00
9.533906781356272120e+00	2.932087664600957488e+00
9.535907181436288127e+00	2.932135715610519000e+00
9.537907581516304134e+00	2.932183724764755084e+00
9.539907981596320141e+00	2.932231692118109301e+00
9.541908381676336148e+00	2.932279617724929288e+00
9.543908781756352155e+00	2.932327501639471201e+00
9.545909181836368163e+00	2.932375343915896160e+00
9.547909581916384170e+00	2.932423144608272914e+00
9.549909981996400177e+00	2.932470903770576065e+00
9.551910382076416184e+00	2.932518621456687846e+00
9.553910782156432191e+00	2.932566297720396786e+00
9.555911182236448198e+00	2.932613932615399932e+00
9.557911582316464205e+00	2.932661526195301516e+00
9.559911982396478436e+00	2.932709078513613399e+00
9.561912382476494443e+00	2.932756589623756405e+00
9.563912782556510450e+00	2.932804059579057210e+00
9.565913182636526457e+00	2.932851488432753673e+00
9.567913582716542464e+00	2.932898876237990393e+00
9.569913982796558471e+00	2.932946223047821821e+00
9.571914382876574479e+00	2.932993528915210479e+00
9.573914782956590486e+00	2.933040793893028741e+00
9.575915183036606493e+00	2.933088018034058386e+00
9.577915583116622500e+00	2.933135201390989266e+00
9.579915983196638507e+00	2.933182344016423748e+00
9.581916383276654514e+00	2.933229445962871829e+00
9.583916783356670521e+00	2.933276507282754686e+00
9.585917183436686528e+00	2.933323528028403349e+00
9.587917583516702535e+00	2.933370508252059583e+00
9.589917983596718543e+00	2.933417448005876338e+00
9.591918383676734550e+00	2.933464347341915968e+00
9.593918783756750557e+00	2.933511206312153341e+00
9.595919183836766564e+00	2.933558024968474953e+00
9.597919583916782571e+00	2.933604803362677593e+00
9.599919983996798578e+00	2.933651541546469677e+00
9.601920384076814585e+00	2.933698239571472577e+00
9.603920784156830592e+00	2.933744897489217962e+00
9.605921184236846599e+00	2.933791515351152235e+00
9.607921584316862607e+00	2.933838093208631648e+00
9.609921984396878614e+00	2.933884631112927188e+00
9.611922384476894621e+00	2.933931129115220582e+00
9.613922784556910628e+00	2.933977587266607845e+00
9.615923184636926635e+00	2.934024005618097952e+00
9.617923584716942642e+00	2.934070384220612837e+00
9.619923984796958649e+00	2.934116723124988724e+00
9.621924384876974656e+00	2.934163022381973907e+00
9.623924784956990663e+00	2.934209282042232303e+00
9.625925185037006671e+00	2.934255502156341677e+00
9.627925585117022678e+00	2.934301682774792752e+00
9.629925985197038685e+00	2.934347823947991873e+00
9.631926385277054692e+00	2.934393925726259233e+00
9.633926785357070699e+00	2.934439988159830648e+00
9.635927185437086706e+00	2.934486011298856223e+00
9.637927585517102713e+00	2.934531995193401244e+00
9.639927985597118720e+00	2.934577939893446619e+00
9.641928385677134727e+00	2.934623845448887991e+00
9.643928785757150735e+00	2.934669711909538403e+00
9.645929185837166742e+00	2.934715539325124745e+00
9.647929585917182749e+00	2.934761327745291304e+00
9.649929985997198756e+00	2.934807077219597549e+00
9.651930386077214763e+00	2.934852787797520346e+00
9.653930786157230770e+00	2.934898459528452186e+00
9.655931186237246777e+00	2.934944092461703402e+00
9.657931586317262784e+00	2.934989686646499951e+00
9.659931986397278791e+00	2.935035242131985633e+00
9.661932386477294799e+00	2.935080758967221204e+00
9.663932786557310806e+00	2.935126237201185262e+00
9.665933186637326813e+00	2.935171676882774250e+00
9.667933586717342820e+00	2.935217078060800233e+00
9.669933986797358827e+00	2.935262440783996674e+00
9.671934386877374834e+00	2.935307765101012656e+00
9.673934786957390841e+00	2.935353051060415552e+00
9.675935187037406848e+00	2.935398298710692799e+00
9.677935587117422855e+00	2.935443508100249232e+00
9.679935987197438862e+00	2.935488679277408863e+00
9.681936387277454870e+00	2.935533812290414879e+00
9.683936787357470877e+00	2.935578907187427866e+00
9.685937187437486884e+00	2.935623964016531140e+00
9.687937587517502891e+00	2.935668982825724527e+00
9.689937987597518898e+00	2.935713963662928361e+00
9.691938387677534905e+00	2.935758906575983040e+00
9.693938787757550912e+00	2.935803811612649472e+00
9.695939187837566919e+00	2.935848678820607294e+00
9.697939587917582926e+00	2.935893508247457540e+00
9.699939987997598934e+00	2.935938299940721308e+00
9.701940388077614941e+00	2.935983053947840205e+00
9.703940788157630948e+00	2.936027770316177232e+00
9.705941188237646955e+00	2.936072449093015901e+00
9.707941588317662962e+00	2.936117090325560675e+00
9.709941988397678969e+00	2.936161694060937855e+00
9.711942388477694976e+00	2.936206260346195585e+00
9.713942788557710983e+00	2.936250789228301628e+00
9.715943188637726990e+00	2.936295280754147363e+00
9.717943588717742998e+00	2.936339734970546012e+00
9.719943988797759005e+00	2.936384151924232633e+00
9.721944388877775012e+00	2.936428531661864127e+00
9.723944788957791019e+00	2.936472874230019681e+00
9.725945189037807026e+00	2.936517179675202538e+00
9.727945589117823033e+00	2.936561448043836897e+00
9.729945989197839040e+00	2.936605679382271461e+00
9.731946389277855047e+00	2.936649873736776772e+00
9.733946789357871054e+00	2.936694031153547435e+00
9.735947189437887062e+00	2.936738151678699893e+00
9.737947589517903069e+00	2.936782235358276871e+00
9.739947989597919076e+00	2.936826282238242491e+00
9.741948389677935083e+00	2.936870292364485380e+00
9.743948789757951090e+00	2.936914265782818667e+00
9.745949189837967097e+00	2.936958202538979101e+00
9.747949589917983104e+00	2.937002102678627935e+00
9.749949989997999111e+00	2.937045966247350481e+00
9.751950390078015118e+00	2.937089793290658335e+00
9.753950790158031126e+00	2.937133583853985375e+00
9.755951190238047133e+00	2.937177337982692649e+00
9.757951590318063140e+00	2.937221055722065266e+00
9.759951990398079147e+00	2.937264737117313285e+00
9.761952390478095154e+00	2.937308382213573488e+00
9.763952790558111161e+00	2.937351991055906275e+00
9.765953190638127168e+00	2.937395563689300104e+00
9.767953590718143175e+00	2.937439100158667049e+00
9.769953990798159182e+00	2.937482600508846797e+00
9.771954390878175190e+00	2.937526064784604429e+00
9.773954790958191197e+00	2.937569493030631751e+00
9.775955191038207204e+00	2.937612885291547293e+00
9.777955591118223211e+00	2.937656241611894536e+00
9.779955991198239218e+00	2.937699562036145906e+00
9.781956391278255225e+00	2.937742846608700553e+00
9.783956791358271232e+00	2.937786095373882578e+00
9.785957191438287239e+00	2.937829308375945470e+00
9.787957591518303246e+00	2.937872485659069444e+00
9.789957991598319254e+00	2.937915627267361884e+00
9.791958391678335261e+00	2.937958733244858678e+00
9.793958791758351268e+00	2.938001803635522435e+00
9.795959191838367275e+00	2.938044838483244270e+00
9.797959591918383282e+00	2.938087837831844240e+00
9.799959991998399289e+00	2.938130801725068686e+00
9.801960392078415296e+00	2.938173730206594669e+00
9.803960792158431303e+00	2.938216623320025533e+00
9.805961192238447310e+00	2.938259481108895343e+00
9.807961592318463317e+00	2.938302303616666222e+00
9.809961992398479325e+00	2.938345090886728350e+00
9.811962392478495332e+00	2.938387842962402630e+00
9.813962792558511339e+00	2.938430559886938020e+00
9.815963192638527346e+00	2.938473241703513317e+00
9.817963592718543353e+00	2.938515888455237590e+00
9.819963992798559360e+00	2.938558500185148414e+00
9.821964392878575367e+00	2.938601076936214085e+00
9.823964792958591374e+00	2.938643618751332287e+00
9.825965193038607381e+00	2.938686125673330984e+00
9.827965593118623389e+00	2.938728597744969306e+00
9.829965993198639396e+00	2.938771035008935328e+00
9.831966393278655403e+00	2.938813437507849180e+00
9.833966793358671410e+00	2.938855805284259937e+00
9.835967193438687417e+00	2.938898138380648728e+00
9.837967593518703424e+00	2.938940436839427850e+00
9.839967993598719431e+00	2.938982700702940321e+00
9.841968393678735438e+00	2.939024930013459880e+00
9.843968793758751445e+00	2.939067124813193210e+00
9.845969193838767453e+00	2.939109285144276384e+00
9.847969593918783460e+00	2.939151411048778861e+00
9.849969993998799467e+00	2.939193502568700822e+00
9.851970394078815474e+00	2.939235559745975834e+00
9.853970794158831481e+00	2.939277582622468188e+00
9.855971194238847488e+00	2.939319571239973783e+00
9.857971594318863495e+00	2.939361525640223682e+00
9.859971994398879502e+00	2.939403445864878783e+00
9.861972394478895509e+00	2.939445331955533369e+00
9.863972794558911517e+00	2.939487183953715110e+00
9.865973194638927524e+00	2.939529001900883731e+00
9.867973594718943531e+00	2.939570785838432787e+00
9.869973994798959538e+00	2.939612535807688332e+00
9.871974394878975545e+00	2.939654251849909805e+00
9.873974794958991552e+00	2.939695934006290923e+00
9.875975195039007559e+00	2.939737582317957898e+00
9.877975595119023566e+00	2.939779196825971219e+00
9.879975995199039573e+00	2.939820777571324761e+00
9.881976395279055581e+00	2.939862324594947118e+00
9.883976795359071588e+00	2.939903837937700715e+00
9.885977195439087595e+00	2.939945317640381361e+00
9.887977595519103602e+00	2.939986763743720921e+00
9.889977995599119609e+00	2.940028176288383754e+00
9.891978395679135616e+00	2.940069555314970717e+00
9.893978795759151623e+00	2.940110900864016497e+00
9.895979195839167630e+00	2.940152212975990498e+00
9.897979595919183637e+00	2.940193491691297289e+00
9.899979995999199645e+00	2.940234737050277936e+00
9.901980396079215652e+00	2.940275949093205554e+00
9.903980796159231659e+00	2.940317127860292423e+00
9.905981196239247666e+00	2.940358273391684207e+00
9.907981596319263673e+00	2.940399385727462622e+00
9.909981996399279680e+00	2.940440464907645435e+00
9.911982396479295687e+00	2.940481510972185575e+00
9.913982796559311694e+00	2.940522523960973800e+00
9.915983196639327701e+00	2.940563503913834253e+00
9.917983596719343709e+00	2.940604450870530240e+00
9.919983996799359716e+00	2.940645364870759781e+00
9.921984396879375723e+00	2.940686245954158284e+00
9.923984796959391730e+00	2.940727094160297206e+00
9.925985197039407737e+00	2.940767909528684942e+00
9.927985597119423744e+00	2.940808692098767718e+00
9.929985997199439751e+00	2.940849441909927364e+00
9.931986397279455758e+00	2.940890159001484427e+00
9.933986797359471765e+00	2.940930843412695062e+00
9.935987197439487772e+00	2.940971495182754580e+00
9.937987597519503780e+00	2.941012114350794349e+00
9.939987997599519787e+00	2.941052700955885335e+00
9.941988397679535794e+00	2.941093255037033671e+00
9.943988797759551801e+00	2.941133776633185981e+00
9.945989197839567808e+00	2.941174265783225827e+00
9.947989597919583815e+00	2.941214722525974601e+00
9.949989997999599822e+00	2.941255146900192408e+00
9.951990398079615829e+00	2.941295538944577626e+00
9.953990798159631836e+00	2.941335898697767348e+00
9.955991198239647844e+00	2.941376226198338273e+00
9.957991598319663851e+00	2.941416521484803148e+00
9.959991998399679858e+00	2.941456784595617435e+00
9.961992398479695865e+00	2.941497015569171758e+00
9.963992798559711872e+00	2.941537214443798565e+00
9.965993198639727879e+00	2.941577381257769019e+00
9.967993598719743886e+00	2.941617516049292558e+00
9.969993998799759893e+00	2.941657618856519552e+00
9.971994398879775900e+00	2.941697689717539532e+00
9.973994798959791908e+00	2.941737728670381191e+00
9.975995199039807915e+00	2.941777735753014156e+00
9.977995599119823922e+00	2.941817711003347213e+00
9.979995999199839929e+00	2.941857654459228755e+00
9.981996399279855936e+00	2.941897566158448996e+00
9.983996799359871943e+00	2.941937446138737755e+00
9.985997199439887950e+00	2.941977294437764900e+00
9.987997599519903957e+00	2.942017111093140791e+00
9.989997999599919964e+00	2.942056896142417166e+00
9.991998399679935972e+00	2.942096649623086257e+00
9.993998799759951979e+00	2.942136371572581233e+00
9.995999199839967986e+00	2.942176062028276640e+00
9.997999599919983993e+00	2.942215721027486630e+00
1.000000000000000000e+01	2.942255348607469401e+00


==> data/pb_131/loss_clean0.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	-7.726801559329032898e-03	1.562410768440670950e+00
6.000000000000000000e+00	-3.347949087619781494e-01	1.235342661238021833e+00
1.100000000000000000e+01	-4.235871732234954834e-01	1.146550396776504499e+00
1.600000000000000000e+01	-3.943657875061035156e-01	1.175771782493896467e+00
2.100000000000000000e+01	-4.323157966136932373e-01	1.137821773386306745e+00
2.600000000000000000e+01	-4.193907380104064941e-01	1.150746831989593488e+00
3.100000000000000000e+01	-4.343422651290893555e-01	1.135795304870910627e+00
3.600000000000000000e+01	-4.295270144939422607e-01	1.140610555506057722e+00
4.100000000000000000e+01	-4.356764256954193115e-01	1.134461144304580671e+00
4.600000000000000000e+01	-4.355339705944061279e-01	1.134603599405593854e+00
5.100000000000000000e+01	-4.387184083461761475e-01	1.131419161653823835e+00
5.600000000000000000e+01	-4.425356984138488770e-01	1.127601871586151105e+00
6.100000000000000000e+01	-4.486652612686157227e-01	1.121472308731384260e+00
6.600000000000000000e+01	-4.609084427356719971e-01	1.109229127264327985e+00
7.100000000000000000e+01	-4.843460023403167725e-01	1.085791567659683210e+00
7.600000000000000000e+01	-5.328791737556457520e-01	1.037258396244354230e+00
8.100000000000000000e+01	-6.275776028633117676e-01	9.425599671366882149e-01
8.600000000000000000e+01	-7.790719270706176758e-01	7.910656429293823066e-01
9.100000000000000000e+01	-9.128125905990600586e-01	6.573249794009399238e-01
9.600000000000000000e+01	-9.754847884178161621e-01	5.946527815821838203e-01
1.010000000000000000e+02	-1.099530339241027832e+00	4.706072307589721504e-01
1.060000000000000000e+02	-1.187237024307250977e+00	3.829005456927490059e-01
1.110000000000000000e+02	-1.232160091400146484e+00	3.379774785998534981e-01
1.160000000000000000e+02	-1.263779520988464355e+00	3.063580490115356270e-01
1.210000000000000000e+02	-1.275900602340698242e+00	2.942369676593017402e-01
1.260000000000000000e+02	-1.286308050155639648e+00	2.838295198443603340e-01
1.310000000000000000e+02	-1.294000625610351562e+00	2.761369443896484199e-01
1.360000000000000000e+02	-1.305424451828002930e+00	2.647131181719970527e-01
1.410000000000000000e+02	-1.318960189819335938e+00	2.511773801806640449e-01
1.460000000000000000e+02	-1.332952499389648438e+00	2.371850706103515449e-01
1.510000000000000000e+02	-1.351739645004272461e+00	2.183979249957275215e-01
1.560000000000000000e+02	-1.376859664916992188e+00	1.932779050830077949e-01
1.610000000000000000e+02	-1.405367493629455566e+00	1.647700763705444160e-01
1.660000000000000000e+02	-1.431134581565856934e+00	1.390029884341430488e-01
1.710000000000000000e+02	-1.442894220352172852e+00	1.272433496478271309e-01
1.760000000000000000e+02	-1.449098467826843262e+00	1.210391021731567207e-01
1.810000000000000000e+02	-1.452957272529602051e+00	1.171802974703979316e-01
1.860000000000000000e+02	-1.454787611961364746e+00	1.153499580386352363e-01
1.910000000000000000e+02	-1.455094456672668457e+00	1.150431133273315254e-01
1.960000000000000000e+02	-1.455535769462585449e+00	1.146018005374145332e-01
2.010000000000000000e+02	-1.455819249153137207e+00	1.143183208468627754e-01
2.060000000000000000e+02	-1.455899119377136230e+00	1.142384506228637520e-01
2.110000000000000000e+02	-1.456007122993469238e+00	1.141304470065307441e-01
2.160000000000000000e+02	-1.456081628799438477e+00	1.140559412005615059e-01
2.210000000000000000e+02	-1.456108212471008301e+00	1.140293575289916816e-01
2.260000000000000000e+02	-1.456124901771545410e+00	1.140126682284545723e-01
2.310000000000000000e+02	-1.456137418746948242e+00	1.140001512530517402e-01
2.360000000000000000e+02	-1.456139326095581055e+00	1.139982439044189277e-01
2.410000000000000000e+02	-1.456145167350769043e+00	1.139924026492309395e-01
2.460000000000000000e+02	-1.456151247024536133e+00	1.139863229754638496e-01
2.510000000000000000e+02	-1.456155896186828613e+00	1.139816738131713691e-01
2.560000000000000000e+02	-1.456161499023437500e+00	1.139760709765624824e-01
2.610000000000000000e+02	-1.456166148185729980e+00	1.139714218142700020e-01
2.660000000000000000e+02	-1.456170678138732910e+00	1.139668918612670723e-01
2.710000000000000000e+02	-1.456175327301025391e+00	1.139622426989745918e-01
2.760000000000000000e+02	-1.456179738044738770e+00	1.139578319552612129e-01
2.810000000000000000e+02	-1.456184267997741699e+00	1.139533020022582832e-01
2.860000000000000000e+02	-1.456188797950744629e+00	1.139487720492553535e-01
2.910000000000000000e+02	-1.456193327903747559e+00	1.139442420962524238e-01
2.960000000000000000e+02	-1.456197857856750488e+00	1.139397121432494941e-01
3.010000000000000000e+02	-1.456202387809753418e+00	1.139351821902465645e-01
3.060000000000000000e+02	-1.456206917762756348e+00	1.139306522372436348e-01
3.110000000000000000e+02	-1.456211566925048828e+00	1.139260030749511543e-01
3.160000000000000000e+02	-1.456216216087341309e+00	1.139213539126586738e-01
3.210000000000000000e+02	-1.456220865249633789e+00	1.139167047503661934e-01
3.260000000000000000e+02	-1.456225633621215820e+00	1.139119363787841621e-01
3.310000000000000000e+02	-1.456230282783508301e+00	1.139072872164916816e-01
3.360000000000000000e+02	-1.456235051155090332e+00	1.139025188449096504e-01
3.410000000000000000e+02	-1.456239938735961914e+00	1.138976312640380684e-01
3.460000000000000000e+02	-1.456244707107543945e+00	1.138928628924560371e-01
3.510000000000000000e+02	-1.456249594688415527e+00	1.138879753115844551e-01
3.560000000000000000e+02	-1.456254601478576660e+00	1.138829685214233223e-01
3.610000000000000000e+02	-1.456259489059448242e+00	1.138780809405517402e-01
3.660000000000000000e+02	-1.456264495849609375e+00	1.138730741503906074e-01
3.710000000000000000e+02	-1.456269502639770508e+00	1.138680673602294746e-01
3.760000000000000000e+02	-1.456274628639221191e+00	1.138629413607787910e-01
3.810000000000000000e+02	-1.456279754638671875e+00	1.138578153613281074e-01
3.860000000000000000e+02	-1.456284880638122559e+00	1.138526893618774238e-01
3.910000000000000000e+02	-1.456290006637573242e+00	1.138475633624267402e-01
3.960000000000000000e+02	-1.456295251846313477e+00	1.138423181536865059e-01
4.010000000000000000e+02	-1.456300497055053711e+00	1.138370729449462715e-01
4.060000000000000000e+02	-1.456305742263793945e+00	1.138318277362060371e-01
4.110000000000000000e+02	-1.456311106681823730e+00	1.138264633181762520e-01
4.160000000000000000e+02	-1.456316471099853516e+00	1.138210989001464668e-01
4.210000000000000000e+02	-1.456321835517883301e+00	1.138157344821166816e-01
4.260000000000000000e+02	-1.456327199935913086e+00	1.138103700640868965e-01
4.310000000000000000e+02	-1.456332683563232422e+00	1.138048864367675606e-01
4.360000000000000000e+02	-1.456338167190551758e+00	1.137994028094482246e-01
4.410000000000000000e+02	-1.456343770027160645e+00	1.137937999728393379e-01
4.460000000000000000e+02	-1.456349372863769531e+00	1.137881971362304512e-01
4.510000000000000000e+02	-1.456354975700378418e+00	1.137825942996215645e-01
4.560000000000000000e+02	-1.456360578536987305e+00	1.137769914630126777e-01
4.610000000000000000e+02	-1.456366300582885742e+00	1.137712694171142402e-01
4.660000000000000000e+02	-1.456372022628784180e+00	1.137655473712158027e-01
4.710000000000000000e+02	-1.456377863883972168e+00	1.137597061160278145e-01
4.760000000000000000e+02	-1.456383585929870605e+00	1.137539840701293770e-01
4.810000000000000000e+02	-1.456381559371948242e+00	1.137560106280517402e-01
4.860000000000000000e+02	-1.454950690269470215e+00	1.151868797305297676e-01
4.910000000000000000e+02	-1.456233739852905273e+00	1.139038301470947090e-01
4.960000000000000000e+02	-1.453259229660034180e+00	1.168783403399658027e-01
5.010000000000000000e+02	-1.456112980842590332e+00	1.140245891574096504e-01
5.060000000000000000e+02	-1.456005811691284180e+00	1.141317583087158027e-01
5.110000000000000000e+02	-1.455746889114379883e+00	1.143906808856200996e-01
5.160000000000000000e+02	-1.456287503242492676e+00	1.138500667575073066e-01
5.210000000000000000e+02	-1.456391215324401855e+00	1.137463546755981270e-01
5.260000000000000000e+02	-1.456295847892761230e+00	1.138417221072387520e-01
5.310000000000000000e+02	-1.456392645835876465e+00	1.137449241641235176e-01
5.360000000000000000e+02	-1.456428885459899902e+00	1.137086845401000801e-01
5.410000000000000000e+02	-1.456410884857177734e+00	1.137266851428222481e-01
5.460000000000000000e+02	-1.456441283226013184e+00	1.136962867739867988e-01
5.510000000000000000e+02	-1.456443190574645996e+00	1.136943794253539863e-01
5.560000000000000000e+02	-1.456449627876281738e+00	1.136879421237182441e-01
5.610000000000000000e+02	-1.456458210945129395e+00	1.136793590548705879e-01
5.660000000000000000e+02	-1.456461668014526367e+00	1.136759019854736152e-01
5.710000000000000000e+02	-1.456468582153320312e+00	1.136689878466796699e-01
5.760000000000000000e+02	-1.456472873687744141e+00	1.136646963122558418e-01
5.810000000000000000e+02	-1.456478595733642578e+00	1.136589742663574043e-01
5.860000000000000000e+02	-1.456483483314514160e+00	1.136540866854858223e-01
5.910000000000000000e+02	-1.456488728523254395e+00	1.136488414767455879e-01
5.960000000000000000e+02	-1.456493854522705078e+00	1.136437154772949043e-01
6.010000000000000000e+02	-1.456498861312866211e+00	1.136387086871337715e-01
6.060000000000000000e+02	-1.456504106521606445e+00	1.136334634783935371e-01
6.110000000000000000e+02	-1.456509351730346680e+00	1.136282182696533027e-01
6.160000000000000000e+02	-1.456514477729797363e+00	1.136230922702026191e-01
6.210000000000000000e+02	-1.456519722938537598e+00	1.136178470614623848e-01
6.260000000000000000e+02	-1.456525087356567383e+00	1.136124826434325996e-01
6.310000000000000000e+02	-1.456530332565307617e+00	1.136072374346923652e-01
6.360000000000000000e+02	-1.456535696983337402e+00	1.136018730166625801e-01
6.410000000000000000e+02	-1.456541061401367188e+00	1.135965085986327949e-01
6.460000000000000000e+02	-1.456546425819396973e+00	1.135911441806030098e-01
6.510000000000000000e+02	-1.456551790237426758e+00	1.135857797625732246e-01
6.560000000000000000e+02	-1.456557273864746094e+00	1.135802961352538887e-01
6.610000000000000000e+02	-1.456562638282775879e+00	1.135749317172241035e-01
6.660000000000000000e+02	-1.456568121910095215e+00	1.135694480899047676e-01
6.710000000000000000e+02	-1.456573605537414551e+00	1.135639644625854316e-01
6.760000000000000000e+02	-1.456579089164733887e+00	1.135584808352660957e-01
6.810000000000000000e+02	-1.456584692001342773e+00	1.135528779986572090e-01
6.860000000000000000e+02	-1.456590175628662109e+00	1.135473943713378731e-01
6.910000000000000000e+02	-1.456595778465270996e+00	1.135417915347289863e-01
6.960000000000000000e+02	-1.456601381301879883e+00	1.135361886981200996e-01
7.010000000000000000e+02	-1.456606864929199219e+00	1.135307050708007637e-01
7.060000000000000000e+02	-1.456612467765808105e+00	1.135251022341918770e-01
7.110000000000000000e+02	-1.456618070602416992e+00	1.135194993975829902e-01
7.160000000000000000e+02	-1.456623673439025879e+00	1.135138965609741035e-01
7.210000000000000000e+02	-1.456629276275634766e+00	1.135082937243652168e-01
7.260000000000000000e+02	-1.456634759902954102e+00	1.135028100970458809e-01
7.310000000000000000e+02	-1.456640362739562988e+00	1.134972072604369941e-01
7.360000000000000000e+02	-1.456645965576171875e+00	1.134916044238281074e-01
7.410000000000000000e+02	-1.456651449203491211e+00	1.134861207965087715e-01
7.460000000000000000e+02	-1.456657052040100098e+00	1.134805179598998848e-01
7.510000000000000000e+02	-1.456662535667419434e+00	1.134750343325805488e-01
7.560000000000000000e+02	-1.456668019294738770e+00	1.134695507052612129e-01
7.610000000000000000e+02	-1.456673502922058105e+00	1.134640670779418770e-01
7.660000000000000000e+02	-1.456678867340087891e+00	1.134587026599120918e-01
7.710000000000000000e+02	-1.456684350967407227e+00	1.134532190325927559e-01
7.760000000000000000e+02	-1.456689715385437012e+00	1.134478546145629707e-01
7.810000000000000000e+02	-1.456694960594177246e+00	1.134426094058227363e-01
7.860000000000000000e+02	-1.456700325012207031e+00	1.134372449877929512e-01
7.910000000000000000e+02	-1.456705570220947266e+00	1.134319997790527168e-01
7.960000000000000000e+02	-1.456710696220397949e+00	1.134268737796020332e-01
8.010000000000000000e+02	-1.456715822219848633e+00	1.134217477801513496e-01
8.060000000000000000e+02	-1.456720352172851562e+00	1.134172178271484199e-01
8.110000000000000000e+02	-1.456687688827514648e+00	1.134498811724853340e-01
8.160000000000000000e+02	-1.454286336898803711e+00	1.158512331011962715e-01
8.210000000000000000e+02	-1.456664204597473145e+00	1.134733654025268379e-01
8.260000000000000000e+02	-1.455779671669006348e+00	1.143578983309936348e-01
8.310000000000000000e+02	-1.454989194869995117e+00	1.151483751300048652e-01
8.360000000000000000e+02	-1.456683397293090820e+00	1.134541727069091621e-01
8.410000000000000000e+02	-1.456288576126098633e+00	1.138489938739013496e-01
8.460000000000000000e+02	-1.456576943397521973e+00	1.135606266024780098e-01
8.510000000000000000e+02	-1.456703066825866699e+00	1.134345031741332832e-01
8.560000000000000000e+02	-1.456631898880004883e+00	1.135056711199950996e-01
8.610000000000000000e+02	-1.456757068634033203e+00	1.133805013659667793e-01
8.660000000000000000e+02	-1.456740736961364746e+00	1.133968330386352363e-01
8.710000000000000000e+02	-1.456745743751525879e+00	1.133918262484741035e-01
8.760000000000000000e+02	-1.456773400306701660e+00	1.133641696932983223e-01
8.810000000000000000e+02	-1.456773996353149414e+00	1.133635736468505684e-01
8.860000000000000000e+02	-1.456776142120361328e+00	1.133614278796386543e-01
8.910000000000000000e+02	-1.456784486770629883e+00	1.133530832293700996e-01
8.960000000000000000e+02	-1.456789493560791016e+00	1.133480764392089668e-01
9.010000000000000000e+02	-1.456792354583740234e+00	1.133452154162597481e-01
9.060000000000000000e+02	-1.456795811653137207e+00	1.133417583468627754e-01
9.110000000000000000e+02	-1.456799745559692383e+00	1.133378244403075996e-01
9.160000000000000000e+02	-1.456803441047668457e+00	1.133341289523315254e-01
9.210000000000000000e+02	-1.456806898117065430e+00	1.133306718829345527e-01
9.260000000000000000e+02	-1.456810116767883301e+00	1.133274532321166816e-01
9.310000000000000000e+02	-1.456813216209411621e+00	1.133243537905883613e-01
9.360000000000000000e+02	-1.456816434860229492e+00	1.133211351397704902e-01
9.410000000000000000e+02	-1.456819415092468262e+00	1.133181549075317207e-01
9.460000000000000000e+02	-1.456822395324707031e+00	1.133151746752929512e-01
9.510000000000000000e+02	-1.456825375556945801e+00	1.133121944430541816e-01
9.560000000000000000e+02	-1.456828117370605469e+00	1.133094526293945137e-01
9.610000000000000000e+02	-1.456830859184265137e+00	1.133067108157348457e-01
9.660000000000000000e+02	-1.456833600997924805e+00	1.133039690020751777e-01
9.710000000000000000e+02	-1.456836223602294922e+00	1.133013463977050606e-01
9.760000000000000000e+02	-1.456838726997375488e+00	1.132988430026244941e-01
9.810000000000000000e+02	-1.456841230392456055e+00	1.132963396075439277e-01
9.860000000000000000e+02	-1.456843614578247070e+00	1.132939554217529121e-01
9.910000000000000000e+02	-1.456845879554748535e+00	1.132916904452514473e-01
9.960000000000000000e+02	-1.456848144531250000e+00	1.132894254687499824e-01


==> data/pb_131/loss_clean1.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	-7.726801559329032898e-03	1.562410768440670950e+00
6.000000000000000000e+00	-3.347949087619781494e-01	1.235342661238021833e+00
1.100000000000000000e+01	-4.235871732234954834e-01	1.146550396776504499e+00
1.600000000000000000e+01	-3.943657875061035156e-01	1.175771782493896467e+00
2.100000000000000000e+01	-4.323157966136932373e-01	1.137821773386306745e+00
2.600000000000000000e+01	-4.193907380104064941e-01	1.150746831989593488e+00
3.100000000000000000e+01	-4.343422651290893555e-01	1.135795304870910627e+00
3.600000000000000000e+01	-4.295270144939422607e-01	1.140610555506057722e+00
4.100000000000000000e+01	-4.356764256954193115e-01	1.134461144304580671e+00
4.600000000000000000e+01	-4.355339705944061279e-01	1.134603599405593854e+00
5.100000000000000000e+01	-4.387184083461761475e-01	1.131419161653823835e+00
5.600000000000000000e+01	-4.425356984138488770e-01	1.127601871586151105e+00
6.100000000000000000e+01	-4.486652612686157227e-01	1.121472308731384260e+00
6.600000000000000000e+01	-4.609084427356719971e-01	1.109229127264327985e+00
7.100000000000000000e+01	-4.843460023403167725e-01	1.085791567659683210e+00
7.600000000000000000e+01	-5.328791737556457520e-01	1.037258396244354230e+00
8.100000000000000000e+01	-6.275776028633117676e-01	9.425599671366882149e-01
8.600000000000000000e+01	-7.790719270706176758e-01	7.910656429293823066e-01
9.100000000000000000e+01	-9.128125905990600586e-01	6.573249794009399238e-01
9.600000000000000000e+01	-9.754847884178161621e-01	5.946527815821838203e-01
1.010000000000000000e+02	-1.099530339241027832e+00	4.706072307589721504e-01
1.060000000000000000e+02	-1.187237024307250977e+00	3.829005456927490059e-01
1.110000000000000000e+02	-1.232160091400146484e+00	3.379774785998534981e-01
1.160000000000000000e+02	-1.263779520988464355e+00	3.063580490115356270e-01
1.210000000000000000e+02	-1.275900602340698242e+00	2.942369676593017402e-01
1.260000000000000000e+02	-1.286308050155639648e+00	2.838295198443603340e-01
1.310000000000000000e+02	-1.294000625610351562e+00	2.761369443896484199e-01
1.360000000000000000e+02	-1.305424451828002930e+00	2.647131181719970527e-01
1.410000000000000000e+02	-1.318960189819335938e+00	2.511773801806640449e-01
1.460000000000000000e+02	-1.332952499389648438e+00	2.371850706103515449e-01
1.510000000000000000e+02	-1.351739645004272461e+00	2.183979249957275215e-01
1.560000000000000000e+02	-1.376859664916992188e+00	1.932779050830077949e-01
1.610000000000000000e+02	-1.405367493629455566e+00	1.647700763705444160e-01
1.660000000000000000e+02	-1.431134581565856934e+00	1.390029884341430488e-01
1.710000000000000000e+02	-1.442894220352172852e+00	1.272433496478271309e-01
1.760000000000000000e+02	-1.449098467826843262e+00	1.210391021731567207e-01
1.810000000000000000e+02	-1.452957272529602051e+00	1.171802974703979316e-01
1.860000000000000000e+02	-1.454787611961364746e+00	1.153499580386352363e-01
1.910000000000000000e+02	-1.455094456672668457e+00	1.150431133273315254e-01
1.960000000000000000e+02	-1.455535769462585449e+00	1.146018005374145332e-01
2.010000000000000000e+02	-1.455819249153137207e+00	1.143183208468627754e-01
2.060000000000000000e+02	-1.455899119377136230e+00	1.142384506228637520e-01
2.110000000000000000e+02	-1.456007122993469238e+00	1.141304470065307441e-01
2.160000000000000000e+02	-1.456081628799438477e+00	1.140559412005615059e-01
2.210000000000000000e+02	-1.456108212471008301e+00	1.140293575289916816e-01
2.260000000000000000e+02	-1.456124901771545410e+00	1.140126682284545723e-01
2.310000000000000000e+02	-1.456137418746948242e+00	1.140001512530517402e-01
2.360000000000000000e+02	-1.456139326095581055e+00	1.139982439044189277e-01
2.410000000000000000e+02	-1.456145167350769043e+00	1.139924026492309395e-01
2.460000000000000000e+02	-1.456151247024536133e+00	1.139863229754638496e-01
2.510000000000000000e+02	-1.456155896186828613e+00	1.139816738131713691e-01
2.560000000000000000e+02	-1.456161499023437500e+00	1.139760709765624824e-01
2.610000000000000000e+02	-1.456166148185729980e+00	1.139714218142700020e-01
2.660000000000000000e+02	-1.456170678138732910e+00	1.139668918612670723e-01
2.710000000000000000e+02	-1.456175327301025391e+00	1.139622426989745918e-01
2.760000000000000000e+02	-1.456179738044738770e+00	1.139578319552612129e-01
2.810000000000000000e+02	-1.456184267997741699e+00	1.139533020022582832e-01
2.860000000000000000e+02	-1.456188797950744629e+00	1.139487720492553535e-01
2.910000000000000000e+02	-1.456193327903747559e+00	1.139442420962524238e-01
2.960000000000000000e+02	-1.456197857856750488e+00	1.139397121432494941e-01
3.010000000000000000e+02	-1.456202387809753418e+00	1.139351821902465645e-01
3.060000000000000000e+02	-1.456206917762756348e+00	1.139306522372436348e-01
3.110000000000000000e+02	-1.456211566925048828e+00	1.139260030749511543e-01
3.160000000000000000e+02	-1.456216216087341309e+00	1.139213539126586738e-01
3.210000000000000000e+02	-1.456220865249633789e+00	1.139167047503661934e-01
3.260000000000000000e+02	-1.456225633621215820e+00	1.139119363787841621e-01
3.310000000000000000e+02	-1.456230282783508301e+00	1.139072872164916816e-01
3.360000000000000000e+02	-1.456235051155090332e+00	1.139025188449096504e-01
3.410000000000000000e+02	-1.456239938735961914e+00	1.138976312640380684e-01
3.460000000000000000e+02	-1.456244707107543945e+00	1.138928628924560371e-01
3.510000000000000000e+02	-1.456249594688415527e+00	1.138879753115844551e-01
3.560000000000000000e+02	-1.456254601478576660e+00	1.138829685214233223e-01
3.610000000000000000e+02	-1.456259489059448242e+00	1.138780809405517402e-01
3.660000000000000000e+02	-1.456264495849609375e+00	1.138730741503906074e-01
3.710000000000000000e+02	-1.456269502639770508e+00	1.138680673602294746e-01
3.760000000000000000e+02	-1.456274628639221191e+00	1.138629413607787910e-01
3.810000000000000000e+02	-1.456279754638671875e+00	1.138578153613281074e-01
3.860000000000000000e+02	-1.456284880638122559e+00	1.138526893618774238e-01
3.910000000000000000e+02	-1.456290006637573242e+00	1.138475633624267402e-01
3.960000000000000000e+02	-1.456295251846313477e+00	1.138423181536865059e-01
4.010000000000000000e+02	-1.456300497055053711e+00	1.138370729449462715e-01
4.060000000000000000e+02	-1.456305742263793945e+00	1.138318277362060371e-01
4.110000000000000000e+02	-1.456311106681823730e+00	1.138264633181762520e-01
4.160000000000000000e+02	-1.456316471099853516e+00	1.138210989001464668e-01
4.210000000000000000e+02	-1.456321835517883301e+00	1.138157344821166816e-01
4.260000000000000000e+02	-1.456327199935913086e+00	1.138103700640868965e-01
4.310000000000000000e+02	-1.456332683563232422e+00	1.138048864367675606e-01
4.360000000000000000e+02	-1.456338167190551758e+00	1.137994028094482246e-01
4.410000000000000000e+02	-1.456343770027160645e+00	1.137937999728393379e-01
4.460000000000000000e+02	-1.456349372863769531e+00	1.137881971362304512e-01
4.510000000000000000e+02	-1.456354975700378418e+00	1.137825942996215645e-01
4.560000000000000000e+02	-1.456360578536987305e+00	1.137769914630126777e-01
4.610000000000000000e+02	-1.456366300582885742e+00	1.137712694171142402e-01
4.660000000000000000e+02	-1.456372022628784180e+00	1.137655473712158027e-01
4.710000000000000000e+02	-1.456377863883972168e+00	1.137597061160278145e-01
4.760000000000000000e+02	-1.456383585929870605e+00	1.137539840701293770e-01
4.810000000000000000e+02	-1.456381559371948242e+00	1.137560106280517402e-01
4.860000000000000000e+02	-1.454950690269470215e+00	1.151868797305297676e-01
4.910000000000000000e+02	-1.456233739852905273e+00	1.139038301470947090e-01
4.960000000000000000e+02	-1.453259229660034180e+00	1.168783403399658027e-01
5.010000000000000000e+02	-1.456112980842590332e+00	1.140245891574096504e-01
5.060000000000000000e+02	-1.456005811691284180e+00	1.141317583087158027e-01
5.110000000000000000e+02	-1.455746889114379883e+00	1.143906808856200996e-01
5.160000000000000000e+02	-1.456287503242492676e+00	1.138500667575073066e-01
5.210000000000000000e+02	-1.456391215324401855e+00	1.137463546755981270e-01
5.260000000000000000e+02	-1.456295847892761230e+00	1.138417221072387520e-01
5.310000000000000000e+02	-1.456392645835876465e+00	1.137449241641235176e-01
5.360000000000000000e+02	-1.456428885459899902e+00	1.137086845401000801e-01
5.410000000000000000e+02	-1.456410884857177734e+00	1.137266851428222481e-01
5.460000000000000000e+02	-1.456441283226013184e+00	1.136962867739867988e-01
5.510000000000000000e+02	-1.456443190574645996e+00	1.136943794253539863e-01
5.560000000000000000e+02	-1.456449627876281738e+00	1.136879421237182441e-01
5.610000000000000000e+02	-1.456458210945129395e+00	1.136793590548705879e-01
5.660000000000000000e+02	-1.456461668014526367e+00	1.136759019854736152e-01
5.710000000000000000e+02	-1.456468582153320312e+00	1.136689878466796699e-01
5.760000000000000000e+02	-1.456472873687744141e+00	1.136646963122558418e-01
5.810000000000000000e+02	-1.456478595733642578e+00	1.136589742663574043e-01
5.860000000000000000e+02	-1.456483483314514160e+00	1.136540866854858223e-01
5.910000000000000000e+02	-1.456488728523254395e+00	1.136488414767455879e-01
5.960000000000000000e+02	-1.456493854522705078e+00	1.136437154772949043e-01
6.010000000000000000e+02	-1.456498861312866211e+00	1.136387086871337715e-01
6.060000000000000000e+02	-1.456504106521606445e+00	1.136334634783935371e-01
6.110000000000000000e+02	-1.456509351730346680e+00	1.136282182696533027e-01
6.160000000000000000e+02	-1.456514477729797363e+00	1.136230922702026191e-01
6.210000000000000000e+02	-1.456519722938537598e+00	1.136178470614623848e-01
6.260000000000000000e+02	-1.456525087356567383e+00	1.136124826434325996e-01
6.310000000000000000e+02	-1.456530332565307617e+00	1.136072374346923652e-01
6.360000000000000000e+02	-1.456535696983337402e+00	1.136018730166625801e-01
6.410000000000000000e+02	-1.456541061401367188e+00	1.135965085986327949e-01
6.460000000000000000e+02	-1.456546425819396973e+00	1.135911441806030098e-01
6.510000000000000000e+02	-1.456551790237426758e+00	1.135857797625732246e-01
6.560000000000000000e+02	-1.456557273864746094e+00	1.135802961352538887e-01
6.610000000000000000e+02	-1.456562638282775879e+00	1.135749317172241035e-01
6.660000000000000000e+02	-1.456568121910095215e+00	1.135694480899047676e-01
6.710000000000000000e+02	-1.456573605537414551e+00	1.135639644625854316e-01
6.760000000000000000e+02	-1.456579089164733887e+00	1.135584808352660957e-01
6.810000000000000000e+02	-1.456584692001342773e+00	1.135528779986572090e-01
6.860000000000000000e+02	-1.456590175628662109e+00	1.135473943713378731e-01
6.910000000000000000e+02	-1.456595778465270996e+00	1.135417915347289863e-01
6.960000000000000000e+02	-1.456601381301879883e+00	1.135361886981200996e-01
7.010000000000000000e+02	-1.456606864929199219e+00	1.135307050708007637e-01
7.060000000000000000e+02	-1.456612467765808105e+00	1.135251022341918770e-01
7.110000000000000000e+02	-1.456618070602416992e+00	1.135194993975829902e-01
7.160000000000000000e+02	-1.456623673439025879e+00	1.135138965609741035e-01
7.210000000000000000e+02	-1.456629276275634766e+00	1.135082937243652168e-01
7.260000000000000000e+02	-1.456634759902954102e+00	1.135028100970458809e-01
7.310000000000000000e+02	-1.456640362739562988e+00	1.134972072604369941e-01
7.360000000000000000e+02	-1.456645965576171875e+00	1.134916044238281074e-01
7.410000000000000000e+02	-1.456651449203491211e+00	1.134861207965087715e-01
7.460000000000000000e+02	-1.456657052040100098e+00	1.134805179598998848e-01
7.510000000000000000e+02	-1.456662535667419434e+00	1.134750343325805488e-01
7.560000000000000000e+02	-1.456668019294738770e+00	1.134695507052612129e-01
7.610000000000000000e+02	-1.456673502922058105e+00	1.134640670779418770e-01
7.660000000000000000e+02	-1.456678867340087891e+00	1.134587026599120918e-01
7.710000000000000000e+02	-1.456684350967407227e+00	1.134532190325927559e-01
7.760000000000000000e+02	-1.456689715385437012e+00	1.134478546145629707e-01
7.810000000000000000e+02	-1.456694960594177246e+00	1.134426094058227363e-01
7.860000000000000000e+02	-1.456700325012207031e+00	1.134372449877929512e-01
7.910000000000000000e+02	-1.456705570220947266e+00	1.134319997790527168e-01
7.960000000000000000e+02	-1.456710696220397949e+00	1.134268737796020332e-01
8.010000000000000000e+02	-1.456715822219848633e+00	1.134217477801513496e-01
8.060000000000000000e+02	-1.456720352172851562e+00	1.134172178271484199e-01
8.110000000000000000e+02	-1.456687688827514648e+00	1.134498811724853340e-01
8.160000000000000000e+02	-1.454286336898803711e+00	1.158512331011962715e-01
8.210000000000000000e+02	-1.456664204597473145e+00	1.134733654025268379e-01
8.260000000000000000e+02	-1.455779671669006348e+00	1.143578983309936348e-01
8.310000000000000000e+02	-1.454989194869995117e+00	1.151483751300048652e-01
8.360000000000000000e+02	-1.456683397293090820e+00	1.134541727069091621e-01
8.410000000000000000e+02	-1.456288576126098633e+00	1.138489938739013496e-01
8.460000000000000000e+02	-1.456576943397521973e+00	1.135606266024780098e-01
8.510000000000000000e+02	-1.456703066825866699e+00	1.134345031741332832e-01
8.560000000000000000e+02	-1.456631898880004883e+00	1.135056711199950996e-01
8.610000000000000000e+02	-1.456757068634033203e+00	1.133805013659667793e-01
8.660000000000000000e+02	-1.456740736961364746e+00	1.133968330386352363e-01
8.710000000000000000e+02	-1.456745743751525879e+00	1.133918262484741035e-01
8.760000000000000000e+02	-1.456773400306701660e+00	1.133641696932983223e-01
8.810000000000000000e+02	-1.456773996353149414e+00	1.133635736468505684e-01
8.860000000000000000e+02	-1.456776142120361328e+00	1.133614278796386543e-01
8.910000000000000000e+02	-1.456784486770629883e+00	1.133530832293700996e-01
8.960000000000000000e+02	-1.456789493560791016e+00	1.133480764392089668e-01
9.010000000000000000e+02	-1.456792354583740234e+00	1.133452154162597481e-01
9.060000000000000000e+02	-1.456795811653137207e+00	1.133417583468627754e-01
9.110000000000000000e+02	-1.456799745559692383e+00	1.133378244403075996e-01
9.160000000000000000e+02	-1.456803441047668457e+00	1.133341289523315254e-01
9.210000000000000000e+02	-1.456806898117065430e+00	1.133306718829345527e-01
9.260000000000000000e+02	-1.456810116767883301e+00	1.133274532321166816e-01
9.310000000000000000e+02	-1.456813216209411621e+00	1.133243537905883613e-01
9.360000000000000000e+02	-1.456816434860229492e+00	1.133211351397704902e-01
9.410000000000000000e+02	-1.456819415092468262e+00	1.133181549075317207e-01
9.460000000000000000e+02	-1.456822395324707031e+00	1.133151746752929512e-01
9.510000000000000000e+02	-1.456825375556945801e+00	1.133121944430541816e-01
9.560000000000000000e+02	-1.456828117370605469e+00	1.133094526293945137e-01
9.610000000000000000e+02	-1.456830859184265137e+00	1.133067108157348457e-01
9.660000000000000000e+02	-1.456833600997924805e+00	1.133039690020751777e-01
9.710000000000000000e+02	-1.456836223602294922e+00	1.133013463977050606e-01
9.760000000000000000e+02	-1.456838726997375488e+00	1.132988430026244941e-01
9.810000000000000000e+02	-1.456841230392456055e+00	1.132963396075439277e-01
9.860000000000000000e+02	-1.456843614578247070e+00	1.132939554217529121e-01
9.910000000000000000e+02	-1.456845879554748535e+00	1.132916904452514473e-01
9.960000000000000000e+02	-1.456848144531250000e+00	1.132894254687499824e-01
1.001000000000000000e+03	-1.456850409507751465e+00	1.132871604922485176e-01
1.006000000000000000e+03	-1.470945477485656738e+00	9.919209251434324415e-02
1.011000000000000000e+03	-1.487818837165832520e+00	8.231873283416746290e-02
1.016000000000000000e+03	-1.504948496818542480e+00	6.518907318145750196e-02
1.021000000000000000e+03	-1.516793847084045410e+00	5.334372291595457227e-02
1.026000000000000000e+03	-1.520785212516784668e+00	4.935235748321531446e-02
1.031000000000000000e+03	-1.524502515792846680e+00	4.563505420715330274e-02
1.036000000000000000e+03	-1.528842687606811523e+00	4.129488239318845899e-02
1.041000000000000000e+03	-1.530356884002685547e+00	3.978068599731443555e-02
1.046000000000000000e+03	-1.531532406806945801e+00	3.860516319305418165e-02
1.051000000000000000e+03	-1.533027052879333496e+00	3.711051712066648633e-02
1.056000000000000000e+03	-1.534038305282592773e+00	3.609926471740720899e-02
1.061000000000000000e+03	-1.534938454627990723e+00	3.519911537200925977e-02
1.066000000000000000e+03	-1.535881757736206055e+00	3.425581226379392774e-02
1.071000000000000000e+03	-1.536759853363037109e+00	3.337771663696287305e-02
1.076000000000000000e+03	-1.537623405456542969e+00	3.251416454345701368e-02
1.081000000000000000e+03	-1.538428664207458496e+00	3.170890579254148633e-02
1.086000000000000000e+03	-1.539150118827819824e+00	3.098745117218015821e-02
1.091000000000000000e+03	-1.539825439453125000e+00	3.031213054687498243e-02
1.096000000000000000e+03	-1.540454983711242676e+00	2.968258628875730665e-02
1.101000000000000000e+03	-1.541035652160644531e+00	2.910191783935545118e-02
1.106000000000000000e+03	-1.541573882102966309e+00	2.856368789703367383e-02
1.111000000000000000e+03	-1.542076349258422852e+00	2.806122074157713087e-02
1.116000000000000000e+03	-1.542555332183837891e+00	2.758223781616209180e-02
1.121000000000000000e+03	-1.543018341064453125e+00	2.711922893554685743e-02
1.126000000000000000e+03	-1.543444991111755371e+00	2.669257888824461133e-02
1.131000000000000000e+03	-1.543854117393493652e+00	2.628345260650633008e-02
1.136000000000000000e+03	-1.544256448745727539e+00	2.588112125427244337e-02
1.141000000000000000e+03	-1.544648766517639160e+00	2.548880348236082227e-02
1.146000000000000000e+03	-1.545028924942016602e+00	2.510864505798338087e-02
1.151000000000000000e+03	-1.545397281646728516e+00	2.474028835327146680e-02
1.156000000000000000e+03	-1.545752406120300293e+00	2.438516387969968946e-02
1.161000000000000000e+03	-1.546093583106994629e+00	2.404398689300535352e-02
1.166000000000000000e+03	-1.546420574188232422e+00	2.371699581176756055e-02
1.171000000000000000e+03	-1.546732664108276367e+00	2.340490589172361524e-02
1.176000000000000000e+03	-1.547029256820678711e+00	2.310831317932127149e-02
1.181000000000000000e+03	-1.547309875488281250e+00	2.282769451171873243e-02
1.186000000000000000e+03	-1.547574281692504883e+00	2.256328830749509962e-02
1.191000000000000000e+03	-1.547822713851928711e+00	2.231485614807127149e-02
1.196000000000000000e+03	-1.548056125640869141e+00	2.208144435913084180e-02
1.201000000000000000e+03	-1.548276066780090332e+00	2.186150321990965040e-02
1.206000000000000000e+03	-1.548484563827514648e+00	2.165300617248533399e-02
1.211000000000000000e+03	-1.548684239387512207e+00	2.145333061248777540e-02
1.216000000000000000e+03	-1.548877358436584473e+00	2.126021156341550977e-02
1.221000000000000000e+03	-1.549066305160522461e+00	2.107126483947752149e-02
1.226000000000000000e+03	-1.549252629280090332e+00	2.088494071990965040e-02
1.231000000000000000e+03	-1.549437403678894043e+00	2.070016632110593946e-02
1.236000000000000000e+03	-1.549621224403381348e+00	2.051634559661863477e-02
1.241000000000000000e+03	-1.549804210662841797e+00	2.033335933715818555e-02
1.246000000000000000e+03	-1.549986243247985840e+00	2.015132675201414258e-02
1.251000000000000000e+03	-1.550167083740234375e+00	1.997048625976560743e-02
1.256000000000000000e+03	-1.550346255302429199e+00	1.979131469757078321e-02
1.261000000000000000e+03	-1.550523281097412109e+00	1.961428890258787305e-02
1.266000000000000000e+03	-1.550697684288024902e+00	1.943988571197508008e-02
1.271000000000000000e+03	-1.550869226455688477e+00	1.926834354431150587e-02
1.276000000000000000e+03	-1.551037430763244629e+00	1.910013923675535352e-02
1.281000000000000000e+03	-1.551201939582824707e+00	1.893563041717527540e-02
1.286000000000000000e+03	-1.551362395286560059e+00	1.877517471343992383e-02
1.291000000000000000e+03	-1.551518559455871582e+00	1.861901054412840040e-02
1.296000000000000000e+03	-1.551670312881469727e+00	1.846725711853025587e-02
1.301000000000000000e+03	-1.551817536354064941e+00	1.832003364593504102e-02
1.306000000000000000e+03	-1.551959872245788574e+00	1.817769775421140821e-02
1.311000000000000000e+03	-1.552097320556640625e+00	1.804024944335935743e-02
1.316000000000000000e+03	-1.552230000495910645e+00	1.790756950408933790e-02
1.321000000000000000e+03	-1.552357554435729980e+00	1.778001556427000196e-02
1.326000000000000000e+03	-1.552480101585388184e+00	1.765746841461179883e-02
1.331000000000000000e+03	-1.552597522735595703e+00	1.754004726440427930e-02
1.336000000000000000e+03	-1.552709937095642090e+00	1.742763290435789258e-02
1.341000000000000000e+03	-1.552817463874816895e+00	1.732010612518308790e-02
1.346000000000000000e+03	-1.552919983863830566e+00	1.721758613616941602e-02
1.351000000000000000e+03	-1.553018093109130859e+00	1.711947689086912305e-02
1.356000000000000000e+03	-1.553111791610717773e+00	1.702577838928220899e-02
1.361000000000000000e+03	-1.553201675415039062e+00	1.693589458496091993e-02
1.366000000000000000e+03	-1.553288221359252930e+00	1.684934864074705274e-02
1.371000000000000000e+03	-1.553371906280517578e+00	1.676566371948240430e-02
1.376000000000000000e+03	-1.553453326225280762e+00	1.668424377471922071e-02
1.381000000000000000e+03	-1.553532838821411133e+00	1.660473117858884962e-02
1.386000000000000000e+03	-1.553592443466186523e+00	1.654512653381345899e-02
1.391000000000000000e+03	-1.550559639930725098e+00	1.957793006927488477e-02
1.396000000000000000e+03	-1.550583243370056152e+00	1.955432662994383008e-02
1.401000000000000000e+03	-1.553422093391418457e+00	1.671547660858152540e-02
1.406000000000000000e+03	-1.552291393280029297e+00	1.784617671997068555e-02
1.411000000000000000e+03	-1.553060054779052734e+00	1.707751522094724805e-02
1.416000000000000000e+03	-1.553931117057800293e+00	1.620645294219968946e-02
1.421000000000000000e+03	-1.554109811782836914e+00	1.602775821716306837e-02
1.426000000000000000e+03	-1.554071426391601562e+00	1.606614360839841993e-02
1.431000000000000000e+03	-1.554167270660400391e+00	1.597029933959959180e-02
1.436000000000000000e+03	-1.554343700408935547e+00	1.579386959106443555e-02
1.441000000000000000e+03	-1.554466962814331055e+00	1.567060718566892774e-02
1.446000000000000000e+03	-1.554530501365661621e+00	1.560706863433836133e-02
1.451000000000000000e+03	-1.554610013961791992e+00	1.552755603820799024e-02
1.456000000000000000e+03	-1.554707288742065430e+00	1.543028125793455274e-02
1.461000000000000000e+03	-1.554788351058959961e+00	1.534921894104002149e-02
1.466000000000000000e+03	-1.554867267608642578e+00	1.527030239135740430e-02
1.471000000000000000e+03	-1.554951667785644531e+00	1.518590221435545118e-02
1.476000000000000000e+03	-1.555031299591064453e+00	1.510627040893552930e-02
1.481000000000000000e+03	-1.555111408233642578e+00	1.502616176635740430e-02
1.486000000000000000e+03	-1.555191159248352051e+00	1.494641075164793165e-02
1.491000000000000000e+03	-1.555269479751586914e+00	1.486809024841306837e-02
1.496000000000000000e+03	-1.555347561836242676e+00	1.479000816375730665e-02
1.501000000000000000e+03	-1.555424213409423828e+00	1.471335659057615430e-02
1.506000000000000000e+03	-1.555500030517578125e+00	1.463753948242185743e-02
1.511000000000000000e+03	-1.555574655532836914e+00	1.456291446716306837e-02
1.516000000000000000e+03	-1.555647969245910645e+00	1.448960075408933790e-02
1.521000000000000000e+03	-1.555719852447509766e+00	1.441771755249021680e-02
1.526000000000000000e+03	-1.555790305137634277e+00	1.434726486236570508e-02
1.531000000000000000e+03	-1.555859208106994629e+00	1.427836189300535352e-02
1.536000000000000000e+03	-1.555926561355590820e+00	1.421100864440916212e-02
1.541000000000000000e+03	-1.555992126464843750e+00	1.414544353515623243e-02
1.546000000000000000e+03	-1.556055903434753418e+00	1.408166656524656446e-02
1.551000000000000000e+03	-1.556118011474609375e+00	1.401955852539060743e-02
1.556000000000000000e+03	-1.556178212165832520e+00	1.395935783416746290e-02
1.561000000000000000e+03	-1.556236505508422852e+00	1.390106449157713087e-02
1.566000000000000000e+03	-1.556293010711669922e+00	1.384455928833006055e-02
1.571000000000000000e+03	-1.556347608566284180e+00	1.378996143371580274e-02
1.576000000000000000e+03	-1.556400418281555176e+00	1.373715171844480665e-02
1.581000000000000000e+03	-1.556451201438903809e+00	1.368636856109617383e-02
1.586000000000000000e+03	-1.556500196456909180e+00	1.363737354309080274e-02
1.591000000000000000e+03	-1.556547522544860840e+00	1.359004745513914258e-02
1.596000000000000000e+03	-1.556592941284179688e+00	1.354462871582029493e-02
1.601000000000000000e+03	-1.556636691093444824e+00	1.350087890655515821e-02
1.606000000000000000e+03	-1.556679010391235352e+00	1.345855960876463087e-02
1.611000000000000000e+03	-1.556719660758972168e+00	1.341790924102781446e-02
1.616000000000000000e+03	-1.556758999824523926e+00	1.337857017547605665e-02
1.621000000000000000e+03	-1.556797027587890625e+00	1.334054241210935743e-02
1.626000000000000000e+03	-1.556833863258361816e+00	1.330370674163816602e-02
1.631000000000000000e+03	-1.556869745254516602e+00	1.326782474548338087e-02
1.636000000000000000e+03	-1.556904792785644531e+00	1.323277721435545118e-02
1.641000000000000000e+03	-1.556939125061035156e+00	1.319844493896482618e-02
1.646000000000000000e+03	-1.556972742080688477e+00	1.316482791931150587e-02
1.651000000000000000e+03	-1.557005882263183594e+00	1.313168773681638868e-02
1.656000000000000000e+03	-1.557038664817810059e+00	1.309890518218992383e-02
1.661000000000000000e+03	-1.557071208953857422e+00	1.306636104614256055e-02
1.666000000000000000e+03	-1.557103633880615234e+00	1.303393611938474805e-02
1.671000000000000000e+03	-1.557135820388793945e+00	1.300174961120603712e-02
1.676000000000000000e+03	-1.557168126106262207e+00	1.296944389373777540e-02
1.681000000000000000e+03	-1.557200312614440918e+00	1.293725738555906446e-02
1.686000000000000000e+03	-1.557232618331909180e+00	1.290495166809080274e-02
1.691000000000000000e+03	-1.557265043258666992e+00	1.287252674133299024e-02
1.696000000000000000e+03	-1.557297706604003906e+00	1.283986339599607618e-02
1.701000000000000000e+03	-1.557330369949340820e+00	1.280720005065916212e-02
1.706000000000000000e+03	-1.557363271713256836e+00	1.277429828674314649e-02
1.711000000000000000e+03	-1.557396411895751953e+00	1.274115810424802930e-02
1.716000000000000000e+03	-1.557429671287536621e+00	1.270789871246336133e-02
1.721000000000000000e+03	-1.557463049888610840e+00	1.267452011138914258e-02
1.726000000000000000e+03	-1.557496666908264160e+00	1.264090309173582227e-02
1.731000000000000000e+03	-1.557530522346496582e+00	1.260704765350340040e-02
1.736000000000000000e+03	-1.557564377784729004e+00	1.257319221527097852e-02
1.741000000000000000e+03	-1.557598471641540527e+00	1.253909835845945508e-02
1.746000000000000000e+03	-1.557632803916931152e+00	1.250476608306883008e-02
1.751000000000000000e+03	-1.557667136192321777e+00	1.247043380767820508e-02
1.756000000000000000e+03	-1.557700872421264648e+00	1.243669757873533399e-02
1.761000000000000000e+03	-1.557703375816345215e+00	1.243419418365476758e-02
1.766000000000000000e+03	-1.556149482727050781e+00	1.398808727294920118e-02
1.771000000000000000e+03	-1.556369662284851074e+00	1.376790771514890821e-02
1.776000000000000000e+03	-1.557816505432128906e+00	1.232106456787107618e-02
1.781000000000000000e+03	-1.556512951850891113e+00	1.362461814910886915e-02
1.786000000000000000e+03	-1.557392477989196777e+00	1.274509201080320508e-02
1.791000000000000000e+03	-1.557809829711914062e+00	1.232774028808591993e-02
1.796000000000000000e+03	-1.557654738426208496e+00	1.248283157379148633e-02
1.801000000000000000e+03	-1.558009028434753418e+00	1.212854156524656446e-02
1.806000000000000000e+03	-1.557938694953918457e+00	1.219887504608152540e-02
1.811000000000000000e+03	-1.558051109313964844e+00	1.208646068603513868e-02
1.816000000000000000e+03	-1.558103442192077637e+00	1.203412780792234571e-02
1.821000000000000000e+03	-1.558122754096984863e+00	1.201481590301511915e-02
1.826000000000000000e+03	-1.558180093765258789e+00	1.195747623474119337e-02
1.831000000000000000e+03	-1.558211565017700195e+00	1.192600498229978712e-02
1.836000000000000000e+03	-1.558243274688720703e+00	1.189429531127927930e-02
1.841000000000000000e+03	-1.558280944824218750e+00	1.185662517578123243e-02
1.846000000000000000e+03	-1.558313488960266113e+00	1.182408103973386915e-02
1.851000000000000000e+03	-1.558344960212707520e+00	1.179260978729246290e-02
1.856000000000000000e+03	-1.558377265930175781e+00	1.176030406982420118e-02
1.861000000000000000e+03	-1.558408856391906738e+00	1.172871360809324415e-02
1.866000000000000000e+03	-1.558439612388610840e+00	1.169795761138914258e-02
1.871000000000000000e+03	-1.558469653129577637e+00	1.166791687042234571e-02
1.876000000000000000e+03	-1.558499336242675781e+00	1.163823375732420118e-02
1.881000000000000000e+03	-1.558528423309326172e+00	1.160914669067381055e-02
1.886000000000000000e+03	-1.558556914329528809e+00	1.158065567047117383e-02
1.891000000000000000e+03	-1.558584690093994141e+00	1.155287990600584180e-02
1.896000000000000000e+03	-1.558611750602722168e+00	1.152581939727781446e-02
1.901000000000000000e+03	-1.558638215065002441e+00	1.149935493499754102e-02
1.906000000000000000e+03	-1.558663964271545410e+00	1.147360572845457227e-02
1.911000000000000000e+03	-1.558688998222351074e+00	1.144857177764890821e-02
1.916000000000000000e+03	-1.558713316917419434e+00	1.142425308258054883e-02
1.921000000000000000e+03	-1.558736801147460938e+00	1.140076885253904493e-02
1.926000000000000000e+03	-1.558759689331054688e+00	1.137788066894529493e-02
1.931000000000000000e+03	-1.558781743049621582e+00	1.135582695037840040e-02
1.936000000000000000e+03	-1.558803081512451172e+00	1.133448848754881055e-02
1.941000000000000000e+03	-1.558823585510253906e+00	1.131398448974607618e-02
1.946000000000000000e+03	-1.558843374252319336e+00	1.129419574768064649e-02
1.951000000000000000e+03	-1.558862566947937012e+00	1.127500305206297071e-02
1.956000000000000000e+03	-1.558880925178527832e+00	1.125664482147215040e-02
1.961000000000000000e+03	-1.558898568153381348e+00	1.123900184661863477e-02
1.966000000000000000e+03	-1.558915495872497559e+00	1.122207412750242383e-02
1.971000000000000000e+03	-1.558931827545166016e+00	1.120574245483396680e-02
1.976000000000000000e+03	-1.558947443962097168e+00	1.119012603790281446e-02
1.981000000000000000e+03	-1.558962464332580566e+00	1.117510566741941602e-02
1.986000000000000000e+03	-1.558976888656616211e+00	1.116068134338377149e-02
1.991000000000000000e+03	-1.558990836143493652e+00	1.114673385650633008e-02
1.996000000000000000e+03	-1.559004068374633789e+00	1.113350162536619337e-02
2.001000000000000000e+03	-1.559016942977905273e+00	1.112062702209470899e-02
2.006000000000000000e+03	-1.559029221534729004e+00	1.110834846527097852e-02
2.011000000000000000e+03	-1.559041023254394531e+00	1.109654674560545118e-02
2.016000000000000000e+03	-1.559052467346191406e+00	1.108510265380857618e-02
2.021000000000000000e+03	-1.559063553810119629e+00	1.107401618988035352e-02
2.026000000000000000e+03	-1.559074282646179199e+00	1.106328735382078321e-02
2.031000000000000000e+03	-1.559084534645080566e+00	1.105303535491941602e-02
2.036000000000000000e+03	-1.559094667434692383e+00	1.104290256530759962e-02
2.041000000000000000e+03	-1.559104442596435547e+00	1.103312740356443555e-02
2.046000000000000000e+03	-1.559113979339599609e+00	1.102359066040037305e-02
2.051000000000000000e+03	-1.559123277664184570e+00	1.101429233581541212e-02
2.056000000000000000e+03	-1.559132337570190430e+00	1.100523242980955274e-02
2.061000000000000000e+03	-1.559141278266906738e+00	1.099629173309324415e-02
2.066000000000000000e+03	-1.559150099754333496e+00	1.098747024566648633e-02
2.071000000000000000e+03	-1.559158682823181152e+00	1.097888717681883008e-02
2.076000000000000000e+03	-1.559167265892028809e+00	1.097030410797117383e-02
2.081000000000000000e+03	-1.559175729751586914e+00	1.096184024841306837e-02
2.086000000000000000e+03	-1.559184193611145020e+00	1.095337638885496290e-02
2.091000000000000000e+03	-1.559192538261413574e+00	1.094503173858640821e-02
2.096000000000000000e+03	-1.559200763702392578e+00	1.093680629760740430e-02
2.101000000000000000e+03	-1.559208989143371582e+00	1.092858085662840040e-02
2.106000000000000000e+03	-1.559217214584350586e+00	1.092035541564939649e-02
2.111000000000000000e+03	-1.559223532676696777e+00	1.091403732330320508e-02
2.116000000000000000e+03	-1.559178352355957031e+00	1.095921764404295118e-02
2.121000000000000000e+03	-1.557522296905517578e+00	1.261527309448240430e-02
2.126000000000000000e+03	-1.556682467460632324e+00	1.345510253936765821e-02
2.131000000000000000e+03	-1.558358669281005859e+00	1.177890071899412305e-02
2.136000000000000000e+03	-1.559248924255371094e+00	1.088864574462888868e-02
2.141000000000000000e+03	-1.558831691741943359e+00	1.130587825805662305e-02
2.146000000000000000e+03	-1.558710813522338867e+00	1.142675647766111524e-02
2.151000000000000000e+03	-1.559130907058715820e+00	1.100666294128416212e-02
2.156000000000000000e+03	-1.559297323226928711e+00	1.084024677307127149e-02
2.161000000000000000e+03	-1.559239029884338379e+00	1.089854011566160352e-02
2.166000000000000000e+03	-1.559246897697448730e+00	1.089067230255125196e-02
2.171000000000000000e+03	-1.559305191040039062e+00	1.083237895996091993e-02
2.176000000000000000e+03	-1.559333324432373047e+00	1.080424556762693555e-02
2.181000000000000000e+03	-1.559336900711059570e+00	1.080066928894041212e-02
2.186000000000000000e+03	-1.559342741966247559e+00	1.079482803375242383e-02
2.191000000000000000e+03	-1.559354543685913086e+00	1.078302631408689649e-02
2.196000000000000000e+03	-1.559366822242736816e+00	1.077074775726316602e-02
2.201000000000000000e+03	-1.559376955032348633e+00	1.076061496765134962e-02
2.206000000000000000e+03	-1.559385895729064941e+00	1.075167427093504102e-02
2.211000000000000000e+03	-1.559394598007202148e+00	1.074297199279783399e-02
2.216000000000000000e+03	-1.559403419494628906e+00	1.073415050537107618e-02
2.221000000000000000e+03	-1.559412360191345215e+00	1.072520980865476758e-02
2.226000000000000000e+03	-1.559421420097351074e+00	1.071614990264890821e-02
2.231000000000000000e+03	-1.559430480003356934e+00	1.070708999664304883e-02
2.236000000000000000e+03	-1.559439659118652344e+00	1.069791088134763868e-02
2.241000000000000000e+03	-1.559448719024658203e+00	1.068885097534177930e-02
2.246000000000000000e+03	-1.559457778930664062e+00	1.067979106933591993e-02
2.251000000000000000e+03	-1.559466958045959473e+00	1.067061195404050977e-02
2.256000000000000000e+03	-1.559476017951965332e+00	1.066155204803465040e-02
2.261000000000000000e+03	-1.559485197067260742e+00	1.065237293273924024e-02
2.266000000000000000e+03	-1.559494376182556152e+00	1.064319381744383008e-02
2.271000000000000000e+03	-1.559503555297851562e+00	1.063401470214841993e-02
2.276000000000000000e+03	-1.559512734413146973e+00	1.062483558685300977e-02
2.281000000000000000e+03	-1.559521913528442383e+00	1.061565647155759962e-02
2.286000000000000000e+03	-1.559531092643737793e+00	1.060647735626218946e-02
2.291000000000000000e+03	-1.559540271759033203e+00	1.059729824096677930e-02
2.296000000000000000e+03	-1.559549450874328613e+00	1.058811912567136915e-02
2.301000000000000000e+03	-1.559558629989624023e+00	1.057894001037595899e-02
2.306000000000000000e+03	-1.559567689895629883e+00	1.056988010437009962e-02
2.311000000000000000e+03	-1.559576869010925293e+00	1.056070098907468946e-02
2.316000000000000000e+03	-1.559585928916931152e+00	1.055164108306883008e-02
2.321000000000000000e+03	-1.559594988822937012e+00	1.054258117706297071e-02
2.326000000000000000e+03	-1.559604048728942871e+00	1.053352127105711133e-02
2.331000000000000000e+03	-1.559612989425659180e+00	1.052458057434080274e-02
2.336000000000000000e+03	-1.559621930122375488e+00	1.051563987762449415e-02
2.341000000000000000e+03	-1.559630870819091797e+00	1.050669918090818555e-02
2.346000000000000000e+03	-1.559639692306518555e+00	1.049787769348142774e-02
2.351000000000000000e+03	-1.559648394584655762e+00	1.048917541534422071e-02
2.356000000000000000e+03	-1.559657096862792969e+00	1.048047313720701368e-02
2.361000000000000000e+03	-1.559665679931640625e+00	1.047189006835935743e-02
2.366000000000000000e+03	-1.559674263000488281e+00	1.046330699951170118e-02
2.371000000000000000e+03	-1.559682726860046387e+00	1.045484313995359571e-02
2.376000000000000000e+03	-1.559691071510314941e+00	1.044649848968504102e-02
2.381000000000000000e+03	-1.559699296951293945e+00	1.043827304870603712e-02
2.386000000000000000e+03	-1.559707403182983398e+00	1.043016681701658399e-02
2.391000000000000000e+03	-1.559715390205383301e+00	1.042217979461668165e-02
2.396000000000000000e+03	-1.559723377227783203e+00	1.041419277221677930e-02
2.401000000000000000e+03	-1.559731125831604004e+00	1.040644416839597852e-02
2.406000000000000000e+03	-1.559738755226135254e+00	1.039881477386472852e-02
2.411000000000000000e+03	-1.559746265411376953e+00	1.039130458862302930e-02
2.416000000000000000e+03	-1.559753537178039551e+00	1.038403282196043165e-02
2.421000000000000000e+03	-1.559760808944702148e+00	1.037676105529783399e-02
2.426000000000000000e+03	-1.559767842292785645e+00	1.036972770721433790e-02
2.431000000000000000e+03	-1.559774756431579590e+00	1.036281356842039258e-02
2.436000000000000000e+03	-1.559781432151794434e+00	1.035613784820554883e-02
2.441000000000000000e+03	-1.559787988662719727e+00	1.034958133728025587e-02
2.446000000000000000e+03	-1.559794306755065918e+00	1.034326324493406446e-02
2.451000000000000000e+03	-1.559800505638122559e+00	1.033706436187742383e-02
2.456000000000000000e+03	-1.559806585311889648e+00	1.033098468811033399e-02
2.461000000000000000e+03	-1.559812426567077637e+00	1.032514343292234571e-02
2.466000000000000000e+03	-1.559818029403686523e+00	1.031954059631345899e-02
2.471000000000000000e+03	-1.559823393821716309e+00	1.031417617828367383e-02
2.476000000000000000e+03	-1.559826016426086426e+00	1.031155357391355665e-02
2.481000000000000000e+03	-1.559764742851257324e+00	1.037282714874265821e-02
2.486000000000000000e+03	-1.558076024055480957e+00	1.206154594451902540e-02
2.491000000000000000e+03	-1.556577444076538086e+00	1.356012592346189649e-02
2.496000000000000000e+03	-1.558228015899658203e+00	1.190955410034177930e-02
2.501000000000000000e+03	-1.559592008590698242e+00	1.054556140930174024e-02
2.506000000000000000e+03	-1.559819102287292480e+00	1.031846771270750196e-02
2.511000000000000000e+03	-1.559564948081970215e+00	1.057262191802976758e-02
2.516000000000000000e+03	-1.559525370597839355e+00	1.061219940216062696e-02
2.521000000000000000e+03	-1.559709429740905762e+00	1.042814025909422071e-02
2.526000000000000000e+03	-1.559848785400390625e+00	1.028878459960935743e-02
2.531000000000000000e+03	-1.559870481491088867e+00	1.026708850891111524e-02
2.536000000000000000e+03	-1.559855341911315918e+00	1.028222808868406446e-02
2.541000000000000000e+03	-1.559855222702026367e+00	1.028234729797361524e-02
2.546000000000000000e+03	-1.559867620468139648e+00	1.026994953186033399e-02
2.551000000000000000e+03	-1.559879541397094727e+00	1.025802860290525587e-02
2.556000000000000000e+03	-1.559886217117309570e+00	1.025135288269041212e-02
2.561000000000000000e+03	-1.559889316558837891e+00	1.024825344116209180e-02
2.566000000000000000e+03	-1.559891104698181152e+00	1.024646530181883008e-02
2.571000000000000000e+03	-1.559892892837524414e+00	1.024467716247556837e-02
2.576000000000000000e+03	-1.559894680976867676e+00	1.024288902313230665e-02
2.581000000000000000e+03	-1.559896588325500488e+00	1.024098167449949415e-02
2.586000000000000000e+03	-1.559898257255554199e+00	1.023931274444578321e-02
2.591000000000000000e+03	-1.559899806976318359e+00	1.023776302368162305e-02
2.596000000000000000e+03	-1.559901237487792969e+00	1.023633251220701368e-02
2.601000000000000000e+03	-1.559902548789978027e+00	1.023502121002195508e-02
2.606000000000000000e+03	-1.559903740882873535e+00	1.023382911712644727e-02
2.611000000000000000e+03	-1.559904932975769043e+00	1.023263702423093946e-02
2.616000000000000000e+03	-1.559905886650085449e+00	1.023168334991453321e-02
2.621000000000000000e+03	-1.559906840324401855e+00	1.023072967559812696e-02
2.626000000000000000e+03	-1.559907674789428711e+00	1.022989521057127149e-02
2.631000000000000000e+03	-1.559908390045166016e+00	1.022917995483396680e-02
2.636000000000000000e+03	-1.559909105300903320e+00	1.022846469909666212e-02
2.641000000000000000e+03	-1.559909701347351074e+00	1.022786865264890821e-02
2.646000000000000000e+03	-1.559910297393798828e+00	1.022727260620115430e-02
2.651000000000000000e+03	-1.559910893440246582e+00	1.022667655975340040e-02
2.656000000000000000e+03	-1.559911370277404785e+00	1.022619972259519727e-02
2.661000000000000000e+03	-1.559911847114562988e+00	1.022572288543699415e-02
2.666000000000000000e+03	-1.559912204742431641e+00	1.022536525756834180e-02
2.671000000000000000e+03	-1.559912562370300293e+00	1.022500762969968946e-02
2.676000000000000000e+03	-1.559912919998168945e+00	1.022465000183103712e-02
2.681000000000000000e+03	-1.559913277626037598e+00	1.022429237396238477e-02
2.686000000000000000e+03	-1.559913516044616699e+00	1.022405395538328321e-02
2.691000000000000000e+03	-1.559913754463195801e+00	1.022381553680418165e-02
2.696000000000000000e+03	-1.559913992881774902e+00	1.022357711822508008e-02
2.701000000000000000e+03	-1.559914231300354004e+00	1.022333869964597852e-02
2.706000000000000000e+03	-1.559914469718933105e+00	1.022310028106687696e-02
2.711000000000000000e+03	-1.559914588928222656e+00	1.022298107177732618e-02
2.716000000000000000e+03	-1.559914708137512207e+00	1.022286186248777540e-02
2.721000000000000000e+03	-1.559914827346801758e+00	1.022274265319822462e-02
2.726000000000000000e+03	-1.559915065765380859e+00	1.022250423461912305e-02
2.731000000000000000e+03	-1.559915184974670410e+00	1.022238502532957227e-02
2.736000000000000000e+03	-1.559915184974670410e+00	1.022238502532957227e-02
2.741000000000000000e+03	-1.559915304183959961e+00	1.022226581604002149e-02
2.746000000000000000e+03	-1.559915423393249512e+00	1.022214660675047071e-02
2.751000000000000000e+03	-1.559915542602539062e+00	1.022202739746091993e-02
2.756000000000000000e+03	-1.559915542602539062e+00	1.022202739746091993e-02
2.761000000000000000e+03	-1.559915661811828613e+00	1.022190818817136915e-02
2.766000000000000000e+03	-1.559915661811828613e+00	1.022190818817136915e-02
2.771000000000000000e+03	-1.559915781021118164e+00	1.022178897888181837e-02
2.776000000000000000e+03	-1.559915781021118164e+00	1.022178897888181837e-02
2.781000000000000000e+03	-1.559915900230407715e+00	1.022166976959226758e-02
2.786000000000000000e+03	-1.559915900230407715e+00	1.022166976959226758e-02
2.791000000000000000e+03	-1.559915900230407715e+00	1.022166976959226758e-02
2.796000000000000000e+03	-1.559916019439697266e+00	1.022155056030271680e-02
2.801000000000000000e+03	-1.559916019439697266e+00	1.022155056030271680e-02
2.806000000000000000e+03	-1.559916019439697266e+00	1.022155056030271680e-02
2.811000000000000000e+03	-1.559916138648986816e+00	1.022143135101316602e-02
2.816000000000000000e+03	-1.559916138648986816e+00	1.022143135101316602e-02
2.821000000000000000e+03	-1.559916138648986816e+00	1.022143135101316602e-02
2.826000000000000000e+03	-1.559916138648986816e+00	1.022143135101316602e-02
2.831000000000000000e+03	-1.559916138648986816e+00	1.022143135101316602e-02
2.836000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
2.841000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
2.846000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
2.851000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
2.856000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
2.861000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
2.866000000000000000e+03	-1.559913516044616699e+00	1.022405395538328321e-02
2.871000000000000000e+03	-1.559836506843566895e+00	1.030106315643308790e-02
2.876000000000000000e+03	-1.557694315910339355e+00	1.244325408966062696e-02
2.881000000000000000e+03	-1.557207942008972168e+00	1.292962799102781446e-02
2.886000000000000000e+03	-1.558978199958801270e+00	1.115937004119871290e-02
2.891000000000000000e+03	-1.559900403022766113e+00	1.023716697723386915e-02
2.896000000000000000e+03	-1.559502601623535156e+00	1.063496837646482618e-02
2.901000000000000000e+03	-1.559291839599609375e+00	1.084573040039060743e-02
2.906000000000000000e+03	-1.559629440307617188e+00	1.050812969238279493e-02
2.911000000000000000e+03	-1.559897303581237793e+00	1.024026641876218946e-02
2.916000000000000000e+03	-1.559885859489440918e+00	1.025171051055906446e-02
2.921000000000000000e+03	-1.559844970703125000e+00	1.029259929687498243e-02
2.926000000000000000e+03	-1.559873104095458984e+00	1.026446590454099805e-02
2.931000000000000000e+03	-1.559908509254455566e+00	1.022906074554441602e-02
2.936000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
2.941000000000000000e+03	-1.559911966323852539e+00	1.022560367614744337e-02
2.946000000000000000e+03	-1.559910893440246582e+00	1.022667655975340040e-02
2.951000000000000000e+03	-1.559913277626037598e+00	1.022429237396238477e-02
2.956000000000000000e+03	-1.559915542602539062e+00	1.022202739746091993e-02
2.961000000000000000e+03	-1.559916496276855469e+00	1.022107372314451368e-02
2.966000000000000000e+03	-1.559916615486145020e+00	1.022095451385496290e-02
2.971000000000000000e+03	-1.559916496276855469e+00	1.022107372314451368e-02
2.976000000000000000e+03	-1.559916496276855469e+00	1.022107372314451368e-02
2.981000000000000000e+03	-1.559916496276855469e+00	1.022107372314451368e-02
2.986000000000000000e+03	-1.559916615486145020e+00	1.022095451385496290e-02
2.991000000000000000e+03	-1.559916615486145020e+00	1.022095451385496290e-02
2.996000000000000000e+03	-1.559916615486145020e+00	1.022095451385496290e-02
3.001000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.006000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.011000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.016000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.021000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.026000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.031000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.036000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.041000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.046000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.051000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.056000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
3.061000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.066000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.071000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.076000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.081000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.086000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.091000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.096000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.101000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.106000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.111000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.116000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.121000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.126000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.131000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.136000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.141000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.146000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.151000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.156000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.161000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.166000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.171000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.176000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.181000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.186000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.191000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.196000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.201000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.206000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.211000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.216000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.221000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.226000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.231000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.236000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.241000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.246000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.251000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.256000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.261000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.266000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.271000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.276000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.281000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.286000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.291000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.296000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.301000000000000000e+03	-1.559916019439697266e+00	1.022155056030271680e-02
3.306000000000000000e+03	-1.559893250465393066e+00	1.024431953460691602e-02
3.311000000000000000e+03	-1.559286832809448242e+00	1.085073719055174024e-02
3.316000000000000000e+03	-1.552345156669616699e+00	1.779241333038328321e-02
3.321000000000000000e+03	-1.556858181953430176e+00	1.327938804656980665e-02
3.326000000000000000e+03	-1.557732343673706055e+00	1.240522632629392774e-02
3.331000000000000000e+03	-1.558693766593933105e+00	1.144380340606687696e-02
3.336000000000000000e+03	-1.559556007385253906e+00	1.058156261474607618e-02
3.341000000000000000e+03	-1.559905409812927246e+00	1.023216018707273633e-02
3.346000000000000000e+03	-1.559852242469787598e+00	1.028532753021238477e-02
3.351000000000000000e+03	-1.559784412384033203e+00	1.035315761596677930e-02
3.356000000000000000e+03	-1.559819459915161133e+00	1.031811008483884962e-02
3.361000000000000000e+03	-1.559880375862121582e+00	1.025719413787840040e-02
3.366000000000000000e+03	-1.559912562370300293e+00	1.022500762969968946e-02
3.371000000000000000e+03	-1.559916019439697266e+00	1.022155056030271680e-02
3.376000000000000000e+03	-1.559912204742431641e+00	1.022536525756834180e-02
3.381000000000000000e+03	-1.559911012649536133e+00	1.022655735046384962e-02
3.386000000000000000e+03	-1.559912681579589844e+00	1.022488842041013868e-02
3.391000000000000000e+03	-1.559914827346801758e+00	1.022274265319822462e-02
3.396000000000000000e+03	-1.559916138648986816e+00	1.022143135101316602e-02
3.401000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
3.406000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.411000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.416000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.421000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.426000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.431000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.436000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.441000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.446000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.451000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.456000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.461000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.466000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.471000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.476000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.481000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.486000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.491000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.496000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.501000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.506000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.511000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.516000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.521000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.526000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.531000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.536000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.541000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.546000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.551000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.556000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.561000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.566000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.571000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.576000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.581000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.586000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.591000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.596000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.601000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.606000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.611000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.616000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.621000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.626000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.631000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.636000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.641000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.646000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.651000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.656000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.661000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.666000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.671000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.676000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.681000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.686000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.691000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.696000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.701000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.706000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.711000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.716000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.721000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.726000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.731000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.736000000000000000e+03	-1.559915304183959961e+00	1.022226581604002149e-02
3.741000000000000000e+03	-1.559867143630981445e+00	1.027042636901853712e-02
3.746000000000000000e+03	-1.558554053306579590e+00	1.158351669342039258e-02
3.751000000000000000e+03	-1.554010629653930664e+00	1.612694034606931837e-02
3.756000000000000000e+03	-1.556761741638183594e+00	1.337582836181638868e-02
3.761000000000000000e+03	-1.558672308921813965e+00	1.146526107818601758e-02
3.766000000000000000e+03	-1.559692382812500000e+00	1.044518718749998243e-02
3.771000000000000000e+03	-1.559899568557739258e+00	1.023800144226072462e-02
3.776000000000000000e+03	-1.559709787368774414e+00	1.042778263122556837e-02
3.781000000000000000e+03	-1.559672117233276367e+00	1.046545276672361524e-02
3.786000000000000000e+03	-1.559784650802612305e+00	1.035291919738767774e-02
3.791000000000000000e+03	-1.559886932373046875e+00	1.025063762695310743e-02
3.796000000000000000e+03	-1.559915900230407715e+00	1.022166976959226758e-02
3.801000000000000000e+03	-1.559908628463745117e+00	1.022894153625486524e-02
3.806000000000000000e+03	-1.559903144836425781e+00	1.023442516357420118e-02
3.811000000000000000e+03	-1.559905767440795898e+00	1.023180255920408399e-02
3.816000000000000000e+03	-1.559911608695983887e+00	1.022596130401609571e-02
3.821000000000000000e+03	-1.559915423393249512e+00	1.022214660675047071e-02
3.826000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.831000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.836000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.841000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.846000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
3.851000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.856000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
3.861000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.866000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.871000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.876000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.881000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.886000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.891000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.896000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.901000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.906000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.911000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.916000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.921000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.926000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.931000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.936000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.941000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.946000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
3.951000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.956000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.961000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.966000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.971000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.976000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.981000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.986000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.991000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
3.996000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.001000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.006000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.011000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.016000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.021000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.026000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.031000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.036000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.041000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.046000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.051000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.056000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.061000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.066000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.071000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.076000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.081000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.086000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.091000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.096000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.101000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.106000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.111000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.116000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.121000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.126000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.131000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.136000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.141000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.146000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.151000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.156000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.161000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.166000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.171000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.176000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.181000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.186000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
4.191000000000000000e+03	-1.559900879859924316e+00	1.023669014007566602e-02
4.196000000000000000e+03	-1.559421181678771973e+00	1.071638832122800977e-02
4.201000000000000000e+03	-1.552499175071716309e+00	1.763839492828367383e-02
4.206000000000000000e+03	-1.557188630104064941e+00	1.294893989593504102e-02
4.211000000000000000e+03	-1.557594537734985352e+00	1.254303226501463087e-02
4.216000000000000000e+03	-1.558537006378173828e+00	1.160056362182615430e-02
4.221000000000000000e+03	-1.559504866600036621e+00	1.063270339996336133e-02
4.226000000000000000e+03	-1.559908032417297363e+00	1.022953758270261915e-02
4.231000000000000000e+03	-1.559792637825012207e+00	1.034493217498777540e-02
4.236000000000000000e+03	-1.559731960296630859e+00	1.040560970336912305e-02
4.241000000000000000e+03	-1.559825897216796875e+00	1.031167278320310743e-02
4.246000000000000000e+03	-1.559902429580688477e+00	1.023514041931150587e-02
4.251000000000000000e+03	-1.559915065765380859e+00	1.022250423461912305e-02
4.256000000000000000e+03	-1.559904336929321289e+00	1.023323307067869337e-02
4.261000000000000000e+03	-1.559903383255004883e+00	1.023418674499509962e-02
4.266000000000000000e+03	-1.559910535812377930e+00	1.022703418762205274e-02
4.271000000000000000e+03	-1.559915423393249512e+00	1.022214660675047071e-02
4.276000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
4.281000000000000000e+03	-1.559916973114013672e+00	1.022059688598631055e-02
4.286000000000000000e+03	-1.559916615486145020e+00	1.022095451385496290e-02
4.291000000000000000e+03	-1.559916734695434570e+00	1.022083530456541212e-02
4.296000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
4.301000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
4.306000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
4.311000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
4.316000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.321000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.326000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.331000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.336000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.341000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.346000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.351000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.356000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.361000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.366000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.371000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.376000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.381000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.386000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.391000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.396000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.401000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.406000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.411000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.416000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.421000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.426000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.431000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.436000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.441000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.446000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.451000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.456000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.461000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.466000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.471000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.476000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.481000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.486000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.491000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.496000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.501000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.506000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.511000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.516000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.521000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.526000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.531000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.536000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.541000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.546000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.551000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.556000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.561000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.566000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.571000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.576000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.581000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.586000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.591000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.596000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.601000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.606000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.611000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.616000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.621000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.626000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.631000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.636000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.641000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.646000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.651000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.656000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
4.661000000000000000e+03	-1.559913396835327148e+00	1.022417316467283399e-02
4.666000000000000000e+03	-1.559812545776367188e+00	1.032502422363279493e-02
4.671000000000000000e+03	-1.557245016098022461e+00	1.289255390197752149e-02
4.676000000000000000e+03	-1.557952523231506348e+00	1.218504676849363477e-02
4.681000000000000000e+03	-1.559098362922668457e+00	1.103920707733152540e-02
4.686000000000000000e+03	-1.559830188751220703e+00	1.030738124877927930e-02
4.691000000000000000e+03	-1.559828758239746094e+00	1.030881176025388868e-02
4.696000000000000000e+03	-1.559596776962280273e+00	1.054079303771970899e-02
4.701000000000000000e+03	-1.559562563896179199e+00	1.057500610382078321e-02
4.706000000000000000e+03	-1.559711456298828125e+00	1.042611370117185743e-02
4.711000000000000000e+03	-1.559861898422241211e+00	1.027567157775877149e-02
4.716000000000000000e+03	-1.559912323951721191e+00	1.022524604827879102e-02
4.721000000000000000e+03	-1.559910535812377930e+00	1.022703418762205274e-02
4.726000000000000000e+03	-1.559900283813476562e+00	1.023728618652341993e-02
4.731000000000000000e+03	-1.559900999069213867e+00	1.023657093078611524e-02
4.736000000000000000e+03	-1.559907674789428711e+00	1.022989521057127149e-02
4.741000000000000000e+03	-1.559913277626037598e+00	1.022429237396238477e-02
4.746000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
4.751000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
4.756000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.761000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
4.766000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
4.771000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
4.776000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
4.781000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
4.786000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.791000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.796000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.801000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.806000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.811000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.816000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.821000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.826000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.831000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.836000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.841000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.846000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.851000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.856000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.861000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.866000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.871000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.876000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.881000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.886000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.891000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.896000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.901000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.906000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.911000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.916000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.921000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.926000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.931000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.936000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.941000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.946000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.951000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.956000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
4.961000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
4.966000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
4.971000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
4.976000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
4.981000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
4.986000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
4.991000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
4.996000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.001000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.006000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.011000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.016000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.021000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.026000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.031000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.036000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.041000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.046000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.051000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.056000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.061000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.066000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.071000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.076000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.081000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.086000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.091000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.096000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.101000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.106000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.111000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.116000000000000000e+03	-1.559916496276855469e+00	1.022107372314451368e-02
5.121000000000000000e+03	-1.559892892837524414e+00	1.024467716247556837e-02
5.126000000000000000e+03	-1.559195399284362793e+00	1.094217071563718946e-02
5.131000000000000000e+03	-1.552423834800720215e+00	1.771373519927976758e-02
5.136000000000000000e+03	-1.556345224380493164e+00	1.379234561950681837e-02
5.141000000000000000e+03	-1.557596564292907715e+00	1.254100570709226758e-02
5.146000000000000000e+03	-1.558869004249572754e+00	1.126856575042722852e-02
5.151000000000000000e+03	-1.559687733650207520e+00	1.044983634979246290e-02
5.156000000000000000e+03	-1.559901714324951172e+00	1.023585567504881055e-02
5.161000000000000000e+03	-1.559792399406433105e+00	1.034517059356687696e-02
5.166000000000000000e+03	-1.559749007225036621e+00	1.038856277496336133e-02
5.171000000000000000e+03	-1.559828996658325195e+00	1.030857334167478712e-02
5.176000000000000000e+03	-1.559895873069763184e+00	1.024169693023679883e-02
5.181000000000000000e+03	-1.559916019439697266e+00	1.022155056030271680e-02
5.186000000000000000e+03	-1.559911251068115234e+00	1.022631893188474805e-02
5.191000000000000000e+03	-1.559907078742980957e+00	1.023049125701902540e-02
5.196000000000000000e+03	-1.559909701347351074e+00	1.022786865264890821e-02
5.201000000000000000e+03	-1.559913516044616699e+00	1.022405395538328321e-02
5.206000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
5.211000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
5.216000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.221000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
5.226000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
5.231000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
5.236000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
5.241000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.246000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.251000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.256000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.261000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.266000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.271000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.276000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.281000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.286000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.291000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.296000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.301000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.306000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.311000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.316000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.321000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.326000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.331000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.336000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.341000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.346000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.351000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.356000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.361000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.366000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.371000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.376000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.381000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.386000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.391000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.396000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.401000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.406000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.411000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.416000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.421000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.426000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.431000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.436000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.441000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.446000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.451000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.456000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.461000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.466000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.471000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.476000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.481000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.486000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.491000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.496000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.501000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.506000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.511000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.516000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.521000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.526000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.531000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.536000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.541000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.546000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.551000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.556000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.561000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.566000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.571000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.576000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.581000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
5.586000000000000000e+03	-1.559912323951721191e+00	1.022524604827879102e-02
5.591000000000000000e+03	-1.559788465499877930e+00	1.034910450012205274e-02
5.596000000000000000e+03	-1.557047963142395020e+00	1.308960685760496290e-02
5.601000000000000000e+03	-1.558815360069274902e+00	1.132220993072508008e-02
5.606000000000000000e+03	-1.559386253356933594e+00	1.075131664306638868e-02
5.611000000000000000e+03	-1.559814453125000000e+00	1.032311687499998243e-02
5.616000000000000000e+03	-1.559879660606384277e+00	1.025790939361570508e-02
5.621000000000000000e+03	-1.559748888015747070e+00	1.038868198425291212e-02
5.626000000000000000e+03	-1.559680342674255371e+00	1.045722732574461133e-02
5.631000000000000000e+03	-1.559719443321228027e+00	1.041812667877195508e-02
5.636000000000000000e+03	-1.559815168380737305e+00	1.032240161926267774e-02
5.641000000000000000e+03	-1.559881448745727539e+00	1.025612125427244337e-02
5.646000000000000000e+03	-1.559912085533142090e+00	1.022548446685789258e-02
5.651000000000000000e+03	-1.559916138648986816e+00	1.022143135101316602e-02
5.656000000000000000e+03	-1.559914708137512207e+00	1.022286186248777540e-02
5.661000000000000000e+03	-1.559912919998168945e+00	1.022465000183103712e-02
5.666000000000000000e+03	-1.559913277626037598e+00	1.022429237396238477e-02
5.671000000000000000e+03	-1.559914231300354004e+00	1.022333869964597852e-02
5.676000000000000000e+03	-1.559915542602539062e+00	1.022202739746091993e-02
5.681000000000000000e+03	-1.559916257858276367e+00	1.022131214172361524e-02
5.686000000000000000e+03	-1.559916853904724121e+00	1.022071609527586133e-02
5.691000000000000000e+03	-1.559917092323303223e+00	1.022047767669675977e-02
5.696000000000000000e+03	-1.559917211532592773e+00	1.022035846740720899e-02
5.701000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.706000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.711000000000000000e+03	-1.559917330741882324e+00	1.022023925811765821e-02
5.716000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.721000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.726000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.731000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.736000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.741000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.746000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.751000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.756000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.761000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.766000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.771000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.776000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.781000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.786000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.791000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.796000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.801000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.806000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.811000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.816000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.821000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.826000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.831000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.836000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.841000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.846000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.851000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.856000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.861000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.866000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.871000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.876000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.881000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.886000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.891000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.896000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.901000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.906000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.911000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.916000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.921000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.926000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.931000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.936000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.941000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.946000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.951000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.956000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.961000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.966000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.971000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.976000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.981000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.986000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.991000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02
5.996000000000000000e+03	-1.559917449951171875e+00	1.022012004882810743e-02


==> data/pb_131/partition_1.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.714325094292047158e+00	1.157844920986975529e-01	1.156926439484915470e-01	9.184815020600589630e-05
3.554264800102706623e+00	2.330718975050004582e-01	2.332996437977390425e-01	2.277462927385842661e-04
3.974900816081381461e+00	3.544087388769056601e-01	3.541372226809189616e-01	2.715161959866985164e-04
4.236147458064869475e+00	4.798914863952207788e-01	4.799171366536865158e-01	2.565025846573698587e-05
4.421445351367464305e+00	6.128507797620208475e-01	6.130246306761631958e-01	1.738509141423483229e-04
4.566844891943108387e+00	7.572124327274094568e-01	7.572405683935646836e-01	2.813566615522677949e-05
4.692419507771891318e+00	9.197524265601895177e-01	9.196349123736093922e-01	1.175141865801254681e-04
4.815513381270484672e+00	1.117643034986314010e+00	1.117651181581257092e+00	8.146594943081453266e-06
5.193997971265735814e+00	1.841211462805862231e+00	1.841243086825369524e+00	3.162401950729254452e-05
5.332509871419418346e+00	2.058113157246471925e+00	2.057989232981950689e+00	1.239242645212357274e-04
5.479225736133367164e+00	2.235248005956808726e+00	2.235314029966594340e+00	6.602400978561462352e-05
5.659214458916375534e+00	2.392857207876945669e+00	2.393018692670253245e+00	1.614847933075758135e-04
5.908970635131227667e+00	2.539177807015258637e+00	2.539024918280207377e+00	1.528887350512597720e-04
6.311160791845727758e+00	2.677545785450799354e+00	2.677605299017096208e+00	5.951356629685378152e-05
7.131154751470974773e+00	2.811471924726616223e+00	2.811477310890782455e+00	5.386164166232276784e-06
1.000000000000000000e+01	2.942239363995223123e+00	2.942255348607469401e+00	1.598461224627811816e-05


==> data/pb_140/exact.csv <==
x 	 u_exact
0.000000000000000000e+00	0.000000000000000000e+00
2.000400080016003206e-04	1.256888108191630627e-03
4.000800160032006413e-04	2.513774230791220640e-03
6.001200240048009619e-04	3.770656382209865588e-03
8.001600320064012825e-04	5.027532576864935515e-03
1.000200040008001603e-03	6.284400829183209823e-03
1.200240048009601924e-03	7.541259153604015601e-03
1.400280056011202244e-03	8.798105564582364008e-03
1.600320064012802565e-03	1.005493807659208448e-02
1.800360072014402886e-03	1.131175470412896719e-02
2.000400080016003206e-03	1.256855346171389422e-02
2.200440088017603310e-03	1.382533236389597506e-02
2.400480096019203848e-03	1.508208942525569515e-02
2.600520104020804385e-03	1.633882266040803319e-02
2.800560112022404489e-03	1.759553008400560961e-02
3.000600120024004593e-03	1.885220971074182822e-02
3.200640128025605130e-03	2.010885955535399866e-02
3.400680136027205668e-03	2.136547763262647975e-02
3.600720144028805771e-03	2.262206195739382281e-02
3.800760152030405875e-03	2.387861054454388718e-02
4.000800160032006413e-03	2.513512140902099748e-02
4.200840168033606950e-03	2.639159256582907648e-02
4.400880176035206620e-03	2.764802203003476067e-02
4.600920184036807158e-03	2.890440781677057480e-02
4.800960192038407695e-03	3.016074794123801972e-02
5.001000200040008233e-03	3.141704041871073994e-02
5.201040208041608770e-03	3.267328326453766002e-02
5.401080216043208440e-03	3.392947449414609323e-02
5.601120224044808978e-03	3.518561212304491953e-02
5.801160232046409515e-03	3.644169416682767337e-02
6.001200240048009185e-03	3.769771864117571480e-02
6.201240248049609723e-03	3.895368356186133807e-02
6.401280256051210260e-03	4.020958694475092188e-02
6.601320264052810798e-03	4.146542680580807272e-02
6.801360272054411335e-03	4.272120116109673349e-02
7.001400280056011005e-03	4.397690802678434069e-02
7.201440288057611543e-03	4.523254541914492610e-02
7.401480296059212080e-03	4.648811135456230870e-02
7.601520304060811750e-03	4.774360384953316161e-02
7.801560312062412288e-03	4.899902092067020404e-02
8.001600320064012825e-03	5.025436058470527517e-02
8.201640328065612495e-03	5.150962085849251915e-02
8.401680336067213900e-03	5.276479975901152142e-02
8.601720344068813570e-03	5.401989530337036882e-02
8.801760352070413240e-03	5.527490550880885534e-02
9.001800360072014645e-03	5.652982839270160459e-02
9.201840368073614315e-03	5.778466197256117154e-02
9.401880376075215720e-03	5.903940426604119274e-02
9.601920384076815390e-03	6.029405329093950883e-02
9.801960392078415060e-03	6.154860706520132174e-02
1.000200040008001647e-02	6.280306360692229639e-02
1.020204040808161614e-02	6.405742093435169704e-02
1.040208041608321754e-02	6.531167706589555144e-02
1.060212042408481721e-02	6.656583002011971784e-02
1.080216043208641688e-02	6.781987781575304908e-02
1.100220044008801829e-02	6.907381847169055678e-02
1.120224044808961796e-02	7.032765000699649216e-02
1.140228045609121763e-02	7.158137044090748247e-02
1.160232046409281903e-02	7.283497779283569507e-02
1.180236047209441870e-02	7.408847008237190446e-02
1.200240048009601837e-02	7.534184532928871192e-02
1.220244048809761978e-02	7.659510155354354310e-02
1.240248049609921945e-02	7.784823677528190933e-02
1.260252050410082085e-02	7.910124901484046067e-02
1.280256051210242052e-02	8.035413629275012237e-02
1.300260052010402019e-02	8.160689662973924507e-02
1.320264052810562160e-02	8.285952804673671346e-02
1.340268053610722127e-02	8.411202856487506874e-02
1.360272054410882267e-02	8.536439620549365892e-02
1.380276055211042234e-02	8.661662899014173356e-02
1.400280056011202201e-02	8.786872494058155236e-02
1.420284056811362342e-02	8.912068207879160486e-02
1.440288057611522309e-02	9.037249842696962188e-02
1.460292058411682276e-02	9.162417200753578128e-02
1.480296059211842416e-02	9.287570084313578889e-02
1.500300060012002383e-02	9.412708295664400093e-02
1.520304060812162350e-02	9.537831637116660211e-02
1.540308061612322491e-02	9.662939911004463089e-02
1.560312062412482458e-02	9.788032919685718536e-02
1.580316063212642425e-02	9.913110465542450400e-02
1.600320064012802565e-02	1.003817235098111715e-01
1.620324064812962706e-02	1.016321837843290610e-01
1.640328065613122499e-02	1.028824835035406227e-01
1.660332066413282640e-02	1.041326206922619929e-01
1.680336067213442780e-02	1.053825933755659777e-01
1.700340068013602574e-02	1.066323995787853002e-01
1.720344068813762714e-02	1.078820373275157229e-01
1.740348069613922855e-02	1.091315046476190737e-01
1.760352070414082648e-02	1.103807995652264229e-01
1.780356071214242789e-02	1.116299201067412344e-01
1.800360072014402929e-02	1.128788642988424323e-01
1.820364072814563070e-02	1.141276301684874955e-01
1.840368073614722863e-02	1.153762157429156499e-01
1.860372074414883004e-02	1.166246190496509350e-01
1.880376075215043144e-02	1.178728381165053407e-01
1.900380076015202938e-02	1.191208709715818603e-01
1.920384076815363078e-02	1.203687156432777516e-01
1.940388077615523219e-02	1.216163701602875069e-01
1.960392078415683012e-02	1.228638325516059893e-01
1.980396079215843153e-02	1.241111008465316246e-01
2.000400080016003293e-02	1.253581730746694545e-01
2.020404080816163087e-02	1.266050472659342174e-01
2.040408081616323227e-02	1.278517214505535959e-01
2.060412082416483368e-02	1.290981936590711587e-01
2.080416083216643508e-02	1.303444619223495804e-01
2.100420084016803302e-02	1.315905242715736945e-01
2.120424084816963442e-02	1.328363787382536854e-01
2.140428085617123583e-02	1.340820233542280859e-01
2.160432086417283376e-02	1.353274561516669139e-01
2.180436087217443517e-02	1.365726751630749747e-01
2.200440088017603657e-02	1.378176784212946371e-01
2.220444088817763451e-02	1.390624639595091638e-01
2.240448089617923591e-02	1.403070298112457925e-01
2.260452090418083732e-02	1.415513740103787887e-01
2.280456091218243525e-02	1.427954945911325546e-01
2.300460092018403666e-02	1.440393895880848485e-01
2.320464092818563806e-02	1.452830570361696716e-01
2.340468093618723600e-02	1.465264949706805708e-01
2.360472094418883740e-02	1.477697014272737197e-01
2.380476095219043881e-02	1.490126744419708882e-01
2.400480096019203674e-02	1.502554120511626345e-01
2.420484096819363815e-02	1.514979122916114418e-01
2.440488097619523955e-02	1.527401732004547708e-01
2.460492098419684096e-02	1.539821928152081687e-01
2.480496099219843889e-02	1.552239691737683225e-01
2.500500100020004030e-02	1.564655003144163337e-01
2.520504100820164170e-02	1.577067842758206051e-01
2.540508101620323964e-02	1.589478190970399496e-01
2.560512102420484104e-02	1.601886028175269483e-01
2.580516103220644245e-02	1.614291334771306985e-01
2.600520104020804038e-02	1.626694091161001443e-01
2.620524104820964179e-02	1.639094277750871576e-01
2.640528105621124319e-02	1.651491874951494521e-01
2.660532106421284113e-02	1.663886863177538589e-01
2.680536107221444253e-02	1.676279222847794625e-01
2.700540108021604394e-02	1.688668934385204601e-01
2.720544108821764534e-02	1.701055978216894637e-01
2.740548109621924328e-02	1.713440334774204710e-01
2.760552110422084468e-02	1.725821984492721117e-01
2.780556111222244609e-02	1.738200907812304796e-01
2.800560112022404402e-02	1.750577085177124903e-01
2.820564112822564543e-02	1.762950497035688791e-01
2.840568113622724683e-02	1.775321123840871429e-01
2.860572114422884477e-02	1.787688946049948435e-01
2.880576115223044617e-02	1.800053944124626326e-01
2.900580116023204758e-02	1.812416098531071940e-01
2.920584116823364551e-02	1.824775389739945186e-01
2.940588117623524692e-02	1.837131798226429857e-01
2.960592118423684832e-02	1.849485304470262215e-01
2.980596119223844626e-02	1.861835888955764295e-01
3.000600120024004766e-02	1.874183532171874167e-01
3.020604120824164907e-02	1.886528214612175902e-01
3.040608121624324700e-02	1.898869916774930666e-01
3.060612122424484841e-02	1.911208619163108358e-01
3.080616123224644981e-02	1.923544302284417584e-01
3.100620124024805122e-02	1.935876946651336750e-01
3.120624124824964915e-02	1.948206532781144307e-01
3.140628125625125056e-02	1.960533041195950954e-01
3.160632126425284849e-02	1.972856452422728502e-01
3.180636127225445337e-02	1.985176746993342622e-01
3.200640128025605130e-02	1.997493905444581441e-01
3.220644128825764924e-02	2.009807908318188008e-01
3.240648129625925411e-02	2.022118736160891384e-01
3.260652130426085205e-02	2.034426369524434397e-01
3.280656131226244998e-02	2.046730788965607506e-01
3.300660132026405486e-02	2.059031975046279606e-01
3.320664132826565279e-02	2.071329908333424952e-01
3.340668133626725073e-02	2.083624569399158966e-01
3.360672134426885560e-02	2.095915938820764879e-01
3.380676135227045354e-02	2.108203997180726208e-01
3.400680136027205147e-02	2.120488725066757563e-01
3.420684136827365635e-02	2.132770103071835177e-01
3.440688137627525428e-02	2.145048111794226053e-01
3.460692138427685222e-02	2.157322731837521546e-01
3.480696139227845709e-02	2.169593943810665393e-01
3.500700140028005503e-02	2.181861728327984806e-01
3.520704140828165296e-02	2.194126066009222387e-01
3.540708141628325784e-02	2.206386937479566657e-01
3.560712142428485577e-02	2.218644323369679816e-01
3.580716143228646065e-02	2.230898204315732991e-01
3.600720144028805858e-02	2.243148560959431492e-01
3.620724144828965652e-02	2.255395373948050342e-01
3.640728145629126139e-02	2.267638623934463138e-01
3.660732146429285933e-02	2.279878291577169536e-01
3.680736147229445726e-02	2.292114357540331326e-01
3.700740148029606214e-02	2.304346802493798252e-01
3.720744148829766007e-02	2.316575607113141311e-01
3.740748149629925801e-02	2.328800752079681902e-01
3.760752150430086288e-02	2.341022218080523465e-01
3.780756151230246082e-02	2.353239985808580348e-01
3.800760152030405875e-02	2.365454035962610280e-01
3.820764152830566363e-02	2.377664349247243791e-01
3.840768153630726156e-02	2.389870906373013637e-01
3.860772154430885950e-02	2.402073688056387823e-01
3.880776155231046437e-02	2.414272675019799030e-01
3.900780156031206231e-02	2.426467847991672366e-01
3.920784156831366024e-02	2.438659187706460618e-01
3.940788157631526512e-02	2.450846674904671174e-01
3.960792158431686305e-02	2.463030290332897110e-01
3.980796159231846099e-02	2.475210014743849107e-01
4.000800160032006586e-02	2.487385828896384043e-01
4.020804160832166380e-02	2.499557713555535798e-01
4.040808161632326173e-02	2.511725649492546064e-01
4.060812162432486661e-02	2.523889617484896819e-01
4.080816163232646454e-02	2.536049598316333920e-01
4.100820164032806248e-02	2.548205572776905958e-01
4.120824164832966735e-02	2.560357521662989799e-01
4.140828165633126529e-02	2.572505425777320553e-01
4.160832166433287016e-02	2.584649265929023776e-01
4.180836167233446810e-02	2.596789022933645996e-01
4.200840168033606603e-02	2.608924677613183030e-01
4.220844168833767091e-02	2.621056210796111618e-01
4.240848169633926884e-02	2.633183603317419408e-01
4.260852170434086678e-02	2.645306836018636587e-01
4.280856171234247165e-02	2.657425889747863645e-01
4.300860172034406959e-02	2.669540745359802458e-01
4.320864172834566752e-02	2.681651383715789039e-01
4.340868173634727240e-02	2.693757785683819073e-01
4.360872174434887033e-02	2.705859932138582336e-01
4.380876175235046827e-02	2.717957803961491003e-01
4.400880176035207314e-02	2.730051382040711294e-01
4.420884176835367108e-02	2.742140647271189557e-01
4.440888177635526901e-02	2.754225580554688912e-01
4.460892178435687389e-02	2.766306162799813673e-01
4.480896179235847182e-02	2.778382374922042097e-01
4.500900180036006976e-02	2.790454197843757478e-01
4.520904180836167463e-02	2.802521612494275338e-01
4.540908181636327257e-02	2.814584599809876742e-01
4.560912182436487050e-02	2.826643140733834936e-01
4.580916183236647538e-02	2.838697216216450880e-01
4.600920184036807331e-02	2.850746807215076006e-01
4.620924184836967125e-02	2.862791894694148298e-01
4.640928185637127612e-02	2.874832459625220604e-01
4.660932186437287406e-02	2.886868482986988949e-01
4.680936187237447199e-02	2.898899945765324726e-01
4.700940188037607687e-02	2.910926828953304679e-01
4.720944188837767480e-02	2.922949113551238098e-01
4.740948189637927274e-02	2.934966780566701794e-01
4.760952190438087761e-02	2.946979811014565076e-01
4.780956191238247555e-02	2.958988185917023062e-01
4.800960192038407348e-02	2.970991886303625540e-01
4.820964192838567836e-02	2.982990893211306394e-01
4.840968193638727629e-02	2.994985187684414130e-01
4.860972194438888117e-02	3.006974750774742411e-01
4.880976195239047910e-02	3.018959563541558921e-01
4.900980196039207704e-02	3.030939607051635343e-01
4.920984196839368191e-02	3.042914862379279550e-01
4.940988197639527985e-02	3.054885310606361148e-01
4.960992198439687778e-02	3.066850932822345333e-01
4.980996199239848266e-02	3.078811710124321199e-01
5.001000200040008059e-02	3.090767623617031723e-01
5.021004200840167853e-02	3.102718654412901511e-01
5.041008201640328340e-02	3.114664783632073441e-01
5.061012202440488134e-02	3.126605992402428091e-01
5.081016203240647927e-02	3.138542261859623150e-01
5.101020204040808415e-02	3.150473573147117845e-01
5.121024204840968208e-02	3.162399907416204581e-01
5.141028205641128002e-02	3.174321245826037252e-01
5.161032206441288489e-02	3.186237569543663994e-01
5.181036207241448283e-02	3.198148859744053274e-01
5.201040208041608076e-02	3.210055097610124974e-01
5.221044208841768564e-02	3.221956264332783704e-01
5.241048209641928357e-02	3.233852341110940998e-01
5.261052210442088151e-02	3.245743309151552514e-01
5.281056211242248638e-02	3.257629149669643009e-01
5.301060212042408432e-02	3.269509843888337985e-01
5.321064212842568225e-02	3.281385373038892550e-01
5.341068213642728713e-02	3.293255718360722506e-01
5.361072214442888506e-02	3.305120861101430996e-01
5.381076215243048300e-02	3.316980782516842363e-01
5.401080216043208787e-02	3.328835463871027689e-01
5.421084216843368581e-02	3.340684886436336987e-01
5.441088217643529068e-02	3.352529031493426959e-01
5.461092218443688862e-02	3.364367880331292637e-01
5.481096219243848655e-02	3.376201414247295141e-01
5.501100220044009143e-02	3.388029614547192758e-01
5.521104220844168936e-02	3.399852462545169263e-01
5.541108221644328730e-02	3.411669939563862219e-01
5.561112222444489217e-02	3.423482026934397959e-01
5.581116223244649011e-02	3.435288705996412673e-01
5.601120224044808804e-02	3.447089958098089602e-01
5.621124224844969292e-02	3.458885764596184020e-01
5.641128225645129085e-02	3.470676106856054877e-01
5.661132226445288879e-02	3.482460966251690881e-01
5.681136227245449366e-02	3.494240324165747702e-01
5.701140228045609160e-02	3.506014161989564615e-01
5.721144228845768953e-02	3.517782461123208360e-01
5.741148229645929441e-02	3.529545202975491458e-01
5.761152230446089234e-02	3.541302368964006630e-01
5.781156231246249028e-02	3.553053940515155107e-01
5.801160232046409515e-02	3.564799899064177158e-01
5.821164232846569309e-02	3.576540226055178184e-01
5.841168233646729102e-02	3.588274902941161471e-01
5.861172234446889590e-02	3.600003911184057603e-01
5.881176235247049383e-02	3.611727232254747788e-01
5.901180236047209177e-02	3.623444847633103261e-01
5.921184236847369664e-02	3.635156738808004717e-01
5.941188237647529458e-02	3.646862887277378396e-01
5.961192238447689251e-02	3.658563274548219946e-01
5.981196239247849739e-02	3.670257882136629402e-01
6.001200240048009532e-02	3.681946691567835050e-01
6.021204240848169326e-02	3.693629684376226741e-01
6.041208241648329813e-02	3.705306842105381415e-01
6.061212242448489607e-02	3.716978146308095865e-01
6.081216243248649400e-02	3.728643578546412263e-01
6.101220244048809888e-02	3.740303120391650360e-01
6.121224244848969681e-02	3.751956753424435798e-01
6.141228245649130169e-02	3.763604459234727306e-01
6.161232246449289962e-02	3.775246219421848348e-01
6.181236247249449756e-02	3.786882015594513762e-01
6.201240248049610243e-02	3.798511829370863069e-01
6.221244248849770037e-02	3.810135642378482679e-01
6.241248249649929830e-02	3.821753436254441971e-01
6.261252250450090318e-02	3.833365192645318276e-01
6.281256251250250111e-02	3.844970893207225737e-01
6.301260252050409905e-02	3.856570519605845293e-01
6.321264252850569698e-02	3.868164053516456313e-01
6.341268253650729492e-02	3.879751476623959916e-01
6.361272254450890673e-02	3.891332770622912274e-01
6.381276255251050467e-02	3.902907917217550704e-01
6.401280256051210260e-02	3.914476898121826420e-01
6.421284256851370054e-02	3.926039695059428958e-01
6.441288257651529847e-02	3.937596289763817814e-01
6.461292258451691028e-02	3.949146663978251315e-01
6.481296259251850822e-02	3.960690799455813260e-01
6.501300260052010616e-02	3.972228677959444010e-01
6.521304260852170409e-02	3.983760281261967129e-01
6.541308261652330203e-02	3.995285591146123250e-01
6.561312262452489996e-02	4.006804589404590611e-01
6.581316263252651177e-02	4.018317257840023360e-01
6.601320264052810971e-02	4.029823578265068207e-01
6.621324264852970765e-02	4.041323532502407723e-01
6.641328265653130558e-02	4.052817102384776438e-01
6.661332266453290352e-02	4.064304269754997478e-01
6.681336267253450145e-02	4.075785016466007549e-01
6.701340268053611327e-02	4.087259324380886349e-01
6.721344268853771120e-02	4.098727175372884890e-01
6.741348269653930914e-02	4.110188551325456019e-01
6.761352270454090707e-02	4.121643434132280515e-01
6.781356271254250501e-02	4.133091805697296506e-01
6.801360272054410294e-02	4.144533647934730558e-01
6.821364272854571476e-02	4.155968942769122099e-01
6.841368273654731269e-02	4.167397672135353393e-01
6.861372274454891063e-02	4.178819817978680073e-01
6.881376275255050856e-02	4.190235362254758344e-01
6.901380276055210650e-02	4.201644286929672178e-01
6.921384276855370443e-02	4.213046573979963849e-01
6.941388277655531625e-02	4.224442205392661687e-01
6.961392278455691418e-02	4.235831163165307278e-01
6.981396279255851212e-02	4.247213429305984889e-01
7.001400280056011005e-02	4.258588985833352547e-01
7.021404280856170799e-02	4.269957814776665916e-01
7.041408281656330592e-02	4.281319898175807714e-01
7.061412282456491774e-02	4.292675218081319910e-01
7.081416283256651567e-02	4.304023756554426483e-01
7.101420284056811361e-02	4.315365495667066176e-01
7.121424284856971154e-02	4.326700417501917473e-01
7.141428285657130948e-02	4.338028504152431908e-01
7.161432286457292129e-02	4.349349737722855713e-01
7.181436287257451923e-02	4.360664100328261461e-01
7.201440288057611716e-02	4.371971574094578039e-01
7.221444288857771510e-02	4.383272141158617297e-01
7.241448289657931303e-02	4.394565783668100134e-01
7.261452290458091097e-02	4.405852483781688145e-01
7.281456291258252278e-02	4.417132223669010260e-01
7.301460292058412072e-02	4.428404985510689396e-01
7.321464292858571865e-02	4.439670751498373535e-01
7.341468293658731659e-02	4.450929503834762935e-01
7.361472294458891452e-02	4.462181224733636209e-01
7.381476295259051246e-02	4.473425896419881420e-01
7.401480296059212427e-02	4.484663501129523278e-01
7.421484296859372221e-02	4.495894021109747563e-01
7.441488297659532014e-02	4.507117438618935545e-01
7.461492298459691808e-02	4.518333735926687300e-01
7.481496299259851601e-02	4.529542895313851680e-01
7.501500300060011395e-02	4.540744899072553520e-01
7.521504300860172576e-02	4.551939729506221943e-01
7.541508301660332370e-02	4.563127368929617567e-01
7.561512302460492163e-02	4.574307799668863028e-01
7.581516303260651957e-02	4.585481004061466304e-01
7.601520304060811750e-02	4.596646964456354567e-01
7.621524304860971544e-02	4.607805663213895842e-01
7.641528305661132725e-02	4.618957082705932304e-01
7.661532306461292519e-02	4.630101205315802493e-01
7.681536307261452312e-02	4.641238013438376275e-01
7.701540308061612106e-02	4.652367489480075946e-01
7.721544308861771899e-02	4.663489615858907311e-01
7.741548309661933081e-02	4.674604375004488555e-01
7.761552310462092874e-02	4.685711749358073552e-01
7.781556311262252668e-02	4.696811721372584625e-01
7.801560312062412461e-02	4.707904273512636406e-01
7.821564312862572255e-02	4.718989388254568040e-01
7.841568313662732048e-02	4.730067048086465387e-01
7.861572314462893230e-02	4.741137235508192105e-01
7.881576315263053023e-02	4.752199933031415746e-01
7.901580316063212817e-02	4.763255123179638284e-01
7.921584316863372610e-02	4.774302788488219429e-01
7.941588317663532404e-02	4.785342911504408270e-01
7.961592318463692197e-02	4.796375474787367144e-01
7.981596319263853379e-02	4.807400460908202167e-01
8.001600320064013172e-02	4.818417852449989325e-01
8.021604320864172966e-02	4.829427632007802229e-01
8.041608321664332759e-02	4.840429782188739871e-01
8.061612322464492553e-02	4.851424285611953269e-01
8.081616323264652346e-02	4.862411124908673221e-01
8.101620324064813528e-02	4.873390282722241951e-01
8.121624324864973321e-02	4.884361741708130866e-01
8.141628325665133115e-02	4.895325484533976645e-01
8.161632326465292908e-02	4.906281493879604549e-01
8.181636327265452702e-02	4.917229752437060619e-01
8.201640328065612495e-02	4.928170242910631105e-01
8.221644328865773677e-02	4.939102948016876882e-01
8.241648329665933470e-02	4.950027850484652880e-01
8.261652330466093264e-02	4.960944933055147499e-01
8.281656331266253057e-02	4.971854178481898145e-01
8.301660332066412851e-02	4.982755569530824546e-01
8.321664332866574032e-02	4.993649088980253725e-01
8.341668333666733826e-02	5.004534719620949978e-01
8.361672334466893619e-02	5.015412444256136526e-01
8.381676335267053413e-02	5.026282245701529927e-01
8.401680336067213206e-02	5.037144106785360620e-01
8.421684336867373000e-02	5.047998010348405673e-01
8.441688337667534181e-02	5.058843939244012100e-01
8.461692338467693975e-02	5.069681876338123505e-01
8.481696339267853768e-02	5.080511804509311169e-01
8.501700340068013562e-02	5.091333706648795143e-01
8.521704340868173355e-02	5.102147565660480888e-01
8.541708341668333149e-02	5.112953364460973704e-01
8.561712342468494330e-02	5.123751085979615372e-01
8.581716343268654124e-02	5.134540713158506353e-01
8.601720344068813917e-02	5.145322228952535770e-01
8.621724344868973711e-02	5.156095616329408049e-01
8.641728345669133504e-02	5.166860858269664014e-01
8.661732346469293298e-02	5.177617937766717526e-01
8.681736347269454479e-02	5.188366837826874356e-01
8.701740348069614273e-02	5.199107541469362159e-01
8.721744348869774066e-02	5.209840031726357124e-01
8.741748349669933860e-02	5.220564291643010613e-01
8.761752350470093653e-02	5.231280304277476922e-01
8.781756351270253447e-02	5.241988052700938816e-01
8.801760352070414628e-02	5.252687519997636389e-01
8.821764352870574422e-02	5.263378689264885946e-01
8.841768353670734215e-02	5.274061543613116632e-01
8.861772354470894009e-02	5.284736066165897084e-01
8.881776355271053802e-02	5.295402240059953192e-01
8.901780356071213596e-02	5.306060048445200295e-01
8.921784356871374777e-02	5.316709474484769826e-01
8.941788357671534571e-02	5.327350501355037071e-01
8.961792358471694364e-02	5.337983112245643369e-01
8.981796359271854158e-02	5.348607290359527200e-01
9.001800360072013951e-02	5.359223018912948611e-01
9.021804360872175133e-02	5.369830281135515859e-01
9.041808361672334926e-02	5.380429060270210950e-01
9.061812362472494720e-02	5.391019339573418501e-01
9.081816363272654513e-02	5.401601102314951275e-01
9.101820364072814307e-02	5.412174331778073499e-01
9.121824364872974100e-02	5.422739011259534170e-01
9.141828365673135282e-02	5.433295124069588145e-01
9.161832366473295075e-02	5.443842653532019460e-01
9.181836367273454869e-02	5.454381582984175747e-01
9.201840368073614662e-02	5.464911895776991546e-01
9.221844368873774456e-02	5.475433575275011622e-01
9.241848369673934249e-02	5.485946604856418718e-01
9.261852370474095431e-02	5.496450967913062424e-01
9.281856371274255224e-02	5.506946647850481380e-01
9.301860372074415018e-02	5.517433628087934361e-01
9.321864372874574811e-02	5.527911892058421373e-01
9.341868373674734605e-02	5.538381423208712517e-01
9.361872374474894398e-02	5.548842204999373529e-01
9.381876375275055580e-02	5.559294220904794637e-01
9.401880376075215373e-02	5.569737454413209443e-01
9.421884376875375167e-02	5.580171889026729337e-01
9.441888377675534960e-02	5.590597508261363480e-01
9.461892378475694754e-02	5.601014295647051000e-01
9.481896379275854547e-02	5.611422234727679870e-01
9.501900380076015729e-02	5.621821309061119099e-01
9.521904380876175522e-02	5.632211502219236499e-01
9.541908381676335316e-02	5.642592797787936432e-01
9.561912382476495109e-02	5.652965179367177573e-01
9.581916383276654903e-02	5.663328630570997335e-01
9.601920384076814696e-02	5.673683135027546287e-01
9.621924384876975878e-02	5.684028676379104805e-01
9.641928385677135671e-02	5.694365238282114161e-01
9.661932386477295465e-02	5.704692804407200946e-01
9.681936387277455258e-02	5.715011358439203715e-01
9.701940388077615052e-02	5.725320884077196304e-01
9.721944388877776233e-02	5.735621365034518915e-01
9.741948389677936027e-02	5.745912785038795878e-01
9.761952390478095820e-02	5.756195127831967850e-01
9.781956391278255614e-02	5.766468377170314019e-01
9.801960392078415407e-02	5.776732516824483188e-01
9.821964392878575201e-02	5.786987530579511541e-01
9.841968393678736382e-02	5.797233402234853727e-01
9.861972394478896176e-02	5.807470115604402849e-01
9.881976395279055969e-02	5.817697654516525985e-01
9.901980396079215763e-02	5.827916002814080842e-01
9.921984396879375556e-02	5.838125144354443519e-01
9.941988397679535350e-02	5.848325063009535141e-01
9.961992398479696531e-02	5.858515742665848514e-01
9.981996399279856325e-02	5.868697167224469213e-01
1.000200040008001612e-01	5.878869320601105564e-01
1.002200440088017591e-01	5.889032186726111950e-01
1.004200840168033571e-01	5.899185749544513246e-01
1.006201240248049550e-01	5.909329993016033677e-01
1.008201640328065668e-01	5.919464901115119027e-01
1.010202040408081647e-01	5.929590457830959949e-01
1.012202440488097627e-01	5.939706647167523057e-01
1.014202840568113606e-01	5.949813453143575348e-01
1.016203240648129585e-01	5.959910859792701965e-01
1.018203640728145565e-01	5.969998851163340614e-01
1.020204040808161683e-01	5.980077411318801550e-01
1.022204440888177662e-01	5.990146524337295331e-01
1.024204840968193642e-01	6.000206174311955021e-01
1.026205241048209621e-01	6.010256345350865059e-01
1.028205641128225600e-01	6.020297021577082353e-01
1.030206041208241718e-01	6.030328187128665141e-01
1.032206441288257698e-01	6.040349826158695201e-01
1.034206841368273677e-01	6.050361922835305606e-01
1.036207241448289657e-01	6.060364461341701814e-01
1.038207641528305636e-01	6.070357425876188318e-01
1.040208041608321615e-01	6.080340800652200839e-01
1.042208441688337733e-01	6.090314569898317432e-01
1.044208841768353713e-01	6.100278717858292898e-01
1.046209241848369692e-01	6.110233228791080995e-01
1.048209641928385671e-01	6.120178086970862186e-01
1.050210042008401651e-01	6.130113276687064738e-01
1.052210442088417630e-01	6.140038782244389148e-01
1.054210842168433748e-01	6.149954587962835895e-01
1.056211242248449728e-01	6.159860678177729865e-01
1.058211642328465707e-01	6.169757037239742559e-01
1.060212042408481686e-01	6.179643649514919845e-01
1.062212442488497666e-01	6.189520499384704166e-01
1.064212842568513645e-01	6.199387571245961182e-01
1.066213242648529763e-01	6.209244849511004194e-01
1.068213642728545743e-01	6.219092318607615244e-01
1.070214042808561722e-01	6.228929962979075086e-01
1.072214442888577701e-01	6.238757767084184280e-01
1.074214842968593681e-01	6.248575715397288732e-01
1.076215243048609660e-01	6.258383792408306334e-01
1.078215643128625778e-01	6.268181982622748061e-01
1.080216043208641757e-01	6.277970270561739063e-01
1.082216443288657737e-01	6.287748640762055308e-01
1.084216843368673716e-01	6.297517077776135785e-01
1.086217243448689695e-01	6.307275566172113601e-01
1.088217643528705814e-01	6.317024090533838176e-01
1.090218043608721793e-01	6.326762635460898565e-01
1.092218443688737772e-01	6.336491185568650097e-01
1.094218843768753752e-01	6.346209725488237696e-01
1.096219243848769731e-01	6.355918239866618080e-01
1.098219643928785710e-01	6.365616713366588630e-01
1.100220044008801829e-01	6.375305130666810705e-01
1.102220444088817808e-01	6.384983476461824070e-01
1.104220844168833787e-01	6.394651735462087982e-01
1.106221244248849767e-01	6.404309892393992287e-01
1.108221644328865746e-01	6.413957931999885176e-01
1.110222044408881725e-01	6.423595839038102051e-01
1.112222444488897843e-01	6.433223598282979960e-01
1.114222844568913823e-01	6.442841194524889792e-01
1.116223244648929802e-01	6.452448612570258479e-01
1.118223644728945781e-01	6.462045837241591206e-01
1.120224044808961761e-01	6.471632853377495831e-01
1.122224444888977740e-01	6.481209645832707311e-01
1.124224844968993858e-01	6.490776199478113240e-01
1.126225245049009838e-01	6.500332499200773828e-01
1.128225645129025817e-01	6.509878529903949662e-01
1.130226045209041796e-01	6.519414276507123907e-01
1.132226445289057776e-01	6.528939723946025619e-01
1.134226845369073755e-01	6.538454857172656398e-01
1.136227245449089873e-01	6.547959661155308142e-01
1.138227645529105853e-01	6.557454120878591919e-01
1.140228045609121832e-01	6.566938221343461279e-01
1.142228445689137811e-01	6.576411947567236682e-01
1.144228845769153791e-01	6.585875284583622147e-01
1.146229245849169770e-01	6.595328217442739671e-01
1.148229645929185888e-01	6.604770731211144774e-01
1.150230046009201867e-01	6.614202810971853141e-01
1.152230446089217847e-01	6.623624441824362830e-01
1.154230846169233826e-01	6.633035608884680912e-01
1.156231246249249806e-01	6.642436297285342350e-01
1.158231646329265924e-01	6.651826492175438865e-01
1.160232046409281903e-01	6.661206178720636695e-01
1.162232446489297882e-01	6.670575342103204353e-01
1.164232846569313862e-01	6.679933967522033722e-01
1.166233246649329841e-01	6.689282040192664480e-01
1.168233646729345820e-01	6.698619545347309634e-01
1.170234046809361939e-01	6.707946468234872173e-01
1.172234446889377918e-01	6.717262794120973934e-01
1.174234846969393897e-01	6.726568508287978920e-01
1.176235247049409877e-01	6.735863596035015499e-01
1.178235647129425856e-01	6.745148042677997502e-01
1.180236047209441835e-01	6.754421833549650867e-01
1.182236447289457953e-01	6.763684953999532512e-01
1.184236847369473933e-01	6.772937389394060315e-01
1.186237247449489912e-01	6.782179125116527540e-01
1.188237647529505892e-01	6.791410146567135042e-01
1.190238047609521871e-01	6.800630439163004581e-01
1.192238447689537850e-01	6.809839988338212136e-01
1.194238847769553968e-01	6.819038779543803441e-01
1.196239247849569948e-01	6.828226798247817309e-01
1.198239647929585927e-01	6.837404029935314487e-01
1.200240048009601906e-01	6.846570460108394318e-01
1.202240448089617886e-01	6.855726074286221383e-01
1.204240848169633865e-01	6.864870858005045484e-01
1.206241248249649983e-01	6.874004796818227181e-01
1.208241648329665963e-01	6.883127876296257774e-01
1.210242048409681942e-01	6.892240082026787062e-01
1.212242448489697921e-01	6.901341399614639993e-01
1.214242848569713901e-01	6.910431814681843310e-01
1.216243248649729880e-01	6.919511312867646646e-01
1.218243648729745998e-01	6.928579879828546950e-01
1.220244048809761978e-01	6.937637501238309579e-01
1.222244448889777957e-01	6.946684162787989392e-01
1.224244848969793936e-01	6.955719850185958508e-01
1.226245249049809916e-01	6.964744549157922959e-01
1.228245649129826034e-01	6.973758245446950443e-01
1.230246049209842013e-01	6.982760924813486980e-01
1.232246449289857992e-01	6.991752573035386886e-01
1.234246849369873972e-01	7.000733175907926098e-01
1.236247249449889951e-01	7.009702719243834368e-01
1.238247649529905930e-01	7.018661188873311918e-01
1.240248049609922049e-01	7.027608570644051644e-01
1.242248449689938028e-01	7.036544850421260211e-01
1.244248849769954007e-01	7.045470014087690247e-01
1.246249249849969987e-01	7.054384047543648117e-01
1.248249649929985966e-01	7.063286936707026120e-01
1.250250050010001945e-01	7.072178667513321360e-01
1.252250450090018064e-01	7.081059225915661282e-01
1.254250850170033904e-01	7.089928597884818107e-01
1.256251250250050022e-01	7.098786769409241026e-01
1.258251650330066140e-01	7.107633726495069526e-01
1.260252050410081981e-01	7.116469455166161140e-01
1.262252450490098099e-01	7.125293941464113656e-01
1.264252850570113940e-01	7.134107171448279550e-01
1.266253250650130058e-01	7.142909131195799288e-01
1.268253650730145898e-01	7.151699806801614656e-01
1.270254050810162016e-01	7.160479184378495399e-01
1.272254450890178135e-01	7.169247250057059206e-01
1.274254850970193975e-01	7.178003989985790589e-01
1.276255251050210093e-01	7.186749390331071963e-01
1.278255651130225934e-01	7.195483437277195859e-01
1.280256051210242052e-01	7.204206117026392686e-01
1.282256451290258170e-01	7.212917415798847376e-01
1.284256851370274011e-01	7.221617319832724924e-01
1.286257251450290129e-01	7.230305815384194812e-01
1.288257651530305969e-01	7.238982888727445442e-01
1.290258051610322088e-01	7.247648526154713000e-01
1.292258451690338206e-01	7.256302713976295893e-01
1.294258851770354046e-01	7.264945438520581389e-01
1.296259251850370164e-01	7.273576686134070046e-01
1.298259651930386005e-01	7.282196443181386813e-01
1.300260052010402123e-01	7.290804696045314337e-01
1.302260452090417964e-01	7.299401431126806283e-01
1.304260852170434082e-01	7.307986634845013985e-01
1.306261252250450200e-01	7.316560293637304202e-01
1.308261652330466041e-01	7.325122393959280220e-01
1.310262052410482159e-01	7.333672922284808493e-01
1.312262452490497999e-01	7.342211865106035296e-01
1.314262852570514117e-01	7.350739208933410040e-01
1.316263252650530235e-01	7.359254940295704150e-01
1.318263652730546076e-01	7.367759045740032153e-01
1.320264052810562194e-01	7.376251511831881658e-01
1.322264452890578035e-01	7.384732325155120014e-01
1.324264852970594153e-01	7.393201472312029843e-01
1.326265253050609993e-01	7.401658939923317915e-01
1.328265653130626112e-01	7.410104714628147349e-01
1.330266053210642230e-01	7.418538783084149824e-01
1.332266453290658070e-01	7.426961131967448893e-01
1.334266853370674188e-01	7.435371747972687739e-01
1.336267253450690029e-01	7.443770617813038060e-01
1.338267653530706147e-01	7.452157728220234478e-01
1.340268053610722265e-01	7.460533065944583431e-01
1.342268453690738106e-01	7.468896617754992029e-01
1.344268853770754224e-01	7.477248370438985825e-01
1.346269253850770065e-01	7.485588310802729906e-01
1.348269653930786183e-01	7.493916425671052206e-01
1.350270054010802301e-01	7.502232701887460165e-01
1.352270454090818141e-01	7.510537126314160705e-01
1.354270854170834260e-01	7.518829685832090215e-01
1.356271254250850100e-01	7.527110367340925645e-01
1.358271654330866218e-01	7.535379157759107827e-01
1.360272054410882059e-01	7.543636044023862564e-01
1.362272454490898177e-01	7.551881013091223949e-01
1.364272854570914295e-01	7.560114051936051016e-01
1.366273254650930136e-01	7.568335147552046616e-01
1.368273654730946254e-01	7.576544286951788498e-01
1.370274054810962094e-01	7.584741457166733758e-01
1.372274454890978213e-01	7.592926645247256578e-01
1.374274854970994331e-01	7.601099838262653785e-01
1.376275255051010171e-01	7.609261023301172600e-01
1.378275655131026289e-01	7.617410187470033955e-01
1.380276055211042130e-01	7.625547317895444710e-01
1.382276455291058248e-01	7.633672401722625400e-01
1.384276855371074089e-01	7.641785426115822455e-01
1.386277255451090207e-01	7.649886378258340391e-01
1.388277655531106325e-01	7.657975245352550697e-01
1.390278055611122165e-01	7.666052014619914035e-01
1.392278455691138284e-01	7.674116673301011327e-01
1.394278855771154124e-01	7.682169208655545978e-01
1.396279255851170242e-01	7.690209607962379401e-01
1.398279655931186360e-01	7.698237858519543231e-01
1.400280056011202201e-01	7.706253947644259306e-01
1.402280456091218319e-01	7.714257862672967425e-01
1.404280856171234160e-01	7.722249590961333121e-01
1.406281256251250278e-01	7.730229119884278743e-01
1.408281656331266118e-01	7.738196436835995673e-01
1.410282056411282237e-01	7.746151529229970967e-01
1.412282456491298355e-01	7.754094384498999570e-01
1.414282856571314195e-01	7.762024990095210963e-01
1.416283256651330313e-01	7.769943333490085813e-01
1.418283656731346154e-01	7.777849402174473736e-01
1.420284056811362272e-01	7.785743183658621058e-01
1.422284456891378390e-01	7.793624665472179691e-01
1.424284856971394231e-01	7.801493835164234891e-01
1.426285257051410349e-01	7.809350680303320802e-01
1.428285657131426190e-01	7.817195188477442658e-01
1.430286057211442308e-01	7.825027347294094549e-01
1.432286457291458426e-01	7.832847144380281623e-01
1.434286857371474266e-01	7.840654567382532303e-01
1.436287257451490385e-01	7.848449603966931587e-01
1.438287657531506225e-01	7.856232241819123274e-01
1.440288057611522343e-01	7.864002468644344379e-01
1.442288457691538184e-01	7.871760272167436234e-01
1.444288857771554302e-01	7.879505640132868916e-01
1.446289257851570420e-01	7.887238560304751234e-01
1.448289657931586261e-01	7.894959020466861821e-01
1.450290058011602379e-01	7.902667008422664674e-01
1.452290458091618219e-01	7.910362511995321366e-01
1.454290858171634337e-01	7.918045519027721024e-01
1.456291258251650456e-01	7.925716017382491430e-01
1.458291658331666296e-01	7.933373994942022334e-01
1.460292058411682414e-01	7.941019439608483221e-01
1.462292458491698255e-01	7.948652339303842185e-01
1.464292858571714373e-01	7.956272681969887017e-01
1.466293258651730214e-01	7.963880455568240757e-01
1.468293658731746332e-01	7.971475648080383891e-01
1.470294058811762450e-01	7.979058247507673229e-01
1.472294458891778290e-01	7.986628241871354117e-01
1.474294858971794409e-01	7.994185619212592631e-01
1.476295259051810249e-01	8.001730367592482240e-01
1.478295659131826367e-01	8.009262475092069344e-01
1.480296059211842485e-01	8.016781929812367702e-01
1.482296459291858326e-01	8.024288719874380638e-01
1.484296859371874444e-01	8.031782833419119916e-01
1.486297259451890285e-01	8.039264258607621283e-01
1.488297659531906403e-01	8.046732983620967783e-01
1.490298059611922521e-01	8.054188996660301969e-01
1.492298459691938362e-01	8.061632285946851439e-01
1.494298859771954480e-01	8.069062839721943270e-01
1.496299259851970320e-01	8.076480646247023998e-01
1.498299659931986438e-01	8.083885693803677386e-01
1.500300060012002279e-01	8.091277970693644406e-01
1.502300460092018397e-01	8.098657465238839892e-01
1.504300860172034515e-01	8.106024165781372526e-01
1.506301260252050356e-01	8.113378060683560378e-01
1.508301660332066474e-01	8.120719138327953113e-01
1.510302060412082314e-01	8.128047387117350864e-01
1.512302460492098433e-01	8.135362795474816444e-01
1.514302860572114551e-01	8.142665351843699773e-01
1.516303260652130391e-01	8.149955044687653416e-01
1.518303660732146509e-01	8.157231862490652574e-01
1.520304060812162350e-01	8.164495793757008402e-01
1.522304460892178468e-01	8.171746827011394654e-01
1.524304860972194309e-01	8.178984950798857678e-01
1.526305261052210427e-01	8.186210153684837509e-01
1.528305661132226545e-01	8.193422424255190073e-01
1.530306061212242386e-01	8.200621751116194957e-01
1.532306461292258504e-01	8.207808122894587610e-01
1.534306861372274344e-01	8.214981528237561559e-01
1.536307261452290462e-01	8.222141955812801717e-01
1.538307661532306581e-01	8.229289394308488825e-01
1.540308061612322421e-01	8.236423832433326098e-01
1.542308461692338539e-01	8.243545258916554763e-01
1.544308861772354380e-01	8.250653662507969610e-01
1.546309261852370498e-01	8.257749031977942300e-01
1.548309661932386616e-01	8.264831356117430250e-01
1.550310062012402457e-01	8.271900623738002167e-01
1.552310462092418575e-01	8.278956823671855814e-01
1.554310862172434415e-01	8.285999944771824666e-01
1.556311262252450534e-01	8.293029975911414553e-01
1.558311662332466374e-01	8.300046905984800327e-01
1.560312062412482492e-01	8.307050723906860279e-01
1.562312462492498610e-01	8.314041418613185019e-01
1.564312862572514451e-01	8.321018979060095244e-01
1.566313262652530569e-01	8.327983394224661717e-01
1.568313662732546410e-01	8.334934653104723035e-01
1.570314062812562528e-01	8.341872744718900057e-01
1.572314462892578646e-01	8.348797658106614783e-01
1.574314862972594486e-01	8.355709382328108115e-01
1.576315263052610605e-01	8.362607906464457619e-01
1.578315663132626445e-01	8.369493219617593072e-01
1.580316063212642563e-01	8.376365310910315332e-01
1.582316463292658404e-01	8.383224169486309663e-01
1.584316863372674522e-01	8.390069784510172379e-01
1.586317263452690640e-01	8.396902145167415288e-01
1.588317663532706481e-01	8.403721240664490111e-01
1.590318063612722599e-01	8.410527060228808471e-01
1.592318463692738439e-01	8.417319593108749665e-01
1.594318863772754558e-01	8.424098828573687303e-01
1.596319263852770676e-01	8.430864755913999309e-01
1.598319663932786516e-01	8.437617364441086787e-01
1.600320064012802634e-01	8.444356643487392899e-01
1.602320464092818475e-01	8.451082582406419519e-01
1.604320864172834593e-01	8.457795170572738330e-01
1.606321264252850711e-01	8.464494397382018587e-01
1.608321664332866552e-01	8.471180252251031551e-01
1.610322064412882670e-01	8.477852724617674918e-01
1.612322464492898511e-01	8.484511803940990582e-01
1.614322864572914629e-01	8.491157479701173516e-01
1.616323264652930469e-01	8.497789741399595087e-01
1.618323664732946587e-01	8.504408578558821930e-01
1.620324064812962706e-01	8.511013980722621497e-01
1.622324464892978546e-01	8.517605937455989817e-01
1.624324864972994664e-01	8.524184438345161485e-01
1.626325265053010505e-01	8.530749472997627425e-01
1.628325665133026623e-01	8.537301031042159316e-01
1.630326065213042741e-01	8.543839102128807372e-01
1.632326465293058582e-01	8.550363675928935869e-01
1.634326865373074700e-01	8.556874742135232026e-01
1.636327265453090540e-01	8.563372290461714886e-01
1.638327665533106658e-01	8.569856310643768627e-01
1.640328065613122499e-01	8.576326792438139224e-01
1.642328465693138617e-01	8.582783725622965543e-01
1.644328865773154735e-01	8.589227099997791548e-01
1.646329265853170576e-01	8.595656905383574076e-01
1.648329665933186694e-01	8.602073131622712809e-01
1.650330066013202535e-01	8.608475768579055831e-01
1.652330466093218653e-01	8.614864806137920716e-01
1.654330866173234771e-01	8.621240234206108966e-01
1.656331266253250611e-01	8.627602042711918218e-01
1.658331666333266730e-01	8.633950221605166675e-01
1.660332066413282570e-01	8.640284760857203095e-01
1.662332466493298688e-01	8.646605650460921222e-01
1.664332866573314806e-01	8.652912880430780884e-01
1.666333266653330647e-01	8.659206440802820204e-01
1.668333666733346765e-01	8.665486321634670031e-01
1.670334066813362606e-01	8.671752513005575036e-01
1.672334466893378724e-01	8.678005005016403706e-01
1.674334866973394564e-01	8.684243787789668323e-01
1.676335267053410683e-01	8.690468851469534961e-01
1.678335667133426801e-01	8.696680186221846798e-01
1.680336067213442641e-01	8.702877782234134107e-01
1.682336467293458759e-01	8.709061629715630914e-01
1.684336867373474600e-01	8.715231718897288316e-01
1.686337267453490718e-01	8.721388040031798905e-01
1.688337667533506836e-01	8.727530583393597885e-01
1.690338067613522677e-01	8.733659339278891931e-01
1.692338467693538795e-01	8.739774298005665853e-01
1.694338867773554635e-01	8.745875449913699251e-01
1.696339267853570754e-01	8.751962785364589825e-01
1.698339667933586594e-01	8.758036294741753380e-01
1.700340068013602712e-01	8.764095968450456020e-01
1.702340468093618830e-01	8.770141796917815258e-01
1.704340868173634671e-01	8.776173770592821111e-01
1.706341268253650789e-01	8.782191879946354973e-01
1.708341668333666630e-01	8.788196115471196279e-01
1.710342068413682748e-01	8.794186467682045816e-01
1.712342468493698866e-01	8.800162927115535716e-01
1.714342868573714707e-01	8.806125484330239450e-01
1.716343268653730825e-01	8.812074129906702913e-01
1.718343668733746665e-01	8.818008854447442202e-01
1.720344068813762783e-01	8.823929648576966933e-01
1.722344468893778624e-01	8.829836502941795784e-01
1.724344868973794742e-01	8.835729408210465374e-01
1.726345269053810860e-01	8.841608355073551362e-01
1.728345669133826701e-01	8.847473334243679544e-01
1.730346069213842819e-01	8.853324336455541399e-01
1.732346469293858660e-01	8.859161352465909633e-01
1.734346869373874778e-01	8.864984373053649280e-01
1.736347269453890896e-01	8.870793389019738795e-01
1.738347669533906736e-01	8.876588391187277827e-01
1.740348069613922855e-01	8.882369370401504982e-01
1.742348469693938695e-01	8.888136317529813368e-01
1.744348869773954813e-01	8.893889223461761695e-01
1.746349269853970931e-01	8.899628079109090928e-01
1.748349669933986772e-01	8.905352875405739832e-01
1.750350070014002890e-01	8.911063603307856074e-01
1.752350470094018731e-01	8.916760253793810653e-01
1.754350870174034849e-01	8.922442817864219000e-01
1.756351270254050689e-01	8.928111286541942082e-01
1.758351670334066807e-01	8.933765650872117492e-01
1.760352070414082926e-01	8.939405901922156117e-01
1.762352470494098766e-01	8.945032030781766563e-01
1.764352870574114884e-01	8.950644028562974031e-01
1.766353270654130725e-01	8.956241886400115870e-01
1.768353670734146843e-01	8.961825595449877113e-01
1.770354070814162961e-01	8.967395146891291580e-01
1.772354470894178802e-01	8.972950531925755202e-01
1.774354870974194920e-01	8.978491741777049340e-01
1.776355271054210760e-01	8.984018767691342999e-01
1.778355671134226879e-01	8.989531600937219480e-01
1.780356071214242719e-01	8.995030232805677484e-01
1.782356471294258837e-01	9.000514654610152210e-01
1.784356871374274955e-01	9.005984857686527567e-01
1.786357271454290796e-01	9.011440833393150607e-01
1.788357671534306914e-01	9.016882573110843735e-01
1.790358071614322755e-01	9.022310068242918035e-01
1.792358471694338873e-01	9.027723310215189922e-01
1.794358871774354991e-01	9.033122290475988914e-01
1.796359271854370832e-01	9.038507000496178723e-01
1.798359671934386950e-01	9.043877431769163922e-01
1.800360072014402790e-01	9.049233575810908814e-01
1.802360472094418908e-01	9.054575424159944097e-01
1.804360872174435027e-01	9.059902968377389065e-01
1.806361272254450867e-01	9.065216200046957162e-01
1.808361672334466985e-01	9.070515110774973744e-01
1.810362072414482826e-01	9.075799692190386070e-01
1.812362472494498944e-01	9.081069935944781069e-01
1.814362872574514784e-01	9.086325833712393107e-01
1.816363272654530903e-01	9.091567377190122867e-01
1.818363672734547021e-01	9.096794558097546224e-01
1.820364072814562861e-01	9.102007368176925350e-01
1.822364472894578979e-01	9.107205799193232032e-01
1.824364872974594820e-01	9.112389842934145445e-01
1.826365273054610938e-01	9.117559491210081024e-01
1.828365673134627056e-01	9.122714735854189350e-01
1.830366073214642897e-01	9.127855568722378354e-01
1.832366473294659015e-01	9.132981981693325535e-01
1.834366873374674856e-01	9.138093966668482393e-01
1.836367273454690974e-01	9.143191515572099970e-01
1.838367673534706814e-01	9.148274620351231068e-01
1.840368073614722932e-01	9.153343272975746903e-01
1.842368473694739051e-01	9.158397465438352647e-01
1.844368873774754891e-01	9.163437189754590761e-01
1.846369273854771009e-01	9.168462437962868750e-01
1.848369673934786850e-01	9.173473202124455828e-01
1.850370074014802968e-01	9.178469474323507349e-01
1.852370474094819086e-01	9.183451246667069245e-01
1.854370874174834927e-01	9.188418511285095791e-01
1.856371274254851045e-01	9.193371260330459593e-01
1.858371674334866885e-01	9.198309485978964917e-01
1.860372074414883004e-01	9.203233180429357674e-01
1.862372474494899122e-01	9.208142335903343190e-01
1.864372874574914962e-01	9.213036944645591753e-01
1.866373274654931080e-01	9.217916998923756378e-01
1.868373674734946921e-01	9.222782491028481688e-01
1.870374074814963039e-01	9.227633413273417240e-01
1.872374474894978880e-01	9.232469757995227511e-01
1.874374874974994998e-01	9.237291517553611886e-01
1.876375275055011116e-01	9.242098684331305769e-01
1.878375675135026956e-01	9.246891250734098344e-01
1.880376075215043075e-01	9.251669209190845899e-01
1.882376475295058915e-01	9.256432552153478488e-01
1.884376875375075033e-01	9.261181272097023243e-01
1.886377275455091151e-01	9.265915361519597715e-01
1.888377675535106992e-01	9.270634812942437630e-01
1.890378075615123110e-01	9.275339618909906880e-01
1.892378475695138951e-01	9.280029771989497522e-01
1.894378875775155069e-01	9.284705264771857536e-01
1.896379275855170909e-01	9.289366089870788601e-01
1.898379675935187028e-01	9.294012239923269414e-01
1.900380076015203146e-01	9.298643707589457907e-01
1.902380476095218986e-01	9.303260485552707904e-01
1.904380876175235104e-01	9.307862566519579106e-01
1.906381276255250945e-01	9.312449943219852644e-01
1.908381676335267063e-01	9.317022608406532180e-01
1.910382076415283181e-01	9.321580554855869449e-01
1.912382476495299022e-01	9.326123775367362034e-01
1.914382876575315140e-01	9.330652262763776683e-01
1.916383276655330981e-01	9.335166009891149308e-01
1.918383676735347099e-01	9.339665009618808300e-01
1.920384076815362939e-01	9.344149254839374530e-01
1.922384476895379057e-01	9.348618738468779110e-01
1.924384876975395176e-01	9.353073453446274499e-01
1.926385277055411016e-01	9.357513392734442270e-01
1.928385677135427134e-01	9.361938549319207548e-01
1.930386077215442975e-01	9.366348916209846776e-01
1.932386477295459093e-01	9.370744486439003262e-01
1.934386877375475211e-01	9.375125253062693842e-01
1.936387277455491052e-01	9.379491209160322196e-01
1.938387677535507170e-01	9.383842347834687736e-01
1.940388077615523010e-01	9.388178662212001147e-01
1.942388477695539128e-01	9.392500145441891046e-01
1.944388877775555247e-01	9.396806790697411760e-01
1.946389277855571087e-01	9.401098591175064412e-01
1.948389677935587205e-01	9.405375540094798037e-01
1.950390078015603046e-01	9.409637630700021793e-01
1.952390478095619164e-01	9.413884856257623834e-01
1.954390878175635005e-01	9.418117210057966870e-01
1.956391278255651123e-01	9.422334685414917033e-01
1.958391678335667241e-01	9.426537275665838322e-01
1.960392078415683081e-01	9.430724974171610375e-01
1.962392478495699200e-01	9.434897774316641783e-01
1.964392878575715040e-01	9.439055669508873425e-01
1.966393278655731158e-01	9.443198653179795121e-01
1.968393678735747276e-01	9.447326718784453403e-01
1.970394078815763117e-01	9.451439859801457066e-01
1.972394478895779235e-01	9.455538069733000484e-01
1.974394878975795076e-01	9.459621342104859165e-01
1.976395279055811194e-01	9.463689670466409742e-01
1.978395679135827034e-01	9.467743048390634408e-01
1.980396079215843153e-01	9.471781469474136461e-01
1.982396479295859271e-01	9.475804927337144745e-01
1.984396879375875111e-01	9.479813415623530304e-01
1.986397279455891229e-01	9.483806928000807490e-01
1.988397679535907070e-01	9.487785458160152841e-01
1.990398079615923188e-01	9.491748999816411736e-01
1.992398479695939306e-01	9.495697546708103953e-01
1.994398879775955147e-01	9.499631092597442539e-01
1.996399279855971265e-01	9.503549631270334919e-01
1.998399679935987105e-01	9.507453156536398442e-01
2.000400080016003224e-01	9.511341662228967042e-01
2.002400480096019342e-01	9.515215142205102339e-01
2.004400880176035182e-01	9.519073590345603630e-01
2.006401280256051300e-01	9.522917000555016775e-01
2.008401680336067141e-01	9.526745366761644185e-01
2.010402080416083259e-01	9.530558682917553703e-01
2.012402480496099100e-01	9.534356942998588602e-01
2.014402880576115218e-01	9.538140141004379791e-01
2.016403280656131336e-01	9.541908270958349148e-01
2.018403680736147177e-01	9.545661326907723954e-01
2.020404080816163295e-01	9.549399302923547994e-01
2.022404480896179135e-01	9.553122193100680448e-01
2.024404880976195253e-01	9.556829991557821424e-01
2.026405281056211372e-01	9.560522692437507519e-01
2.028405681136227212e-01	9.564200289906125141e-01
2.030406081216243330e-01	9.567862778153924941e-01
2.032406481296259171e-01	9.571510151395019594e-01
2.034406881376275289e-01	9.575142403867408225e-01
2.036407281456291130e-01	9.578759529832971964e-01
2.038407681536307248e-01	9.582361523577490603e-01
2.040408081616323366e-01	9.585948379410647036e-01
2.042408481696339206e-01	9.589520091666040580e-01
2.044408881776355325e-01	9.593076654701193640e-01
2.046409281856371165e-01	9.596618062897560586e-01
2.048409681936387283e-01	9.600144310660535529e-01
2.050410082016403401e-01	9.603655392419465642e-01
2.052410482096419242e-01	9.607151302627654488e-01
2.054410882176435360e-01	9.610632035762374237e-01
2.056411282256451201e-01	9.614097586324871214e-01
2.058411682336467319e-01	9.617547948840380334e-01
2.060412082416483437e-01	9.620983117858127320e-01
2.062412482496499277e-01	9.624403087951339808e-01
2.064412882576515396e-01	9.627807853717259556e-01
2.066413282656531236e-01	9.631197409777143559e-01
2.068413682736547354e-01	9.634571750776279586e-01
2.070414082816563195e-01	9.637930871383989517e-01
2.072414482896579313e-01	9.641274766293642662e-01
2.074414882976595431e-01	9.644603430222657980e-01
2.076415283056611272e-01	9.647916857912518518e-01
2.078415683136627390e-01	9.651215044128775844e-01
2.080416083216643230e-01	9.654497983661058935e-01
2.082416483296659349e-01	9.657765671323085277e-01
2.084416883376675467e-01	9.661018101952665305e-01
2.086417283456691307e-01	9.664255270411710175e-01
2.088417683536707425e-01	9.667477171586246198e-01
2.090418083616723266e-01	9.670683800386413731e-01
2.092418483696739384e-01	9.673875151746483825e-01
2.094418883776755225e-01	9.677051220624860450e-01
2.096419283856771343e-01	9.680212002004089378e-01
2.098419683936787461e-01	9.683357490890869279e-01
2.100420084016803302e-01	9.686487682316055059e-01
2.102420484096819420e-01	9.689602571334670067e-01
2.104420884176835260e-01	9.692702153025912759e-01
2.106421284256851378e-01	9.695786422493160028e-01
2.108421684336867497e-01	9.698855374863982748e-01
2.110422084416883337e-01	9.701909005290144661e-01
2.112422484496899455e-01	9.704947308947619034e-01
2.114422884576915296e-01	9.707970281036588656e-01
2.116423284656931414e-01	9.710977916781458052e-01
2.118423684736947532e-01	9.713970211430860147e-01
2.120424084816963373e-01	9.716947160257662919e-01
2.122424484896979491e-01	9.719908758558976070e-01
2.124424884976995331e-01	9.722855001656159901e-01
2.126425285057011449e-01	9.725785884894834199e-01
2.128425685137027290e-01	9.728701403644881562e-01
2.130426085217043408e-01	9.731601553300458507e-01
2.132426485297059526e-01	9.734486329279998795e-01
2.134426885377075367e-01	9.737355727026226759e-01
2.136427285457091485e-01	9.740209742006157301e-01
2.138427685537107326e-01	9.743048369711108103e-01
2.140428085617123444e-01	9.745871605656705183e-01
2.142428485697139562e-01	9.748679445382889552e-01
2.144428885777155402e-01	9.751471884453924988e-01
2.146429285857171521e-01	9.754248918458405804e-01
2.148429685937187361e-01	9.757010543009259074e-01
2.150430086017203479e-01	9.759756753743760171e-01
2.152430486097219320e-01	9.762487546323531662e-01
2.154430886177235438e-01	9.765202916434552183e-01
2.156431286257251556e-01	9.767902859787169767e-01
2.158431686337267397e-01	9.770587372116095182e-01
2.160432086417283515e-01	9.773256449180423022e-01
2.162432486497299355e-01	9.775910086763629492e-01
2.164432886577315474e-01	9.778548280673582394e-01
2.166433286657331592e-01	9.781171026742546681e-01
2.168433686737347432e-01	9.783778320827190011e-01
2.170434086817363550e-01	9.786370158808591624e-01
2.172434486897379391e-01	9.788946536592249004e-01
2.174434886977395509e-01	9.791507450108082322e-01
2.176435287057411627e-01	9.794052895310441098e-01
2.178435687137427468e-01	9.796582868178109749e-01
2.180436087217443586e-01	9.799097364714319802e-01
2.182436487297459426e-01	9.801596380946748788e-01
2.184436887377475545e-01	9.804079912927529117e-01
2.186437287457491385e-01	9.806547956733255855e-01
2.188437687537507503e-01	9.809000508464991164e-01
2.190438087617523621e-01	9.811437564248273180e-01
2.192438487697539462e-01	9.813859120233116018e-01
2.194438887777555580e-01	9.816265172594023092e-01
2.196439287857571421e-01	9.818655717529989335e-01
2.198439687937587539e-01	9.821030751264508973e-01
2.200440088017603657e-01	9.823390270045575523e-01
2.202440488097619498e-01	9.825734270145698446e-01
2.204440888177635616e-01	9.828062747861899817e-01
2.206441288257651456e-01	9.830375699515724319e-01
2.208441688337667574e-01	9.832673121453244791e-01
2.210442088417683415e-01	9.834955010045065560e-01
2.212442488497699533e-01	9.837221361686331322e-01
2.214442888577715651e-01	9.839472172796733807e-01
2.216443288657731492e-01	9.841707439820509551e-01
2.218443688737747610e-01	9.843927159226456558e-01
2.220444088817763451e-01	9.846131327507932074e-01
2.222444488897779569e-01	9.848319941182860360e-01
2.224444888977795687e-01	9.850492996793740463e-01
2.226445289057811527e-01	9.852650490907645109e-01
2.228445689137827646e-01	9.854792420116235130e-01
2.230446089217843486e-01	9.856918781035758359e-01
2.232446489297859604e-01	9.859029570307057400e-01
2.234446889377875445e-01	9.861124784595574067e-01
2.236447289457891563e-01	9.863204420591353827e-01
2.238447689537907681e-01	9.865268475009055793e-01
2.240448089617923522e-01	9.867316944587951610e-01
2.242448489697939640e-01	9.869349826091932121e-01
2.244448889777955480e-01	9.871367116309517353e-01
2.246449289857971598e-01	9.873368812053855414e-01
2.248449689937987717e-01	9.875354910162731370e-01
2.250450090018003557e-01	9.877325407498568355e-01
2.252450490098019675e-01	9.879280300948439786e-01
2.254450890178035516e-01	9.881219587424064921e-01
2.256451290258051634e-01	9.883143263861821071e-01
2.258451690338067752e-01	9.885051327222744710e-01
2.260452090418083593e-01	9.886943774492539250e-01
2.262452490498099711e-01	9.888820602681573924e-01
2.264452890578115551e-01	9.890681808824896004e-01
2.266453290658131670e-01	9.892527389982233021e-01
2.268453690738147510e-01	9.894357343237990543e-01
2.270454090818163628e-01	9.896171665701269937e-01
2.272454490898179746e-01	9.897970354505859492e-01
2.274454890978195587e-01	9.899753406810248846e-01
2.276455291058211705e-01	9.901520819797627881e-01
2.278455691138227546e-01	9.903272590675893383e-01
2.280456091218243664e-01	9.905008716677653480e-01
2.282456491298259782e-01	9.906729195060232085e-01
2.284456891378275623e-01	9.908434023105670008e-01
2.286457291458291741e-01	9.910123198120736054e-01
2.288457691538307581e-01	9.911796717436923698e-01
2.290458091618323699e-01	9.913454578410459961e-01
2.292458491698339540e-01	9.915096778422308743e-01
2.294458891778355658e-01	9.916723314878175266e-01
2.296459291858371776e-01	9.918334185208508291e-01
2.298459691938387617e-01	9.919929386868504562e-01
2.300460092018403735e-01	9.921508917338117683e-01
2.302460492098419576e-01	9.923072774122052575e-01
2.304460892178435694e-01	9.924620954749779900e-01
2.306461292258451812e-01	9.926153456775531625e-01
2.308461692338467652e-01	9.927670277778311014e-01
2.310462092418483770e-01	9.929171415361890407e-01
2.312462492498499611e-01	9.930656867154821210e-01
2.314462892578515729e-01	9.932126630810433898e-01
2.316463292658531847e-01	9.933580704006842454e-01
2.318463692738547688e-01	9.935019084446946591e-01
2.320464092818563806e-01	9.936441769858440631e-01
2.322464492898579647e-01	9.937848757993809068e-01
2.324464892978595765e-01	9.939240046630338776e-01
2.326465293058611605e-01	9.940615633570114573e-01
2.328465693138627723e-01	9.941975516640028099e-01
2.330466093218643842e-01	9.943319693691778927e-01
2.332466493298659682e-01	9.944648162601877894e-01
2.334466893378675800e-01	9.945960921271653765e-01
2.336467293458691641e-01	9.947257967627251007e-01
2.338467693538707759e-01	9.948539299619637566e-01
2.340468093618723877e-01	9.949804915224603752e-01
2.342468493698739718e-01	9.951054812442772235e-01
2.344468893778755836e-01	9.952288989299594713e-01
2.346469293858771676e-01	9.953507443845355240e-01
2.348469693938787795e-01	9.954710174155181335e-01
2.350470094018803635e-01	9.955897178329036201e-01
2.352470494098819753e-01	9.957068454491727616e-01
2.354470894178835871e-01	9.958224000792911257e-01
2.356471294258851712e-01	9.959363815407090703e-01
2.358471694338867830e-01	9.960487896533624097e-01
2.360472094418883671e-01	9.961596242396724143e-01
2.362472494498899789e-01	9.962688851245459221e-01
2.364472894578915907e-01	9.963765721353762261e-01
2.366473294658931747e-01	9.964826851020427423e-01
2.368473694738947866e-01	9.965872238569115638e-01
2.370474094818963706e-01	9.966901882348355723e-01
2.372474494898979824e-01	9.967915780731549935e-01
2.374474894978995942e-01	9.968913932116973964e-01
2.376475295059011783e-01	9.969896334927780268e-01
2.378475695139027901e-01	9.970862987611998074e-01
2.380476095219043742e-01	9.971813888642542256e-01
2.382476495299059860e-01	9.972749036517207788e-01
2.384476895379075700e-01	9.973668429758678622e-01
2.386477295459091819e-01	9.974572066914526580e-01
2.388477695539107937e-01	9.975459946557213575e-01
2.390478095619123777e-01	9.976332067284094940e-01
2.392478495699139895e-01	9.977188427717423869e-01
2.394478895779155736e-01	9.978029026504348087e-01
2.396479295859171854e-01	9.978853862316915402e-01
2.398479695939187972e-01	9.979662933852078144e-01
2.400480096019203813e-01	9.980456239831689835e-01
2.402480496099219931e-01	9.981233779002510742e-01
2.404480896179235772e-01	9.981995550136208983e-01
2.406481296259251890e-01	9.982741552029362753e-01
2.408481696339267730e-01	9.983471783503461428e-01
2.410482096419283848e-01	9.984186243404910011e-01
2.412482496499299967e-01	9.984884930605025799e-01
2.414482896579315807e-01	9.985567844000045046e-01
2.416483296659331925e-01	9.986234982511122960e-01
2.418483696739347766e-01	9.986886345084335925e-01
2.420484096819363884e-01	9.987521930690681504e-01
2.422484496899380002e-01	9.988141738326081764e-01
2.424484896979395843e-01	9.988745767011383281e-01
2.426485297059411961e-01	9.989334015792362687e-01
2.428485697139427801e-01	9.989906483739721121e-01
2.430486097219443919e-01	9.990463169949092004e-01
2.432486497299459760e-01	9.991004073541042141e-01
2.434486897379475878e-01	9.991529193661067287e-01
2.436487297459491996e-01	9.992038529479599918e-01
2.438487697539507837e-01	9.992532080192007005e-01
2.440488097619523955e-01	9.993009845018593351e-01
2.442488497699539796e-01	9.993471823204600479e-01
2.444488897779555914e-01	9.993918014020211071e-01
2.446489297859572032e-01	9.994348416760545639e-01
2.448489697939587872e-01	9.994763030745668075e-01
2.450490098019603991e-01	9.995161855320584543e-01
2.452490498099619831e-01	9.995544889855244586e-01
2.454490898179635949e-01	9.995912133744542238e-01
2.456491298259652067e-01	9.996263586408317137e-01
2.458491698339667908e-01	9.996599247291356738e-01
2.460492098419684026e-01	9.996919115863391880e-01
2.462492498499699867e-01	9.997223191619106775e-01
2.464492898579715985e-01	9.997511474078131233e-01
2.466493298659731825e-01	9.997783962785046219e-01
2.468493698739747944e-01	9.998040657309381629e-01
2.470494098819764062e-01	9.998281557245620732e-01
2.472494498899779902e-01	9.998506662213196838e-01
2.474494898979796020e-01	9.998715971856496632e-01
2.476495299059811861e-01	9.998909485844859057e-01
2.478495699139827979e-01	9.999087203872576435e-01
2.480496099219844097e-01	9.999249125658896675e-01
2.482496499299859938e-01	9.999395250948019953e-01
2.484496899379876056e-01	9.999525579509102036e-01
2.486497299459891897e-01	9.999640111136254284e-01
2.488497699539908015e-01	9.999738845648543650e-01
2.490498099619923855e-01	9.999821782889991573e-01
2.492498499699939973e-01	9.999888922729577301e-01
2.494498899779956091e-01	9.999940265061234568e-01
2.496499299859971932e-01	9.999975809803854920e-01
2.498499699939988050e-01	9.999995556901286609e-01
2.500500100020003891e-01	9.999999506322332365e-01
2.502500500100020009e-01	9.999987658060753848e-01
2.504500900180036127e-01	9.999960012135269416e-01
2.506501300260052245e-01	9.999916568589550803e-01
2.508501700340067808e-01	9.999857327492230885e-01
2.510502100420083926e-01	9.999782288936895913e-01
2.512502500500100044e-01	9.999691453042089950e-01
2.514502900580116163e-01	9.999584819951312653e-01
2.516503300660132281e-01	9.999462389833019271e-01
2.518503700740147844e-01	9.999324162880620648e-01
2.520504100820163962e-01	9.999170139312484329e-01
2.522504500900180080e-01	9.999000319371930123e-01
2.524504900980196198e-01	9.998814703327236764e-01
2.526505301060212316e-01	9.998613291471633024e-01
2.528505701140227879e-01	9.998396084123302163e-01
2.530506101220243997e-01	9.998163081625384141e-01
2.532506501300260116e-01	9.997914284345965630e-01
2.534506901380276234e-01	9.997649692678092226e-01
2.536507301460291797e-01	9.997369307039754016e-01
2.538507701540307915e-01	9.997073127873897791e-01
2.540508101620324033e-01	9.996761155648417052e-01
2.542508501700340151e-01	9.996433390856155343e-01
2.544508901780356269e-01	9.996089834014906250e-01
2.546509301860371832e-01	9.995730485667408960e-01
2.548509701940387950e-01	9.995355346381350481e-01
2.550510102020404068e-01	9.994964416749364533e-01
2.552510502100420187e-01	9.994557697389030437e-01
2.554510902180436305e-01	9.994135188942867565e-01
2.556511302260451868e-01	9.993696892078344218e-01
2.558511702340467986e-01	9.993242807487867641e-01
2.560512102420484104e-01	9.992772935888784014e-01
2.562512502500500222e-01	9.992287278023384012e-01
2.564512902580516340e-01	9.991785834658893917e-01
2.566513302660531903e-01	9.991268606587477841e-01
2.568513702740548021e-01	9.990735594626235505e-01
2.570514102820564140e-01	9.990186799617204461e-01
2.572514502900580258e-01	9.989622222427351206e-01
2.574514902980596376e-01	9.989041863948578959e-01
2.576515303060611939e-01	9.988445725097718775e-01
2.578515703140628057e-01	9.987833806816530657e-01
2.580516103220644175e-01	9.987206110071705778e-01
2.582516503300660293e-01	9.986562635854859815e-01
2.584516903380676411e-01	9.985903385182530734e-01
2.586517303460691974e-01	9.985228359096184336e-01
2.588517703540708093e-01	9.984537558662203161e-01
2.590518103620724211e-01	9.983830984971893141e-01
2.592518503700740329e-01	9.983108639141476948e-01
2.594518903780755892e-01	9.982370522312093986e-01
2.596519303860772010e-01	9.981616635649797065e-01
2.598519703940788128e-01	9.980846980345553510e-01
2.600520104020804246e-01	9.980061557615238499e-01
2.602520504100820364e-01	9.979260368699640615e-01
2.604520904180835927e-01	9.978443414864450745e-01
2.606521304260852046e-01	9.977610697400266515e-01
2.608521704340868164e-01	9.976762217622590079e-01
2.610522104420884282e-01	9.975897976871822559e-01
2.612522504500900400e-01	9.975017976513262941e-01
2.614522904580915963e-01	9.974122217937110291e-01
2.616523304660932081e-01	9.973210702558452656e-01
2.618523704740948199e-01	9.972283431817274835e-01
2.620524104820964317e-01	9.971340407178450604e-01
2.622524504900980435e-01	9.970381630131738282e-01
2.624524904980995998e-01	9.969407102191786274e-01
2.626525305061012117e-01	9.968416824898119755e-01
2.628525705141028235e-01	9.967410799815149547e-01
2.630526105221044353e-01	9.966389028532162131e-01
2.632526505301060471e-01	9.965351512663318534e-01
2.634526905381076034e-01	9.964298253847654330e-01
2.636527305461092152e-01	9.963229253749072978e-01
2.638527705541108270e-01	9.962144514056349154e-01
2.640528105621124388e-01	9.961044036483119868e-01
2.642528505701140507e-01	9.959927822767882244e-01
2.644528905781156070e-01	9.958795874673999071e-01
2.646529305861172188e-01	9.957648193989683261e-01
2.648529705941188306e-01	9.956484782528005617e-01
2.650530106021204424e-01	9.955305642126887067e-01
2.652530506101219987e-01	9.954110774649095328e-01
2.654530906181236105e-01	9.952900181982244909e-01
2.656531306261252223e-01	9.951673866038791560e-01
2.658531706341268341e-01	9.950431828756028940e-01
2.660532106421284460e-01	9.949174072096090837e-01
2.662532506501300023e-01	9.947900598045941178e-01
2.664532906581316141e-01	9.946611408617371808e-01
2.666533306661332259e-01	9.945306505847004708e-01
2.668533706741348377e-01	9.943985891796283116e-01
2.670534106821364495e-01	9.942649568551472639e-01
2.672534506901380058e-01	9.941297538223654584e-01
2.674534906981396176e-01	9.939929802948721527e-01
2.676535307061412294e-01	9.938546364887380635e-01
2.678535707141428412e-01	9.937147226225141461e-01
2.680536107221444531e-01	9.935732389172320378e-01
2.682536507301460094e-01	9.934301855964032812e-01
2.684536907381476212e-01	9.932855628860188801e-01
2.686537307461492330e-01	9.931393710145491882e-01
2.688537707541508448e-01	9.929916102129434652e-01
2.690538107621524566e-01	9.928422807146296547e-01
2.692538507701540129e-01	9.926913827555138292e-01
2.694538907781556247e-01	9.925389165739796349e-01
2.696539307861572365e-01	9.923848824108884026e-01
2.698539707941588484e-01	9.922292805095783708e-01
2.700540108021604602e-01	9.920721111158645744e-01
2.702540508101620165e-01	9.919133744780381789e-01
2.704540908181636283e-01	9.917530708468663692e-01
2.706541308261652401e-01	9.915912004755916831e-01
2.708541708341668519e-01	9.914277636199319010e-01
2.710542108421684082e-01	9.912627605380792684e-01
2.712542508501700200e-01	9.910961914907004955e-01
2.714542908581716318e-01	9.909280567409360918e-01
2.716543308661732437e-01	9.907583565544000326e-01
2.718543708741748555e-01	9.905870911991792038e-01
2.720544108821764118e-01	9.904142609458334023e-01
2.722544508901780236e-01	9.902398660673941144e-01
2.724544908981796354e-01	9.900639068393650710e-01
2.726545309061812472e-01	9.898863835397209154e-01
2.728545709141828590e-01	9.897072964489074254e-01
2.730546109221844153e-01	9.895266458498407358e-01
2.732546509301860271e-01	9.893444320279068949e-01
2.734546909381876389e-01	9.891606552709616418e-01
2.736547309461892508e-01	9.889753158693295187e-01
2.738547709541908626e-01	9.887884141158038709e-01
2.740548109621924189e-01	9.885999503056462911e-01
2.742548509701940307e-01	9.884099247365859542e-01
2.744548909781956425e-01	9.882183377088189502e-01
2.746549309861972543e-01	9.880251895250087291e-01
2.748549709941988661e-01	9.878304804902845460e-01
2.750550110022004224e-01	9.876342109122415724e-01
2.752550510102020342e-01	9.874363811009402303e-01
2.754550910182036461e-01	9.872369913689058585e-01
2.756551310262052579e-01	9.870360420311280469e-01
2.758551710342068697e-01	9.868335334050600816e-01
2.760552110422084260e-01	9.866294658106188331e-01
2.762552510502100378e-01	9.864238395701837581e-01
2.764552910582116496e-01	9.862166550085966765e-01
2.766553310662132614e-01	9.860079124531612171e-01
2.768553710742148177e-01	9.857976122336422620e-01
2.770554110822164295e-01	9.855857546822653914e-01
2.772554510902180414e-01	9.853723401337165511e-01
2.774554910982196532e-01	9.851573689251411636e-01
2.776555311062212650e-01	9.849408413961440178e-01
2.778555711142228213e-01	9.847227578887884913e-01
2.780556111222244331e-01	9.845031187475958845e-01
2.782556511302260449e-01	9.842819243195453094e-01
2.784556911382276567e-01	9.840591749540725797e-01
2.786557311462292685e-01	9.838348710030700994e-01
2.788557711542308248e-01	9.836090128208863081e-01
2.790558111622324367e-01	9.833816007643246815e-01
2.792558511702340485e-01	9.831526351926435092e-01
2.794558911782356603e-01	9.829221164675554512e-01
2.796559311862372721e-01	9.826900449532267601e-01
2.798559711942388284e-01	9.824564210162766154e-01
2.800560112022404402e-01	9.822212450257766791e-01
2.802560512102420520e-01	9.819845173532505411e-01
2.804560912182436638e-01	9.817462383726730524e-01
2.806561312262452756e-01	9.815064084604698813e-01
2.808561712342468319e-01	9.812650279955167365e-01
2.810562112422484438e-01	9.810220973591387006e-01
2.812562512502500556e-01	9.807776169351100082e-01
2.814562912582516674e-01	9.805315871096531577e-01
2.816563312662532237e-01	9.802840082714381342e-01
2.818563712742548355e-01	9.800348808115821875e-01
2.820564112822564473e-01	9.797842051236491656e-01
2.822564512902580591e-01	9.795319816036482941e-01
2.824564912982596709e-01	9.792782106500345085e-01
2.826565313062612272e-01	9.790228926637070117e-01
2.828565713142628391e-01	9.787660280480091624e-01
2.830566113222644509e-01	9.785076172087274760e-01
2.832566513302660627e-01	9.782476605540912917e-01
2.834566913382676745e-01	9.779861584947718844e-01
2.836567313462692308e-01	9.777231114438819093e-01
2.838567713542708426e-01	9.774585198169747358e-01
2.840568113622724544e-01	9.771923840320437815e-01
2.842568513702740662e-01	9.769247045095221793e-01
2.844568913782756781e-01	9.766554816722813337e-01
2.846569313862772344e-01	9.763847159456311431e-01
2.848569713942788462e-01	9.761124077573184454e-01
2.850570114022804580e-01	9.758385575375273513e-01
2.852570514102820698e-01	9.755631657188776895e-01
2.854570914182836816e-01	9.752862327364246742e-01
2.856571314262852379e-01	9.750077590276584605e-01
2.858571714342868497e-01	9.747277450325028125e-01
2.860572114422884615e-01	9.744461911933149922e-01
2.862572514502900733e-01	9.741630979548847602e-01
2.864572914582916852e-01	9.738784657644341536e-01
2.866573314662932415e-01	9.735922950716158208e-01
2.868573714742948533e-01	9.733045863285132437e-01
2.870574114822964651e-01	9.730153399896396271e-01
2.872574514902980769e-01	9.727245565119371218e-01
2.874574914982996332e-01	9.724322363547762693e-01
2.876575315063012450e-01	9.721383799799552250e-01
2.878575715143028568e-01	9.718429878516989806e-01
2.880576115223044686e-01	9.715460604366585873e-01
2.882576515303060805e-01	9.712475982039106004e-01
2.884576915383076368e-01	9.709476016249565244e-01
2.886577315463092486e-01	9.706460711737209257e-01
2.888577715543108604e-01	9.703430073265524314e-01
2.890578115623124722e-01	9.700384105622215092e-01
2.892578515703140840e-01	9.697322813619206894e-01
2.894578915783156403e-01	9.694246202092631215e-01
2.896579315863172521e-01	9.691154275902820192e-01
2.898579715943188639e-01	9.688047039934301052e-01
2.900580116023204758e-01	9.684924499095788342e-01
2.902580516103220876e-01	9.681786658320172823e-01
2.904580916183236439e-01	9.678633522564515923e-01
2.906581316263252557e-01	9.675465096810041965e-01
2.908581716343268675e-01	9.672281386062127062e-01
2.910582116423284793e-01	9.669082395350300230e-01
2.912582516503300911e-01	9.665868129728223401e-01
2.914582916583316474e-01	9.662638594273693649e-01
2.916583316663332592e-01	9.659393794088626528e-01
2.918583716743348710e-01	9.656133734299056082e-01
2.920584116823364829e-01	9.652858420055121513e-01
2.922584516903380947e-01	9.649567856531059418e-01
2.924584916983396510e-01	9.646262048925200450e-01
2.926585317063412628e-01	9.642941002459951561e-01
2.928585717143428746e-01	9.639604722381799329e-01
2.930586117223444864e-01	9.636253213961291086e-01
2.932586517303460427e-01	9.632886482493036029e-01
2.934586917383476545e-01	9.629504533295689672e-01
2.936587317463492663e-01	9.626107371711946081e-01
2.938587717543508782e-01	9.622695003108535650e-01
2.940588117623524900e-01	9.619267432876209556e-01
2.942588517703540463e-01	9.615824666429736434e-01
2.944588917783556581e-01	9.612366709207885718e-01
2.946589317863572699e-01	9.608893566673432085e-01
2.948589717943588817e-01	9.605405244313135471e-01
2.950590118023604935e-01	9.601901747637736628e-01
2.952590518103620498e-01	9.598383082181950465e-01
2.954590918183636616e-01	9.594849253504449393e-01
2.956591318263652735e-01	9.591300267187867767e-01
2.958591718343668853e-01	9.587736128838779681e-01
2.960592118423684971e-01	9.584156844087700078e-01
2.962592518503700534e-01	9.580562418589068097e-01
2.964592918583716652e-01	9.576952858021243742e-01
2.966593318663732770e-01	9.573328168086494561e-01
2.968593718743748888e-01	9.569688354510994532e-01
2.970594118823765006e-01	9.566033423044804085e-01
2.972594518903780569e-01	9.562363379461870094e-01
2.974594918983796688e-01	9.558678229560007011e-01
2.976595319063812806e-01	9.554977979160901302e-01
2.978595719143828924e-01	9.551262634110090355e-01
2.980596119223845042e-01	9.547532200276959147e-01
2.982596519303860605e-01	9.543786683554730255e-01
2.984596919383876723e-01	9.540026089860449421e-01
2.986597319463892841e-01	9.536250425134983333e-01
2.988597719543908959e-01	9.532459695343011852e-01
2.990598119623924522e-01	9.528653906473005808e-01
2.992598519703940640e-01	9.524833064537232552e-01
2.994598919783956759e-01	9.520997175571734861e-01
2.996599319863972877e-01	9.517146245636330937e-01
2.998599719943988995e-01	9.513280280814595535e-01
3.000600120024004558e-01	9.509399287213859964e-01
3.002600520104020676e-01	9.505503270965193208e-01
3.004600920184036794e-01	9.501592238223399711e-01
3.006601320264052912e-01	9.497666195167004943e-01
3.008601720344069030e-01	9.493725147998245406e-01
3.010602120424084593e-01	9.489769102943066414e-01
3.012602520504100712e-01	9.485798066251098781e-01
3.014602920584116830e-01	9.481812044195663258e-01
3.016603320664132948e-01	9.477811043073750552e-01
3.018603720744149066e-01	9.473795069206014663e-01
3.020604120824164629e-01	9.469764128936766223e-01
3.022604520904180747e-01	9.465718228633953624e-01
3.024604920984196865e-01	9.461657374689165234e-01
3.026605321064212983e-01	9.457581573517608309e-01
3.028605721144229102e-01	9.453490831558104546e-01
3.030606121224244665e-01	9.449385155273077874e-01
3.032606521304260783e-01	9.445264551148546683e-01
3.034606921384276901e-01	9.441129025694110499e-01
3.036607321464293019e-01	9.436978585442941103e-01
3.038607721544309137e-01	9.432813236951773650e-01
3.040608121624324700e-01	9.428632986800894455e-01
3.042608521704340818e-01	9.424437841594127674e-01
3.044608921784356936e-01	9.420227807958831967e-01
3.046609321864373054e-01	9.416002892545887182e-01
3.048609721944388617e-01	9.411763102029678807e-01
3.050610122024404736e-01	9.407508443108093532e-01
3.052610522104420854e-01	9.403238922502508146e-01
3.054610922184436972e-01	9.398954546957775102e-01
3.056611322264453090e-01	9.394655323242215861e-01
3.058611722344468653e-01	9.390341258147607562e-01
3.060612122424484771e-01	9.386012358489174146e-01
3.062612522504500889e-01	9.381668631105574141e-01
3.064612922584517007e-01	9.377310082858889562e-01
3.066613322664533126e-01	9.372936720634617025e-01
3.068613722744548689e-01	9.368548551341657760e-01
3.070614122824564807e-01	9.364145581912300953e-01
3.072614522904580925e-01	9.359727819302218199e-01
3.074614922984597043e-01	9.355295270490452397e-01
3.076615323064613161e-01	9.350847942479401098e-01
3.078615723144628724e-01	9.346385842294816504e-01
3.080616123224644842e-01	9.341908976985778823e-01
3.082616523304660960e-01	9.337417353624700711e-01
3.084616923384677079e-01	9.332910979307306176e-01
3.086617323464693197e-01	9.328389861152621698e-01
3.088617723544708760e-01	9.323854006302969566e-01
3.090618123624724878e-01	9.319303421923945674e-01
3.092618523704740996e-01	9.314738115204420632e-01
3.094618923784757114e-01	9.310158093356523112e-01
3.096619323864773232e-01	9.305563363615624306e-01
3.098619723944788795e-01	9.300953933240334592e-01
3.100620124024804913e-01	9.296329809512485776e-01
3.102620524104821031e-01	9.291690999737118872e-01
3.104620924184837150e-01	9.287037511242484111e-01
3.106621324264852713e-01	9.282369351380013178e-01
3.108621724344868831e-01	9.277686527524314775e-01
3.110622124424884949e-01	9.272989047073169067e-01
3.112622524504901067e-01	9.268276917447504371e-01
3.114622924584917185e-01	9.263550146091396043e-01
3.116623324664932748e-01	9.258808740472047605e-01
3.118623724744948866e-01	9.254052708079779643e-01
3.120624124824964984e-01	9.249282056428023147e-01
3.122624524904981103e-01	9.244496793053301742e-01
3.124624924984997221e-01	9.239696925515223924e-01
3.126625325065012784e-01	9.234882461396468623e-01
3.128625725145028902e-01	9.230053408302772988e-01
3.130626125225045020e-01	9.225209773862921292e-01
3.132626525305061138e-01	9.220351565728736043e-01
3.134626925385077256e-01	9.215478791575058004e-01
3.136627325465092819e-01	9.210591459099746192e-01
3.138627725545108937e-01	9.205689576023649012e-01
3.140628125625125056e-01	9.200773150090607588e-01
3.142628525705141174e-01	9.195842189067435779e-01
3.144628925785157292e-01	9.190896700743910186e-01
3.146629325865172855e-01	9.185936692932759051e-01
3.148629725945188973e-01	9.180962173469640053e-01
3.150630126025205091e-01	9.175973150213145857e-01
3.152630526105221209e-01	9.170969631044776360e-01
3.154630926185237327e-01	9.165951623868930920e-01
3.156631326265252890e-01	9.160919136612903912e-01
3.158631726345269009e-01	9.155872177226852537e-01
3.160632126425285127e-01	9.150810753683807919e-01
3.162632526505301245e-01	9.145734873979645130e-01
3.164632926585316808e-01	9.140644546133079862e-01
3.166633326665332926e-01	9.135539778185647330e-01
3.168633726745349044e-01	9.130420578201701165e-01
3.170634126825365162e-01	9.125286954268390094e-01
3.172634526905381280e-01	9.120138914495652394e-01
3.174634926985396843e-01	9.114976467016197015e-01
3.176635327065412961e-01	9.109799619985495811e-01
3.178635727145429080e-01	9.104608381581765775e-01
3.180636127225445198e-01	9.099402760005962376e-01
3.182636527305461316e-01	9.094182763481762910e-01
3.184636927385476879e-01	9.088948400255552063e-01
3.186637327465492997e-01	9.083699678596410809e-01
3.188637727545509115e-01	9.078436606796101982e-01
3.190638127625525233e-01	9.073159193169062497e-01
3.192638527705541351e-01	9.067867446052381153e-01
3.194638927785556914e-01	9.062561373805793075e-01
3.196639327865573033e-01	9.057240984811664175e-01
3.198639727945589151e-01	9.051906287474975610e-01
3.200640128025605269e-01	9.046557290223312675e-01
3.202640528105621387e-01	9.041194001506853706e-01
3.204640928185636950e-01	9.035816429798351201e-01
3.206641328265653068e-01	9.030424583593122945e-01
3.208641728345669186e-01	9.025018471409036458e-01
3.210642128425685304e-01	9.019598101786497901e-01
3.212642528505701423e-01	9.014163483288434309e-01
3.214642928585716986e-01	9.008714624500284707e-01
3.216643328665733104e-01	9.003251534029982350e-01
3.218643728745749222e-01	8.997774220507946952e-01
3.220644128825765340e-01	8.992282692587062476e-01
3.222644528905780903e-01	8.986776958942672699e-01
3.224644928985797021e-01	8.981257028272560117e-01
3.226645329065813139e-01	8.975722909296938168e-01
3.228645729145829257e-01	8.970174610758430145e-01
3.230646129225845375e-01	8.964612141422064751e-01
3.232646529305860938e-01	8.959035510075256115e-01
3.234646929385877057e-01	8.953444725527783810e-01
3.236647329465893175e-01	8.947839796611798402e-01
3.238647729545909293e-01	8.942220732181787035e-01
3.240648129625925411e-01	8.936587541114568989e-01
3.242648529705940974e-01	8.930940232309284577e-01
3.244648929785957092e-01	8.925278814687367390e-01
3.246649329865973210e-01	8.919603297192550961e-01
3.248649729945989328e-01	8.913913688790836565e-01
3.250650130026005447e-01	8.908209998470486557e-01
3.252650530106021010e-01	8.902492235242013274e-01
3.254650930186037128e-01	8.896760408138152387e-01
3.256651330266053246e-01	8.891014526213868452e-01
3.258651730346069364e-01	8.885254598546320493e-01
3.260652130426085482e-01	8.879480634234862002e-01
3.262652530506101045e-01	8.873692642401019848e-01
3.264652930586117163e-01	8.867890632188476507e-01
3.266653330666133281e-01	8.862074612763064518e-01
3.268653730746149400e-01	8.856244593312750935e-01
3.270654130826165518e-01	8.850400583047612901e-01
3.272654530906181081e-01	8.844542591199835435e-01
3.274654930986197199e-01	8.838670627023685888e-01
3.276655331066213317e-01	8.832784699795505068e-01
3.278655731146229435e-01	8.826884818813700573e-01
3.280656131226244998e-01	8.820970993398716820e-01
3.282656531306261116e-01	8.815043232893022829e-01
3.284656931386277234e-01	8.809101546661111115e-01
3.286657331466293352e-01	8.803145944089467712e-01
3.288657731546309471e-01	8.797176434586563287e-01
3.290658131626325034e-01	8.791193027582846486e-01
3.292658531706341152e-01	8.785195732530708401e-01
3.294658931786357270e-01	8.779184558904488123e-01
3.296659331866373388e-01	8.773159516200446095e-01
3.298659731946389506e-01	8.767120613936753015e-01
3.300660132026405069e-01	8.761067861653482058e-01
3.302660532106421187e-01	8.755001268912571133e-01
3.304660932186437305e-01	8.748920845297836202e-01
3.306661332266453424e-01	8.742826600414937976e-01
3.308661732346469542e-01	8.736718543891366373e-01
3.310662132426485105e-01	8.730596685376446064e-01
3.312662532506501223e-01	8.724461034541285409e-01
3.314662932586517341e-01	8.718311601078796436e-01
3.316663332666533459e-01	8.712148394703657095e-01
3.318663732746549577e-01	8.705971425152306820e-01
3.320664132826565140e-01	8.699780702182926539e-01
3.322664532906581258e-01	8.693576235575424249e-01
3.324664932986597377e-01	8.687358035131419465e-01
3.326665333066613495e-01	8.681126110674229901e-01
3.328665733146629613e-01	8.674880472048850377e-01
3.330666133226645176e-01	8.668621129121943936e-01
3.332666533306661294e-01	8.662348091781822967e-01
3.334666933386677412e-01	8.656061369938433669e-01
3.336667333466693530e-01	8.649760973523338281e-01
3.338667733546709093e-01	8.643446912489703982e-01
3.340668133626725211e-01	8.637119196812286237e-01
3.342668533706741330e-01	8.630777836487408816e-01
3.344668933786757448e-01	8.624422841532951578e-01
3.346669333866773566e-01	8.618054221988334929e-01
3.348669733946789129e-01	8.611671987914503168e-01
3.350670134026805247e-01	8.605276149393905616e-01
3.352670534106821365e-01	8.598866716530486620e-01
3.354670934186837483e-01	8.592443699449665573e-01
3.356671334266853601e-01	8.586007108298321366e-01
3.358671734346869164e-01	8.579556953244776851e-01
3.360672134426885282e-01	8.573093244478782182e-01
3.362672534506901401e-01	8.566615992211500386e-01
3.364672934586917519e-01	8.560125206675489595e-01
3.366673334666933637e-01	8.553620898124687510e-01
3.368673734746949200e-01	8.547103076834395852e-01
3.370674134826965318e-01	8.540571753101258157e-01
3.372674534906981436e-01	8.534026937243256450e-01
3.374674934986997554e-01	8.527468639599683486e-01
3.376675335067013672e-01	8.520896870531129430e-01
3.378675735147029235e-01	8.514311640419469640e-01
3.380676135227045354e-01	8.507712959667835806e-01
3.382676535307061472e-01	8.501100838700620388e-01
3.384676935387077590e-01	8.494475287963441090e-01
3.386677335467093153e-01	8.487836317923135310e-01
3.388677735547109271e-01	8.481183939067734601e-01
3.390678135627125389e-01	8.474518161906454683e-01
3.392678535707141507e-01	8.467838996969684340e-01
3.394678935787157625e-01	8.461146454808954331e-01
3.396679335867173188e-01	8.454440545996934064e-01
3.398679735947189307e-01	8.447721281127401616e-01
3.400680136027205425e-01	8.440988670815239292e-01
3.402680536107221543e-01	8.434242725696411425e-01
3.404680936187237661e-01	8.427483456427951047e-01
3.406681336267253224e-01	8.420710873687939912e-01
3.408681736347269342e-01	8.413924988175484065e-01
3.410682136427285460e-01	8.407125810610713845e-01
3.412682536507301578e-01	8.400313351734750578e-01
3.414682936587317696e-01	8.393487622309707685e-01
3.416683336667333259e-01	8.386648633118655161e-01
3.418683736747349378e-01	8.379796394965608464e-01
3.420684136827365496e-01	8.372930918675516310e-01
3.422684536907381614e-01	8.366052215094242905e-01
3.424684936987397732e-01	8.359160295088543524e-01
3.426685337067413295e-01	8.352255169546061175e-01
3.428685737147429413e-01	8.345336849375288857e-01
3.430686137227445531e-01	8.338405345505571775e-01
3.432686537307461649e-01	8.331460668887080701e-01
3.434686937387477768e-01	8.324502830490791982e-01
3.436687337467493331e-01	8.317531841308487550e-01
3.438687737547509449e-01	8.310547712352707173e-01
3.440688137627525567e-01	8.303550454656758451e-01
3.442688537707541685e-01	8.296540079274689061e-01
3.444688937787557248e-01	8.289516597281266774e-01
3.446689337867573366e-01	8.282480019771967239e-01
3.448689737947589484e-01	8.275430357862951780e-01
3.450690138027605602e-01	8.268367622691054075e-01
3.452690538107621721e-01	8.261291825413757950e-01
3.454690938187637284e-01	8.254202977209185166e-01
3.456691338267653402e-01	8.247101089276074326e-01
3.458691738347669520e-01	8.239986172833762001e-01
3.460692138427685638e-01	8.232858239122168298e-01
3.462692538507701756e-01	8.225717299401776872e-01
3.464692938587717319e-01	8.218563364953618278e-01
3.466693338667733437e-01	8.211396447079252203e-01
3.468693738747749555e-01	8.204216557100748597e-01
3.470694138827765673e-01	8.197023706360669904e-01
3.472694538907781792e-01	8.189817906222054411e-01
3.474694938987797355e-01	8.182599168068396267e-01
3.476695339067813473e-01	8.175367503303629935e-01
3.478695739147829591e-01	8.168122923352111320e-01
3.480696139227845709e-01	8.160865439658596676e-01
3.482696539307861827e-01	8.153595063688230393e-01
3.484696939387877390e-01	8.146311806926521681e-01
3.486697339467893508e-01	8.139015680879329029e-01
3.488697739547909626e-01	8.131706697072841328e-01
3.490698139627925745e-01	8.124384867053560111e-01
3.492698539707941863e-01	8.117050202388280677e-01
3.494698939787957426e-01	8.109702714664074330e-01
3.496699339867973544e-01	8.102342415488268390e-01
3.498699739947989662e-01	8.094969316488430655e-01
3.500700140028005780e-01	8.087583429312350525e-01
3.502700540108021343e-01	8.080184765628021237e-01
3.504700940188037461e-01	8.072773337123611004e-01
3.506701340268053579e-01	8.065349155507460788e-01
3.508701740348069698e-01	8.057912232508063211e-01
3.510702140428085816e-01	8.050462579874030355e-01
3.512702540508101379e-01	8.043000209374090437e-01
3.514702940588117497e-01	8.035525132797055603e-01
3.516703340668133615e-01	8.028037361951814166e-01
3.518703740748149733e-01	8.020536908667315057e-01
3.520704140828165851e-01	8.013023784792535631e-01
3.522704540908181414e-01	8.005498002196470564e-01
3.524704940988197532e-01	7.997959572768110759e-01
3.526705341068213651e-01	7.990408508416427802e-01
3.528705741148229769e-01	7.982844821070357311e-01
3.530706141228245887e-01	7.975268522678773397e-01
3.532706541308261450e-01	7.967679625210472016e-01
3.534706941388277568e-01	7.960078140654150980e-01
3.536707341468293686e-01	7.952464081018394415e-01
3.538707741548309804e-01	7.944837458331652780e-01
3.540708141628325922e-01	7.937198284642227319e-01
3.542708541708341485e-01	7.929546572018242312e-01
3.544708941788357603e-01	7.921882332547626193e-01
3.546709341868373722e-01	7.914205578338103786e-01
3.548709741948389840e-01	7.906516321517167434e-01
3.550710142028405958e-01	7.898814574232065899e-01
3.552710542108421521e-01	7.891100348649775498e-01
3.554710942188437639e-01	7.883373656956980113e-01
3.556711342268453757e-01	7.875634511360065648e-01
3.558711742348469875e-01	7.867882924085090046e-01
3.560712142428485438e-01	7.860118907377764419e-01
3.562712542508501556e-01	7.852342473503436393e-01
3.564712942588517675e-01	7.844553634747071236e-01
3.566713342668533793e-01	7.836752403413228540e-01
3.568713742748549911e-01	7.828938791826046684e-01
3.570714142828565474e-01	7.821112812329223951e-01
3.572714542908581592e-01	7.813274477285991892e-01
3.574714942988597710e-01	7.805423799079106439e-01
3.576715343068613828e-01	7.797560790110819040e-01
3.578715743148629946e-01	7.789685462802863336e-01
3.580716143228645509e-01	7.781797829596430738e-01
3.582716543308661628e-01	7.773897902952155992e-01
3.584716943388677746e-01	7.765985695350092755e-01
3.586717343468693864e-01	7.758061219289694721e-01
3.588717743548709982e-01	7.750124487289800079e-01
3.590718143628725545e-01	7.742175511888605977e-01
3.592718543708741663e-01	7.734214305643651866e-01
3.594718943788757781e-01	7.726240881131799521e-01
3.596719343868773899e-01	7.718255250949213053e-01
3.598719743948790017e-01	7.710257427711336708e-01
3.600720144028805580e-01	7.702247424052880431e-01
3.602720544108821699e-01	7.694225252627793221e-01
3.604720944188837817e-01	7.686190926109248700e-01
3.606721344268853935e-01	7.678144457189619576e-01
3.608721744348870053e-01	7.670085858580464322e-01
3.610722144428885616e-01	7.662015143012500529e-01
3.612722544508901734e-01	7.653932323235590474e-01
3.614722944588917852e-01	7.645837412018715584e-01
3.616723344668933970e-01	7.637730422149962006e-01
3.618723744748949533e-01	7.629611366436497288e-01
3.620724144828965652e-01	7.621480257704540406e-01
3.622724544908981770e-01	7.613337108799368425e-01
3.624724944988997888e-01	7.605181932585266535e-01
3.626725345069014006e-01	7.597014741945524730e-01
3.628725745149029569e-01	7.588835549782414480e-01
3.630726145229045687e-01	7.580644369017155437e-01
3.632726545309061805e-01	7.572441212589925419e-01
3.634726945389077923e-01	7.564226093459808231e-01
3.636727345469094042e-01	7.555999024604789227e-01
3.638727745549109605e-01	7.547760019021733102e-01
3.640728145629125723e-01	7.539509089726355029e-01
3.642728545709141841e-01	7.531246249753211774e-01
3.644728945789157959e-01	7.522971512155681717e-01
3.646729345869174077e-01	7.514684890005931539e-01
3.648729745949189640e-01	7.506386396394906235e-01
3.650730146029205758e-01	7.498076044432298026e-01
3.652730546109221876e-01	7.489753847246537477e-01
3.654730946189237994e-01	7.481419817984774623e-01
3.656731346269254113e-01	7.473073969812841222e-01
3.658731746349269676e-01	7.464716315915248535e-01
3.660732146429285794e-01	7.456346869495146246e-01
3.662732546509301912e-01	7.447965643774321354e-01
3.664732946589318030e-01	7.439572651993174857e-01
3.666733346669334148e-01	7.431167907410686224e-01
3.668733746749349711e-01	7.422751423304408958e-01
3.670734146829365829e-01	7.414323212970429511e-01
3.672734546909381947e-01	7.405883289723373952e-01
3.674734946989398066e-01	7.397431666896361335e-01
3.676735347069413629e-01	7.388968357841005918e-01
3.678735747149429747e-01	7.380493375927368316e-01
3.680736147229445865e-01	7.372006734543957718e-01
3.682736547309461983e-01	7.363508447097703025e-01
3.684736947389478101e-01	7.354998527013926202e-01
3.686737347469493664e-01	7.346476987736337838e-01
3.688737747549509782e-01	7.337943842726988297e-01
3.690738147629525900e-01	7.329399105466272157e-01
3.692738547709542019e-01	7.320842789452893795e-01
3.694738947789558137e-01	7.312274908203851842e-01
3.696739347869573700e-01	7.303695475254413649e-01
3.698739747949589818e-01	7.295104504158096415e-01
3.700740148029605936e-01	7.286502008486641646e-01
3.702740548109622054e-01	7.277888001830002951e-01
3.704740948189638172e-01	7.269262497796312728e-01
3.706741348269653735e-01	7.260625510011869954e-01
3.708741748349669853e-01	7.251977052121115763e-01
3.710742148429685972e-01	7.243317137786609017e-01
3.712742548509702090e-01	7.234645780689007433e-01
3.714742948589718208e-01	7.225962994527047600e-01
3.716743348669733771e-01	7.217268793017520556e-01
3.718743748749749889e-01	7.208563189895249579e-01
3.720744148829766007e-01	7.199846198913070205e-01
3.722744548909782125e-01	7.191117833841811358e-01
3.724744948989798243e-01	7.182378108470265365e-01
3.726745349069813806e-01	7.173627036605174645e-01
3.728745749149829924e-01	7.164864632071206163e-01
3.730746149229846043e-01	7.156090908710928122e-01
3.732746549309862161e-01	7.147305880384791088e-01
3.734746949389877724e-01	7.138509560971104673e-01
3.736747349469893842e-01	7.129701964366015332e-01
3.738747749549909960e-01	7.120883104483487491e-01
3.740748149629926078e-01	7.112052995255274679e-01
3.742748549709942196e-01	7.103211650630903984e-01
3.744748949789957759e-01	7.094359084577656072e-01
3.746749349869973877e-01	7.085495311080524106e-01
3.748749749949989996e-01	7.076620344142227070e-01
3.750750150030006114e-01	7.067734197783152039e-01
3.752750550110022232e-01	7.058836886041353065e-01
3.754750950190037795e-01	7.049928422972525643e-01
3.756751350270053913e-01	7.041008822649965637e-01
3.758751750350070031e-01	7.032078099164587037e-01
3.760752150430086149e-01	7.023136266624858681e-01
3.762752550510102267e-01	7.014183339156806474e-01
3.764752950590117830e-01	7.005219330903984520e-01
3.766753350670133949e-01	6.996244256027439601e-01
3.768753750750150067e-01	6.987258128705720051e-01
3.770754150830166185e-01	6.978260963134821360e-01
3.772754550910182303e-01	6.969252773528182843e-01
3.774754950990197866e-01	6.960233574116659883e-01
3.776755351070213984e-01	6.951203379148490624e-01
3.778755751150230102e-01	6.942162202889292644e-01
3.780756151230246220e-01	6.933110059622034083e-01
3.782756551310262338e-01	6.924046963647003672e-01
3.784756951390277901e-01	6.914972929281796299e-01
3.786757351470294020e-01	6.905887970861276370e-01
3.788757751550310138e-01	6.896792102737573371e-01
3.790758151630326256e-01	6.887685339280060770e-01
3.792758551710341819e-01	6.878567694875312721e-01
3.794758951790357937e-01	6.869439183927089632e-01
3.796759351870374055e-01	6.860299820856327058e-01
3.798759751950390173e-01	6.851149620101099069e-01
3.800760152030406291e-01	6.841988596116608257e-01
3.802760552110421854e-01	6.832816763375151314e-01
3.804760952190437973e-01	6.823634136366092395e-01
3.806761352270454091e-01	6.814440729595857560e-01
3.808761752350470209e-01	6.805236557587901469e-01
3.810762152430486327e-01	6.796021634882678519e-01
3.812762552510501890e-01	6.786795976037642841e-01
3.814762952590518008e-01	6.777559595627187239e-01
3.816763352670534126e-01	6.768312508242657621e-01
3.818763752750550244e-01	6.759054728492309705e-01
3.820764152830566363e-01	6.749786271001286808e-01
3.822764552910581926e-01	6.740507150411614301e-01
3.824764952990598044e-01	6.731217381382144094e-01
3.826765353070614162e-01	6.721916978588562408e-01
3.828765753150630280e-01	6.712605956723352030e-01
3.830766153230646398e-01	6.703284330495764554e-01
3.832766553310661961e-01	6.693952114631822603e-01
3.834766953390678079e-01	6.684609323874253217e-01
3.836767353470694197e-01	6.675255972982506725e-01
3.838767753550710315e-01	6.665892076732709004e-01
3.840768153630725879e-01	6.656517649917648161e-01
3.842768553710741997e-01	6.647132707346746772e-01
3.844768953790758115e-01	6.637737263846039681e-01
3.846769353870774233e-01	6.628331334258150687e-01
3.848769753950790351e-01	6.618914933442270332e-01
3.850770154030805914e-01	6.609488076274130375e-01
3.852770554110822032e-01	6.600050777645980471e-01
3.854770954190838150e-01	6.590603052466565970e-01
3.856771354270854268e-01	6.581144915661106820e-01
3.858771754350870387e-01	6.571676382171264263e-01
3.860772154430885950e-01	6.562197466955130842e-01
3.862772554510902068e-01	6.552708184987194873e-01
3.864772954590918186e-01	6.543208551258324901e-01
3.866773354670934304e-01	6.533698580775739728e-01
3.868773754750950422e-01	6.524178288562991757e-01
3.870774154830965985e-01	6.514647689659934793e-01
3.872774554910982103e-01	6.505106799122709615e-01
3.874774954990998221e-01	6.495555632023712889e-01
3.876775355071014340e-01	6.485994203451573847e-01
3.878775755151030458e-01	6.476422528511136534e-01
3.880776155231046021e-01	6.466840622323433152e-01
3.882776555311062139e-01	6.457248500025644100e-01
3.884776955391078257e-01	6.447646176771112403e-01
3.886777355471094375e-01	6.438033667729280429e-01
3.888777755551110493e-01	6.428410988085685451e-01
3.890778155631126056e-01	6.418778153041936330e-01
3.892778555711142174e-01	6.409135177815669104e-01
3.894778955791158292e-01	6.399482077640562538e-01
3.896779355871174411e-01	6.389818867766273724e-01
3.898779755951189974e-01	6.380145563458440305e-01
3.900780156031206092e-01	6.370462179998634955e-01
3.902780556111222210e-01	6.360768732684360938e-01
3.904780956191238328e-01	6.351065236829024352e-01
3.906781356271254446e-01	6.341351707761899714e-01
3.908781756351270009e-01	6.331628160828114416e-01
3.910782156431286127e-01	6.321894611388614305e-01
3.912782556511302245e-01	6.312151074820155916e-01
3.914782956591318364e-01	6.302397566515265392e-01
3.916783356671334482e-01	6.292634101882234043e-01
3.918783756751350045e-01	6.282860696345073936e-01
3.920784156831366163e-01	6.273077365343495693e-01
3.922784556911382281e-01	6.263284124332897385e-01
3.924784956991398399e-01	6.253480988784330119e-01
3.926785357071414517e-01	6.243667974184481384e-01
3.928785757151430080e-01	6.233845096035643962e-01
3.930786157231446198e-01	6.224012369855679294e-01
3.932786557311462317e-01	6.214169811178024139e-01
3.934786957391478435e-01	6.204317435551635063e-01
3.936787357471494553e-01	6.194455258540990661e-01
3.938787757551510116e-01	6.184583295726046037e-01
3.940788157631526234e-01	6.174701562702208379e-01
3.942788557711542352e-01	6.164810075080330298e-01
3.944788957791558470e-01	6.154908848486672079e-01
3.946789357871574588e-01	6.144997898562871708e-01
3.948789757951590151e-01	6.135077240965947087e-01
3.950790158031606270e-01	6.125146891368227209e-01
3.952790558111622388e-01	6.115206865457367691e-01
3.954790958191638506e-01	6.105257178936307483e-01
3.956791358271654069e-01	6.095297847523245549e-01
3.958791758351670187e-01	6.085328886951618665e-01
3.960792158431686305e-01	6.075350312970074773e-01
3.962792558511702423e-01	6.065362141342450775e-01
3.964792958591718541e-01	6.055364387847741448e-01
3.966793358671734104e-01	6.045357068280081680e-01
3.968793758751750222e-01	6.035340198448719828e-01
3.970794158831766341e-01	6.025313794177988846e-01
3.972794558911782459e-01	6.015277871307284085e-01
3.974794958991798577e-01	6.005232445691039977e-01
3.976795359071814140e-01	5.995177533198701170e-01
3.978795759151830258e-01	5.985113149714700320e-01
3.980796159231846376e-01	5.975039311138430342e-01
3.982796559311862494e-01	5.964956033384225531e-01
3.984796959391878612e-01	5.954863332381326035e-01
3.986797359471894175e-01	5.944761224073862316e-01
3.988797759551910294e-01	5.934649724420826278e-01
3.990798159631926412e-01	5.924528849396043517e-01
3.992798559711942530e-01	5.914398614988152225e-01
3.994798959791958648e-01	5.904259037200576543e-01
3.996799359871974211e-01	5.894110132051501028e-01
3.998799759951990329e-01	5.883951915573842895e-01
4.000800160032006447e-01	5.873784403815232036e-01
4.002800560112022565e-01	5.863607612837982153e-01
4.004800960192038684e-01	5.853421558719064111e-01
4.006801360272054247e-01	5.843226257550084846e-01
4.008801760352070365e-01	5.833021725437257388e-01
4.010802160432086483e-01	5.822807978501378656e-01
4.012802560512102601e-01	5.812585032877803926e-01
4.014802960592118164e-01	5.802352904716422399e-01
4.016803360672134282e-01	5.792111610181617243e-01
4.018803760752150400e-01	5.781861165452263362e-01
4.020804160832166518e-01	5.771601586721694099e-01
4.022804560912182636e-01	5.761332890197665701e-01
4.024804960992198199e-01	5.751055092102340671e-01
4.026805361072214318e-01	5.740768208672254458e-01
4.028805761152230436e-01	5.730472256158299915e-01
4.030806161232246554e-01	5.720167250825701766e-01
4.032806561312262672e-01	5.709853208953978854e-01
4.034806961392278235e-01	5.699530146836930822e-01
4.036807361472294353e-01	5.689198080782599254e-01
4.038807761552310471e-01	5.678857027113253242e-01
4.040808161632326589e-01	5.668507002165369402e-01
4.042808561712342708e-01	5.658148022289585244e-01
4.044808961792358271e-01	5.647780103850694733e-01
4.046809361872374389e-01	5.637403263227598327e-01
4.048809761952390507e-01	5.627017516813305198e-01
4.050810162032406625e-01	5.616622881014883273e-01
4.052810562112422743e-01	5.606219372253458122e-01
4.054810962192438306e-01	5.595807006964163000e-01
4.056811362272454424e-01	5.585385801596114419e-01
4.058811762352470542e-01	5.574955772612407712e-01
4.060812162432486661e-01	5.564516936490069288e-01
4.062812562512502779e-01	5.554069309720047753e-01
4.064812962592518342e-01	5.543612908807173945e-01
4.066813362672534460e-01	5.533147750270132059e-01
4.068813762752550578e-01	5.522673850641450777e-01
4.070814162832566696e-01	5.512191226467462180e-01
4.072814562912582259e-01	5.501699894308295091e-01
4.074814962992598377e-01	5.491199870737812905e-01
4.076815363072614495e-01	5.480691172343623574e-01
4.078815763152630613e-01	5.470173815727036315e-01
4.080816163232646732e-01	5.459647817503038292e-01
4.082816563312662295e-01	5.449113194300269081e-01
4.084816963392678413e-01	5.438569962760991805e-01
4.086817363472694531e-01	5.428018139541069820e-01
4.088817763552710649e-01	5.417457741309940067e-01
4.090818163632726767e-01	5.406888784750584209e-01
4.092818563712742330e-01	5.396311286559506426e-01
4.094818963792758448e-01	5.385725263446703437e-01
4.096819363872774566e-01	5.375130732135638967e-01
4.098819763952790685e-01	5.364527709363217101e-01
4.100820164032806803e-01	5.353916211879760079e-01
4.102820564112822366e-01	5.343296256448972770e-01
4.104820964192838484e-01	5.332667859847927128e-01
4.106821364272854602e-01	5.322031038867026664e-01
4.108821764352870720e-01	5.311385810309983135e-01
4.110822164432886838e-01	5.300732190993793225e-01
4.112822564512902401e-01	5.290070197748706349e-01
4.114822964592918519e-01	5.279399847418203562e-01
4.116823364672934638e-01	5.268721156858964250e-01
4.118823764752950756e-01	5.258034142940847255e-01
4.120824164832966874e-01	5.247338822546858683e-01
4.122824564912982437e-01	5.236635212573126363e-01
4.124824964992998555e-01	5.225923329928874317e-01
4.126825365073014673e-01	5.215203191536397220e-01
4.128825765153030791e-01	5.204474814331028210e-01
4.130826165233046354e-01	5.193738215261123337e-01
4.132826565313062472e-01	5.182993411288009389e-01
4.134826965393078591e-01	5.172240419386000543e-01
4.136827365473094709e-01	5.161479256542327310e-01
4.138827765553110827e-01	5.150709939757134315e-01
4.140828165633126390e-01	5.139932486043452542e-01
4.142828565713142508e-01	5.129146912427148264e-01
4.144828965793158626e-01	5.118353235946943025e-01
4.146829365873174744e-01	5.107551473654341478e-01
4.148829765953190862e-01	5.096741642613623613e-01
4.150830166033206425e-01	5.085923759901823660e-01
4.152830566113222543e-01	5.075097842608681242e-01
4.154830966193238662e-01	5.064263907836639156e-01
4.156831366273254780e-01	5.053421972700812281e-01
4.158831766353270898e-01	5.042572054328942066e-01
4.160832166433286461e-01	5.031714169861389863e-01
4.162832566513302579e-01	5.020848336451089189e-01
4.164832966593318697e-01	5.009974571263541288e-01
4.166833366673334815e-01	4.999092891476783485e-01
4.168833766753350933e-01	4.988203314281344780e-01
4.170834166833366496e-01	4.977305856880238077e-01
4.172834566913382615e-01	4.966400536488914108e-01
4.174834966993398733e-01	4.955487370335253106e-01
4.176835367073414851e-01	4.944566375659537050e-01
4.178835767153430969e-01	4.933637569714403037e-01
4.180836167233446532e-01	4.922700969764837731e-01
4.182836567313462650e-01	4.911756593088126843e-01
4.184836967393478768e-01	4.900804456973854029e-01
4.186837367473494886e-01	4.889844578723854251e-01
4.188837767553510449e-01	4.878876975652206571e-01
4.190838167633526568e-01	4.867901665085171969e-01
4.192838567713542686e-01	4.856918664361202786e-01
4.194838967793558804e-01	4.845927990830895538e-01
4.196839367873574922e-01	4.834929661856964267e-01
4.198839767953590485e-01	4.823923694814233332e-01
4.200840168033606603e-01	4.812910107089568013e-01
4.202840568113622721e-01	4.801888916081890613e-01
4.204840968193638839e-01	4.790860139202129386e-01
4.206841368273654957e-01	4.779823793873193005e-01
4.208841768353670520e-01	4.768779897529961675e-01
4.210842168433686639e-01	4.757728467619222190e-01
4.212842568513702757e-01	4.746669521599676811e-01
4.214842968593718875e-01	4.735603076941898859e-01
4.216843368673734993e-01	4.724529151128307181e-01
4.218843768753750556e-01	4.713447761653139501e-01
4.220844168833766674e-01	4.702358926022423002e-01
4.222844568913782792e-01	4.691262661753949903e-01
4.224844968993798910e-01	4.680158986377247476e-01
4.226845369073815029e-01	4.669047917433550299e-01
4.228845769153830592e-01	4.657929472475773047e-01
4.230846169233846710e-01	4.646803669068482745e-01
4.232846569313862828e-01	4.635670524787872671e-01
4.234846969393878946e-01	4.624530057221730162e-01
4.236847369473895064e-01	4.613382283969414410e-01
4.238847769553910627e-01	4.602227222641823712e-01
4.240848169633926745e-01	4.591064890861371595e-01
4.242848569713942863e-01	4.579895306261955734e-01
4.244848969793958982e-01	4.568718486488932418e-01
4.246849369873974545e-01	4.557534449199088233e-01
4.248849769953990663e-01	4.546343212060610650e-01
4.250850170034006781e-01	4.535144792753061926e-01
4.252850570114022899e-01	4.523939208967350245e-01
4.254850970194039017e-01	4.512726478405701958e-01
4.256851370274054580e-01	4.501506618781638269e-01
4.258851770354070698e-01	4.490279647819926390e-01
4.260852170434086816e-01	4.479045583256590635e-01
4.262852570514102934e-01	4.467804442838847478e-01
4.264852970594119053e-01	4.456556244325094451e-01
4.266853370674134616e-01	4.445301005484882939e-01
4.268853770754150734e-01	4.434038744098870999e-01
4.270854170834166852e-01	4.422769477958835571e-01
4.272854570914182970e-01	4.411493224867601426e-01
4.274854970994199088e-01	4.400210002639036722e-01
4.276855371074214651e-01	4.388919829098022474e-01
4.278855771154230769e-01	4.377622722080405926e-01
4.280856171234246887e-01	4.366318699433009987e-01
4.282856571314263006e-01	4.355007779013568836e-01
4.284856971394279124e-01	4.343689978690716269e-01
4.286857371474294687e-01	4.332365316343958495e-01
4.288857771554310805e-01	4.321033809863630837e-01
4.290858171634326923e-01	4.309695477150888299e-01
4.292858571714343041e-01	4.298350336117678361e-01
4.294858971794359159e-01	4.286998404686691022e-01
4.296859371874374722e-01	4.275639700791352693e-01
4.298859771954390840e-01	4.264274242375776236e-01
4.300860172034406959e-01	4.252902047394752083e-01
4.302860572114423077e-01	4.241523133813722701e-01
4.304860972194438640e-01	4.230137519608735408e-01
4.306861372274454758e-01	4.218745222766415170e-01
4.308861772354470876e-01	4.207346261283955724e-01
4.310862172434486994e-01	4.195940653169071277e-01
4.312862572514503112e-01	4.184528416439988741e-01
4.314862972594518675e-01	4.173109569125397766e-01
4.316863372674534793e-01	4.161684129264424659e-01
4.318863772754550912e-01	4.150252114906621825e-01
4.320864172834567030e-01	4.138813544111922260e-01
4.322864572914583148e-01	4.127368434950615117e-01
4.324864972994598711e-01	4.115916805503332943e-01
4.326865373074614829e-01	4.104458673860986173e-01
4.328865773154630947e-01	4.092994058124770906e-01
4.330866173234647065e-01	4.081522976406125602e-01
4.332866573314663183e-01	4.070045446826697222e-01
4.334866973394678746e-01	4.058561487518336230e-01
4.336867373474694864e-01	4.047071116623025544e-01
4.338867773554710983e-01	4.035574352292892741e-01
4.340868173634727101e-01	4.024071212690163435e-01
4.342868573714743219e-01	4.012561715987127964e-01
4.344868973794758782e-01	4.001045880366138063e-01
4.346869373874774900e-01	3.989523724019533590e-01
4.348869773954791018e-01	3.977995265149656956e-01
4.350870174034807136e-01	3.966460521968801500e-01
4.352870574114823254e-01	3.954919512699189843e-01
4.354870974194838817e-01	3.943372255572943352e-01
4.356871374274854936e-01	3.931818768832052724e-01
4.358871774354871054e-01	3.920259070728351336e-01
4.360872174434887172e-01	3.908693179523483052e-01
4.362872574514902735e-01	3.897121113488877797e-01
4.364872974594918853e-01	3.885542890905718250e-01
4.366873374674934971e-01	3.873958530064914307e-01
4.368873774754951089e-01	3.862368049267072556e-01
4.370874174834967207e-01	3.850771466822467404e-01
4.372874574914982770e-01	3.839168801051012769e-01
4.374874974994998889e-01	3.827560070282233218e-01
4.376875375075015007e-01	3.815945292855232873e-01
4.378875775155031125e-01	3.804324487118669884e-01
4.380876175235047243e-01	3.792697671430725892e-01
4.382876575315062806e-01	3.781064864159075500e-01
4.384876975395078924e-01	3.769426083680859629e-01
4.386877375475095042e-01	3.757781348382655540e-01
4.388877775555111160e-01	3.746130676660446857e-01
4.390878175635127278e-01	3.734474086919595814e-01
4.392878575715142841e-01	3.722811597574818276e-01
4.394878975795158960e-01	3.711143227050133220e-01
4.396879375875175078e-01	3.699468993778875503e-01
4.398879775955191196e-01	3.687788916203624812e-01
4.400880176035207314e-01	3.676103012776198442e-01
4.402880576115222877e-01	3.664411301957620215e-01
4.404880976195238995e-01	3.652713802218072736e-01
4.406881376275255113e-01	3.641010532036907943e-01
4.408881776355271231e-01	3.629301509902577161e-01
4.410882176435286794e-01	3.617586754312627773e-01
4.412882576515302913e-01	3.605866283773651038e-01
4.414882976595319031e-01	3.594140116801274876e-01
4.416883376675335149e-01	3.582408271920135556e-01
4.418883776755351267e-01	3.570670767663825518e-01
4.420884176835366830e-01	3.558927622574886707e-01
4.422884576915382948e-01	3.547178855204760062e-01
4.424884976995399066e-01	3.535424484113779964e-01
4.426885377075415184e-01	3.523664527871125385e-01
4.428885777155431303e-01	3.511899005054812117e-01
4.430886177235446866e-01	3.500127934251639483e-01
4.432886577315462984e-01	3.488351334057164799e-01
4.434886977395479102e-01	3.476569223075692827e-01
4.436887377475495220e-01	3.464781619920224154e-01
4.438887777555511338e-01	3.452988543212450190e-01
4.440888177635526901e-01	3.441190011582699881e-01
4.442888577715543019e-01	3.429386043669911954e-01
4.444888977795559137e-01	3.417576658121624922e-01
4.446889377875575255e-01	3.405761873593928235e-01
4.448889777955591374e-01	3.393941708751452846e-01
4.450890178035606937e-01	3.382116182267320692e-01
4.452890578115623055e-01	3.370285312823116386e-01
4.454890978195639173e-01	3.358449119108876113e-01
4.456891378275655291e-01	3.346607619823044888e-01
4.458891778355671409e-01	3.334760833672443803e-01
4.460892178435686972e-01	3.322908779372263366e-01
4.462892578515703090e-01	3.311051475645990227e-01
4.464892978595719208e-01	3.299188941225422722e-01
4.466893378675735327e-01	3.287321194850617023e-01
4.468893778755750890e-01	3.275448255269862718e-01
4.470894178835767008e-01	3.263570141239653943e-01
4.472894578915783126e-01	3.251686871524659406e-01
4.474894978995799244e-01	3.239798464897691854e-01
4.476895379075815362e-01	3.227904940139680323e-01
4.478895779155830925e-01	3.216006316039638491e-01
4.480896179235847043e-01	3.204102611394636368e-01
4.482896579315863161e-01	3.192193845009768660e-01
4.484896979395879280e-01	3.180280035698128116e-01
4.486897379475895398e-01	3.168361202280773892e-01
4.488897779555910961e-01	3.156437363586701017e-01
4.490898179635927079e-01	3.144508538452812640e-01
4.492898579715943197e-01	3.132574745723888943e-01
4.494898979795959315e-01	3.120636004252557716e-01
4.496899379875975433e-01	3.108692332899264943e-01
4.498899779955990996e-01	3.096743750532244821e-01
4.500900180036007114e-01	3.084790276027489231e-01
4.502900580116023233e-01	3.072831928268718316e-01
4.504900980196039351e-01	3.060868726147352170e-01
4.506901380276055469e-01	3.048900688562478090e-01
4.508901780356071032e-01	3.036927834420822814e-01
4.510902180436087150e-01	3.024950182636722551e-01
4.512902580516103268e-01	3.012967752132092447e-01
4.514902980596119386e-01	3.000980561836397165e-01
4.516903380676135504e-01	2.988988630686619796e-01
4.518903780756151067e-01	2.976991977627233554e-01
4.520904180836167185e-01	2.964990621610171795e-01
4.522904580916183304e-01	2.952984581594795821e-01
4.524904980996199422e-01	2.940973876547868238e-01
4.526905381076214985e-01	2.928958525443524641e-01
4.528905781156231103e-01	2.916938547263228099e-01
4.530906181236247221e-01	2.904913960995759714e-01
4.532906581316263339e-01	2.892884785637187539e-01
4.534906981396279457e-01	2.880851040190818835e-01
4.536907381476295020e-01	2.868812743667187859e-01
4.538907781556311138e-01	2.856769915084005351e-01
4.540908181636327257e-01	2.844722573466150761e-01
4.542908581716343375e-01	2.832670737845641162e-01
4.544908981796359493e-01	2.820614427261581847e-01
4.546909381876375056e-01	2.808553660760153559e-01
4.548909781956391174e-01	2.796488457394565308e-01
4.550910182036407292e-01	2.784418836225043825e-01
4.552910582116423410e-01	2.772344816318801919e-01
4.554910982196439528e-01	2.760266416749991292e-01
4.556911382276455091e-01	2.748183656599688107e-01
4.558911782356471210e-01	2.736096554955846361e-01
4.560912182436487328e-01	2.724005130913290662e-01
4.562912582516503446e-01	2.711909403573665722e-01
4.564912982596519564e-01	2.699809392045427470e-01
4.566913382676535127e-01	2.687705115443790316e-01
4.568913782756551245e-01	2.675596592890699399e-01
4.570914182836567363e-01	2.663483843514818927e-01
4.572914582916583481e-01	2.651366886451483329e-01
4.574914982996599599e-01	2.639245740842685595e-01
4.576915383076615162e-01	2.627120425837028428e-01
4.578915783156631281e-01	2.614990960589691493e-01
4.580916183236647399e-01	2.602857364262424755e-01
4.582916583316663517e-01	2.590719656023494633e-01
4.584916983396679080e-01	2.578577855047682332e-01
4.586917383476695198e-01	2.566431980516206135e-01
4.588917783556711316e-01	2.554282051616739713e-01
4.590918183636727434e-01	2.542128087543355508e-01
4.592918583716743552e-01	2.529970107496501419e-01
4.594918983796759115e-01	2.517808130682969159e-01
4.596919383876775234e-01	2.505642176315864833e-01
4.598919783956791352e-01	2.493472263614577578e-01
4.600920184036807470e-01	2.481298411804750970e-01
4.602920584116823588e-01	2.469120640118249999e-01
4.604920984196839151e-01	2.456938967793133033e-01
4.606921384276855269e-01	2.444753414073620457e-01
4.608921784356871387e-01	2.432563998210064138e-01
4.610922184436887505e-01	2.420370739458917453e-01
4.612922584516903624e-01	2.408173657082704477e-01
4.614922984596919187e-01	2.395972770349989733e-01
4.616923384676935305e-01	2.383768098535347935e-01
4.618923784756951423e-01	2.371559660919332901e-01
4.620924184836967541e-01	2.359347476788448417e-01
4.622924584916983659e-01	2.347131565435115752e-01
4.624924984996999222e-01	2.334911946157645357e-01
4.626925385077015340e-01	2.322688638260204663e-01
4.628925785157031458e-01	2.310461661052788662e-01
4.630926185237047576e-01	2.298231033851188543e-01
4.632926585317063695e-01	2.285996775976962270e-01
4.634926985397079258e-01	2.273758906757402942e-01
4.636927385477095376e-01	2.261517445525509096e-01
4.638927785557111494e-01	2.249272411619953338e-01
4.640928185637127612e-01	2.237023824385052928e-01
4.642928585717143175e-01	2.224771703170742021e-01
4.644928985797159293e-01	2.212516067332521152e-01
4.646929385877175411e-01	2.200256936231468896e-01
4.648929785957191529e-01	2.187994329234167756e-01
4.650930186037207648e-01	2.175728265712696397e-01
4.652930586117223211e-01	2.163458765044597720e-01
4.654930986197239329e-01	2.151185846612827524e-01
4.656931386277255447e-01	2.138909529805766985e-01
4.658931786357271565e-01	2.126629834017148002e-01
4.660932186437287683e-01	2.114346778646045422e-01
4.662932586517303246e-01	2.102060383096845675e-01
4.664932986597319364e-01	2.089770666779198760e-01
4.666933386677335482e-01	2.077477649108009361e-01
4.668933786757351601e-01	2.065181349503406316e-01
4.670934186837367719e-01	2.052881787390689883e-01
4.672934586917383282e-01	2.040578982200323410e-01
4.674934986997399400e-01	2.028272953367880604e-01
4.676935387077415518e-01	2.015963720334035814e-01
4.678935787157431636e-01	2.003651302544534607e-01
4.680936187237447754e-01	1.991335719450140485e-01
4.682936587317463317e-01	1.979016990506625717e-01
4.684936987397479435e-01	1.966695135174719999e-01
4.686937387477495554e-01	1.954370172920099902e-01
4.688937787557511672e-01	1.942042123213359728e-01
4.690938187637527790e-01	1.929711005529957391e-01
4.692938587717543353e-01	1.917376839350206641e-01
4.694938987797559471e-01	1.905039644159224055e-01
4.696939387877575589e-01	1.892699439446924592e-01
4.698939787957591707e-01	1.880356244707968028e-01
4.700940188037607270e-01	1.868010079441756455e-01
4.702940588117623388e-01	1.855660963152357124e-01
4.704940988197639506e-01	1.843308915348517707e-01
4.706941388277655625e-01	1.830953955543612177e-01
4.708941788357671743e-01	1.818596103255610552e-01
4.710942188437687306e-01	1.806235378007069736e-01
4.712942588517703424e-01	1.793871799325059135e-01
4.714942988597719542e-01	1.781505386741172869e-01
4.716943388677735660e-01	1.769136159791478424e-01
4.718943788757751778e-01	1.756764138016484733e-01
4.720944188837767341e-01	1.744389340961132462e-01
4.722944588917783459e-01	1.732011788174721845e-01
4.724944988997799578e-01	1.719631499210923231e-01
4.726945389077815696e-01	1.707248493627724628e-01
4.728945789157831814e-01	1.694862790987406720e-01
4.730946189237847377e-01	1.682474410856510116e-01
4.732946589317863495e-01	1.670083372805805655e-01
4.734946989397879613e-01	1.657689696410263036e-01
4.736947389477895731e-01	1.645293401249019738e-01
4.738947789557911849e-01	1.632894506905350485e-01
4.740948189637927412e-01	1.620493032966635882e-01
4.742948589717943531e-01	1.608088999024331889e-01
4.744948989797959649e-01	1.595682424673938726e-01
4.746949389877975767e-01	1.583273329514969796e-01
4.748949789957991885e-01	1.570861733150920314e-01
4.750950190038007448e-01	1.558447655189237890e-01
4.752950590118023566e-01	1.546031115241289500e-01
4.754950990198039684e-01	1.533612132922331783e-01
4.756951390278055802e-01	1.521190727851480240e-01
4.758951790358071365e-01	1.508766919651677030e-01
4.760952190438087483e-01	1.496340727949660998e-01
4.762952590518103602e-01	1.483912172375936311e-01
4.764952990598119720e-01	1.471481272564741927e-01
4.766953390678135838e-01	1.459048048154019395e-01
4.768953790758151401e-01	1.446612518785387880e-01
4.770954190838167519e-01	1.434174704104089482e-01
4.772954590918183637e-01	1.421734623759003113e-01
4.774954990998199755e-01	1.409292297402569838e-01
4.776955391078215873e-01	1.396847744690782600e-01
4.778955791158231436e-01	1.384400985283156249e-01
4.780956191238247555e-01	1.371952038842673971e-01
4.782956591318263673e-01	1.359500925035800889e-01
4.784956991398279791e-01	1.347047663532407458e-01
4.786957391478295909e-01	1.334592274005762247e-01
4.788957791558311472e-01	1.322134776132499467e-01
4.790958191638327590e-01	1.309675189592566791e-01
4.792958591718343708e-01	1.297213534069237562e-01
4.794958991798359826e-01	1.284749829249036690e-01
4.796959391878375945e-01	1.272284094821730105e-01
4.798959791958391508e-01	1.259816350480294778e-01
4.800960192038407626e-01	1.247346615920870011e-01
4.802960592118423744e-01	1.234874910842747447e-01
4.804960992198439862e-01	1.222401254948340676e-01
4.806961392278455980e-01	1.209925667943131944e-01
4.808961792358471543e-01	1.197448169535663270e-01
4.810962192438487661e-01	1.184968779437482606e-01
4.812962592518503779e-01	1.172487517363135362e-01
4.814962992598519897e-01	1.160004403030133052e-01
4.816963392678535461e-01	1.147519456158904577e-01
4.818963792758551579e-01	1.135032696472764724e-01
4.820964192838567697e-01	1.122544143697905561e-01
4.822964592918583815e-01	1.110053817563343148e-01
4.824964992998599933e-01	1.097561737800907961e-01
4.826965393078615496e-01	1.085067924145192153e-01
4.828965793158631614e-01	1.072572396333518197e-01
4.830966193238647732e-01	1.060075174105929580e-01
4.832966593318663850e-01	1.047576277205142514e-01
4.834966993398679969e-01	1.035075725376514016e-01
4.836967393478695532e-01	1.022573538368033580e-01
4.838967793558711650e-01	1.010069735930246987e-01
4.840968193638727768e-01	9.975643378162699082e-02
4.842968593718743886e-01	9.850573637817344741e-02
4.844968993798760004e-01	9.725488335847577714e-02
4.846969393878775567e-01	9.600387669859331008e-02
4.848969793958791685e-01	9.475271837482543424e-02
4.850970194038807803e-01	9.350141036371290015e-02
4.852970594118823922e-01	9.224995464203249174e-02
4.854970994198840040e-01	9.099835318679388996e-02
4.856971394278855603e-01	8.974660797523877076e-02
4.858971794358871721e-01	8.849472098483328331e-02
4.860972194438887839e-01	8.724269419326927122e-02
4.862972594518903957e-01	8.599052957845904066e-02
4.864972994598919520e-01	8.473822911853261253e-02
4.866973394678935638e-01	8.348579479183459995e-02
4.868973794758951756e-01	8.223322857692109966e-02
4.870974194838967875e-01	8.098053245255655563e-02
4.872974594918983993e-01	7.972770839771065043e-02
4.874974994998999556e-01	7.847475839155516886e-02
4.876975395079015674e-01	7.722168441346086154e-02
4.878975795159031792e-01	7.596848844299432246e-02
4.880976195239047910e-01	7.471517245991486644e-02
4.882976595319064028e-01	7.346173844417140664e-02
4.884976995399079591e-01	7.220818837589931816e-02
4.886977395479095709e-01	7.095452423541731557e-02
4.888977795559111827e-01	6.970074800322431652e-02
4.890978195639127946e-01	6.844686165999631922e-02
4.892978595719144064e-01	6.719286718658326607e-02
4.894978995799159627e-01	6.593876656400593506e-02
4.896979395879175745e-01	6.468456177345277558e-02
4.898979795959191863e-01	6.343025479627681373e-02
4.900980196039207981e-01	6.217584761399249510e-02
4.902980596119224099e-01	6.092134220827257612e-02
4.904980996199239662e-01	5.966674056094542489e-02
4.906981396279255780e-01	5.841204465398967816e-02
4.908981796359271899e-01	5.715725646953552508e-02
4.910982196439288017e-01	5.590237798985717155e-02
4.912982596519304135e-01	5.464741119737192426e-02
4.914982996599319698e-01	5.339235807463701272e-02
4.916983396679335816e-01	5.213722060434431566e-02
4.918983796759351934e-01	5.088200076932158922e-02
4.920984196839368052e-01	4.962670055252495216e-02
4.922984596919383615e-01	4.837132193703838623e-02
4.924984996999399733e-01	4.711586690606839323e-02
4.926985397079415852e-01	4.586033744294309294e-02
4.928985797159431970e-01	4.460473553110905209e-02
4.930986197239448088e-01	4.334906315412599687e-02
4.932986597319463651e-01	4.209332229566582068e-02
4.934986997399479769e-01	4.083751493950729672e-02
4.936987397479495887e-01	3.958164306953556449e-02
4.938987797559512005e-01	3.832570866973680768e-02
4.940988197639528123e-01	3.706971372419731736e-02
4.942988597719543686e-01	3.581366021709813524e-02
4.944988997799559804e-01	3.455755013271194498e-02
4.946989397879575923e-01	3.330138545540213546e-02
4.948989797959592041e-01	3.204516816961744397e-02
4.950990198039608159e-01	3.078890025989106105e-02
4.952990598119623722e-01	2.953258371083525291e-02
4.954990998199639840e-01	2.827622050713824234e-02
4.956991398279655958e-01	2.701981263356328933e-02
4.958991798359672076e-01	2.576336207494333078e-02
4.960992198439688194e-01	2.450687081618006455e-02
4.962992598519703757e-01	2.325034084223860306e-02
4.964992998599719876e-01	2.199377413814433344e-02
4.966993398679735994e-01	2.073717268898199115e-02
4.968993798759752112e-01	1.948053847989076812e-02
4.970994198839768230e-01	1.822387349606115203e-02
4.972994598919783793e-01	1.696717972273403818e-02
4.974994998999799911e-01	1.571045914519312442e-02
4.976995399079816029e-01	1.445371374876624343e-02
4.978995799159832147e-01	1.319694551881997815e-02
4.980996199239847710e-01	1.194015644075699205e-02
4.982996599319863829e-01	1.068334850001288229e-02
4.984996999399879947e-01	9.426523682053041669e-03
4.986997399479896065e-01	8.169683972369527411e-03
4.988997799559912183e-01	6.912831356477923059e-03
4.990998199639927746e-01	5.655967819914198627e-03
4.992998599719943864e-01	4.399095348231577690e-03
4.994998999799959982e-01	3.142215926997399267e-03
4.996999399879976100e-01	1.885331541789980357e-03
4.998999799959992218e-01	6.284441781954805363e-04
5.001000200040007782e-01	-6.284441781952356421e-05
5.003000600120024455e-01	-1.885331541790179471e-04
5.005001000200040018e-01	-3.142215926997154237e-04
5.007001400280055581e-01	-4.399095348230889113e-04
5.009001800360072254e-01	-5.655967819913952730e-04
5.011002200440087817e-01	-6.912831356477678680e-04
5.013002600520104490e-01	-8.169683972369726471e-04
5.015003000600120053e-01	-9.426523682052797290e-04
5.017003400680135616e-01	-1.068334850001219360e-03
5.019003800760152290e-01	-1.194015644075674832e-03
5.021004200840167853e-01	-1.319694551881973443e-03
5.023004600920184526e-01	-1.445371374876644249e-03
5.025005001000200089e-01	-1.571045914519288069e-03
5.027005401080215652e-01	-1.696717972273334690e-03
5.029005801160232325e-01	-1.822387349606135239e-03
5.031006201240247888e-01	-1.948053847989052179e-03
5.033006601320264561e-01	-2.073717268898174655e-03
5.035007001400280124e-01	-2.199377413814408710e-03
5.037007401480295687e-01	-2.325034084223791698e-03
5.039007801560312361e-01	-2.450687081618026144e-03
5.041008201640327924e-01	-2.576336207494308445e-03
5.043008601720344597e-01	-2.701981263356304647e-03
5.045009001800360160e-01	-2.827622050713800034e-03
5.047009401880375723e-01	-2.953258371083456336e-03
5.049009801960392396e-01	-3.078890025989125707e-03
5.051010202040407959e-01	-3.204516816961720197e-03
5.053010602120424632e-01	-3.330138545540189260e-03
5.055011002200440196e-01	-3.455755013271170212e-03
5.057011402280455759e-01	-3.581366021709745003e-03
5.059011802360472432e-01	-3.706971372419752032e-03
5.061012202440487995e-01	-3.832570866973656482e-03
5.063012602520504668e-01	-3.958164306953532163e-03
5.065013002600520231e-01	-4.083751493950705039e-03
5.067013402680535794e-01	-4.209332229566513026e-03
5.069013802760552467e-01	-4.334906315412619116e-03
5.071014202840568030e-01	-4.460473553110881270e-03
5.073014602920583593e-01	-4.586033744294283968e-03
5.075015003000600267e-01	-4.711586690606815037e-03
5.077015403080615830e-01	-4.837132193703770101e-03
5.079015803160632503e-01	-4.962670055252514992e-03
5.081016203240648066e-01	-5.088200076932134462e-03
5.083016603320663629e-01	-5.213722060434407106e-03
5.085017003400680302e-01	-5.339235807463676986e-03
5.087017403480695865e-01	-5.464741119737167620e-03
5.089017803560712538e-01	-5.590237798985737451e-03
5.091018203640728101e-01	-5.715725646953527701e-03
5.093018603720743664e-01	-5.841204465398942489e-03
5.095019003800760338e-01	-5.966674056094517856e-03
5.097019403880775901e-01	-6.092134220827233153e-03
5.099019803960792574e-01	-6.217584761399269980e-03
5.101020204040808137e-01	-6.343025479627656567e-03
5.103020604120823700e-01	-6.468456177345252231e-03
5.105021004200840373e-01	-6.593876656400568699e-03
5.107021404280855936e-01	-6.719286718658302668e-03
5.109021804360872610e-01	-6.844686165999651524e-03
5.111022204440888173e-01	-6.970074800322407886e-03
5.113022604520903736e-01	-7.095452423541663903e-03
5.115023004600920409e-01	-7.220818837589906662e-03
5.117023404680935972e-01	-7.346173844417115337e-03
5.119023804760952645e-01	-7.471517245991506247e-03
5.121024204840968208e-01	-7.596848844299407093e-03
5.123024604920983771e-01	-7.722168441346016765e-03
5.125025005001000444e-01	-7.847475839155492947e-03
5.127025405081016007e-01	-7.972770839771041451e-03
5.129025805161032681e-01	-8.098053245255674298e-03
5.131026205241048244e-01	-8.223322857692085680e-03
5.133026605321063807e-01	-8.348579479183392688e-03
5.135027005401080480e-01	-8.473822911853237660e-03
5.137027405481096043e-01	-8.599052957845880127e-03
5.139027805561112716e-01	-8.724269419326946204e-03
5.141028205641128279e-01	-8.849472098483303698e-03
5.143028605721143842e-01	-8.974660797523809769e-03
5.145029005801160515e-01	-9.099835318679408078e-03
5.147029405881176078e-01	-9.224995464203225928e-03
5.149029805961192752e-01	-9.350141036371311526e-03
5.151030206041208315e-01	-9.475271837482519485e-03
5.153030606121223878e-01	-9.600387669859263701e-03
5.155031006201240551e-01	-9.725488335847598878e-03
5.157031406281256114e-01	-9.850573637817321149e-03
5.159031806361272787e-01	-9.975643378162719205e-03
5.161032206441288350e-01	-1.010069735930244419e-02
5.163032606521303913e-01	-1.022573538368026780e-02
5.165033006601320587e-01	-1.035075725376516029e-02
5.167033406681336150e-01	-1.047576277205139982e-02
5.169033806761352823e-01	-1.060075174105927151e-02
5.171034206841368386e-01	-1.072572396333515768e-02
5.173034606921383949e-01	-1.085067924145185353e-02
5.175035007001400622e-01	-1.097561737800909973e-02
5.177035407081416185e-01	-1.110053817563340720e-02
5.179035807161431748e-01	-1.122544143697898691e-02
5.181036207241448421e-01	-1.135032696472762156e-02
5.183036607321463984e-01	-1.147519456158897604e-02
5.185037007401480658e-01	-1.160004403030135030e-02
5.187037407481496221e-01	-1.172487517363133072e-02
5.189037807561511784e-01	-1.184968779437475805e-02
5.191038207641528457e-01	-1.197448169535660772e-02
5.193038607721544020e-01	-1.209925667943129515e-02
5.195039007801560693e-01	-1.222401254948342689e-02
5.197039407881576256e-01	-1.234874910842745019e-02
5.199039807961591819e-01	-1.247346615920863142e-02
5.201040208041608492e-01	-1.259816350480292592e-02
5.203040608121624055e-01	-1.272284094821727642e-02
5.205041008201640729e-01	-1.284749829249038668e-02
5.207041408281656292e-01	-1.297213534069235029e-02
5.209041808361671855e-01	-1.309675189592564293e-02
5.211042208441688528e-01	-1.322134776132496969e-02
5.213042608521704091e-01	-1.334592274005759818e-02
5.215043008601720764e-01	-1.347047663532409401e-02
5.217043408681736327e-01	-1.359500925035798426e-02
5.219043808761751890e-01	-1.371952038842671681e-02
5.221044208841768564e-01	-1.384400985283153716e-02
5.223044608921784127e-01	-1.396847744690780067e-02
5.225045009001800800e-01	-1.409292297402571850e-02
5.227045409081816363e-01	-1.421734623759000546e-02
5.229045809161831926e-01	-1.434174704104087053e-02
5.231046209241848599e-01	-1.446612518785385382e-02
5.233046609321864162e-01	-1.459048048154017174e-02
5.235047009401880835e-01	-1.471481272564743870e-02
5.237047409481896398e-01	-1.483912172375933744e-02
5.239047809561911961e-01	-1.496340727949658535e-02
5.241048209641928635e-01	-1.508766919651674532e-02
5.243048609721944198e-01	-1.521190727851477742e-02
5.245049009801960871e-01	-1.533612132922334073e-02
5.247049409881976434e-01	-1.546031115241286967e-02
5.249049809961991997e-01	-1.558447655189230951e-02
5.251050210042008670e-01	-1.570861733150918232e-02
5.253050610122024233e-01	-1.583273329514967367e-02
5.255051010202040906e-01	-1.595682424673940808e-02
5.257051410282056469e-01	-1.608088999024329807e-02
5.259051810362072032e-01	-1.620493032966629360e-02
5.261052210442088706e-01	-1.632894506905347917e-02
5.263052610522104269e-01	-1.645293401249017101e-02
5.265053010602120942e-01	-1.657689696410264910e-02
5.267053410682136505e-01	-1.670083372805803573e-02
5.269053810762152068e-01	-1.682474410856503455e-02
5.271054210842168741e-01	-1.694862790987404152e-02
5.273054610922184304e-01	-1.707248493627722130e-02
5.275055011002200978e-01	-1.719631499210925313e-02
5.277055411082216541e-01	-1.732011788174719555e-02
5.279055811162232104e-01	-1.744389340961125662e-02
5.281056211242248777e-01	-1.756764138016486676e-02
5.283056611322264340e-01	-1.769136159791476204e-02
5.285057011402281013e-01	-1.781505386741174743e-02
5.287057411482296576e-01	-1.793871799325056499e-02
5.289057811562312139e-01	-1.806235378007062936e-02
5.291058211642328812e-01	-1.818596103255612495e-02
5.293058611722344375e-01	-1.830953955543609957e-02
5.295059011802359938e-01	-1.843308915348510976e-02
5.297059411882376612e-01	-1.855660963152354695e-02
5.299059811962392175e-01	-1.868010079441749516e-02
5.301060212042408848e-01	-1.880356244707970248e-02
5.303060612122424411e-01	-1.892699439446922025e-02
5.305061012202439974e-01	-1.905039644159217324e-02
5.307061412282456647e-01	-1.917376839350204074e-02
5.309061812362472210e-01	-1.929711005529954893e-02
5.311062212442488883e-01	-1.942042123213361809e-02
5.313062612522504446e-01	-1.954370172920097404e-02
5.315063012602520010e-01	-1.966695135174712991e-02
5.317063412682536683e-01	-1.979016990506623358e-02
5.319063812762552246e-01	-1.991335719450137987e-02
5.321064212842568919e-01	-2.003651302544536689e-02
5.323064612922584482e-01	-2.015963720334033524e-02
5.325065013002600045e-01	-2.028272953367873943e-02
5.327065413082616718e-01	-2.040578982200321259e-02
5.329065813162632281e-01	-2.052881787390687524e-02
5.331066213242648955e-01	-2.065181349503408120e-02
5.333066613322664518e-01	-2.077477649108006724e-02
5.335067013402680081e-01	-2.089770666779192099e-02
5.337067413482696754e-01	-2.102060383096843524e-02
5.339067813562712317e-01	-2.114346778646043062e-02
5.341068213642728990e-01	-2.126629834017149806e-02
5.343068613722744553e-01	-2.138909529805764487e-02
5.345069013802760116e-01	-2.151185846612825234e-02
5.347069413882776789e-01	-2.163458765044595083e-02
5.349069813962792352e-01	-2.175728265712693899e-02
5.351070214042809026e-01	-2.187994329234169838e-02
5.353070614122824589e-01	-2.200256936231466398e-02
5.355071014202840152e-01	-2.212516067332518516e-02
5.357071414282856825e-01	-2.224771703170739384e-02
5.359071814362872388e-01	-2.237023824385050291e-02
5.361072214442889061e-01	-2.249272411619955211e-02
5.363072614522904624e-01	-2.261517445525506459e-02
5.365073014602920187e-01	-2.273758906757400791e-02
5.367073414682936860e-01	-2.285996775976964143e-02
5.369073814762952424e-01	-2.298231033851186322e-02
5.371074214842969097e-01	-2.310461661052790744e-02
5.373074614922984660e-01	-2.322688638260202165e-02
5.375075015003000223e-01	-2.334911946157642790e-02
5.377075415083016896e-01	-2.347131565435113532e-02
5.379075815163032459e-01	-2.359347476788446057e-02
5.381076215243049132e-01	-2.371559660919334706e-02
5.383076615323064695e-01	-2.383768098535345506e-02
5.385077015403080258e-01	-2.395972770349983141e-02
5.387077415483096932e-01	-2.408173657082702049e-02
5.389077815563112495e-01	-2.420370739458915094e-02
5.391078215643129168e-01	-2.432563998210066081e-02
5.393078615723144731e-01	-2.444753414073618306e-02
5.395079015803160294e-01	-2.456938967793126372e-02
5.397079415883176967e-01	-2.469120640118247639e-02
5.399079815963192530e-01	-2.481298411804748472e-02
5.401080216043209203e-01	-2.493472263614579520e-02
5.403080616123224766e-01	-2.505642176315862196e-02
5.405081016203240329e-01	-2.517808130682962567e-02
5.407081416283257003e-01	-2.529970107496499337e-02
5.409081816363272566e-01	-2.542128087543353218e-02
5.411082216443288129e-01	-2.554282051616733190e-02
5.413082616523304802e-01	-2.566431980516203915e-02
5.415083016603320365e-01	-2.578577855047675671e-02
5.417083416683337038e-01	-2.590719656023496992e-02
5.419083816763352601e-01	-2.602857364262422396e-02
5.421084216843368164e-01	-2.614990960589684901e-02
5.423084616923384838e-01	-2.627120425837026207e-02
5.425085017003400401e-01	-2.639245740842683513e-02
5.427085417083417074e-01	-2.651366886451484925e-02
5.429085817163432637e-01	-2.663483843514816846e-02
5.431086217243448200e-01	-2.675596592890692668e-02
5.433086617323464873e-01	-2.687705115443788165e-02
5.435087017403480436e-01	-2.699809392045424833e-02
5.437087417483497109e-01	-2.711909403573668081e-02
5.439087817563512672e-01	-2.724005130913288372e-02
5.441088217643528235e-01	-2.736096554955839630e-02
5.443088617723544909e-01	-2.748183656599685956e-02
5.445089017803560472e-01	-2.760266416749988447e-02
5.447089417883577145e-01	-2.772344816318804070e-02
5.449089817963592708e-01	-2.784418836225040911e-02
5.451090218043608271e-01	-2.796488457394558785e-02
5.453090618123624944e-01	-2.808553660760151199e-02
5.455091018203640507e-01	-2.820614427261579002e-02
5.457091418283657180e-01	-2.832670737845643244e-02
5.459091818363672743e-01	-2.844722573466148055e-02
5.461092218443688306e-01	-2.856769915083998829e-02
5.463092618523704980e-01	-2.868812743667185222e-02
5.465093018603720543e-01	-2.880851040190816545e-02
5.467093418683737216e-01	-2.892884785637189760e-02
5.469093818763752779e-01	-2.904913960995756869e-02
5.471094218843768342e-01	-2.916938547263221368e-02
5.473094618923785015e-01	-2.928958525443522282e-02
5.475095019003800578e-01	-2.940973876547866087e-02
5.477095419083817252e-01	-2.952984581594798180e-02
5.479095819163832815e-01	-2.964990621610168881e-02
5.481096219243848378e-01	-2.976991977627231264e-02
5.483096619323865051e-01	-2.988988630686621392e-02
5.485097019403880614e-01	-3.000980561836395083e-02
5.487097419483897287e-01	-3.012967752132094529e-02
5.489097819563912850e-01	-3.024950182636720192e-02
5.491098219643928413e-01	-3.036927834420820663e-02
5.493098619723945086e-01	-3.048900688562479824e-02
5.495099019803960649e-01	-3.060868726147349811e-02
5.497099419883977323e-01	-3.072831928268720397e-02
5.499099819963992886e-01	-3.084790276027487080e-02
5.501100220044008449e-01	-3.096743750532242670e-02
5.503100620124025122e-01	-3.108692332899267233e-02
5.505101020204040685e-01	-3.120636004252555495e-02
5.507101420284057358e-01	-3.132574745723890747e-02
5.509101820364072921e-01	-3.144508538452810142e-02
5.511102220444088484e-01	-3.156437363586698380e-02
5.513102620524105157e-01	-3.168361202280771394e-02
5.515103020604120720e-01	-3.180280035698125618e-02
5.517103420684137394e-01	-3.192193845009770603e-02
5.519103820764152957e-01	-3.204102611394633870e-02
5.521104220844168520e-01	-3.216006316039632384e-02
5.523104620924185193e-01	-3.227904940139678103e-02
5.525105021004200756e-01	-3.239798464897689773e-02
5.527105421084216319e-01	-3.251686871524652606e-02
5.529105821164232992e-01	-3.263570141239651584e-02
5.531106221244248555e-01	-3.275448255269856196e-02
5.533106621324265229e-01	-3.287321194850614803e-02
5.535107021404280792e-01	-3.299188941225420640e-02
5.537107421484296355e-01	-3.311051475645983982e-02
5.539107821564313028e-01	-3.322908779372260590e-02
5.541108221644328591e-01	-3.334760833672441305e-02
5.543108621724345264e-01	-3.346607619823042945e-02
5.545109021804360827e-01	-3.358449119108873615e-02
5.547109421884376390e-01	-3.370285312823109725e-02
5.549109821964393063e-01	-3.382116182267318194e-02
5.551110222044408626e-01	-3.393941708751450903e-02
5.553110622124425300e-01	-3.405761873593930733e-02
5.555111022204440863e-01	-3.417576658121622424e-02
5.557111422284456426e-01	-3.429386043669905432e-02
5.559111822364473099e-01	-3.441190011582697522e-02
5.561112222444488662e-01	-3.452988543212447831e-02
5.563112622524505335e-01	-3.464781619920225680e-02
5.565113022604520898e-01	-3.476569223075690745e-02
5.567113422684536461e-01	-3.488351334057158970e-02
5.569113822764553134e-01	-3.500127934251637263e-02
5.571114222844568697e-01	-3.511899005054809619e-02
5.573114622924585371e-01	-3.523664527871127328e-02
5.575115023004600934e-01	-3.535424484113777049e-02
5.577115423084616497e-01	-3.547178855204753678e-02
5.579115823164633170e-01	-3.558927622574884625e-02
5.581116223244648733e-01	-3.570670767663823575e-02
5.583116623324665406e-01	-3.582408271920137222e-02
5.585117023404680969e-01	-3.594140116801272655e-02
5.587117423484696532e-01	-3.605866283773644099e-02
5.589117823564713206e-01	-3.617586754312625275e-02
5.591118223644728769e-01	-3.629301509902575079e-02
5.593118623724745442e-01	-3.641010532036909747e-02
5.595119023804761005e-01	-3.652713802218070238e-02
5.597119423884776568e-01	-3.664411301957613831e-02
5.599119823964793241e-01	-3.676103012776200246e-02
5.601120224044808804e-01	-3.687788916203622869e-02
5.603120624124825477e-01	-3.699468993778877446e-02
5.605121024204841040e-01	-3.711143227050130861e-02
5.607121424284856603e-01	-3.722811597574811338e-02
5.609121824364873277e-01	-3.734474086919597341e-02
5.611122224444888840e-01	-3.746130676660443942e-02
5.613122624524905513e-01	-3.757781348382657066e-02
5.615123024604921076e-01	-3.769426083680857409e-02
5.617123424684936639e-01	-3.781064864159073419e-02
5.619123824764953312e-01	-3.792697671430727419e-02
5.621124224844968875e-01	-3.804324487118667525e-02
5.623124624924985548e-01	-3.815945292855234261e-02
5.625125025005001111e-01	-3.827560070282230720e-02
5.627125425085016674e-01	-3.839168801051010688e-02
5.629125825165033348e-01	-3.850771466822469624e-02
5.631126225245048911e-01	-3.862368049267070336e-02
5.633126625325064474e-01	-3.873958530064908201e-02
5.635127025405081147e-01	-3.885542890905716029e-02
5.637127425485096710e-01	-3.897121113488875854e-02
5.639127825565113383e-01	-3.908693179523485550e-02
5.641128225645128946e-01	-3.920259070728349116e-02
5.643128625725144509e-01	-3.931818768832046757e-02
5.645129025805161183e-01	-3.943372255572941132e-02
5.647129425885176746e-01	-3.954919512699187761e-02
5.649129825965193419e-01	-3.966460521968799557e-02
5.651130226045208982e-01	-3.977995265149654458e-02
5.653130626125224545e-01	-3.989523724019527345e-02
5.655131026205241218e-01	-4.001045880366135843e-02
5.657131426285256781e-01	-4.012561715987125743e-02
5.659131826365273454e-01	-4.024071212690161214e-02
5.661132226445289017e-01	-4.035574352292890798e-02
5.663132626525304580e-01	-4.047071116623018883e-02
5.665133026605321254e-01	-4.058561487518334149e-02
5.667133426685336817e-01	-4.070045446826695001e-02
5.669133826765353490e-01	-4.081522976406123243e-02
5.671134226845369053e-01	-4.092994058124768686e-02
5.673134626925384616e-01	-4.104458673860979234e-02
5.675135027005401289e-01	-4.115916805503330722e-02
5.677135427085416852e-01	-4.127368434950613035e-02
5.679135827165433525e-01	-4.138813544111920317e-02
5.681136227245449088e-01	-4.150252114906619744e-02
5.683136627325464652e-01	-4.161684129264418830e-02
5.685137027405481325e-01	-4.173109569125395268e-02
5.687137427485496888e-01	-4.184528416439986520e-02
5.689137827565513561e-01	-4.195940653169073081e-02
5.691138227645529124e-01	-4.207346261283953504e-02
5.693138627725544687e-01	-4.218745222766408925e-02
5.695139027805561360e-01	-4.230137519608732910e-02
5.697139427885576923e-01	-4.241523133813720342e-02
5.699139827965593597e-01	-4.252902047394753471e-02
5.701140228045609160e-01	-4.264274242375774154e-02
5.703140628125624723e-01	-4.275639700791346309e-02
5.705141028205641396e-01	-4.286998404686692687e-02
5.707141428285656959e-01	-4.298350336117676140e-02
5.709141828365673632e-01	-4.309695477150890519e-02
5.711142228445689195e-01	-4.321033809863628755e-02
5.713142628525704758e-01	-4.332365316343952250e-02
5.715143028605721431e-01	-4.343689978690717934e-02
5.717143428685736994e-01	-4.355007779013566477e-02
5.719143828765753668e-01	-4.366318699433012485e-02
5.721144228845769231e-01	-4.377622722080403567e-02
5.723144628925784794e-01	-4.388919829098016090e-02
5.725145029005801467e-01	-4.400210002639038526e-02
5.727145429085817030e-01	-4.411493224867599205e-02
5.729145829165833703e-01	-4.422769477958837098e-02
5.731146229245849266e-01	-4.434038744098868501e-02
5.733146629325864829e-01	-4.445301005484876555e-02
5.735147029405881502e-01	-4.456556244325095978e-02
5.737147429485897066e-01	-4.467804442838844980e-02
5.739147829565913739e-01	-4.479045583256592578e-02
5.741148229645929302e-01	-4.490279647819923892e-02
5.743148629725944865e-01	-4.501506618781632441e-02
5.745149029805961538e-01	-4.512726478405704178e-02
5.747149429885977101e-01	-4.523939208967348025e-02
5.749149829965992664e-01	-4.535144792753055543e-02
5.751150230046009337e-01	-4.546343212060608568e-02
5.753150630126024900e-01	-4.557534449199086152e-02
5.755151030206041574e-01	-4.568718486488933944e-02
5.757151430286057137e-01	-4.579895306261953791e-02
5.759151830366072700e-01	-4.591064890861365488e-02
5.761152230446089373e-01	-4.602227222641821353e-02
5.763152630526104936e-01	-4.613382283969412467e-02
5.765153030606121609e-01	-4.624530057221731827e-02
5.767153430686137172e-01	-4.635670524787870173e-02
5.769153830766152735e-01	-4.646803669068476361e-02
5.771154230846169408e-01	-4.657929472475770549e-02
5.773154630926184971e-01	-4.669047917433548356e-02
5.775155031006201645e-01	-4.680158986377248864e-02
5.777155431086217208e-01	-4.691262661753948376e-02
5.779155831166232771e-01	-4.702358926022416619e-02
5.781156231246249444e-01	-4.713447761653137558e-02
5.783156631326265007e-01	-4.724529151128305238e-02
5.785157031406281680e-01	-4.735603076941896639e-02
5.787157431486297243e-01	-4.746669521599674452e-02
5.789157831566312806e-01	-4.757728467619216223e-02
5.791158231646329480e-01	-4.768779897529959455e-02
5.793158631726345043e-01	-4.779823793873190507e-02
5.795159031806361716e-01	-4.790860139202127166e-02
5.797159431886377279e-01	-4.801888916081888115e-02
5.799159831966392842e-01	-4.812910107089561629e-02
5.801160232046409515e-01	-4.823923694814231250e-02
5.803160632126425078e-01	-4.834929661856961908e-02
5.805161032206441751e-01	-4.845927990830893595e-02
5.807161432286457314e-01	-4.856918664361200427e-02
5.809161832366472877e-01	-4.867901665085165586e-02
5.811162232446489551e-01	-4.878876975652204212e-02
5.813162632526505114e-01	-4.889844578723852309e-02
5.815163032606521787e-01	-4.900804456973852086e-02
5.817163432686537350e-01	-4.911756593088124900e-02
5.819163832766552913e-01	-4.922700969764831624e-02
5.821164232846569586e-01	-4.933637569714405258e-02
5.823164632926585149e-01	-4.944566375659534968e-02
5.825165033006601822e-01	-4.955487370335254910e-02
5.827165433086617385e-01	-4.966400536488911610e-02
5.829165833166632948e-01	-4.977305856880231971e-02
5.831166233246649622e-01	-4.988203314281346168e-02
5.833166633326665185e-01	-4.999092891476781403e-02
5.835167033406681858e-01	-5.009974571263543786e-02
5.837167433486697421e-01	-5.020848336451087107e-02
5.839167833566712984e-01	-5.031714169861382924e-02
5.841168233646729657e-01	-5.042572054328943454e-02
5.843168633726745220e-01	-5.053421972700809783e-02
5.845169033806761894e-01	-5.064263907836641376e-02
5.847169433886777457e-01	-5.075097842608679299e-02
5.849169833966793020e-01	-5.085923759901816998e-02
5.851170234046809693e-01	-5.096741642613624584e-02
5.853170634126825256e-01	-5.107551473654339119e-02
5.855171034206841929e-01	-5.118353235946945107e-02
5.857171434286857492e-01	-5.129146912427147431e-02
5.859171834366873055e-01	-5.139932486043445603e-02
5.861172234446889728e-01	-5.150709939757136535e-02
5.863172634526905291e-01	-5.161479256542324950e-02
5.865173034606920854e-01	-5.172240419385998322e-02
5.867173434686937528e-01	-5.182993411288007446e-02
5.869173834766953091e-01	-5.193738215261117785e-02
5.871174234846969764e-01	-5.204474814331030291e-02
5.873174634926985327e-01	-5.215203191536395277e-02
5.875175035007000890e-01	-5.225923329928868627e-02
5.877175435087017563e-01	-5.236635212573124282e-02
5.879175835167033126e-01	-5.247338822546856324e-02
5.881176235247049799e-01	-5.258034142940849753e-02
5.883176635327065362e-01	-5.268721156858961752e-02
5.885177035407080925e-01	-5.279399847418196623e-02
5.887177435487097599e-01	-5.290070197748704406e-02
5.889177835567113162e-01	-5.300732190993791282e-02
5.891178235647129835e-01	-5.311385810309984107e-02
5.893178635727145398e-01	-5.322031038867024166e-02
5.895179035807160961e-01	-5.332667859847921299e-02
5.897179435887177634e-01	-5.343296256448970549e-02
5.899179835967193197e-01	-5.353916211879757719e-02
5.901180236047209871e-01	-5.364527709363219043e-02
5.903180636127225434e-01	-5.375130732135637024e-02
5.905181036207240997e-01	-5.385725263446698025e-02
5.907181436287257670e-01	-5.396311286559504067e-02
5.909181836367273233e-01	-5.406888784750581850e-02
5.911182236447289906e-01	-5.417457741309941038e-02
5.913182636527305469e-01	-5.428018139541067322e-02
5.915183036607321032e-01	-5.438569962760984866e-02
5.917183436687337705e-01	-5.449113194300266722e-02
5.919183836767353268e-01	-5.459647817503036210e-02
5.921184236847369942e-01	-5.470173815727034233e-02
5.923184636927385505e-01	-5.480691172343621353e-02
5.925185037007401068e-01	-5.491199870737806243e-02
5.927185437087417741e-01	-5.501699894308292871e-02
5.929185837167433304e-01	-5.512191226467459682e-02
5.931186237247449977e-01	-5.522673850641448418e-02
5.933186637327465540e-01	-5.533147750270130116e-02
5.935187037407481103e-01	-5.543612908807168255e-02
5.937187437487497776e-01	-5.554069309720049974e-02
5.939187837567513339e-01	-5.564516936490067345e-02
5.941188237647530013e-01	-5.574955772612406879e-02
5.943188637727545576e-01	-5.585385801596112060e-02
5.945189037807561139e-01	-5.595807006964156199e-02
5.947189437887577812e-01	-5.606219372253459093e-02
5.949189837967593375e-01	-5.616622881014880775e-02
5.951190238047610048e-01	-5.627017516813302700e-02
5.953190638127625611e-01	-5.637403263227597217e-02
5.955191038207641174e-01	-5.647780103850689321e-02
5.957191438287657848e-01	-5.658148022289587187e-02
5.959191838367673411e-01	-5.668507002165366904e-02
5.961192238447690084e-01	-5.678857027113254352e-02
5.963192638527705647e-01	-5.689198080782596756e-02
5.965193038607721210e-01	-5.699530146836925132e-02
5.967193438687737883e-01	-5.709853208953979964e-02
5.969193838767753446e-01	-5.720167250825699407e-02
5.971194238847770119e-01	-5.730472256158301164e-02
5.973194638927785682e-01	-5.740768208672253348e-02
5.975195039007801245e-01	-5.751055092102334843e-02
5.977195439087817919e-01	-5.761332890197666534e-02
5.979195839167833482e-01	-5.771601586721691879e-02
5.981196239247849045e-01	-5.781861165452260864e-02
5.983196639327865718e-01	-5.792111610181614745e-02
5.985197039407881281e-01	-5.802352904716416571e-02
5.987197439487897954e-01	-5.812585032877806007e-02
5.989197839567913517e-01	-5.822807978501377824e-02
5.991198239647929080e-01	-5.833021725437255445e-02
5.993198639727945753e-01	-5.843226257550082625e-02
5.995199039807961316e-01	-5.853421558719061613e-02
5.997199439887977990e-01	-5.863607612837982985e-02
5.999199839967993553e-01	-5.873784403815229815e-02
6.001200240048009116e-01	-5.883951915573840813e-02
6.003200640128025789e-01	-5.894110132051498530e-02
6.005201040208041352e-01	-5.904259037200575155e-02
6.007201440288058025e-01	-5.914398614988154723e-02
6.009201840368073588e-01	-5.924528849396041436e-02
6.011202240448089151e-01	-5.934649724420820727e-02
6.013202640528105825e-01	-5.944761224073861344e-02
6.015203040608121388e-01	-5.954863332381323676e-02
6.017203440688138061e-01	-5.964956033384226364e-02
6.019203840768153624e-01	-5.975039311138428955e-02
6.021204240848169187e-01	-5.985113149714695047e-02
6.023204640928185860e-01	-5.995177533198699227e-02
6.025205041008201423e-01	-6.005232445691037479e-02
6.027205441088218096e-01	-6.015277871307286167e-02
6.029205841168233659e-01	-6.025313794177986765e-02
6.031206241248249222e-01	-6.035340198448714555e-02
6.033206641328265896e-01	-6.045357068280080709e-02
6.035207041408281459e-01	-6.055364387847739227e-02
6.037207441488298132e-01	-6.065362141342452162e-02
6.039207841568313695e-01	-6.075350312970073663e-02
6.041208241648329258e-01	-6.085328886951613114e-02
6.043208641728345931e-01	-6.095297847523244161e-02
6.045209041808361494e-01	-6.105257178936305401e-02
6.047209441888378167e-01	-6.115206865457369773e-02
6.049209841968393730e-01	-6.125146891368225127e-02
6.051210242048409294e-01	-6.135077240965941536e-02
6.053210642128425967e-01	-6.144997898562874067e-02
6.055211042208441530e-01	-6.154908848486669720e-02
6.057211442288458203e-01	-6.164810075080329188e-02
6.059211842368473766e-01	-6.174701562702206159e-02
6.061212242448489329e-01	-6.184583295726040625e-02
6.063212642528506002e-01	-6.194455258540991494e-02
6.065213042608521565e-01	-6.204317435551633120e-02
6.067213442688538239e-01	-6.214169811178021918e-02
6.069213842768553802e-01	-6.224012369855678323e-02
6.071214242848569365e-01	-6.233845096035638134e-02
6.073214642928586038e-01	-6.243667974184483743e-02
6.075215043008601601e-01	-6.253480988784328176e-02
6.077215443088618274e-01	-6.263284124332894887e-02
6.079215843168633837e-01	-6.273077365343493472e-02
6.081216243248649400e-01	-6.282860696345068940e-02
6.083216643328666073e-01	-6.292634101882235709e-02
6.085217043408681636e-01	-6.302397566515263727e-02
6.087217443488698310e-01	-6.312151074820153418e-02
6.089217843568713873e-01	-6.321894611388612084e-02
6.091218243648729436e-01	-6.331628160828109420e-02
6.093218643728746109e-01	-6.341351707761901102e-02
6.095219043808761672e-01	-6.351065236829023242e-02
6.097219443888777235e-01	-6.360768732684358995e-02
6.099219843968793908e-01	-6.370462179998634400e-02
6.101220244048809471e-01	-6.380145563458435032e-02
6.103220644128826144e-01	-6.389818867766275390e-02
6.105221044208841708e-01	-6.399482077640560040e-02
6.107221444288857271e-01	-6.409135177815666884e-02
6.109221844368873944e-01	-6.418778153041934664e-02
6.111222244448889507e-01	-6.428410988085683786e-02
6.113222644528906180e-01	-6.438033667729282927e-02
6.115223044608921743e-01	-6.447646176771111570e-02
6.117223444688937306e-01	-6.457248500025641880e-02
6.119223844768953979e-01	-6.466840622323430376e-02
6.121224244848969542e-01	-6.476422528511134591e-02
6.123224644928986216e-01	-6.485994203451575513e-02
6.125225045009001779e-01	-6.495555632023711223e-02
6.127225445089017342e-01	-6.505106799122709060e-02
6.129225845169034015e-01	-6.514647689659933127e-02
6.131226245249049578e-01	-6.524178288562990091e-02
6.133226645329066251e-01	-6.533698580775740283e-02
6.135227045409081814e-01	-6.543208551258322681e-02
6.137227445489097377e-01	-6.552708184987192375e-02
6.139227845569114050e-01	-6.562197466955128899e-02
6.141228245649129613e-01	-6.571676382171262598e-02
6.143228645729146287e-01	-6.581144915661107930e-02
6.145229045809161850e-01	-6.590603052466564860e-02
6.147229445889177413e-01	-6.600050777645974365e-02
6.149229845969194086e-01	-6.609488076274128154e-02
6.151230246049209649e-01	-6.618914933442268667e-02
6.153230646129226322e-01	-6.628331334258152907e-02
6.155231046209241885e-01	-6.637737263846037183e-02
6.157231446289257448e-01	-6.647132707346742331e-02
6.159231846369274121e-01	-6.656517649917646773e-02
6.161232246449289685e-01	-6.665892076732707339e-02
6.163232646529306358e-01	-6.675255972982507835e-02
6.165233046609321921e-01	-6.684609323874252107e-02
6.167233446689337484e-01	-6.693952114631816774e-02
6.169233846769354157e-01	-6.703284330495766496e-02
6.171234246849369720e-01	-6.712605956723349809e-02
6.173234646929386393e-01	-6.721916978588564351e-02
6.175235047009401956e-01	-6.731217381382142984e-02
6.177235447089417519e-01	-6.740507150411609305e-02
6.179235847169434193e-01	-6.749786271001287363e-02
6.181236247249449756e-01	-6.759054728492307207e-02
6.183236647329466429e-01	-6.768312508242659009e-02
6.185237047409481992e-01	-6.777559595627184741e-02
6.187237447489497555e-01	-6.786795976037637845e-02
6.189237847569514228e-01	-6.796021634882679074e-02
6.191238247649529791e-01	-6.805236557587898694e-02
6.193238647729546464e-01	-6.814440729595856727e-02
6.195239047809562027e-01	-6.823634136366089897e-02
6.197239447889577590e-01	-6.832816763375146318e-02
6.199239847969594264e-01	-6.841988596116609089e-02
6.201240248049609827e-01	-6.851149620101096294e-02
6.203240648129625390e-01	-6.860299820856322062e-02
6.205241048209642063e-01	-6.869439183927086856e-02
6.207241448289657626e-01	-6.878567694875306615e-02
6.209241848369674299e-01	-6.887685339280061325e-02
6.211242248449689862e-01	-6.896792102737572816e-02
6.213242648529705425e-01	-6.905887970861271374e-02
6.215243048609722099e-01	-6.914972929281794356e-02
6.217243448689737662e-01	-6.924046963647002839e-02
6.219243848769754335e-01	-6.933110059622035748e-02
6.221244248849769898e-01	-6.942162202889290423e-02
6.223244648929785461e-01	-6.951203379148486461e-02
6.225245049009802134e-01	-6.960233574116657385e-02
6.227245449089817697e-01	-6.969252773528181177e-02
6.229245849169834370e-01	-6.978260963134823303e-02
6.231246249249849933e-01	-6.987258128705717275e-02
6.233246649329865496e-01	-6.996244256027436825e-02
6.235247049409882170e-01	-7.005219330903982022e-02
6.237247449489897733e-01	-7.014183339156805641e-02
6.239247849569914406e-01	-7.023136266624860347e-02
6.241248249649929969e-01	-7.032078099164584817e-02
6.243248649729945532e-01	-7.041008822649963417e-02
6.245249049809962205e-01	-7.049928422972523423e-02
6.247249449889977768e-01	-7.058836886041351677e-02
6.249249849969994441e-01	-7.067734197783152872e-02
6.251250250050010004e-01	-7.076620344142224572e-02
6.253250650130025567e-01	-7.085495311080522440e-02
6.255251050210042241e-01	-7.094359084577653296e-02
6.257251450290057804e-01	-7.103211650630902874e-02
6.259251850370074477e-01	-7.112052995255276067e-02
6.261252250450090040e-01	-7.120883104483485826e-02
6.263252650530105603e-01	-7.129701964366014222e-02
6.265253050610122276e-01	-7.138509560971102730e-02
6.267253450690137839e-01	-7.147305880384788312e-02
6.269253850770154513e-01	-7.156090908710929788e-02
6.271254250850170076e-01	-7.164864632071203665e-02
6.273254650930185639e-01	-7.173627036605173535e-02
6.275255051010202312e-01	-7.182378108470263700e-02
6.277255451090217875e-01	-7.191117833841809137e-02
6.279255851170234548e-01	-7.199846198913072148e-02
6.281256251250250111e-01	-7.208563189895247914e-02
6.283256651330265674e-01	-7.217268793017514450e-02
6.285257051410282347e-01	-7.225962994527046490e-02
6.287257451490297910e-01	-7.234645780689005767e-02
6.289257851570314584e-01	-7.243317137786610405e-02
6.291258251650330147e-01	-7.251977052121114098e-02
6.293258651730345710e-01	-7.260625510011865791e-02
6.295259051810362383e-01	-7.269262497796311062e-02
6.297259451890377946e-01	-7.277888001830000453e-02
6.299259851970394619e-01	-7.286502008486643589e-02
6.301260252050410182e-01	-7.295104504158093917e-02
6.303260652130425745e-01	-7.303695475254409764e-02
6.305261052210442418e-01	-7.312274908203850177e-02
6.307261452290457981e-01	-7.320842789452892962e-02
6.309261852370474655e-01	-7.329399105466273545e-02
6.311262252450490218e-01	-7.337943842726986354e-02
6.313262652530505781e-01	-7.346476987736333397e-02
6.315263052610522454e-01	-7.354998527013927034e-02
6.317263452690538017e-01	-7.363508447097701082e-02
6.319263852770553580e-01	-7.372006734543953832e-02
6.321264252850570253e-01	-7.380493375927366095e-02
6.323264652930585816e-01	-7.388968357841001200e-02
6.325265053010602490e-01	-7.397431666896361890e-02
6.327265453090618053e-01	-7.405883289723372287e-02
6.329265853170633616e-01	-7.414323212970425070e-02
6.331266253250650289e-01	-7.422751423304406460e-02
6.333266653330665852e-01	-7.431167907410685114e-02
6.335267053410682525e-01	-7.439572651993175967e-02
6.337267453490698088e-01	-7.447965643774320799e-02
6.339267853570713651e-01	-7.456346869495142360e-02
6.341268253650730324e-01	-7.464716315915247147e-02
6.343268653730745887e-01	-7.473073969812840667e-02
6.345269053810762561e-01	-7.481419817984776011e-02
6.347269453890778124e-01	-7.489753847246535812e-02
6.349269853970793687e-01	-7.498076044432293308e-02
6.351270254050810360e-01	-7.506386396394904015e-02
6.353270654130825923e-01	-7.514684890005929319e-02
6.355271054210842596e-01	-7.522971512155682272e-02
6.357271454290858159e-01	-7.531246249753210942e-02
6.359271854370873722e-01	-7.539509089726351143e-02
6.361272254450890395e-01	-7.547760019021731992e-02
6.363272654530905958e-01	-7.555999024604788394e-02
6.365273054610922632e-01	-7.564226093459811007e-02
6.367273454690938195e-01	-7.572441212589924031e-02
6.369273854770953758e-01	-7.580644369017154605e-02
6.371274254850970431e-01	-7.588835549782410594e-02
6.373274654930985994e-01	-7.597014741945522232e-02
6.375275055011002667e-01	-7.605181932585265703e-02
6.377275455091018230e-01	-7.613337108799367314e-02
6.379275855171033793e-01	-7.621480257704539574e-02
6.381276255251050467e-01	-7.629611366436492292e-02
6.383276655331066030e-01	-7.637730422149960341e-02
6.385277055411082703e-01	-7.645837412018714752e-02
6.387277455491098266e-01	-7.653932323235587698e-02
6.389277855571113829e-01	-7.662015143012498863e-02
6.391278255651130502e-01	-7.670085858580462379e-02
6.393278655731146065e-01	-7.678144457189618743e-02
6.395279055811162738e-01	-7.686190926109245924e-02
6.397279455891178301e-01	-7.694225252627792666e-02
6.399279855971193864e-01	-7.702247424052879876e-02
6.401280256051210538e-01	-7.710257427711335321e-02
6.403280656131226101e-01	-7.718255250949210278e-02
6.405281056211242774e-01	-7.726240881131798965e-02
6.407281456291258337e-01	-7.734214305643649645e-02
6.409281856371273900e-01	-7.742175511888603479e-02
6.411282256451290573e-01	-7.750124487289797304e-02
6.413282656531306136e-01	-7.758061219289694166e-02
6.415283056611322809e-01	-7.765985695350090257e-02
6.417283456691338372e-01	-7.773897902952155159e-02
6.419283856771353935e-01	-7.781797829596429072e-02
6.421284256851370609e-01	-7.789685462802861671e-02
6.423284656931386172e-01	-7.797560790110817652e-02
6.425285057011402845e-01	-7.805423799079104497e-02
6.427285457091418408e-01	-7.813274477285990505e-02
6.429285857171433971e-01	-7.821112812329221453e-02
6.431286257251450644e-01	-7.828938791826045573e-02
6.433286657331466207e-01	-7.836752403413226042e-02
6.435287057411481770e-01	-7.844553634747068738e-02
6.437287457491498444e-01	-7.852342473503434728e-02
6.439287857571514007e-01	-7.860118907377762476e-02
6.441288257651530680e-01	-7.867882924085087271e-02
6.443288657731546243e-01	-7.875634511360064816e-02
6.445289057811561806e-01	-7.883373656956978170e-02
6.447289457891578479e-01	-7.891100348649773832e-02
6.449289857971594042e-01	-7.898814574232067287e-02
6.451290258051610715e-01	-7.906516321517167989e-02
6.453290658131626278e-01	-7.914205578338102953e-02
6.455291058211641841e-01	-7.921882332547618144e-02
6.457291458291658515e-01	-7.929546572018239536e-02
6.459291858371674078e-01	-7.937198284642228707e-02
6.461292258451690751e-01	-7.944837458331653612e-02
6.463292658531706314e-01	-7.952464081018392750e-02
6.465293058611721877e-01	-7.960078140654144874e-02
6.467293458691738550e-01	-7.967679625210470629e-02
6.469293858771754113e-01	-7.975268522678774508e-02
6.471294258851770786e-01	-7.982844821070358976e-02
6.473294658931786349e-01	-7.990408508416428635e-02
6.475295059011801913e-01	-7.997959572768104097e-02
6.477295459091818586e-01	-8.005498002196469176e-02
6.479295859171834149e-01	-8.013023784792536186e-02
6.481296259251850822e-01	-8.020536908667316722e-02
6.483296659331866385e-01	-8.028037361951814721e-02
6.485297059411881948e-01	-8.035525132797048664e-02
6.487297459491898621e-01	-8.043000209374089049e-02
6.489297859571914184e-01	-8.050462579874032021e-02
6.491298259651930858e-01	-8.057912232508064598e-02
6.493298659731946421e-01	-8.065349155507461898e-02
6.495299059811961984e-01	-8.072773337123603787e-02
6.497299459891978657e-01	-8.080184765628019294e-02
6.499299859971994220e-01	-8.087583429312351913e-02
6.501300260052010893e-01	-8.094969316488431765e-02
6.503300660132026456e-01	-8.102342415488270055e-02
6.505301060212042019e-01	-8.109702714664070167e-02
6.507301460292058692e-01	-8.117050202388281788e-02
6.509301860372074255e-01	-8.124384867053560666e-02
6.511302260452090929e-01	-8.131706697072842160e-02
6.513302660532106492e-01	-8.139015680879330139e-02
6.515303060612122055e-01	-8.146311806926517796e-02
6.517303460692138728e-01	-8.153595063688232059e-02
6.519303860772154291e-01	-8.160865439658591958e-02
6.521304260852170964e-01	-8.168122923352112708e-02
6.523304660932186527e-01	-8.175367503303630767e-02
6.525305061012202090e-01	-8.182599168068391271e-02
6.527305461092218763e-01	-8.189817906222054966e-02
6.529305861172234327e-01	-8.197023706360666295e-02
6.531306261252251000e-01	-8.204216557100749152e-02
6.533306661332266563e-01	-8.211396447079252758e-02
6.535307061412282126e-01	-8.218563364953615502e-02
6.537307461492298799e-01	-8.225717299401777427e-02
6.539307861572314362e-01	-8.232858239122163579e-02
6.541308261652331035e-01	-8.239986172833763112e-02
6.543308661732346598e-01	-8.247101089276075159e-02
6.545309061812362161e-01	-8.254202977209182390e-02
6.547309461892378835e-01	-8.261291825413759338e-02
6.549309861972394398e-01	-8.268367622691050189e-02
6.551310262052409961e-01	-8.275430357862947894e-02
6.553310662132426634e-01	-8.282480019771967794e-02
6.555311062212442197e-01	-8.289516597281262889e-02
6.557311462292458870e-01	-8.296540079274690449e-02
6.559311862372474433e-01	-8.303550454656755120e-02
6.561312262452489996e-01	-8.310547712352703287e-02
6.563312662532506669e-01	-8.317531841308488383e-02
6.565313062612522232e-01	-8.324502830490790317e-02
6.567313462692538906e-01	-8.331460668887082088e-02
6.569313862772554469e-01	-8.338405345505568722e-02
6.571314262852570032e-01	-8.345336849375285804e-02
6.573314662932586705e-01	-8.352255169546057845e-02
6.575315063012602268e-01	-8.359160295088541304e-02
6.577315463092618941e-01	-8.366052215094244016e-02
6.579315863172634504e-01	-8.372930918675512701e-02
6.581316263252650067e-01	-8.379796394965603745e-02
6.583316663332666741e-01	-8.386648633118651275e-02
6.585317063412682304e-01	-8.393487622309706020e-02
6.587317463492698977e-01	-8.400313351734754741e-02
6.589317863572714540e-01	-8.407125810610710515e-02
6.591318263652730103e-01	-8.413924988175480735e-02
6.593318663732746776e-01	-8.420710873687936582e-02
6.595319063812762339e-01	-8.427483456427950492e-02
6.597319463892779012e-01	-8.434242725696414200e-02
6.599319863972794575e-01	-8.440988670815235961e-02
6.601320264052810138e-01	-8.447721281127397452e-02
6.603320664132826812e-01	-8.454440545996930179e-02
6.605321064212842375e-01	-8.461146454808952944e-02
6.607321464292859048e-01	-8.467838996969687115e-02
6.609321864372874611e-01	-8.474518161906453850e-02
6.611322264452890174e-01	-8.481183939067730992e-02
6.613322664532906847e-01	-8.487836317923132257e-02
6.615323064612922410e-01	-8.494475287963440535e-02
6.617323464692939083e-01	-8.501100838700623163e-02
6.619323864772954646e-01	-8.507712959667833308e-02
6.621324264852970209e-01	-8.514311640419466864e-02
6.623324664932986883e-01	-8.520896870531127765e-02
6.625325065013002446e-01	-8.527468639599682099e-02
6.627325465093019119e-01	-8.534026937243259503e-02
6.629325865173034682e-01	-8.540571753101255936e-02
6.631326265253050245e-01	-8.547103076834391966e-02
6.633326665333066918e-01	-8.553620898124686400e-02
6.635327065413082481e-01	-8.560125206675488208e-02
6.637327465493099155e-01	-8.566615992211498720e-02
6.639327865573114718e-01	-8.573093244478781350e-02
6.641328265653130281e-01	-8.579556953244775463e-02
6.643328665733146954e-01	-8.586007108298319979e-02
6.645329065813162517e-01	-8.592443699449664463e-02
6.647329465893179190e-01	-8.598866716530485788e-02
6.649329865973194753e-01	-8.605276149393904783e-02
6.651330266053210316e-01	-8.611671987914501503e-02
6.653330666133226989e-01	-8.618054221988333263e-02
6.655331066213242552e-01	-8.624422841532949913e-02
6.657331466293259226e-01	-8.630777836487407706e-02
6.659331866373274789e-01	-8.637119196812284572e-02
6.661332266453290352e-01	-8.643446912489702316e-02
6.663332666533307025e-01	-8.649760973523337726e-02
6.665333066613322588e-01	-8.656061369938430894e-02
6.667333466693338151e-01	-8.662348091781821302e-02
6.669333866773354824e-01	-8.668621129121942270e-02
6.671334266853370387e-01	-8.674880472048848712e-02
6.673334666933387060e-01	-8.681126110674228236e-02
6.675335067013402623e-01	-8.687358035131417799e-02
6.677335467093418186e-01	-8.693576235575423139e-02
6.679335867173434860e-01	-8.699780702182925707e-02
6.681336267253450423e-01	-8.705971425152306264e-02
6.683336667333467096e-01	-8.712148394703655985e-02
6.685337067413482659e-01	-8.718311601078794493e-02
6.687337467493498222e-01	-8.724461034541283744e-02
6.689337867573514895e-01	-8.730596685376443289e-02
6.691338267653530458e-01	-8.736718543891366928e-02
6.693338667733547132e-01	-8.742826600414935201e-02
6.695339067813562695e-01	-8.748920845297834814e-02
6.697339467893578258e-01	-8.755001268912569745e-02
6.699339867973594931e-01	-8.761067861653479283e-02
6.701340268053610494e-01	-8.767120613936754681e-02
6.703340668133627167e-01	-8.773159516200444707e-02
6.705341068213642730e-01	-8.779184558904487568e-02
6.707341468293658293e-01	-8.785195732530706736e-02
6.709341868373674966e-01	-8.791193027582845654e-02
6.711342268453690529e-01	-8.797176434586564953e-02
6.713342668533707203e-01	-8.803145944089466046e-02
6.715343068613722766e-01	-8.809101546661110560e-02
6.717343468693738329e-01	-8.815043232893021719e-02
6.719343868773755002e-01	-8.820970993398716264e-02
6.721344268853770565e-01	-8.826884818813701683e-02
6.723344668933787238e-01	-8.832784699795506733e-02
6.725345069013802801e-01	-8.838670627023684223e-02
6.727345469093818364e-01	-8.844542591199830439e-02
6.729345869173835037e-01	-8.850400583047614289e-02
6.731346269253850600e-01	-8.856244593312750935e-02
6.733346669333867274e-01	-8.862074612763065629e-02
6.735347069413882837e-01	-8.867890632188475675e-02
6.737347469493898400e-01	-8.873692642401015407e-02
6.739347869573915073e-01	-8.879480634234862557e-02
6.741348269653930636e-01	-8.885254598546321603e-02
6.743348669733947309e-01	-8.891014526213868174e-02
6.745349069813962872e-01	-8.896760408138153220e-02
6.747349469893978435e-01	-8.902492235242008556e-02
6.749349869973995109e-01	-8.908209998470487112e-02
6.751350270054010672e-01	-8.913913688790836565e-02
6.753350670134027345e-01	-8.919603297192552072e-02
6.755351070214042908e-01	-8.925278814687367945e-02
6.757351470294058471e-01	-8.930940232309279858e-02
6.759351870374075144e-01	-8.936587541114569821e-02
6.761352270454090707e-01	-8.942220732181786758e-02
6.763352670534107380e-01	-8.947839796611797847e-02
6.765353070614122943e-01	-8.953444725527784365e-02
6.767353470694138506e-01	-8.959035510075250008e-02
6.769353870774155180e-01	-8.964612141422065306e-02
6.771354270854170743e-01	-8.970174610758431533e-02
6.773354670934186306e-01	-8.975722909296934837e-02
6.775355071014202979e-01	-8.981257028272561505e-02
6.777355471094218542e-01	-8.986776958942668814e-02
6.779355871174235215e-01	-8.992282692587064141e-02
6.781356271254250778e-01	-8.997774220507946674e-02
6.783356671334266341e-01	-9.003251534029979575e-02
6.785357071414283014e-01	-9.008714624500285817e-02
6.787357471494298577e-01	-9.014163483288431533e-02
6.789357871574315251e-01	-9.019598101786499567e-02
6.791358271654330814e-01	-9.025018471409033960e-02
6.793358671734346377e-01	-9.030424583593119059e-02
6.795359071814363050e-01	-9.035816429798351757e-02
6.797359471894378613e-01	-9.041194001506849820e-02
6.799359871974395286e-01	-9.046557290223314340e-02
6.801360272054410849e-01	-9.051906287474972834e-02
6.803360672134426412e-01	-9.057240984811661122e-02
6.805361072214443086e-01	-9.062561373805794185e-02
6.807361472294458649e-01	-9.067867446052377267e-02
6.809361872374475322e-01	-9.073159193169062775e-02
6.811362272454490885e-01	-9.078436606796100317e-02
6.813362672534506448e-01	-9.083699678596407479e-02
6.815363072614523121e-01	-9.088948400255553173e-02
6.817363472694538684e-01	-9.094182763481760412e-02
6.819363872774555357e-01	-9.099402760005964597e-02
6.821364272854570920e-01	-9.104608381581763554e-02
6.823364672934586483e-01	-9.109799619985492480e-02
6.825365073014603157e-01	-9.114976467016197570e-02
6.827365473094618720e-01	-9.120138914495649896e-02
6.829365873174635393e-01	-9.125286954268391204e-02
6.831366273254650956e-01	-9.130420578201699222e-02
6.833366673334666519e-01	-9.135539778185644555e-02
6.835367073414683192e-01	-9.140644546133079584e-02
6.837367473494698755e-01	-9.145734873979642632e-02
6.839367873574715428e-01	-9.150810753683810694e-02
6.841368273654730991e-01	-9.155872177226850872e-02
6.843368673734746555e-01	-9.160919136612902247e-02
6.845369073814763228e-01	-9.165951623868931475e-02
6.847369473894778791e-01	-9.170969631044774417e-02
6.849369873974795464e-01	-9.175973150213147245e-02
6.851370274054811027e-01	-9.180962173469638110e-02
6.853370674134826590e-01	-9.185936692932755721e-02
6.855371074214843263e-01	-9.190896700743908521e-02
6.857371474294858826e-01	-9.195842189067435224e-02
6.859371874374875500e-01	-9.200773150090608976e-02
6.861372274454891063e-01	-9.205689576023647069e-02
6.863372674534906626e-01	-9.210591459099744249e-02
6.865373074614923299e-01	-9.215478791575057449e-02
6.867373474694938862e-01	-9.220351565728733545e-02
6.869373874774955535e-01	-9.225209773862923235e-02
6.871374274854971098e-01	-9.230053408302771323e-02
6.873374674934986661e-01	-9.234882461396466680e-02
6.875375075015003334e-01	-9.239696925515222814e-02
6.877375475095018897e-01	-9.244496793053300077e-02
6.879375875175035571e-01	-9.249282056428023702e-02
6.881376275255051134e-01	-9.254052708079776868e-02
6.883376675335066697e-01	-9.258808740472045107e-02
6.885377075415083370e-01	-9.263550146091395487e-02
6.887377475495098933e-01	-9.268276917447502983e-02
6.889377875575114496e-01	-9.272989047073167124e-02
6.891378275655131169e-01	-9.277686527524313387e-02
6.893378675735146732e-01	-9.282369351380011235e-02
6.895379075815163405e-01	-9.287037511242482446e-02
6.897379475895178969e-01	-9.291690999737119150e-02
6.899379875975194532e-01	-9.296329809512483833e-02
6.901380276055211205e-01	-9.300953933240332927e-02
6.903380676135226768e-01	-9.305563363615623751e-02
6.905381076215243441e-01	-9.310158093356521447e-02
6.907381476295259004e-01	-9.314738115204421187e-02
6.909381876375274567e-01	-9.319303421923944009e-02
6.911382276455291240e-01	-9.323854006302968733e-02
6.913382676535306803e-01	-9.328389861152622253e-02
6.915383076615323477e-01	-9.332910979307305899e-02
6.917383476695339040e-01	-9.337417353624700989e-02
6.919383876775354603e-01	-9.341908976985777158e-02
6.921384276855371276e-01	-9.346385842294815949e-02
6.923384676935386839e-01	-9.350847942479401098e-02
6.925385077015403512e-01	-9.355295270490451842e-02
6.927385477095419075e-01	-9.359727819302218754e-02
6.929385877175434638e-01	-9.364145581912300398e-02
6.931386277255451311e-01	-9.368548551341657205e-02
6.933386677335466874e-01	-9.372936720634617025e-02
6.935387077415483548e-01	-9.377310082858889007e-02
6.937387477495499111e-01	-9.381668631105573308e-02
6.939387877575514674e-01	-9.386012358489173590e-02
6.941388277655531347e-01	-9.390341258147608117e-02
6.943388677735546910e-01	-9.394655323242215306e-02
6.945389077815563583e-01	-9.398954546957774547e-02
6.947389477895579146e-01	-9.403238922502507591e-02
6.949389877975594709e-01	-9.407508443108093810e-02
6.951390278055611383e-01	-9.411763102029677142e-02
6.953390678135626946e-01	-9.416002892545886904e-02
6.955391078215643619e-01	-9.420227807958832245e-02
6.957391478295659182e-01	-9.424437841594127119e-02
6.959391878375674745e-01	-9.428632986800893068e-02
6.961392278455691418e-01	-9.432813236951773095e-02
6.963392678535706981e-01	-9.436978585442941381e-02
6.965393078615723654e-01	-9.441129025694110222e-02
6.967393478695739217e-01	-9.445264551148546683e-02
6.969393878775754780e-01	-9.449385155273078152e-02
6.971394278855771454e-01	-9.453490831558103435e-02
6.973394678935787017e-01	-9.457581573517608031e-02
6.975395079015803690e-01	-9.461657374689165512e-02
6.977395479095819253e-01	-9.465718228633954179e-02
6.979395879175834816e-01	-9.469764128936766778e-02
6.981396279255851489e-01	-9.473795069206014663e-02
6.983396679335867052e-01	-9.477811043073749997e-02
6.985397079415883725e-01	-9.481812044195662981e-02
6.987397479495899288e-01	-9.485798066251098504e-02
6.989397879575914851e-01	-9.489769102943065859e-02
6.991398279655931525e-01	-9.493725147998245684e-02
6.993398679735947088e-01	-9.497666195167003833e-02
6.995399079815963761e-01	-9.501592238223399711e-02
6.997399479895979324e-01	-9.505503270965193208e-02
6.999399879975994887e-01	-9.509399287213857188e-02
7.001400280056011560e-01	-9.513280280814595535e-02
7.003400680136027123e-01	-9.517146245636330659e-02
7.005401080216042686e-01	-9.520997175571732640e-02
7.007401480296059360e-01	-9.524833064537233107e-02
7.009401880376074923e-01	-9.528653906473003032e-02
7.011402280456091596e-01	-9.532459695343012407e-02
7.013402680536107159e-01	-9.536250425134984443e-02
7.015403080616122722e-01	-9.540026089860445535e-02
7.017403480696139395e-01	-9.543786683554730810e-02
7.019403880776154958e-01	-9.547532200276956371e-02
7.021404280856171631e-01	-9.551262634110091465e-02
7.023404680936187194e-01	-9.554977979160901580e-02
7.025405081016202757e-01	-9.558678229560005346e-02
7.027405481096219431e-01	-9.562363379461868984e-02
7.029405881176234994e-01	-9.566033423044803530e-02
7.031406281256251667e-01	-9.569688354510995365e-02
7.033406681336267230e-01	-9.573328168086495116e-02
7.035407081416282793e-01	-9.576952858021239856e-02
7.037407481496299466e-01	-9.580562418589068374e-02
7.039407881576315029e-01	-9.584156844087697580e-02
7.041408281656331702e-01	-9.587736128838780791e-02
7.043408681736347265e-01	-9.591300267187867490e-02
7.045409081816362828e-01	-9.594849253504447728e-02
7.047409481896379502e-01	-9.598383082181950743e-02
7.049409881976395065e-01	-9.601901747637735240e-02
7.051410282056411738e-01	-9.605405244313136581e-02
7.053410682136427301e-01	-9.608893566673433473e-02
7.055411082216442864e-01	-9.612366709207884052e-02
7.057411482296459537e-01	-9.615824666429736989e-02
7.059411882376475100e-01	-9.619267432876207891e-02
7.061412282456491774e-01	-9.622695003108536205e-02
7.063412682536507337e-01	-9.626107371711944971e-02
7.065413082616522900e-01	-9.629504533295688007e-02
7.067413482696539573e-01	-9.632886482493037417e-02
7.069413882776555136e-01	-9.636253213961290531e-02
7.071414282856571809e-01	-9.639604722381799051e-02
7.073414682936587372e-01	-9.642941002459951005e-02
7.075415083016602935e-01	-9.646262048925198507e-02
7.077415483096619608e-01	-9.649567856531060528e-02
7.079415883176635171e-01	-9.652858420055120126e-02
7.081416283256651845e-01	-9.656133734299057747e-02
7.083416683336667408e-01	-9.659393794088624863e-02
7.085417083416682971e-01	-9.662638594273692538e-02
7.087417483496699644e-01	-9.665868129728225067e-02
7.089417883576715207e-01	-9.669082395350299397e-02
7.091418283656731880e-01	-9.672281386062128727e-02
7.093418683736747443e-01	-9.675465096810040300e-02
7.095419083816763006e-01	-9.678633522564514258e-02
7.097419483896779679e-01	-9.681786658320173933e-02
7.099419883976795242e-01	-9.684924499095787231e-02
7.101420284056811916e-01	-9.688047039934302718e-02
7.103420684136827479e-01	-9.691154275902817694e-02
7.105421084216843042e-01	-9.694246202092629550e-02
7.107421484296859715e-01	-9.697322813619208004e-02
7.109421884376875278e-01	-9.700384105622214537e-02
7.111422284456891951e-01	-9.703430073265525979e-02
7.113422684536907514e-01	-9.706460711737208147e-02
7.115423084616923077e-01	-9.709476016249563024e-02
7.117423484696939751e-01	-9.712475982039106559e-02
7.119423884776955314e-01	-9.715460604366585318e-02
7.121424284856970877e-01	-9.718429878516988973e-02
7.123424684936987550e-01	-9.721383799799551695e-02
7.125425085017003113e-01	-9.724322363547761860e-02
7.127425485097019786e-01	-9.727245565119370385e-02
7.129425885177035349e-01	-9.730153399896394883e-02
7.131426285257050912e-01	-9.733045863285130772e-02
7.133426685337067585e-01	-9.735922950716156821e-02
7.135427085417083148e-01	-9.738784657644340703e-02
7.137427485497099822e-01	-9.741630979548847324e-02
7.139427885577115385e-01	-9.744461911933148535e-02
7.141428285657130948e-01	-9.747277450325027293e-02
7.143428685737147621e-01	-9.750077590276583217e-02
7.145429085817163184e-01	-9.752862327364246464e-02
7.147429485897179857e-01	-9.755631657188776340e-02
7.149429885977195420e-01	-9.758385575375272403e-02
7.151430286057210983e-01	-9.761124077573182789e-02
7.153430686137227656e-01	-9.763847159456309766e-02
7.155431086217243219e-01	-9.766554816722813892e-02
7.157431486297259893e-01	-9.769247045095220960e-02
7.159431886377275456e-01	-9.771923840320437260e-02
7.161432286457291019e-01	-9.774585198169746802e-02
7.163432686537307692e-01	-9.777231114438818260e-02
7.165433086617323255e-01	-9.779861584947717457e-02
7.167433486697339928e-01	-9.782476605540912917e-02
7.169433886777355491e-01	-9.785076172087274482e-02
7.171434286857371054e-01	-9.787660280480089958e-02
7.173434686937387728e-01	-9.790228926637069284e-02
7.175435087017403291e-01	-9.792782106500344530e-02
7.177435487097419964e-01	-9.795319816036482385e-02
7.179435887177435527e-01	-9.797842051236491101e-02
7.181436287257451090e-01	-9.800348808115821875e-02
7.183436687337467763e-01	-9.802840082714381342e-02
7.185437087417483326e-01	-9.805315871096530189e-02
7.187437487497499999e-01	-9.807776169351099804e-02
7.189437887577515562e-01	-9.810220973591386728e-02
7.191438287657531125e-01	-9.812650279955166532e-02
7.193438687737547799e-01	-9.815064084604699368e-02
7.195439087817563362e-01	-9.817462383726729969e-02
7.197439487897580035e-01	-9.819845173532504301e-02
7.199439887977595598e-01	-9.822212450257765404e-02
7.201440288057611161e-01	-9.824564210162765876e-02
7.203440688137627834e-01	-9.826900449532267878e-02
7.205441088217643397e-01	-9.829221164675554234e-02
7.207441488297660070e-01	-9.831526351926435370e-02
7.209441888377675633e-01	-9.833816007643245150e-02
7.211442288457691197e-01	-9.836090128208863081e-02
7.213442688537707870e-01	-9.838348710030700439e-02
7.215443088617723433e-01	-9.840591749540725242e-02
7.217443488697740106e-01	-9.842819243195452539e-02
7.219443888777755669e-01	-9.845031187475958290e-02
7.221444288857771232e-01	-9.847227578887884913e-02
7.223444688937787905e-01	-9.849408413961439901e-02
7.225445089017803468e-01	-9.851573689251411081e-02
7.227445489097819031e-01	-9.853723401337163845e-02
7.229445889177835705e-01	-9.855857546822653636e-02
7.231446289257851268e-01	-9.857976122336423175e-02
7.233446689337867941e-01	-9.860079124531612171e-02
7.235447089417883504e-01	-9.862166550085967043e-02
7.237447489497899067e-01	-9.864238395701836748e-02
7.239447889577915740e-01	-9.866294658106188054e-02
7.241448289657931303e-01	-9.868335334050601371e-02
7.243448689737947976e-01	-9.870360420311280469e-02
7.245449089817963539e-01	-9.872369913689058030e-02
7.247449489897979102e-01	-9.874363811009401193e-02
7.249449889977995776e-01	-9.876342109122415724e-02
7.251450290058011339e-01	-9.878304804902846015e-02
7.253450690138028012e-01	-9.880251895250087568e-02
7.255451090218043575e-01	-9.882183377088189780e-02
7.257451490298059138e-01	-9.884099247365857321e-02
7.259451890378075811e-01	-9.885999503056462634e-02
7.261452290458091374e-01	-9.887884141158040374e-02
7.263452690538108047e-01	-9.889753158693295743e-02
7.265453090618123611e-01	-9.891606552709616973e-02
7.267453490698139174e-01	-9.893444320279068394e-02
7.269453890778155847e-01	-9.895266458498407081e-02
7.271454290858171410e-01	-9.897072964489073144e-02
7.273454690938188083e-01	-9.898863835397209154e-02
7.275455091018203646e-01	-9.900639068393650433e-02
7.277455491098219209e-01	-9.902398660673940312e-02
7.279455891178235882e-01	-9.904142609458334301e-02
7.281456291258251445e-01	-9.905870911991791761e-02
7.283456691338268119e-01	-9.907583565544000881e-02
7.285457091418283682e-01	-9.909280567409360641e-02
7.287457491498299245e-01	-9.910961914907004400e-02
7.289457891578315918e-01	-9.912627605380792961e-02
7.291458291658331481e-01	-9.914277636199317345e-02
7.293458691738348154e-01	-9.915912004755918219e-02
7.295459091818363717e-01	-9.917530708468663692e-02
7.297459491898379280e-01	-9.919133744780381234e-02
7.299459891978395953e-01	-9.920721111158645189e-02
7.301460292058411516e-01	-9.922292805095782320e-02
7.303460692138428190e-01	-9.923848824108884303e-02
7.305461092218443753e-01	-9.925389165739796626e-02
7.307461492298459316e-01	-9.926913827555136627e-02
7.309461892378475989e-01	-9.928422807146297657e-02
7.311462292458491552e-01	-9.929916102129435207e-02
7.313462692538508225e-01	-9.931393710145491882e-02
7.315463092618523788e-01	-9.932855628860189079e-02
7.317463492698539351e-01	-9.934301855964031147e-02
7.319463892778556025e-01	-9.935732389172322043e-02
7.321464292858571588e-01	-9.937147226225141738e-02
7.323464692938588261e-01	-9.938546364887380913e-02
7.325465093018603824e-01	-9.939929802948721527e-02
7.327465493098619387e-01	-9.941297538223653474e-02
7.329465893178636060e-01	-9.942649568551473194e-02
7.331466293258651623e-01	-9.943985891796283672e-02
7.333466693338668296e-01	-9.945306505847004153e-02
7.335467093418683859e-01	-9.946611408617370143e-02
7.337467493498699422e-01	-9.947900598045940346e-02
7.339467893578716096e-01	-9.949174072096092503e-02
7.341468293658731659e-01	-9.950431828756028940e-02
7.343468693738747222e-01	-9.951673866038790450e-02
7.345469093818763895e-01	-9.952900181982243799e-02
7.347469493898779458e-01	-9.954110774649094218e-02
7.349469893978796131e-01	-9.955305642126886789e-02
7.351470294058811694e-01	-9.956484782528005062e-02
7.353470694138827257e-01	-9.957648193989683538e-02
7.355471094218843930e-01	-9.958795874673997961e-02
7.357471494298859493e-01	-9.959927822767881966e-02
7.359471894378876167e-01	-9.961044036483120145e-02
7.361472294458891730e-01	-9.962144514056349431e-02
7.363472694538907293e-01	-9.963229253749072978e-02
7.365473094618923966e-01	-9.964298253847653219e-02
7.367473494698939529e-01	-9.965351512663317424e-02
7.369473894778956202e-01	-9.966389028532161853e-02
7.371474294858971765e-01	-9.967410799815148992e-02
7.373474694938987328e-01	-9.968416824898120032e-02
7.375475095019004002e-01	-9.969407102191785164e-02
7.377475495099019565e-01	-9.970381630131738837e-02
7.379475895179036238e-01	-9.971340407178450049e-02
7.381476295259051801e-01	-9.972283431817274835e-02
7.383476695339067364e-01	-9.973210702558452101e-02
7.385477095419084037e-01	-9.974122217937109180e-02
7.387477495499099600e-01	-9.975017976513263218e-02
7.389477895579116273e-01	-9.975897976871822559e-02
7.391478295659131836e-01	-9.976762217622589524e-02
7.393478695739147399e-01	-9.977610697400265960e-02
7.395479095819164073e-01	-9.978443414864450467e-02
7.397479495899179636e-01	-9.979260368699641170e-02
7.399479895979196309e-01	-9.980061557615238499e-02
7.401480296059211872e-01	-9.980846980345553510e-02
7.403480696139227435e-01	-9.981616635649796787e-02
7.405481096219244108e-01	-9.982370522312093708e-02
7.407481496299259671e-01	-9.983108639141477503e-02
7.409481896379276344e-01	-9.983830984971893419e-02
7.411482296459291907e-01	-9.984537558662202883e-02
7.413482696539307470e-01	-9.985228359096184891e-02
7.415483096619324144e-01	-9.985903385182530456e-02
7.417483496699339707e-01	-9.986562635854859260e-02
7.419483896779356380e-01	-9.987206110071705778e-02
7.421484296859371943e-01	-9.987833806816530380e-02
7.423484696939387506e-01	-9.988445725097717942e-02
7.425485097019404179e-01	-9.989041863948579236e-02
7.427485497099419742e-01	-9.989622222427350928e-02
7.429485897179436416e-01	-9.990186799617203905e-02
7.431486297259451979e-01	-9.990735594626234950e-02
7.433486697339467542e-01	-9.991268606587477841e-02
7.435487097419484215e-01	-9.991785834658893639e-02
7.437487497499499778e-01	-9.992287278023384567e-02
7.439487897579516451e-01	-9.992772935888784291e-02
7.441488297659532014e-01	-9.993242807487867641e-02
7.443488697739547577e-01	-9.993696892078343663e-02
7.445489097819564250e-01	-9.994135188942868120e-02
7.447489497899579813e-01	-9.994557697389029605e-02
7.449489897979596487e-01	-9.994964416749364811e-02
7.451490298059612050e-01	-9.995355346381350203e-02
7.453490698139627613e-01	-9.995730485667408960e-02
7.455491098219644286e-01	-9.996089834014906805e-02
7.457491498299659849e-01	-9.996433390856154788e-02
7.459491898379675412e-01	-9.996761155648417607e-02
7.461492298459692085e-01	-9.997073127873898346e-02
7.463492698539707648e-01	-9.997369307039753739e-02
7.465493098619724321e-01	-9.997649692678092781e-02
7.467493498699739884e-01	-9.997914284345965630e-02
7.469493898779755447e-01	-9.998163081625384419e-02
7.471494298859772121e-01	-9.998396084123302441e-02
7.473494698939787684e-01	-9.998613291471633580e-02
7.475495099019804357e-01	-9.998814703327237041e-02
7.477495499099819920e-01	-9.999000319371929846e-02
7.479495899179835483e-01	-9.999170139312482664e-02
7.481496299259852156e-01	-9.999324162880621203e-02
7.483496699339867719e-01	-9.999462389833019271e-02
7.485497099419884393e-01	-9.999584819951312653e-02
7.487497499499899956e-01	-9.999691453042089395e-02
7.489497899579915519e-01	-9.999782288936895358e-02
7.491498299659932192e-01	-9.999857327492231440e-02
7.493498699739947755e-01	-9.999916568589550803e-02
7.495499099819964428e-01	-9.999960012135269971e-02
7.497499499899979991e-01	-9.999987658060753570e-02
7.499499899979995554e-01	-9.999999506322332365e-02
7.501500300060012227e-01	-9.999995556901286609e-02
7.503500700140027790e-01	-9.999975809803854365e-02
7.505501100220044464e-01	-9.999940265061234290e-02
7.507501500300060027e-01	-9.999888922729577301e-02
7.509501900380075590e-01	-9.999821782889992128e-02
7.511502300460092263e-01	-9.999738845648543928e-02
7.513502700540107826e-01	-9.999640111136254284e-02
7.515503100620124499e-01	-9.999525579509102591e-02
7.517503500700140062e-01	-9.999395250948020508e-02
7.519503900780155625e-01	-9.999249125658896120e-02
7.521504300860172298e-01	-9.999087203872576712e-02
7.523504700940187861e-01	-9.998909485844859057e-02
7.525505101020204535e-01	-9.998715971856496354e-02
7.527505501100220098e-01	-9.998506662213196838e-02
7.529505901180235661e-01	-9.998281557245621010e-02
7.531506301260252334e-01	-9.998040657309381629e-02
7.533506701340267897e-01	-9.997783962785046497e-02
7.535507101420284570e-01	-9.997511474078131510e-02
7.537507501500300133e-01	-9.997223191619106220e-02
7.539507901580315696e-01	-9.996919115863392435e-02
7.541508301660332370e-01	-9.996599247291357293e-02
7.543508701740347933e-01	-9.996263586408318802e-02
7.545509101820364606e-01	-9.995912133744541683e-02
7.547509501900380169e-01	-9.995544889855244308e-02
7.549509901980395732e-01	-9.995161855320584821e-02
7.551510302060412405e-01	-9.994763030745668075e-02
7.553510702140427968e-01	-9.994348416760545639e-02
7.555511102220444641e-01	-9.993918014020211626e-02
7.557511502300460204e-01	-9.993471823204599924e-02
7.559511902380475767e-01	-9.993009845018593906e-02
7.561512302460492441e-01	-9.992532080192007005e-02
7.563512702540508004e-01	-9.992038529479599362e-02
7.565513102620524677e-01	-9.991529193661066732e-02
7.567513502700540240e-01	-9.991004073541041863e-02
7.569513902780555803e-01	-9.990463169949093114e-02
7.571514302860572476e-01	-9.989906483739721677e-02
7.573514702940588039e-01	-9.989334015792362964e-02
7.575515103020603602e-01	-9.988745767011383836e-02
7.577515503100620275e-01	-9.988141738326081209e-02
7.579515903180635839e-01	-9.987521930690682059e-02
7.581516303260652512e-01	-9.986886345084336480e-02
7.583516703340668075e-01	-9.986234982511124625e-02
7.585517103420683638e-01	-9.985567844000045601e-02
7.587517503500700311e-01	-9.984884930605024411e-02
7.589517903580715874e-01	-9.984186243404910566e-02
7.591518303660732547e-01	-9.983471783503461428e-02
7.593518703740748110e-01	-9.982741552029363030e-02
7.595519103820763673e-01	-9.981995550136209261e-02
7.597519503900780347e-01	-9.981233779002510187e-02
7.599519903980795910e-01	-9.980456239831689280e-02
7.601520304060812583e-01	-9.979662933852077866e-02
7.603520704140828146e-01	-9.978853862316916512e-02
7.605521104220843709e-01	-9.978029026504348087e-02
7.607521504300860382e-01	-9.977188427717423314e-02
7.609521904380875945e-01	-9.976332067284095217e-02
7.611522304460892618e-01	-9.975459946557212187e-02
7.613522704540908181e-01	-9.974572066914526303e-02
7.615523104620923744e-01	-9.973668429758678067e-02
7.617523504700940418e-01	-9.972749036517207510e-02
7.619523904780955981e-01	-9.971813888642541701e-02
7.621524304860972654e-01	-9.970862987611997519e-02
7.623524704940988217e-01	-9.969896334927780268e-02
7.625525105021003780e-01	-9.968913932116975352e-02
7.627525505101020453e-01	-9.967915780731551045e-02
7.629525905181036016e-01	-9.966901882348355723e-02
7.631526305261052689e-01	-9.965872238569115082e-02
7.633526705341068253e-01	-9.964826851020427978e-02
7.635527105421083816e-01	-9.963765721353763649e-02
7.637527505501100489e-01	-9.962688851245460331e-02
7.639527905581116052e-01	-9.961596242396723866e-02
7.641528305661132725e-01	-9.960487896533623542e-02
7.643528705741148288e-01	-9.959363815407090703e-02
7.645529105821163851e-01	-9.958224000792911812e-02
7.647529505901180524e-01	-9.957068454491727061e-02
7.649529905981196087e-01	-9.955897178329035924e-02
7.651530306061212761e-01	-9.954710174155181890e-02
7.653530706141228324e-01	-9.953507443845356628e-02
7.655531106221243887e-01	-9.952288989299594435e-02
7.657531506301260560e-01	-9.951054812442773623e-02
7.659531906381276123e-01	-9.949804915224605417e-02
7.661532306461292796e-01	-9.948539299619636733e-02
7.663532706541308359e-01	-9.947257967627251563e-02
7.665533106621323922e-01	-9.945960921271654320e-02
7.667533506701340595e-01	-9.944648162601879560e-02
7.669533906781356158e-01	-9.943319693691779482e-02
7.671534306861372832e-01	-9.941975516640028099e-02
7.673534706941388395e-01	-9.940615633570114296e-02
7.675535107021403958e-01	-9.939240046630339054e-02
7.677535507101420631e-01	-9.937848757993809901e-02
7.679535907181436194e-01	-9.936441769858440909e-02
7.681536307261451757e-01	-9.935019084446947146e-02
7.683536707341468430e-01	-9.933580704006841899e-02
7.685537107421483993e-01	-9.932126630810433898e-02
7.687537507501500667e-01	-9.930656867154821765e-02
7.689537907581516230e-01	-9.929171415361889852e-02
7.691538307661531793e-01	-9.927670277778311014e-02
7.693538707741548466e-01	-9.926153456775532735e-02
7.695539107821564029e-01	-9.924620954749779900e-02
7.697539507901580702e-01	-9.923072774122053408e-02
7.699539907981596265e-01	-9.921508917338117683e-02
7.701540308061611828e-01	-9.919929386868506227e-02
7.703540708141628501e-01	-9.918334185208507736e-02
7.705541108221644064e-01	-9.916723314878175821e-02
7.707541508301660738e-01	-9.915096778422309576e-02
7.709541908381676301e-01	-9.913454578410460516e-02
7.711542308461691864e-01	-9.911796717436924253e-02
7.713542708541708537e-01	-9.910123198120736332e-02
7.715543108621724100e-01	-9.908434023105670840e-02
7.717543508701740773e-01	-9.906729195060232085e-02
7.719543908781756336e-01	-9.905008716677654590e-02
7.721544308861771899e-01	-9.903272590675893383e-02
7.723544708941788572e-01	-9.901520819797628159e-02
7.725545109021804135e-01	-9.899753406810249401e-02
7.727545509101820809e-01	-9.897970354505859769e-02
7.729545909181836372e-01	-9.896171665701269937e-02
7.731546309261851935e-01	-9.894357343237991653e-02
7.733546709341868608e-01	-9.892527389982233577e-02
7.735547109421884171e-01	-9.890681808824897114e-02
7.737547509501900844e-01	-9.888820602681573646e-02
7.739547909581916407e-01	-9.886943774492538972e-02
7.741548309661931970e-01	-9.885051327222744988e-02
7.743548709741948644e-01	-9.883143263861821071e-02
7.745549109821964207e-01	-9.881219587424064366e-02
7.747549509901980880e-01	-9.879280300948439786e-02
7.749549909981996443e-01	-9.877325407498568910e-02
7.751550310062012006e-01	-9.875354910162732758e-02
7.753550710142028679e-01	-9.873368812053855137e-02
7.755551110222044242e-01	-9.871367116309517908e-02
7.757551510302060915e-01	-9.869349826091931843e-02
7.759551910382076478e-01	-9.867316944587951888e-02
7.761552310462092041e-01	-9.865268475009057736e-02
7.763552710542108715e-01	-9.863204420591353827e-02
7.765553110622124278e-01	-9.861124784595573511e-02
7.767553510702140951e-01	-9.859029570307056844e-02
7.769553910782156514e-01	-9.856918781035758914e-02
7.771554310862172077e-01	-9.854792420116235963e-02
7.773554710942188750e-01	-9.852650490907645386e-02
7.775555111022204313e-01	-9.850492996793738798e-02
7.777555511102220986e-01	-9.848319941182860637e-02
7.779555911182236549e-01	-9.846131327507931519e-02
7.781556311262252112e-01	-9.843927159226457946e-02
7.783556711342268786e-01	-9.841707439820510106e-02
7.785557111422284349e-01	-9.839472172796732974e-02
7.787557511502301022e-01	-9.837221361686331045e-02
7.789557911582316585e-01	-9.834955010045065560e-02
7.791558311662332148e-01	-9.832673121453246179e-02
7.793558711742348821e-01	-9.830375699515724042e-02
7.795559111822364384e-01	-9.828062747861900095e-02
7.797559511902379947e-01	-9.825734270145700111e-02
7.799559911982396621e-01	-9.823390270045576078e-02
7.801560312062412184e-01	-9.821030751264510361e-02
7.803560712142428857e-01	-9.818655717529989335e-02
7.805561112222444420e-01	-9.816265172594022814e-02
7.807561512302459983e-01	-9.813859120233117683e-02
7.809561912382476656e-01	-9.811437564248272347e-02
7.811562312462492219e-01	-9.809000508464993384e-02
7.813562712542508892e-01	-9.806547956733255300e-02
7.815563112622524455e-01	-9.804079912927529672e-02
7.817563512702540018e-01	-9.801596380946750453e-02
7.819563912782556692e-01	-9.799097364714319525e-02
7.821564312862572255e-01	-9.796582868178112247e-02
7.823564712942588928e-01	-9.794052895310439988e-02
7.825565113022604491e-01	-9.791507450108083432e-02
7.827565513102620054e-01	-9.788946536592250947e-02
7.829565913182636727e-01	-9.786370158808591069e-02
7.831566313262652290e-01	-9.783778320827191122e-02
7.833566713342668963e-01	-9.781171026742545294e-02
7.835567113422684526e-01	-9.778548280673585169e-02
7.837567513502700089e-01	-9.775910086763631157e-02
7.839567913582716763e-01	-9.773256449180423022e-02
7.841568313662732326e-01	-9.770587372116096292e-02
7.843568713742748999e-01	-9.767902859787168379e-02
7.845569113822764562e-01	-9.765202916434553848e-02
7.847569513902780125e-01	-9.762487546323532495e-02
7.849569913982796798e-01	-9.759756753743760449e-02
7.851570314062812361e-01	-9.757010543009260461e-02
7.853570714142829035e-01	-9.754248918458405249e-02
7.855571114222844598e-01	-9.751471884453925820e-02
7.857571514302860161e-01	-9.748679445382890663e-02
7.859571914382876834e-01	-9.745871605656704351e-02
7.861572314462892397e-01	-9.743048369711108936e-02
7.863572714542909070e-01	-9.740209742006156191e-02
7.865573114622924633e-01	-9.737355727026228425e-02
7.867573514702940196e-01	-9.734486329279999628e-02
7.869573914782956869e-01	-9.731601553300457674e-02
7.871574314862972432e-01	-9.728701403644882117e-02
7.873574714942989106e-01	-9.725785884894833089e-02
7.875575115023004669e-01	-9.722855001656161011e-02
7.877575515103020232e-01	-9.719908758558977457e-02
7.879575915183036905e-01	-9.716947160257663474e-02
7.881576315263052468e-01	-9.713970211430861257e-02
7.883576715343069141e-01	-9.710977916781457497e-02
7.885577115423084704e-01	-9.707970281036590321e-02
7.887577515503100267e-01	-9.704947308947620144e-02
7.889577915583116940e-01	-9.701909005290146326e-02
7.891578315663132503e-01	-9.698855374863983581e-02
7.893578715743149177e-01	-9.695786422493160583e-02
7.895579115823164740e-01	-9.692702153025914424e-02
7.897579515903180303e-01	-9.689602571334672565e-02
7.899579915983196976e-01	-9.686487682316055614e-02
7.901580316063212539e-01	-9.683357490890869002e-02
7.903580716143229212e-01	-9.680212002004087712e-02
7.905581116223244775e-01	-9.677051220624861838e-02
7.907581516303260338e-01	-9.673875151746484657e-02
7.909581916383277012e-01	-9.670683800386414841e-02
7.911582316463292575e-01	-9.667477171586247309e-02
7.913582716543308138e-01	-9.664255270411711840e-02
7.915583116623324811e-01	-9.661018101952664749e-02
7.917583516703340374e-01	-9.657765671323086110e-02
7.919583916783357047e-01	-9.654497983661060323e-02
7.921584316863372610e-01	-9.651215044128776122e-02
7.923584716943388173e-01	-9.647916857912519628e-02
7.925585117023404846e-01	-9.644603430222659091e-02
7.927585517103420409e-01	-9.641274766293643494e-02
7.929585917183437083e-01	-9.637930871383990072e-02
7.931586317263452646e-01	-9.634571750776280141e-02
7.933586717343468209e-01	-9.631197409777145224e-02
7.935587117423484882e-01	-9.627807853717260111e-02
7.937587517503500445e-01	-9.624403087951341473e-02
7.939587917583517118e-01	-9.620983117858127043e-02
7.941588317663532681e-01	-9.617547948840381167e-02
7.943588717743548244e-01	-9.614097586324872602e-02
7.945589117823564917e-01	-9.610632035762374514e-02
7.947589517903580481e-01	-9.607151302627656153e-02
7.949589917983597154e-01	-9.603655392419466197e-02
7.951590318063612717e-01	-9.600144310660536917e-02
7.953590718143628280e-01	-9.596618062897560586e-02
7.955591118223644953e-01	-9.593076654701195027e-02
7.957591518303660516e-01	-9.589520091666041413e-02
7.959591918383677189e-01	-9.585948379410648423e-02
7.961592318463692752e-01	-9.582361523577490048e-02
7.963592718543708315e-01	-9.578759529832972519e-02
7.965593118623724989e-01	-9.575142403867409335e-02
7.967593518703740552e-01	-9.571510151395021260e-02
7.969593918783757225e-01	-9.567862778153925218e-02
7.971594318863772788e-01	-9.564200289906125974e-02
7.973594718943788351e-01	-9.560522692437507797e-02
7.975595119023805024e-01	-9.556829991557821979e-02
7.977595519103820587e-01	-9.553122193100681281e-02
7.979595919183837260e-01	-9.549399302923547439e-02
7.981596319263852823e-01	-9.545661326907725619e-02
7.983596719343868386e-01	-9.541908270958349148e-02
7.985597119423885060e-01	-9.538140141004379513e-02
7.987597519503900623e-01	-9.534356942998589712e-02
7.989597919583917296e-01	-9.530558682917553148e-02
7.991598319663932859e-01	-9.526745366761643630e-02
7.993598719743948422e-01	-9.522917000555017331e-02
7.995599119823965095e-01	-9.519073590345603075e-02
7.997599519903980658e-01	-9.515215142205102339e-02
7.999599919983997331e-01	-9.511341662228967042e-02
8.001600320064012895e-01	-9.507453156536398164e-02
8.003600720144028458e-01	-9.503549631270334641e-02
8.005601120224045131e-01	-9.499631092597442261e-02
8.007601520304060694e-01	-9.495697546708103953e-02
8.009601920384077367e-01	-9.491748999816411458e-02
8.011602320464092930e-01	-9.487785458160152841e-02
8.013602720544108493e-01	-9.483806928000806935e-02
8.015603120624125166e-01	-9.479813415623530859e-02
8.017603520704140729e-01	-9.475804927337146133e-02
8.019603920784157403e-01	-9.471781469474135906e-02
8.021604320864172966e-01	-9.467743048390633853e-02
8.023604720944188529e-01	-9.463689670466411685e-02
8.025605121024205202e-01	-9.459621342104859720e-02
8.027605521104220765e-01	-9.455538069733000761e-02
8.029605921184236328e-01	-9.451439859801460952e-02
8.031606321264253001e-01	-9.447326718784451738e-02
8.033606721344268564e-01	-9.443198653179799007e-02
8.035607121424285237e-01	-9.439055669508873703e-02
8.037607521504300800e-01	-9.434897774316641783e-02
8.039607921584316363e-01	-9.430724974171612873e-02
8.041608321664333037e-01	-9.426537275665837490e-02
8.043608721744348600e-01	-9.422334685414920918e-02
8.045609121824365273e-01	-9.418117210057966315e-02
8.047609521904380836e-01	-9.413884856257623279e-02
8.049609921984396399e-01	-9.409637630700025401e-02
8.051610322064413072e-01	-9.405375540094797204e-02
8.053610722144428635e-01	-9.401098591175066632e-02
8.055611122224445309e-01	-9.396806790697412315e-02
8.057611522304460872e-01	-9.392500145441889936e-02
8.059611922384476435e-01	-9.388178662212004477e-02
8.061612322464493108e-01	-9.383842347834688014e-02
8.063612722544508671e-01	-9.379491209160324694e-02
8.065613122624525344e-01	-9.375125253062692454e-02
8.067613522704540907e-01	-9.370744486439001875e-02
8.069613922784556470e-01	-9.366348916209848996e-02
8.071614322864573143e-01	-9.361938549319206992e-02
8.073614722944588706e-01	-9.357513392734445601e-02
8.075615123024605380e-01	-9.353073453446274221e-02
8.077615523104620943e-01	-9.348618738468779388e-02
8.079615923184636506e-01	-9.344149254839376195e-02
8.081616323264653179e-01	-9.339665009618806912e-02
8.083616723344668742e-01	-9.335166009891152084e-02
8.085617123424685415e-01	-9.330652262763775018e-02
8.087617523504700978e-01	-9.326123775367364810e-02
8.089617923584716541e-01	-9.321580554855871115e-02
8.091618323664733214e-01	-9.317022608406531903e-02
8.093618723744748777e-01	-9.312449943219855419e-02
8.095619123824765451e-01	-9.307862566519578551e-02
8.097619523904781014e-01	-9.303260485552709846e-02
8.099619923984796577e-01	-9.298643707589460128e-02
8.101620324064813250e-01	-9.294012239923268859e-02
8.103620724144828813e-01	-9.289366089870790266e-02
8.105621124224845486e-01	-9.284705264771855870e-02
8.107621524304861049e-01	-9.280029771989499465e-02
8.109621924384876612e-01	-9.275339618909908546e-02
8.111622324464893286e-01	-9.270634812942438185e-02
8.113622724544908849e-01	-9.265915361519598548e-02
8.115623124624925522e-01	-9.261181272097021577e-02
8.117623524704941085e-01	-9.256432552153481819e-02
8.119623924784956648e-01	-9.251669209190846455e-02
8.121624324864973321e-01	-9.246891250734096124e-02
8.123624724944988884e-01	-9.242098684331306879e-02
8.125625125025005557e-01	-9.237291517553611331e-02
8.127625525105021120e-01	-9.232469757995229176e-02
8.129625925185036683e-01	-9.227633413273418628e-02
8.131626325265053357e-01	-9.222782491028480578e-02
8.133626725345068920e-01	-9.217916998923758598e-02
8.135627125425085593e-01	-9.213036944645590365e-02
8.137627525505101156e-01	-9.208142335903345133e-02
8.139627925585116719e-01	-9.203233180429359894e-02
8.141628325665133392e-01	-9.198309485978962974e-02
8.143628725745148955e-01	-9.193371260330461536e-02
8.145629125825164518e-01	-9.188418511285098567e-02
8.147629525905181191e-01	-9.183451246667070911e-02
8.149629925985196754e-01	-9.178469474323509847e-02
8.151630326065213428e-01	-9.173473202124457493e-02
8.153630726145228991e-01	-9.168462437962870970e-02
8.155631126225244554e-01	-9.163437189754593259e-02
8.157631526305261227e-01	-9.158397465438353202e-02
8.159631926385276790e-01	-9.153343272975748846e-02
8.161632326465293463e-01	-9.148274620351233566e-02
8.163632726545309026e-01	-9.143191515572102190e-02
8.165633126625324589e-01	-9.138093966668484058e-02
8.167633526705341263e-01	-9.132981981693326368e-02
8.169633926785356826e-01	-9.127855568722378909e-02
8.171634326865373499e-01	-9.122714735854189905e-02
8.173634726945389062e-01	-9.117559491210081024e-02
8.175635127025404625e-01	-9.112389842934146000e-02
8.177635527105421298e-01	-9.107205799193232587e-02
8.179635927185436861e-01	-9.102007368176927293e-02
8.181636327265453534e-01	-9.096794558097547057e-02
8.183636727345469097e-01	-9.091567377190123977e-02
8.185637127425484660e-01	-9.086325833712394218e-02
8.187637527505501334e-01	-9.081069935944782734e-02
8.189637927585516897e-01	-9.075799692190386625e-02
8.191638327665533570e-01	-9.070515110774975132e-02
8.193638727745549133e-01	-9.065216200046957717e-02
8.195639127825564696e-01	-9.059902968377389620e-02
8.197639527905581369e-01	-9.054575424159945485e-02
8.199639927985596932e-01	-9.049233575810909647e-02
8.201640328065613605e-01	-9.043877431769165032e-02
8.203640728145629168e-01	-9.038507000496179278e-02
8.205641128225644731e-01	-9.033122290475989469e-02
8.207641528305661405e-01	-9.027723310215189645e-02
8.209641928385676968e-01	-9.022310068242919701e-02
8.211642328465693641e-01	-9.016882573110844568e-02
8.213642728545709204e-01	-9.011440833393151439e-02
8.215643128625724767e-01	-9.005984857686528955e-02
8.217643528705741440e-01	-9.000514654610153320e-02
8.219643928785757003e-01	-8.995030232805678594e-02
8.221644328865773677e-01	-8.989531600937220035e-02
8.223644728945789240e-01	-8.984018767691344387e-02
8.225645129025804803e-01	-8.978491741777049062e-02
8.227645529105821476e-01	-8.972950531925756590e-02
8.229645929185837039e-01	-8.967395146891291025e-02
8.231646329265853712e-01	-8.961825595449877946e-02
8.233646729345869275e-01	-8.956241886400116703e-02
8.235647129425884838e-01	-8.950644028562973475e-02
8.237647529505901511e-01	-8.945032030781767396e-02
8.239647929585917074e-01	-8.939405901922156672e-02
8.241648329665933748e-01	-8.933765650872117769e-02
8.243648729745949311e-01	-8.928111286541942637e-02
8.245649129825964874e-01	-8.922442817864219278e-02
8.247649529905981547e-01	-8.916760253793812319e-02
8.249649929985997110e-01	-8.911063603307856074e-02
8.251650330066012673e-01	-8.905352875405744828e-02
8.253650730146029346e-01	-8.899628079109091205e-02
8.255651130226044909e-01	-8.893889223461762250e-02
8.257651530306061582e-01	-8.888136317529812813e-02
8.259651930386077145e-01	-8.882369370401504982e-02
8.261652330466092709e-01	-8.876588391187281712e-02
8.263652730546109382e-01	-8.870793389019739072e-02
8.265653130626124945e-01	-8.864984373053649835e-02
8.267653530706141618e-01	-8.859161352465909356e-02
8.269653930786157181e-01	-8.853324336455541121e-02
8.271654330866172744e-01	-8.847473334243684262e-02
8.273654730946189417e-01	-8.841608355073551917e-02
8.275655131026204980e-01	-8.835729408210465929e-02
8.277655531106221654e-01	-8.829836502941795784e-02
8.279655931186237217e-01	-8.823929648576966933e-02
8.281656331266252780e-01	-8.818008854447445533e-02
8.283656731346269453e-01	-8.812074129906702358e-02
8.285657131426285016e-01	-8.806125484330239173e-02
8.287657531506301689e-01	-8.800162927115534606e-02
8.289657931586317252e-01	-8.794186467682045538e-02
8.291658331666332815e-01	-8.788196115471200165e-02
8.293658731746349488e-01	-8.782191879946354973e-02
8.295659131826365051e-01	-8.776173770592825274e-02
8.297659531906381725e-01	-8.770141796917814425e-02
8.299659931986397288e-01	-8.764095968450455465e-02
8.301660332066412851e-01	-8.758036294741758376e-02
8.303660732146429524e-01	-8.751962785364589270e-02
8.305661132226445087e-01	-8.745875449913703692e-02
8.307661532306461760e-01	-8.739774298005664743e-02
8.309661932386477323e-01	-8.733659339278890266e-02
8.311662332466492886e-01	-8.727530583393601493e-02
8.313662732546509559e-01	-8.721388040031798072e-02
8.315663132626525123e-01	-8.715231718897292756e-02
8.317663532706541796e-01	-8.709061629715629527e-02
8.319663932786557359e-01	-8.702877782234133552e-02
8.321664332866572922e-01	-8.696680186221851516e-02
8.323664732946589595e-01	-8.690468851469533573e-02
8.325665133026605158e-01	-8.684243787789672209e-02
8.327665533106621831e-01	-8.678005005016402318e-02
8.329665933186637394e-01	-8.671752513005573371e-02
8.331666333266652957e-01	-8.665486321634673084e-02
8.333666733346669631e-01	-8.659206440802819094e-02
8.335667133426685194e-01	-8.652912880430783937e-02
8.337667533506701867e-01	-8.646605650460920112e-02
8.339667933586717430e-01	-8.640284760857201707e-02
8.341668333666732993e-01	-8.633950221605170283e-02
8.343668733746749666e-01	-8.627602042711916830e-02
8.345669133826765229e-01	-8.621240234206112296e-02
8.347669533906781902e-01	-8.614864806137920161e-02
8.349669933986797465e-01	-8.608475768579054721e-02
8.351670334066813028e-01	-8.602073131622715862e-02
8.353670734146829702e-01	-8.595656905383572410e-02
8.355671134226845265e-01	-8.589227099997794046e-02
8.357671534306861938e-01	-8.582783725622965265e-02
8.359671934386877501e-01	-8.576326792438142277e-02
8.361672334466893064e-01	-8.569856310643772512e-02
8.363672734546909737e-01	-8.563372290461715441e-02
8.365673134626925300e-01	-8.556874742135234246e-02
8.367673534706940863e-01	-8.550363675928938922e-02
8.369673934786957537e-01	-8.543839102128811258e-02
8.371674334866973100e-01	-8.537301031042161814e-02
8.373674734946989773e-01	-8.530749472997625760e-02
8.375675135027005336e-01	-8.524184438345164261e-02
8.377675535107020899e-01	-8.517605937455992315e-02
8.379675935187037572e-01	-8.511013980722624550e-02
8.381676335267053135e-01	-8.504408578558825260e-02
8.383676735347069808e-01	-8.497789741399594532e-02
8.385677135427085371e-01	-8.491157479701175181e-02
8.387677535507100934e-01	-8.484511803940993080e-02
8.389677935587117608e-01	-8.477852724617677971e-02
8.391678335667133171e-01	-8.471180252251034326e-02
8.393678735747149844e-01	-8.464494397382016366e-02
8.395679135827165407e-01	-8.457795170572741938e-02
8.397679535907180970e-01	-8.451082582406421739e-02
8.399679935987197643e-01	-8.444356643487395397e-02
8.401680336067213206e-01	-8.437617364441088452e-02
8.403680736147229879e-01	-8.430864755913997088e-02
8.405681136227245442e-01	-8.424098828573690911e-02
8.407681536307261005e-01	-8.417319593108753273e-02
8.409681936387277679e-01	-8.410527060228810414e-02
8.411682336467293242e-01	-8.403721240664492609e-02
8.413682736547309915e-01	-8.396902145167411957e-02
8.415683136627325478e-01	-8.390069784510174877e-02
8.417683536707341041e-01	-8.383224169486312716e-02
8.419683936787357714e-01	-8.376365310910316442e-02
8.421684336867373277e-01	-8.369493219617595015e-02
8.423684736947389951e-01	-8.362607906464460117e-02
8.425685137027405514e-01	-8.355709382328110890e-02
8.427685537107421077e-01	-8.348797658106615893e-02
8.429685937187437750e-01	-8.341872744718902000e-02
8.431686337267453313e-01	-8.334934653104725255e-02
8.433686737347469986e-01	-8.327983394224663938e-02
8.435687137427485549e-01	-8.321018979060097742e-02
8.437687537507501112e-01	-8.314041418613186962e-02
8.439687937587517785e-01	-8.307050723906862777e-02
8.441688337667533348e-01	-8.300046905984802270e-02
8.443688737747550022e-01	-8.293029975911415941e-02
8.445689137827565585e-01	-8.285999944771826886e-02
8.447689537907581148e-01	-8.278956823671856924e-02
8.449689937987597821e-01	-8.271900623738004388e-02
8.451690338067613384e-01	-8.264831356117433026e-02
8.453690738147630057e-01	-8.257749031977944243e-02
8.455691138227645620e-01	-8.250653662507971553e-02
8.457691538307661183e-01	-8.243545258916555596e-02
8.459691938387677856e-01	-8.236423832433327485e-02
8.461692338467693419e-01	-8.229289394308489380e-02
8.463692738547710093e-01	-8.222141955812803382e-02
8.465693138627725656e-01	-8.214981528237563779e-02
8.467693538707741219e-01	-8.207808122894588720e-02
8.469693938787757892e-01	-8.200621751116196623e-02
8.471694338867773455e-01	-8.193422424255190906e-02
8.473694738947790128e-01	-8.186210153684839175e-02
8.475695139027805691e-01	-8.178984950798859344e-02
8.477695539107821254e-01	-8.171746827011396042e-02
8.479695939187837928e-01	-8.164495793757009512e-02
8.481696339267853491e-01	-8.157231862490653407e-02
8.483696739347869054e-01	-8.149955044687653971e-02
8.485697139427885727e-01	-8.142665351843700328e-02
8.487697539507901290e-01	-8.135362795474818109e-02
8.489697939587917963e-01	-8.128047387117351419e-02
8.491698339667933526e-01	-8.120719138327954501e-02
8.493698739747949089e-01	-8.113378060683559823e-02
8.495699139827965762e-01	-8.106024165781372526e-02
8.497699539907981325e-01	-8.098657465238841280e-02
8.499699939987997999e-01	-8.091277970693645794e-02
8.501700340068013562e-01	-8.083885693803678774e-02
8.503700740148029125e-01	-8.076480646247029271e-02
8.505701140228045798e-01	-8.069062839721943825e-02
8.507701540308061361e-01	-8.061632285946851439e-02
8.509701940388078034e-01	-8.054188996660302524e-02
8.511702340468093597e-01	-8.046732983620967505e-02
8.513702740548109160e-01	-8.039264258607628499e-02
8.515703140628125833e-01	-8.031782833419121026e-02
8.517703540708141396e-01	-8.024288719874381193e-02
8.519703940788158070e-01	-8.016781929812367979e-02
8.521704340868173633e-01	-8.009262475092068789e-02
8.523704740948189196e-01	-8.001730367592488347e-02
8.525705141028205869e-01	-7.994185619212593186e-02
8.527705541108221432e-01	-7.986628241871354672e-02
8.529705941188238105e-01	-7.979058247507672674e-02
8.531706341268253668e-01	-7.971475648080385279e-02
8.533706741348269231e-01	-7.963880455568246586e-02
8.535707141428285905e-01	-7.956272681969886462e-02
8.537707541508301468e-01	-7.948652339303842462e-02
8.539707941588318141e-01	-7.941019439608483499e-02
8.541708341668333704e-01	-7.933373994942022334e-02
8.543708741748349267e-01	-7.925716017382497536e-02
8.545709141828365940e-01	-7.918045519027720747e-02
8.547709541908381503e-01	-7.910362511995321089e-02
8.549709941988398176e-01	-7.902667008422664674e-02
8.551710342068413739e-01	-7.894959020466861543e-02
8.553710742148429302e-01	-7.887238560304755952e-02
8.555711142228445976e-01	-7.879505640132868083e-02
8.557711542308461539e-01	-7.871760272167437067e-02
8.559711942388478212e-01	-7.864002468644344657e-02
8.561712342468493775e-01	-7.856232241819122164e-02
8.563712742548509338e-01	-7.848449603966936583e-02
8.565713142628526011e-01	-7.840654567382532303e-02
8.567713542708541574e-01	-7.832847144380286619e-02
8.569713942788558247e-01	-7.825027347294094549e-02
8.571714342868573810e-01	-7.817195188477440992e-02
8.573714742948589373e-01	-7.809350680303325798e-02
8.575715143028606047e-01	-7.801493835164233226e-02
8.577715543108621610e-01	-7.793624665472184687e-02
8.579715943188638283e-01	-7.785743183658619393e-02
8.581716343268653846e-01	-7.777849402174473459e-02
8.583716743348669409e-01	-7.769943333490089699e-02
8.585717143428686082e-01	-7.762024990095209298e-02
8.587717543508701645e-01	-7.754094384499003734e-02
8.589717943588718319e-01	-7.746151529229969301e-02
8.591718343668733882e-01	-7.738196436835995118e-02
8.593718743748749445e-01	-7.730229119884282629e-02
8.595719143828766118e-01	-7.722249590961331733e-02
8.597719543908781681e-01	-7.714257862672971311e-02
8.599719943988797244e-01	-7.706253947644263469e-02
8.601720344068813917e-01	-7.698237858519541010e-02
8.603720744148829480e-01	-7.690209607962383842e-02
8.605721144228846153e-01	-7.682169208655545423e-02
8.607721544308861716e-01	-7.674116673301015212e-02
8.609721944388877279e-01	-7.666052014619918753e-02
8.611722344468893953e-01	-7.657975245352548199e-02
8.613722744548909516e-01	-7.649886378258344277e-02
8.615723144628926189e-01	-7.641785426115821345e-02
8.617723544708941752e-01	-7.633672401722628453e-02
8.619723944788957315e-01	-7.625547317895449428e-02
8.621724344868973988e-01	-7.617410187470032013e-02
8.623724744948989551e-01	-7.609261023301176763e-02
8.625725145029006224e-01	-7.601099838262651009e-02
8.627725545109021787e-01	-7.592926645247259632e-02
8.629725945189037351e-01	-7.584741457166738199e-02
8.631726345269054024e-01	-7.576544286951791829e-02
8.633726745349069587e-01	-7.568335147552050779e-02
8.635727145429086260e-01	-7.560114051936048241e-02
8.637727545509101823e-01	-7.551881013091227279e-02
8.639727945589117386e-01	-7.543636044023865894e-02
8.641728345669134059e-01	-7.535379157759111712e-02
8.643728745749149622e-01	-7.527110367340929253e-02
8.645729145829166296e-01	-7.518829685832087439e-02
8.647729545909181859e-01	-7.510537126314163758e-02
8.649729945989197422e-01	-7.502232701887462385e-02
8.651730346069214095e-01	-7.493916425671055814e-02
8.653730746149229658e-01	-7.485588310802733514e-02
8.655731146229246331e-01	-7.477248370438982494e-02
8.657731546309261894e-01	-7.468896617754995637e-02
8.659731946389277457e-01	-7.460533065944587039e-02
8.661732346469294130e-01	-7.452157728220237809e-02
8.663732746549309693e-01	-7.443770617813041945e-02
8.665733146629326367e-01	-7.435371747972684131e-02
8.667733546709341930e-01	-7.426961131967452223e-02
8.669733946789357493e-01	-7.418538783084152599e-02
8.671734346869374166e-01	-7.410104714628150402e-02
8.673734746949389729e-01	-7.401658939923320968e-02
8.675735147029406402e-01	-7.393201472312026235e-02
8.677735547109421965e-01	-7.384732325155123067e-02
8.679735947189437528e-01	-7.376251511831884156e-02
8.681736347269454201e-01	-7.367759045740034096e-02
8.683736747349469765e-01	-7.359254940295704983e-02
8.685737147429486438e-01	-7.350739208933407265e-02
8.687737547509502001e-01	-7.342211865106038071e-02
8.689737947589517564e-01	-7.333672922284811824e-02
8.691738347669534237e-01	-7.325122393959282441e-02
8.693738747749549800e-01	-7.316560293637305867e-02
8.695739147829566473e-01	-7.307986634845016483e-02
8.697739547909582036e-01	-7.299401431126809059e-02
8.699739947989597599e-01	-7.290804696045316557e-02
8.701740348069614273e-01	-7.282196443181389311e-02
8.703740748149629836e-01	-7.273576686134071434e-02
8.705741148229646509e-01	-7.264945438520584164e-02
8.707741548309662072e-01	-7.256302713976296725e-02
8.709741948389677635e-01	-7.247648526154715221e-02
8.711742348469694308e-01	-7.238982888727447940e-02
8.713742748549709871e-01	-7.230305815384197032e-02
8.715743148629725434e-01	-7.221617319832726589e-02
8.717743548709742107e-01	-7.212917415798848764e-02
8.719743948789757670e-01	-7.204206117026393241e-02
8.721744348869774344e-01	-7.195483437277197525e-02
8.723744748949789907e-01	-7.186749390331073628e-02
8.725745149029805470e-01	-7.178003989985792810e-02
8.727745549109822143e-01	-7.169247250057060594e-02
8.729745949189837706e-01	-7.160479184378495954e-02
8.731746349269854379e-01	-7.151699806801616044e-02
8.733746749349869942e-01	-7.142909131195800121e-02
8.735747149429885505e-01	-7.134107171448281215e-02
8.737747549509902178e-01	-7.125293941464114211e-02
8.739747949589917742e-01	-7.116469455166163360e-02
8.741748349669934415e-01	-7.107633726495070359e-02
8.743748749749949978e-01	-7.098786769409241859e-02
8.745749149829965541e-01	-7.089928597884818939e-02
8.747749549909982214e-01	-7.081059225915661837e-02
8.749749949989997777e-01	-7.072178667513322192e-02
8.751750350070014450e-01	-7.063286936707026398e-02
8.753750750150030013e-01	-7.054384047543647840e-02
8.755751150230045576e-01	-7.045470014087691635e-02
8.757751550310062250e-01	-7.036544850421261321e-02
8.759751950390077813e-01	-7.027608570644051922e-02
8.761752350470094486e-01	-7.018661188873312473e-02
8.763752750550110049e-01	-7.009702719243834923e-02
8.765753150630125612e-01	-7.000733175907926376e-02
8.767753550710142285e-01	-6.991752573035386886e-02
8.769753950790157848e-01	-6.982760924813488645e-02
8.771754350870174521e-01	-6.973758245446950998e-02
8.773754750950190084e-01	-6.964744549157923792e-02
8.775755151030205647e-01	-6.955719850185965170e-02
8.777755551110222321e-01	-6.946684162787990224e-02
8.779755951190237884e-01	-6.937637501238309856e-02
8.781756351270254557e-01	-6.928579879828547505e-02
8.783756751350270120e-01	-6.919511312867646091e-02
8.785757151430285683e-01	-6.910431814681849971e-02
8.787757551510302356e-01	-6.901341399614639716e-02
8.789757951590317919e-01	-6.892240082026787618e-02
8.791758351670334592e-01	-6.883127876296257774e-02
8.793758751750350156e-01	-6.874004796818225516e-02
8.795759151830365719e-01	-6.864870858005052423e-02
8.797759551910382392e-01	-6.855726074286221106e-02
8.799759951990397955e-01	-6.846570460108394873e-02
8.801760352070414628e-01	-6.837404029935315042e-02
8.803760752150430191e-01	-6.828226798247817586e-02
8.805761152230445754e-01	-6.819038779543809548e-02
8.807761552310462427e-01	-6.809839988338212136e-02
8.809761952390477990e-01	-6.800630439163005136e-02
8.811762352470494664e-01	-6.791410146567133932e-02
8.813762752550510227e-01	-6.782179125116527540e-02
8.815763152630525790e-01	-6.772937389394065311e-02
8.817763552710542463e-01	-6.763684953999532512e-02
8.819763952790558026e-01	-6.754421833549649479e-02
8.821764352870573589e-01	-6.745148042678003608e-02
8.823764752950590262e-01	-6.735863596035016054e-02
8.825765153030605825e-01	-6.726568508287986137e-02
8.827765553110622498e-01	-6.717262794120973379e-02
8.829765953190638061e-01	-6.707946468234871062e-02
8.831766353270653624e-01	-6.698619545347314630e-02
8.833766753350670298e-01	-6.689282040192665035e-02
8.835767153430685861e-01	-6.679933967522039273e-02
8.837767553510702534e-01	-6.670575342103203520e-02
8.839767953590718097e-01	-6.661206178720642523e-02
8.841768353670733660e-01	-6.651826492175444416e-02
8.843768753750750333e-01	-6.642436297285340963e-02
8.845769153830765896e-01	-6.633035608884685352e-02
8.847769553910782570e-01	-6.623624441824361997e-02
8.849769953990798133e-01	-6.614202810971857305e-02
8.851770354070813696e-01	-6.604770731211150048e-02
8.853770754150830369e-01	-6.595328217442739116e-02
8.855771154230845932e-01	-6.585875284583628253e-02
8.857771554310862605e-01	-6.576411947567234462e-02
8.859771954390878168e-01	-6.566938221343467108e-02
8.861772354470893731e-01	-6.557454120878596082e-02
8.863772754550910404e-01	-6.547959661155305922e-02
8.865773154630925967e-01	-6.538454857172661117e-02
8.867773554710942641e-01	-6.528939723946024232e-02
8.869773954790958204e-01	-6.519414276507128070e-02
8.871774354870973767e-01	-6.509878529903953548e-02
8.873774754950990440e-01	-6.500332499200771330e-02
8.875775155031006003e-01	-6.490776199478118236e-02
8.877775555111022676e-01	-6.481209645832705646e-02
8.879775955191038239e-01	-6.471632853377499994e-02
8.881776355271053802e-01	-6.462045837241595092e-02
8.883776755351070475e-01	-6.452448612570256536e-02
8.885777155431086038e-01	-6.442841194524893955e-02
8.887777555511102712e-01	-6.433223598282977740e-02
8.889777955591118275e-01	-6.423595839038107047e-02
8.891778355671133838e-01	-6.413957931999889062e-02
8.893778755751150511e-01	-6.404309892393988957e-02
8.895779155831166074e-01	-6.394651735462092423e-02
8.897779555911182747e-01	-6.384983476461821017e-02
8.899779955991198310e-01	-6.375305130666814035e-02
8.901780356071213873e-01	-6.365616713366592516e-02
8.903780756151230547e-01	-6.355918239866623076e-02
8.905781156231246110e-01	-6.346209725488241582e-02
8.907781556311262783e-01	-6.336491185568646212e-02
8.909781956391278346e-01	-6.326762635460903006e-02
8.911782356471293909e-01	-6.317024090533843173e-02
8.913782756551310582e-01	-6.307275566172118597e-02
8.915783156631326145e-01	-6.297517077776139394e-02
8.917783556711342818e-01	-6.287748640762051699e-02
8.919783956791358381e-01	-6.277970270561741839e-02
8.921784356871373944e-01	-6.268181982622750281e-02
8.923784756951390618e-01	-6.258383792408310498e-02
8.925785157031406181e-01	-6.248575715397293451e-02
8.927785557111422854e-01	-6.238757767084181227e-02
8.929785957191438417e-01	-6.228929962979077445e-02
8.931786357271453980e-01	-6.219092318607617742e-02
8.933786757351470653e-01	-6.209244849511007247e-02
8.935787157431486216e-01	-6.199387571245964373e-02
8.937787557511501779e-01	-6.189520499384707636e-02
8.939787957591518452e-01	-6.179643649514923037e-02
8.941788357671534015e-01	-6.169757037239744640e-02
8.943788757751550689e-01	-6.159860678177732363e-02
8.945789157831566252e-01	-6.149954587962837976e-02
8.947789557911581815e-01	-6.140038782244391230e-02
8.949789957991598488e-01	-6.130113276687067236e-02
8.951790358071614051e-01	-6.120178086970865655e-02
8.953790758151630724e-01	-6.110233228791084326e-02
8.955791158231646287e-01	-6.100278717858294980e-02
8.957791558311661850e-01	-6.090314569898319652e-02
8.959791958391678524e-01	-6.080340800652204308e-02
8.961792358471694087e-01	-6.070357425876191787e-02
8.963792758551710760e-01	-6.060364461341703063e-02
8.965793158631726323e-01	-6.050361922835306716e-02
8.967793558711741886e-01	-6.040349826158697422e-02
8.969793958791758559e-01	-6.030328187128667500e-02
8.971794358871774122e-01	-6.020297021577084712e-02
8.973794758951790795e-01	-6.010256345350867280e-02
8.975795159031806358e-01	-6.000206174311957519e-02
8.977795559111821921e-01	-5.990146524337297551e-02
8.979795959191838595e-01	-5.980077411318803632e-02
8.981796359271854158e-01	-5.969998851163342557e-02
8.983796759351870831e-01	-5.959910859792703908e-02
8.985797159431886394e-01	-5.949813453143576458e-02
8.987797559511901957e-01	-5.939706647167525277e-02
8.989797959591918630e-01	-5.929590457830961198e-02
8.991798359671934193e-01	-5.919464901115119998e-02
8.993798759751950866e-01	-5.909329993016036037e-02
8.995799159831966429e-01	-5.899185749544515189e-02
8.997799559911981992e-01	-5.889032186726113338e-02
8.999799959991998666e-01	-5.878869320601106535e-02
9.001800360072014229e-01	-5.868697167224470185e-02
9.003800760152030902e-01	-5.858515742665849901e-02
9.005801160232046465e-01	-5.848325063009536529e-02
9.007801560312062028e-01	-5.838125144354444629e-02
9.009801960392078701e-01	-5.827916002814081953e-02
9.011802360472094264e-01	-5.817697654516527234e-02
9.013802760552110938e-01	-5.807470115604403821e-02
9.015803160632126501e-01	-5.797233402234854005e-02
9.017803560712142064e-01	-5.786987530579512651e-02
9.019803960792158737e-01	-5.776732516824484298e-02
9.021804360872174300e-01	-5.766468377170315407e-02
9.023804760952190973e-01	-5.756195127831967989e-02
9.025805161032206536e-01	-5.745912785038796017e-02
9.027805561112222099e-01	-5.735621365034519054e-02
9.029805961192238772e-01	-5.725320884077197275e-02
9.031806361272254335e-01	-5.715011358439203715e-02
9.033806761352271009e-01	-5.704692804407200668e-02
9.035807161432286572e-01	-5.694365238282114022e-02
9.037807561512302135e-01	-5.684028676379104805e-02
9.039807961592318808e-01	-5.673683135027546287e-02
9.041808361672334371e-01	-5.663328630570998307e-02
9.043808761752351044e-01	-5.652965179367177434e-02
9.045809161832366607e-01	-5.642592797787936154e-02
9.047809561912382170e-01	-5.632211502219243437e-02
9.049809961992398843e-01	-5.621821309061118127e-02
9.051810362072414406e-01	-5.611422234727679592e-02
9.053810762152429970e-01	-5.601014295647058910e-02
9.055811162232446643e-01	-5.590597508261363480e-02
9.057811562312462206e-01	-5.580171889026734611e-02
9.059811962392478879e-01	-5.569737454413208055e-02
9.061812362472494442e-01	-5.559294220904793804e-02
9.063812762552510005e-01	-5.548842204999381023e-02
9.065813162632526678e-01	-5.538381423208712379e-02
9.067813562712542241e-01	-5.527911892058427756e-02
9.069813962792558915e-01	-5.517433628087934500e-02
9.071814362872574478e-01	-5.506946647850481658e-02
9.073814762952590041e-01	-5.496450967913069086e-02
9.075815163032606714e-01	-5.485946604856417608e-02
9.077815563112622277e-01	-5.475433575275018283e-02
9.079815963192638950e-01	-5.464911895776990158e-02
9.081816363272654513e-01	-5.454381582984174637e-02
9.083816763352670076e-01	-5.443842653532025150e-02
9.085817163432686749e-01	-5.433295124069585647e-02
9.087817563512702312e-01	-5.422739011259540554e-02
9.089817963592718986e-01	-5.412174331778072528e-02
9.091818363672734549e-01	-5.401601102314949193e-02
9.093818763752750112e-01	-5.391019339573423913e-02
9.095819163832766785e-01	-5.380429060270208730e-02
9.097819563912782348e-01	-5.369830281135521549e-02
9.099819963992799021e-01	-5.359223018912947362e-02
9.101820364072814584e-01	-5.348607290359526367e-02
9.103820764152830147e-01	-5.337983112245649198e-02
9.105821164232846820e-01	-5.327350501355034712e-02
9.107821564312862384e-01	-5.316709474484776488e-02
9.109821964392879057e-01	-5.306060048445197797e-02
9.111822364472894620e-01	-5.295402240059958465e-02
9.113822764552910183e-01	-5.284736066165903606e-02
9.115823164632926856e-01	-5.274061543613115660e-02
9.117823564712942419e-01	-5.263378689264890109e-02
9.119823964792959092e-01	-5.252687519997632781e-02
9.121824364872974655e-01	-5.241988052700945200e-02
9.123824764952990218e-01	-5.231280304277482335e-02
9.125825165033006892e-01	-5.220564291643008115e-02
9.127825565113022455e-01	-5.209840031726361426e-02
9.129825965193039128e-01	-5.199107541469358967e-02
9.131826365273054691e-01	-5.188366837826878519e-02
9.133826765353070254e-01	-5.177617937766722939e-02
9.135827165433086927e-01	-5.166860858269661794e-02
9.137827565513102490e-01	-5.156095616329412629e-02
9.139827965593119163e-01	-5.145322228952533411e-02
9.141828365673134726e-01	-5.134540713158510655e-02
9.143828765753150289e-01	-5.123751085979619951e-02
9.145829165833166963e-01	-5.112953364460970374e-02
9.147829565913182526e-01	-5.102147565660485051e-02
9.149829965993199199e-01	-5.091333706648792923e-02
9.151830366073214762e-01	-5.080511804509315471e-02
9.153830766153230325e-01	-5.069681876338127946e-02
9.155831166233246998e-01	-5.058843939244008631e-02
9.157831566313262561e-01	-5.047998010348410391e-02
9.159831966393279234e-01	-5.037144106785357289e-02
9.161832366473294798e-01	-5.026282245701533397e-02
9.163832766553310361e-01	-5.015412444256139857e-02
9.165833166633327034e-01	-5.004534719620945538e-02
9.167833566713342597e-01	-4.993649088980257889e-02
9.169833966793358160e-01	-4.982755569530828571e-02
9.171834366873374833e-01	-4.971854178481902031e-02
9.173834766953390396e-01	-4.960944933055151662e-02
9.175835167033407069e-01	-4.950027850484656905e-02
9.177835567113422632e-01	-4.939102948016879657e-02
9.179835967193438195e-01	-4.928170242910635823e-02
9.181836367273454869e-01	-4.917229752437064783e-02
9.183836767353470432e-01	-4.906281493879609268e-02
9.185837167433487105e-01	-4.895325484533979282e-02
9.187837567513502668e-01	-4.884361741708133364e-02
9.189837967593518231e-01	-4.873390282722245281e-02
9.191838367673534904e-01	-4.862411124908677662e-02
9.193838767753550467e-01	-4.851424285611956322e-02
9.195839167833567140e-01	-4.840429782188742508e-02
9.197839567913582703e-01	-4.829427632007805837e-02
9.199839967993598266e-01	-4.818417852449992378e-02
9.201840368073614940e-01	-4.807400460908205220e-02
9.203840768153630503e-01	-4.796375474787369780e-02
9.205841168233647176e-01	-4.785342911504410907e-02
9.207841568313662739e-01	-4.774302788488223037e-02
9.209841968393678302e-01	-4.763255123179641060e-02
9.211842368473694975e-01	-4.752199933031418799e-02
9.213842768553710538e-01	-4.741137235508194325e-02
9.215843168633727212e-01	-4.730067048086467746e-02
9.217843568713742775e-01	-4.718989388254570677e-02
9.219843968793758338e-01	-4.707904273512639182e-02
9.221844368873775011e-01	-4.696811721372586707e-02
9.223844768953790574e-01	-4.685711749358075634e-02
9.225845169033807247e-01	-4.674604375004490914e-02
9.227845569113822810e-01	-4.663489615858910226e-02
9.229845969193838373e-01	-4.652367489480078305e-02
9.231846369273855046e-01	-4.641238013438378496e-02
9.233846769353870609e-01	-4.630101205315804991e-02
9.235847169433887283e-01	-4.618957082705933692e-02
9.237847569513902846e-01	-4.607805663213897923e-02
9.239847969593918409e-01	-4.596646964456356510e-02
9.241848369673935082e-01	-4.585481004061468802e-02
9.243848769753950645e-01	-4.574307799668864832e-02
9.245849169833967318e-01	-4.563127368929618954e-02
9.247849569913982881e-01	-4.551939729506222776e-02
9.249849969993998444e-01	-4.540744899072555324e-02
9.251850370074015117e-01	-4.529542895313853207e-02
9.253850770154030680e-01	-4.518333735926689104e-02
9.255851170234047354e-01	-4.507117438618936378e-02
9.257851570314062917e-01	-4.495894021109748950e-02
9.259851970394078480e-01	-4.484663501129524527e-02
9.261852370474095153e-01	-4.473425896419883085e-02
9.263852770554110716e-01	-4.462181224733637042e-02
9.265853170634127389e-01	-4.450929503834764184e-02
9.267853570714142952e-01	-4.439670751498374368e-02
9.269853970794158515e-01	-4.428404985510690089e-02
9.271854370874175189e-01	-4.417132223669011093e-02
9.273854770954190752e-01	-4.405852483781689394e-02
9.275855171034206315e-01	-4.394565783668109155e-02
9.277855571114222988e-01	-4.383272141158618684e-02
9.279855971194238551e-01	-4.371971574094579011e-02
9.281856371274255224e-01	-4.360664100328261877e-02
9.283856771354270787e-01	-4.349349737722855991e-02
9.285857171434286350e-01	-4.338028504152439957e-02
9.287857571514303023e-01	-4.326700417501918444e-02
9.289857971594318586e-01	-4.315365495667065898e-02
9.291858371674335260e-01	-4.304023756554427316e-02
9.293858771754350823e-01	-4.292675218081320326e-02
9.295859171834366386e-01	-4.281319898175816457e-02
9.297859571914383059e-01	-4.269957814776666194e-02
9.299859971994398622e-01	-4.258588985833353102e-02
9.301860372074415295e-01	-4.247213429305985583e-02
9.303860772154430858e-01	-4.235831163165306584e-02
9.305861172234446421e-01	-4.224442205392669319e-02
9.307861572314463094e-01	-4.213046573979963710e-02
9.309861972394478657e-01	-4.201644286929671901e-02
9.311862372474495331e-01	-4.190235362254758622e-02
9.313862772554510894e-01	-4.178819817978680212e-02
9.315863172634526457e-01	-4.167397672135360331e-02
9.317863572714543130e-01	-4.155968942769121266e-02
9.319863972794558693e-01	-4.144533647934738052e-02
9.321864372874575366e-01	-4.133091805697296228e-02
9.323864772954590929e-01	-4.121643434132279266e-02
9.325865173034606492e-01	-4.110188551325463097e-02
9.327865573114623166e-01	-4.098727175372883502e-02
9.329865973194638729e-01	-4.087259324380893705e-02
9.331866373274655402e-01	-4.075785016466006161e-02
9.333866773354670965e-01	-4.064304269754996646e-02
9.335867173434686528e-01	-4.052817102384783515e-02
9.337867573514703201e-01	-4.041323532502406196e-02
9.339867973594718764e-01	-4.029823578265075146e-02
9.341868373674735437e-01	-4.018317257840021972e-02
9.343868773754751000e-01	-4.006804589404590333e-02
9.345869173834766563e-01	-3.995285591146129772e-02
9.347869573914783237e-01	-3.983760281261965880e-02
9.349869973994798800e-01	-3.972228677959450255e-02
9.351870374074815473e-01	-3.960690799455811317e-02
9.353870774154831036e-01	-3.949146663978249372e-02
9.355871174234846599e-01	-3.937596289763824198e-02
9.357871574314863272e-01	-3.926039695059427292e-02
9.359871974394878835e-01	-3.914476898121833220e-02
9.361872374474895508e-01	-3.902907917217549039e-02
9.363872774554911071e-01	-3.891332770622910053e-02
9.365873174634926634e-01	-3.879751476623966022e-02
9.367873574714943308e-01	-3.868164053516454787e-02
9.369873974794958871e-01	-3.856570519605852232e-02
9.371874374874975544e-01	-3.844970893207223100e-02
9.373874774954991107e-01	-3.833365192645316055e-02
9.375875175035006670e-01	-3.821753436254447800e-02
9.377875575115023343e-01	-3.810135642378480181e-02
9.379875975195038906e-01	-3.798511829370868759e-02
9.381876375275055580e-01	-3.786882015594511541e-02
9.383876775355071143e-01	-3.775246219421853067e-02
9.385877175435086706e-01	-3.763604459234733135e-02
9.387877575515103379e-01	-3.751956753424433300e-02
9.389877975595118942e-01	-3.740303120391656050e-02
9.391878375675134505e-01	-3.728643578546417953e-02
9.393878775755151178e-01	-3.716978146308101000e-02
9.395879175835166741e-01	-3.705306842105386689e-02
9.397879575915183414e-01	-3.693629684376224104e-02
9.399879975995198977e-01	-3.681946691567840324e-02
9.401880376075214540e-01	-3.670257882136634259e-02
9.403880776155231214e-01	-3.658563274548225219e-02
9.405881176235246777e-01	-3.646862887277382836e-02
9.407881576315263450e-01	-3.635156738808001387e-02
9.409881976395279013e-01	-3.623444847633108118e-02
9.411882376475294576e-01	-3.611727232254752923e-02
9.413882776555311249e-01	-3.600003911184061767e-02
9.415883176635326812e-01	-3.588274902941166605e-02
9.417883576715343485e-01	-3.576540226055174160e-02
9.419883976795359048e-01	-3.564799899064181182e-02
9.421884376875374612e-01	-3.553053940515159270e-02
9.423884776955391285e-01	-3.541302368964010377e-02
9.425885177035406848e-01	-3.529545202975495344e-02
9.427885577115423521e-01	-3.517782461123204751e-02
9.429885977195439084e-01	-3.506014161989569333e-02
9.431886377275454647e-01	-3.494240324165751033e-02
9.433886777355471320e-01	-3.482460966251695045e-02
9.435887177435486883e-01	-3.470676106856059040e-02
9.437887577515503557e-01	-3.458885764596179857e-02
9.439887977595519120e-01	-3.447089958098093626e-02
9.441888377675534683e-01	-3.435288705996416420e-02
9.443888777755551356e-01	-3.423482026934401151e-02
9.445889177835566919e-01	-3.411669939563866105e-02
9.447889577915583592e-01	-3.399852462545172732e-02
9.449889977995599155e-01	-3.388029614547196505e-02
9.451890378075614718e-01	-3.376201414247298471e-02
9.453890778155631391e-01	-3.364367880331296107e-02
9.455891178235646954e-01	-3.352529031493430012e-02
9.457891578315663628e-01	-3.340684886436340317e-02
9.459891978395679191e-01	-3.328835463871031297e-02
9.461892378475694754e-01	-3.316980782516845694e-02
9.463892778555711427e-01	-3.305120861101434188e-02
9.465893178635726990e-01	-3.293255718360725559e-02
9.467893578715743663e-01	-3.281385373038896158e-02
9.469893978795759226e-01	-3.269509843888340761e-02
9.471894378875774789e-01	-3.257629149669645507e-02
9.473894778955791462e-01	-3.245743309151555289e-02
9.475895179035807026e-01	-3.233852341110943912e-02
9.477895579115823699e-01	-3.221956264332785647e-02
9.479895979195839262e-01	-3.210055097610127472e-02
9.481896379275854825e-01	-3.198148859744055772e-02
9.483896779355871498e-01	-3.186237569543666492e-02
9.485897179435887061e-01	-3.174321245826040166e-02
9.487897579515903734e-01	-3.162399907416206524e-02
9.489897979595919297e-01	-3.150473573147120204e-02
9.491898379675934860e-01	-3.138542261859625371e-02
9.493898779755951534e-01	-3.126605992402430034e-02
9.495899179835967097e-01	-3.114664783632075176e-02
9.497899579915983770e-01	-3.102718654412904217e-02
9.499899979995999333e-01	-3.090767623617033527e-02
9.501900380076014896e-01	-3.078811710124323281e-02
9.503900780156031569e-01	-3.066850932822347622e-02
9.505901180236047132e-01	-3.054885310606362744e-02
9.507901580316062695e-01	-3.042914862379281216e-02
9.509901980396079368e-01	-3.030939607051636939e-02
9.511902380476094931e-01	-3.018959563541560170e-02
9.513902780556111605e-01	-3.006974750774743521e-02
9.515903180636127168e-01	-2.994985187684415240e-02
9.517903580716142731e-01	-2.982990893211307643e-02
9.519903980796159404e-01	-2.970991886303627275e-02
9.521904380876174967e-01	-2.958988185917024727e-02
9.523904780956191640e-01	-2.946979811014566186e-02
9.525905181036207203e-01	-2.934966780566702904e-02
9.527905581116222766e-01	-2.922949113551239278e-02
9.529905981196239440e-01	-2.910926828953305096e-02
9.531906381276255003e-01	-2.898899945765325697e-02
9.533906781356271676e-01	-2.886868482986989365e-02
9.535907181436287239e-01	-2.874832459625221298e-02
9.537907581516302802e-01	-2.862791894694157596e-02
9.539907981596319475e-01	-2.850746807215076561e-02
9.541908381676335038e-01	-2.838697216216451435e-02
9.543908781756351711e-01	-2.826643140733835560e-02
9.545909181836367274e-01	-2.814584599809876603e-02
9.547909581916382837e-01	-2.802521612494284289e-02
9.549909981996399511e-01	-2.790454197843757547e-02
9.551910382076415074e-01	-2.778382374922042791e-02
9.553910782156431747e-01	-2.766306162799813534e-02
9.555911182236447310e-01	-2.754225580554688774e-02
9.557911582316462873e-01	-2.742140647271198300e-02
9.559911982396479546e-01	-2.730051382040711225e-02
9.561912382476495109e-01	-2.717957803961491489e-02
9.563912782556511782e-01	-2.705859932138582336e-02
9.565913182636527345e-01	-2.693757785683818448e-02
9.567913582716542908e-01	-2.681651383715796810e-02
9.569913982796559582e-01	-2.669540745359802458e-02
9.571914382876575145e-01	-2.657425889747862952e-02
9.573914782956591818e-01	-2.645306836018635963e-02
9.575915183036607381e-01	-2.633183603317418991e-02
9.577915583116622944e-01	-2.621056210796118835e-02
9.579915983196639617e-01	-2.608924677613181850e-02
9.581916383276655180e-01	-2.596789022933644955e-02
9.583916783356671854e-01	-2.584649265929023221e-02
9.585917183436687417e-01	-2.572505425777319582e-02
9.587917583516702980e-01	-2.560357521662997432e-02
9.589917983596719653e-01	-2.548205572776905334e-02
9.591918383676735216e-01	-2.536049598316341552e-02
9.593918783756751889e-01	-2.523889617484895154e-02
9.595919183836767452e-01	-2.511725649492545578e-02
9.597919583916783015e-01	-2.499557713555542945e-02
9.599919983996799688e-01	-2.487385828896382725e-02
9.601920384076815251e-01	-2.475210014743856393e-02
9.603920784156831925e-01	-2.463030290332895653e-02
9.605921184236847488e-01	-2.450846674904669578e-02
9.607921584316863051e-01	-2.438659187706467696e-02
9.609921984396879724e-01	-2.426467847991670840e-02
9.611922384476895287e-01	-2.414272675019805622e-02
9.613922784556911960e-01	-2.402073688056386228e-02
9.615923184636927523e-01	-2.389870906373011555e-02
9.617923584716943086e-01	-2.377664349247250036e-02
9.619923984796959759e-01	-2.365454035962608406e-02
9.621924384876975322e-01	-2.353239985808586870e-02
9.623924784956990885e-01	-2.341022218080529918e-02
9.625925185037007559e-01	-2.328800752079679751e-02
9.627925585117023122e-01	-2.316575607113147833e-02
9.629925985197039795e-01	-2.304346802493795893e-02
9.631926385277055358e-01	-2.292114357540337571e-02
9.633926785357070921e-01	-2.279878291577176058e-02
9.635927185437087594e-01	-2.267638623934460293e-02
9.637927585517103157e-01	-2.255395373948056864e-02
9.639927985597119831e-01	-2.243148560959428578e-02
9.641928385677135394e-01	-2.230898204315738542e-02
9.643928785757150957e-01	-2.218644323369685714e-02
9.645929185837167630e-01	-2.206386937479563534e-02
9.647929585917183193e-01	-2.194126066009228354e-02
9.649929985997199866e-01	-2.181861728327981823e-02
9.651930386077215429e-01	-2.169593943810670805e-02
9.653930786157230992e-01	-2.157322731837527097e-02
9.655931186237247665e-01	-2.145048111794231604e-02
9.657931586317263228e-01	-2.132770103071840451e-02
9.659931986397279902e-01	-2.120488725066754093e-02
9.661932386477295465e-01	-2.108203997180731551e-02
9.663932786557311028e-01	-2.095915938820770014e-02
9.665933186637327701e-01	-2.083624569399163823e-02
9.667933586717343264e-01	-2.071329908333430225e-02
9.669933986797359937e-01	-2.059031975046275720e-02
9.671934386877375500e-01	-2.046730788965612710e-02
9.673934786957391063e-01	-2.034426369524439115e-02
9.675935187037407736e-01	-2.022118736160895963e-02
9.677935587117423299e-01	-2.009807908318193143e-02
9.679935987197439973e-01	-1.997493905444577139e-02
9.681936387277455536e-01	-1.985176746993346994e-02
9.683936787357471099e-01	-1.972856452422732873e-02
9.685937187437487772e-01	-1.960533041195955048e-02
9.687937587517503335e-01	-1.948206532781148609e-02
9.689937987597520008e-01	-1.935876946651331892e-02
9.691938387677535571e-01	-1.923544302284421748e-02
9.693938787757551134e-01	-1.911208619163112452e-02
9.695939187837567808e-01	-1.898869916774934691e-02
9.697939587917583371e-01	-1.886528214612179927e-02
9.699939987997600044e-01	-1.874183532171869518e-02
9.701940388077615607e-01	-1.861835888955768598e-02
9.703940788157631170e-01	-1.849485304470266031e-02
9.705941188237647843e-01	-1.837131798226433396e-02
9.707941588317663406e-01	-1.824775389739949003e-02
9.709941988397680079e-01	-1.812416098531066666e-02
9.711942388477695642e-01	-1.800053944124629587e-02
9.713942788557711205e-01	-1.787688946049952043e-02
9.715943188637727879e-01	-1.775321123840874898e-02
9.717943588717743442e-01	-1.762950497035691705e-02
9.719943988797760115e-01	-1.750577085177128234e-02
9.721944388877775678e-01	-1.738200907812307780e-02
9.723944788957791241e-01	-1.725821984492723754e-02
9.725945189037807914e-01	-1.713440334774207763e-02
9.727945589117823477e-01	-1.701055978216897344e-02
9.729945989197839040e-01	-1.688668934385207515e-02
9.731946389277855713e-01	-1.676279222847797817e-02
9.733946789357871276e-01	-1.663886863177541781e-02
9.735947189437887950e-01	-1.651491874951497435e-02
9.737947589517903513e-01	-1.639094277750874004e-02
9.739947989597919076e-01	-1.626694091161004149e-02
9.741948389677935749e-01	-1.614291334771309622e-02
9.743948789757951312e-01	-1.601886028175272120e-02
9.745949189837967985e-01	-1.589478190970402063e-02
9.747949589917983548e-01	-1.577067842758208063e-02
9.749949989997999111e-01	-1.564655003144165696e-02
9.751950390078015785e-01	-1.552239691737685411e-02
9.753950790158031348e-01	-1.539821928152083387e-02
9.755951190238048021e-01	-1.527401732004549442e-02
9.757951590318063584e-01	-1.514979122916116153e-02
9.759951990398079147e-01	-1.502554120511627976e-02
9.761952390478095820e-01	-1.490126744419710547e-02
9.763952790558111383e-01	-1.477697014272739105e-02
9.765953190638128056e-01	-1.465264949706807616e-02
9.767953590718143619e-01	-1.452830570361698416e-02
9.769953990798159182e-01	-1.440393895880849942e-02
9.771954390878175856e-01	-1.427954945911327246e-02
9.773954790958191419e-01	-1.415513740103789206e-02
9.775955191038208092e-01	-1.403070298112459383e-02
9.777955591118223655e-01	-1.390624639595092714e-02
9.779955991198239218e-01	-1.378176784212947412e-02
9.781956391278255891e-01	-1.365726751630750788e-02
9.783956791358271454e-01	-1.353274561516670284e-02
9.785957191438288127e-01	-1.340820233542281380e-02
9.787957591518303690e-01	-1.328363787382537756e-02
9.789957991598319254e-01	-1.315905242715737812e-02
9.791958391678335927e-01	-1.303444619223496567e-02
9.793958791758351490e-01	-1.290981936590712351e-02
9.795959191838368163e-01	-1.278517214505536792e-02
9.797959591918383726e-01	-1.266050472659343076e-02
9.799959991998399289e-01	-1.253581730746695065e-02
9.801960392078415962e-01	-1.241111008465316592e-02
9.803960792158431525e-01	-1.228638325516060240e-02
9.805961192238448199e-01	-1.216163701602875416e-02
9.807961592318463762e-01	-1.203687156432777829e-02
9.809961992398479325e-01	-1.191208709715827624e-02
9.811962392478495998e-01	-1.178728381165053234e-02
9.813962792558511561e-01	-1.166246190496509315e-02
9.815963192638528234e-01	-1.153762157429156360e-02
9.817963592718543797e-01	-1.141276301684874747e-02
9.819963992798559360e-01	-1.128788642988432997e-02
9.821964392878576033e-01	-1.116299201067412136e-02
9.823964792958591596e-01	-1.103807995652263986e-02
9.825965193038608270e-01	-1.091315046476190251e-02
9.827965593118623833e-01	-1.078820373275156744e-02
9.829965993198639396e-01	-1.066323995787861467e-02
9.831966393278656069e-01	-1.053825933755659153e-02
9.833966793358671632e-01	-1.041326206922619201e-02
9.835967193438688305e-01	-1.028824835035405637e-02
9.837967593518703868e-01	-1.016321837843289777e-02
9.839967993598719431e-01	-1.003817235098119695e-02
9.841968393678736104e-01	-9.913110465542442420e-03
9.843968793758751668e-01	-9.788032919685708128e-03
9.845969193838767231e-01	-9.662939911004539764e-03
9.847969593918783904e-01	-9.537831637116649455e-03
9.849969993998799467e-01	-9.412708295664477809e-03
9.851970394078816140e-01	-9.287570084313566746e-03
9.853970794158831703e-01	-9.162417200753563903e-03
9.855971194238847266e-01	-9.037249842697036087e-03
9.857971594318863939e-01	-8.912068207879144874e-03
9.859971994398879502e-01	-8.786872494058227748e-03
9.861972394478896176e-01	-8.661662899014155315e-03
9.863972794558911739e-01	-8.536439620549438057e-03
9.865973194638927302e-01	-8.411202856487578344e-03
9.867973594718943975e-01	-8.285952804673653305e-03
9.869973994798959538e-01	-8.160689662973993896e-03
9.871974394878976211e-01	-8.035413629274991421e-03
9.873974794958991774e-01	-7.910124901484112334e-03
9.875975195039007337e-01	-7.784823677528257199e-03
9.877975595119024010e-01	-7.659510155354332279e-03
9.879975995199039573e-01	-7.534184532928936417e-03
9.881976395279056247e-01	-7.408847008237168415e-03
9.883976795359071810e-01	-7.283497779283634906e-03
9.885977195439087373e-01	-7.158137044090811911e-03
9.887977595519104046e-01	-7.032765000699624236e-03
9.889977995599119609e-01	-6.907381847169118474e-03
9.891978395679136282e-01	-6.781987781575277326e-03
9.893978795759151845e-01	-6.656583002012031805e-03
9.895979195839167408e-01	-6.531167706589614992e-03
9.897979595919184082e-01	-6.405742093435142295e-03
9.899979995999199645e-01	-6.280306360692289661e-03
9.901980396079216318e-01	-6.154860706520102684e-03
9.903980796159231881e-01	-6.029405329094008822e-03
9.905981196239247444e-01	-5.903940426604176346e-03
9.907981596319264117e-01	-5.778466197256084194e-03
9.909981996399279680e-01	-5.652982839270216664e-03
9.911982396479296353e-01	-5.527490550880852574e-03
9.913982796559311916e-01	-5.401989530337091353e-03
9.915983196639327479e-01	-5.276479975901205918e-03
9.917983596719344153e-01	-5.150962085849216873e-03
9.919983996799359716e-01	-5.025436058470579385e-03
9.921984396879376389e-01	-4.899902092066982760e-03
9.923984796959391952e-01	-4.774360384953367856e-03
9.925985197039407515e-01	-4.648811135456280830e-03
9.927985597119424188e-01	-4.523254541914542744e-03
9.929985997199439751e-01	-4.397690802678482815e-03
9.931986397279456424e-01	-4.272120116109633103e-03
9.933986797359471987e-01	-4.146542680580855150e-03
9.935987197439487550e-01	-4.020958694475139546e-03
9.937987597519504224e-01	-3.895368356186179690e-03
9.939987997599519787e-01	-3.769771864117616757e-03
9.941988397679536460e-01	-3.644169416682723536e-03
9.943988797759552023e-01	-3.518561212304535842e-03
9.945989197839567586e-01	-3.392947449414652952e-03
9.947989597919584259e-01	-3.267328326453808329e-03
9.949989997999599822e-01	-3.141704041871115453e-03
9.951990398079616496e-01	-3.016074794123754267e-03
9.953990798159632059e-01	-2.890440781677098246e-03
9.955991198239647622e-01	-2.764802203003516139e-03
9.957991598319664295e-01	-2.639159256582947026e-03
9.959991998399679858e-01	-2.513512140902138346e-03
9.961992398479695421e-01	-2.387861054454426014e-03
9.963992798559712094e-01	-2.262206195739419144e-03
9.965993198639727657e-01	-2.136547763262684318e-03
9.967993598719744330e-01	-2.010885955535435515e-03
9.969993998799759893e-01	-1.885220971074217950e-03
9.971994398879775456e-01	-1.759553008400595395e-03
9.973994798959792130e-01	-1.633882266040836626e-03
9.975995199039807693e-01	-1.508208942525602302e-03
9.977995599119824366e-01	-1.382533236389629685e-03
9.979995999199839929e-01	-1.256855346171420820e-03
9.981996399279855492e-01	-1.131175470412927684e-03
9.983996799359872165e-01	-1.005493807659238415e-03
9.985997199439887728e-01	-8.798105564582657176e-04
9.987997599519904401e-01	-7.541259153604301614e-04
9.989997999599919964e-01	-6.284400829183489114e-04
9.991998399679935527e-01	-5.027532576865207650e-04
9.993998799759952201e-01	-3.770656382210131434e-04
9.995999199839967764e-01	-2.513774230791478896e-04
9.997999599919984437e-01	-1.256888108191882595e-04
1.000000000000000000e+00	-2.449293598294706538e-17


==> data/pb_140/loss_clean0.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	3.130900859832763672e-01	6.185504775983276637e+00
3.000000000000000000e+00	1.210062280297279358e-01	5.993420918029728206e+00
5.000000000000000000e+00	2.166099846363067627e-02	5.894075688463630947e+00
7.000000000000000000e+00	8.577925618737936020e-04	5.873272482561874064e+00
9.000000000000000000e+00	2.328893542289733887e-02	5.895703625422897609e+00
1.100000000000000000e+01	4.428702965378761292e-02	5.916701719653787883e+00
1.300000000000000000e+01	4.376813024282455444e-02	5.916182820242824825e+00
1.500000000000000000e+01	2.826033905148506165e-02	5.900675029051485332e+00
1.700000000000000000e+01	1.114566158503293991e-02	5.883560351585033210e+00
1.900000000000000000e+01	1.345552969723939896e-03	5.873760242969724210e+00
2.100000000000000000e+01	4.976056516170501709e-04	5.872912295651617320e+00
2.300000000000000000e+01	4.762616008520126343e-03	5.877177306008520397e+00
2.500000000000000000e+01	8.832250721752643585e-03	5.881246940721752914e+00
2.700000000000000000e+01	9.498788975179195404e-03	5.881913478975179466e+00
2.900000000000000000e+01	6.826494354754686356e-03	5.879241184354754957e+00
3.100000000000000000e+01	2.998511539772152901e-03	5.875413201539772423e+00
3.300000000000000000e+01	3.146825765725225210e-04	5.872729372576572793e+00
3.500000000000000000e+01	-2.585570910014212132e-04	5.872156132908998849e+00
3.700000000000000000e+01	6.665954715572297573e-04	5.873081285471557500e+00
3.900000000000000000e+01	1.717673032544553280e-03	5.874132363032544824e+00
4.100000000000000000e+01	1.886167447082698345e-03	5.874300857447082969e+00
4.300000000000000000e+01	1.111427438445389271e-03	5.873526117438445660e+00
4.500000000000000000e+01	3.844969978672452271e-05	5.872453139699786995e+00
4.700000000000000000e+01	-6.559991743415594101e-04	5.871758690825658711e+00
4.900000000000000000e+01	-7.656516972929239273e-04	5.871649038302707346e+00
5.100000000000000000e+01	-5.727640818804502487e-04	5.871841925918119820e+00
5.300000000000000000e+01	-5.026444559916853905e-04	5.871912045544008585e+00
5.500000000000000000e+01	-7.700101123191416264e-04	5.871644679887681129e+00
5.700000000000000000e+01	-1.286555663682520390e-03	5.871128134336317750e+00
5.900000000000000000e+01	-1.830314053222537041e-03	5.870584375946777733e+00
6.100000000000000000e+01	-2.275650855153799057e-03	5.870139039144846471e+00
6.300000000000000000e+01	-2.687210449948906898e-03	5.869727479550051363e+00
6.500000000000000000e+01	-3.239316632971167564e-03	5.869175373367029103e+00
6.700000000000000000e+01	-4.075815435498952866e-03	5.868338874564501317e+00
6.900000000000000000e+01	-5.249809939414262772e-03	5.867164880060586007e+00
7.100000000000000000e+01	-6.784076802432537079e-03	5.865630613197567733e+00
7.300000000000000000e+01	-8.783924393355846405e-03	5.863630765606644424e+00
7.500000000000000000e+01	-1.151155773550271988e-02	5.860903132264497550e+00
7.700000000000000000e+01	-1.540048141032457352e-02	5.857014208589675697e+00
7.900000000000000000e+01	-2.107398211956024170e-02	5.851340707880440029e+00
8.100000000000000000e+01	-2.944586612284183502e-02	5.842968823877158435e+00
8.300000000000000000e+01	-4.193761944770812988e-02	5.830477070552292140e+00
8.500000000000000000e+01	-6.080335378646850586e-02	5.811611336213531764e+00
8.700000000000000000e+01	-8.955792337656021118e-02	5.782856766623440059e+00
8.900000000000000000e+01	-1.335414350032806396e-01	5.738873254996719631e+00
9.100000000000000000e+01	-2.005385458469390869e-01	5.671876144153061183e+00
9.300000000000000000e+01	-3.012058436870574951e-01	5.571208846312942775e+00
9.500000000000000000e+01	-4.486360847949981689e-01	5.423778605205002101e+00
9.700000000000000000e+01	-6.557741165161132812e-01	5.216640573483886989e+00
9.900000000000000000e+01	-9.293916821479797363e-01	4.943023007852020534e+00
1.010000000000000000e+02	-1.263939738273620605e+00	4.608474951726379665e+00
1.030000000000000000e+02	-1.640343666076660156e+00	4.232071023923340114e+00
1.050000000000000000e+02	-2.037922620773315430e+00	3.834492069226684841e+00
1.070000000000000000e+02	-2.444994688034057617e+00	3.427420001965942653e+00
1.090000000000000000e+02	-2.850217580795288086e+00	3.022197109204712184e+00
1.110000000000000000e+02	-3.221894741058349609e+00	2.650519948941650661e+00
1.130000000000000000e+02	-3.549819707870483398e+00	2.322594982129516872e+00
1.150000000000000000e+02	-3.806061029434204102e+00	2.066353660565796169e+00
1.170000000000000000e+02	-3.988973140716552734e+00	1.883441549283447536e+00
1.190000000000000000e+02	-4.115498542785644531e+00	1.756916147214355739e+00
1.210000000000000000e+02	-4.202355384826660156e+00	1.670059305173340114e+00
1.230000000000000000e+02	-4.248008251190185547e+00	1.624406438809814723e+00
1.250000000000000000e+02	-4.277144432067871094e+00	1.595270257932129176e+00
1.270000000000000000e+02	-4.299260616302490234e+00	1.573154073697510036e+00
1.290000000000000000e+02	-4.305422782897949219e+00	1.566991907102051051e+00
1.310000000000000000e+02	-4.319687843322753906e+00	1.552726846677246364e+00
1.330000000000000000e+02	-4.332722187042236328e+00	1.539692502957763942e+00
1.350000000000000000e+02	-4.349914550781250000e+00	1.522500139218750270e+00
1.370000000000000000e+02	-4.364994049072265625e+00	1.507420640927734645e+00
1.390000000000000000e+02	-4.386195182800292969e+00	1.486219507199707301e+00
1.410000000000000000e+02	-4.412674903869628906e+00	1.459739786130371364e+00
1.430000000000000000e+02	-4.441804885864257812e+00	1.430609804135742458e+00
1.450000000000000000e+02	-4.473624229431152344e+00	1.398790460568847926e+00
1.470000000000000000e+02	-4.505392551422119141e+00	1.367022138577881130e+00
1.490000000000000000e+02	-4.533600807189941406e+00	1.338813882810058864e+00
1.510000000000000000e+02	-4.555378913879394531e+00	1.317035776120605739e+00
1.530000000000000000e+02	-4.569511890411376953e+00	1.302902799588623317e+00
1.550000000000000000e+02	-4.577709197998046875e+00	1.294705492001953395e+00
1.570000000000000000e+02	-4.583609580993652344e+00	1.288805109006347926e+00
1.590000000000000000e+02	-4.590723037719726562e+00	1.281691652280273708e+00
1.610000000000000000e+02	-4.600890636444091797e+00	1.271524053555908473e+00
1.630000000000000000e+02	-4.614208698272705078e+00	1.258205991727295192e+00
1.650000000000000000e+02	-4.629386901855468750e+00	1.243027788144531520e+00
1.670000000000000000e+02	-4.644547939300537109e+00	1.227866750699463161e+00
1.690000000000000000e+02	-4.658332347869873047e+00	1.214082342130127223e+00
1.710000000000000000e+02	-4.670498371124267578e+00	1.201916318875732692e+00
1.730000000000000000e+02	-4.681705474853515625e+00	1.190709215146484645e+00
1.750000000000000000e+02	-4.692927837371826172e+00	1.179486852628174098e+00
1.770000000000000000e+02	-4.704747676849365234e+00	1.167667013150635036e+00
1.790000000000000000e+02	-4.717025756835937500e+00	1.155388933164062770e+00
1.810000000000000000e+02	-4.729055881500244141e+00	1.143358808499756130e+00
1.830000000000000000e+02	-4.740244865417480469e+00	1.132169824582519801e+00
1.850000000000000000e+02	-4.750620365142822266e+00	1.121794324857178005e+00
1.870000000000000000e+02	-4.760755062103271484e+00	1.111659627896728786e+00
1.890000000000000000e+02	-4.771276950836181641e+00	1.101137739163818630e+00
1.910000000000000000e+02	-4.782300472259521484e+00	1.090114217740478786e+00
1.930000000000000000e+02	-4.793460845947265625e+00	1.078953844052734645e+00
1.950000000000000000e+02	-4.804328441619873047e+00	1.068086248380127223e+00
1.970000000000000000e+02	-4.814839839935302734e+00	1.057574850064697536e+00
1.990000000000000000e+02	-4.825248241424560547e+00	1.047166448575439723e+00
2.010000000000000000e+02	-4.835721015930175781e+00	1.036693674069824489e+00
2.030000000000000000e+02	-4.846135139465332031e+00	1.026279550534668239e+00
2.050000000000000000e+02	-4.856253147125244141e+00	1.016161542874756130e+00
2.070000000000000000e+02	-4.865994453430175781e+00	1.006420236569824489e+00
2.090000000000000000e+02	-4.875437736511230469e+00	9.969769534887698015e-01
2.110000000000000000e+02	-4.884594917297363281e+00	9.878197727026369890e-01
2.130000000000000000e+02	-4.893319129943847656e+00	9.790955600561526140e-01
2.150000000000000000e+02	-4.901447772979736328e+00	9.709669170202639421e-01
2.170000000000000000e+02	-4.908948421478271484e+00	9.634662685217287859e-01
2.190000000000000000e+02	-4.915840625762939453e+00	9.565740642370608171e-01
2.210000000000000000e+02	-4.922071933746337891e+00	9.503427562536623796e-01
2.230000000000000000e+02	-4.927565574645996094e+00	9.448491153540041765e-01
2.250000000000000000e+02	-4.932325363159179688e+00	9.400893268408205827e-01
2.270000000000000000e+02	-4.936406135559082031e+00	9.360085544409182390e-01
2.290000000000000000e+02	-4.939839839935302734e+00	9.325748500646975359e-01
2.310000000000000000e+02	-4.942656040191650391e+00	9.297586498083498796e-01
2.330000000000000000e+02	-4.944933891296386719e+00	9.274807987036135515e-01
2.350000000000000000e+02	-4.946775436401367188e+00	9.256392535986330827e-01
2.370000000000000000e+02	-4.948264598846435547e+00	9.241500911535647234e-01
2.390000000000000000e+02	-4.949475288391113281e+00	9.229394016088869890e-01
2.410000000000000000e+02	-4.950489044189453125e+00	9.219256458105471452e-01
2.430000000000000000e+02	-4.951378345489501953e+00	9.210363445104983171e-01
2.450000000000000000e+02	-4.952191352844238281e+00	9.202233371557619890e-01
2.470000000000000000e+02	-4.952962875366210938e+00	9.194518146337893327e-01
2.490000000000000000e+02	-4.953722476959228516e+00	9.186922130407717546e-01
2.510000000000000000e+02	-4.954486370086669922e+00	9.179283199133303484e-01
2.530000000000000000e+02	-4.955257415771484375e+00	9.171572742285158952e-01
2.550000000000000000e+02	-4.956036090850830078e+00	9.163785991491701921e-01
2.570000000000000000e+02	-4.956822395324707031e+00	9.155922946752932390e-01
2.590000000000000000e+02	-4.957615852355957031e+00	9.147988376440432390e-01
2.610000000000000000e+02	-4.958417415618896484e+00	9.139972743811037859e-01
2.630000000000000000e+02	-4.959232807159423828e+00	9.131818828405764421e-01
2.650000000000000000e+02	-4.960071086883544922e+00	9.123436031164553484e-01
2.670000000000000000e+02	-4.960940837860107422e+00	9.114738521398928484e-01
2.690000000000000000e+02	-4.961852073669433594e+00	9.105626163305666765e-01
2.710000000000000000e+02	-4.962813854217529297e+00	9.096008357824709734e-01
2.730000000000000000e+02	-4.963832855224609375e+00	9.085818347753908952e-01
2.750000000000000000e+02	-4.964915275573730469e+00	9.074994144262698015e-01
2.770000000000000000e+02	-4.966065406799316406e+00	9.063492832006838640e-01
2.790000000000000000e+02	-4.967289447784423828e+00	9.051252422155764421e-01
2.810000000000000000e+02	-4.968592166900634766e+00	9.038225230993655046e-01
2.830000000000000000e+02	-4.969980239868164062e+00	9.024344501318362077e-01
2.850000000000000000e+02	-4.971462726593017578e+00	9.009519634069826921e-01
2.870000000000000000e+02	-4.973050594329833984e+00	8.993640956701662859e-01
2.890000000000000000e+02	-4.974755287170410156e+00	8.976594028295901140e-01
2.910000000000000000e+02	-4.976591110229492188e+00	8.958235797705080827e-01
2.930000000000000000e+02	-4.978573799133300781e+00	8.938408908666994890e-01
2.950000000000000000e+02	-4.980719089508056641e+00	8.916956004919436296e-01
2.970000000000000000e+02	-4.983045101165771484e+00	8.893695888342287859e-01
2.990000000000000000e+02	-4.985570907592773438e+00	8.868437824072268327e-01
3.010000000000000000e+02	-4.988317012786865234e+00	8.840976772131350359e-01
3.030000000000000000e+02	-4.991304874420166016e+00	8.811098155798342546e-01
3.050000000000000000e+02	-4.994557857513427734e+00	8.778568324865725359e-01
3.070000000000000000e+02	-4.998099327087402344e+00	8.743153629125979265e-01
3.090000000000000000e+02	-5.001949310302734375e+00	8.704653796972658952e-01
3.110000000000000000e+02	-5.006001472473144531e+00	8.664132175268557390e-01
3.130000000000000000e+02	-5.004895687103271484e+00	8.675190028967287859e-01
3.150000000000000000e+02	-4.891427516937255859e+00	9.809871730627444109e-01
3.170000000000000000e+02	-4.677877426147460938e+00	1.194537263852539333e+00
3.190000000000000000e+02	-4.618321418762207031e+00	1.254093271237793239e+00
3.210000000000000000e+02	-4.752041816711425781e+00	1.120372873288574489e+00
3.230000000000000000e+02	-4.676575183868408203e+00	1.195839506131592067e+00
3.250000000000000000e+02	-4.940325736999511719e+00	9.320889530004885515e-01
3.270000000000000000e+02	-4.845648765563964844e+00	1.026765924436035426e+00
3.290000000000000000e+02	-5.006113052368164062e+00	8.663016376318362077e-01
3.310000000000000000e+02	-4.949162960052490234e+00	9.232517299475100359e-01
3.330000000000000000e+02	-4.958562374114990234e+00	9.138523158850100359e-01
3.350000000000000000e+02	-4.982194423675537109e+00	8.902202663244631609e-01
3.370000000000000000e+02	-4.964823246002197266e+00	9.075914439978030046e-01
3.390000000000000000e+02	-5.018719196319580078e+00	8.536954936804201921e-01
3.410000000000000000e+02	-4.986579418182373047e+00	8.858352718176272234e-01
3.430000000000000000e+02	-5.017363071441650391e+00	8.550516185583498796e-01
3.450000000000000000e+02	-5.024209976196289062e+00	8.482047138037112077e-01
3.470000000000000000e+02	-5.008779048919677734e+00	8.636356410803225359e-01
3.490000000000000000e+02	-5.031937122344970703e+00	8.404775676550295671e-01
3.510000000000000000e+02	-5.023949623107910156e+00	8.484650668920901140e-01
3.530000000000000000e+02	-5.026985645294189453e+00	8.454290447058108171e-01
3.550000000000000000e+02	-5.037498474121093750e+00	8.349162158789065202e-01
3.570000000000000000e+02	-5.033026218414306641e+00	8.393884715856936296e-01
3.590000000000000000e+02	-5.039741992950439453e+00	8.326726970495608171e-01
3.610000000000000000e+02	-5.044859409332275391e+00	8.275552806677248796e-01
3.630000000000000000e+02	-5.043633937835693359e+00	8.287807521643069109e-01
3.650000000000000000e+02	-5.048685550689697266e+00	8.237291393103030046e-01
3.670000000000000000e+02	-5.053118228912353516e+00	8.192964610876467546e-01
3.690000000000000000e+02	-5.053966522216796875e+00	8.184481677832033952e-01
3.710000000000000000e+02	-5.057503223419189453e+00	8.149114665808108171e-01
3.730000000000000000e+02	-5.061931133270263672e+00	8.104835567297365984e-01
3.750000000000000000e+02	-5.064197540283203125e+00	8.082171497167971452e-01
3.770000000000000000e+02	-5.066779613494873047e+00	8.056350765051272234e-01
3.790000000000000000e+02	-5.070707798004150391e+00	8.017068919958498796e-01
3.810000000000000000e+02	-5.074198722839355469e+00	7.982159671606448015e-01
3.830000000000000000e+02	-5.077001094818115234e+00	7.954135951818850359e-01
3.850000000000000000e+02	-5.080139636993408203e+00	7.922750530065920671e-01
3.870000000000000000e+02	-5.083762645721435547e+00	7.886520442785647234e-01
3.890000000000000000e+02	-5.087322235107421875e+00	7.850924548925783952e-01
3.910000000000000000e+02	-5.090635299682617188e+00	7.817793903173830827e-01
3.930000000000000000e+02	-5.093971252441406250e+00	7.784434375585940202e-01
3.950000000000000000e+02	-5.097510337829589844e+00	7.749043521704104265e-01
3.970000000000000000e+02	-5.101185798645019531e+00	7.712288913549807390e-01
3.990000000000000000e+02	-5.104871273040771484e+00	7.675434169592287859e-01
4.010000000000000000e+02	-5.108543872833251953e+00	7.638708171667483171e-01
4.030000000000000000e+02	-5.112265110015869141e+00	7.601495799841311296e-01
4.050000000000000000e+02	-5.116091728210449219e+00	7.563229617895510515e-01
4.070000000000000000e+02	-5.120045661926269531e+00	7.523690280737307390e-01
4.090000000000000000e+02	-5.124116897583007812e+00	7.482977924169924577e-01
4.110000000000000000e+02	-5.128304481506347656e+00	7.441102084936526140e-01
4.130000000000000000e+02	-5.132617473602294922e+00	7.397972163977053484e-01
4.150000000000000000e+02	-5.137079715728759766e+00	7.353349742712405046e-01
4.170000000000000000e+02	-5.141722202301025391e+00	7.306924876989748796e-01
4.190000000000000000e+02	-5.146574974060058594e+00	7.258397159399416765e-01
4.210000000000000000e+02	-5.151670455932617188e+00	7.207442340673830827e-01
4.230000000000000000e+02	-5.157036781311035156e+00	7.153779086889651140e-01
4.250000000000000000e+02	-5.162710189819335938e+00	7.097045001806643327e-01
4.270000000000000000e+02	-5.168726444244384766e+00	7.036882457556155046e-01
4.290000000000000000e+02	-5.175130367279052734e+00	6.972843227209475359e-01
4.310000000000000000e+02	-5.181969642639160156e+00	6.904450473608401140e-01
4.330000000000000000e+02	-5.189296722412109375e+00	6.831179675878908952e-01
4.350000000000000000e+02	-5.197163581848144531e+00	6.752511081518557390e-01
4.370000000000000000e+02	-5.205622196197509766e+00	6.667924938024905046e-01
4.390000000000000000e+02	-5.214710712432861328e+00	6.577039775671389421e-01
4.410000000000000000e+02	-5.224455833435058594e+00	6.479588565649416765e-01
4.430000000000000000e+02	-5.234842300415039062e+00	6.375723895849612077e-01
4.450000000000000000e+02	-5.245820045471191406e+00	6.265946445288088640e-01
4.470000000000000000e+02	-5.257258892059326172e+00	6.151557979406740984e-01
4.490000000000000000e+02	-5.268959045410156250e+00	6.034556445898440202e-01
4.510000000000000000e+02	-5.280622005462646484e+00	5.917926845373537859e-01
4.530000000000000000e+02	-5.291874885559082031e+00	5.805398044409182390e-01
4.550000000000000000e+02	-5.302316665649414062e+00	5.700980243505862077e-01
4.570000000000000000e+02	-5.311574935913085938e+00	5.608397540869143327e-01
4.590000000000000000e+02	-5.319410800933837891e+00	5.530038890661623796e-01
4.610000000000000000e+02	-5.325722217559814453e+00	5.466924724401858171e-01
4.630000000000000000e+02	-5.330544471740722656e+00	5.418702182592776140e-01
4.650000000000000000e+02	-5.333963394165039062e+00	5.384512958349612077e-01
4.670000000000000000e+02	-5.336108207702636719e+00	5.363064822973635515e-01
4.690000000000000000e+02	-5.337189197540283203e+00	5.352254924597170671e-01
4.710000000000000000e+02	-5.337495326995849609e+00	5.349193630041506609e-01
4.730000000000000000e+02	-5.337340354919433594e+00	5.350743350805666765e-01
4.750000000000000000e+02	-5.337043285369873047e+00	5.353714046301272234e-01
4.770000000000000000e+02	-5.336880683898925781e+00	5.355340061010744890e-01
4.790000000000000000e+02	-5.336990833282470703e+00	5.354238567175295671e-01
4.810000000000000000e+02	-5.337366104125976562e+00	5.350485858740237077e-01
4.830000000000000000e+02	-5.337923049926757812e+00	5.344916400732424577e-01
4.850000000000000000e+02	-5.338545322418212891e+00	5.338693675817873796e-01
4.870000000000000000e+02	-5.339120388031005859e+00	5.332943019689944109e-01
4.890000000000000000e+02	-5.339583396911621094e+00	5.328312930883791765e-01
4.910000000000000000e+02	-5.339916229248046875e+00	5.324984607519533952e-01
4.930000000000000000e+02	-5.340129852294921875e+00	5.322848377050783952e-01
4.950000000000000000e+02	-5.340254783630371094e+00	5.321599063696291765e-01
4.970000000000000000e+02	-5.340332031250000000e+00	5.320826587500002702e-01
4.990000000000000000e+02	-5.340395927429199219e+00	5.320187625708010515e-01


==> data/pb_140/loss_clean1.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	3.130900859832763672e-01	6.185504775983276637e+00
3.000000000000000000e+00	1.210062280297279358e-01	5.993420918029728206e+00
5.000000000000000000e+00	2.166099846363067627e-02	5.894075688463630947e+00
7.000000000000000000e+00	8.577925618737936020e-04	5.873272482561874064e+00
9.000000000000000000e+00	2.328893542289733887e-02	5.895703625422897609e+00
1.100000000000000000e+01	4.428702965378761292e-02	5.916701719653787883e+00
1.300000000000000000e+01	4.376813024282455444e-02	5.916182820242824825e+00
1.500000000000000000e+01	2.826033905148506165e-02	5.900675029051485332e+00
1.700000000000000000e+01	1.114566158503293991e-02	5.883560351585033210e+00
1.900000000000000000e+01	1.345552969723939896e-03	5.873760242969724210e+00
2.100000000000000000e+01	4.976056516170501709e-04	5.872912295651617320e+00
2.300000000000000000e+01	4.762616008520126343e-03	5.877177306008520397e+00
2.500000000000000000e+01	8.832250721752643585e-03	5.881246940721752914e+00
2.700000000000000000e+01	9.498788975179195404e-03	5.881913478975179466e+00
2.900000000000000000e+01	6.826494354754686356e-03	5.879241184354754957e+00
3.100000000000000000e+01	2.998511539772152901e-03	5.875413201539772423e+00
3.300000000000000000e+01	3.146825765725225210e-04	5.872729372576572793e+00
3.500000000000000000e+01	-2.585570910014212132e-04	5.872156132908998849e+00
3.700000000000000000e+01	6.665954715572297573e-04	5.873081285471557500e+00
3.900000000000000000e+01	1.717673032544553280e-03	5.874132363032544824e+00
4.100000000000000000e+01	1.886167447082698345e-03	5.874300857447082969e+00
4.300000000000000000e+01	1.111427438445389271e-03	5.873526117438445660e+00
4.500000000000000000e+01	3.844969978672452271e-05	5.872453139699786995e+00
4.700000000000000000e+01	-6.559991743415594101e-04	5.871758690825658711e+00
4.900000000000000000e+01	-7.656516972929239273e-04	5.871649038302707346e+00
5.100000000000000000e+01	-5.727640818804502487e-04	5.871841925918119820e+00
5.300000000000000000e+01	-5.026444559916853905e-04	5.871912045544008585e+00
5.500000000000000000e+01	-7.700101123191416264e-04	5.871644679887681129e+00
5.700000000000000000e+01	-1.286555663682520390e-03	5.871128134336317750e+00
5.900000000000000000e+01	-1.830314053222537041e-03	5.870584375946777733e+00
6.100000000000000000e+01	-2.275650855153799057e-03	5.870139039144846471e+00
6.300000000000000000e+01	-2.687210449948906898e-03	5.869727479550051363e+00
6.500000000000000000e+01	-3.239316632971167564e-03	5.869175373367029103e+00
6.700000000000000000e+01	-4.075815435498952866e-03	5.868338874564501317e+00
6.900000000000000000e+01	-5.249809939414262772e-03	5.867164880060586007e+00
7.100000000000000000e+01	-6.784076802432537079e-03	5.865630613197567733e+00
7.300000000000000000e+01	-8.783924393355846405e-03	5.863630765606644424e+00
7.500000000000000000e+01	-1.151155773550271988e-02	5.860903132264497550e+00
7.700000000000000000e+01	-1.540048141032457352e-02	5.857014208589675697e+00
7.900000000000000000e+01	-2.107398211956024170e-02	5.851340707880440029e+00
8.100000000000000000e+01	-2.944586612284183502e-02	5.842968823877158435e+00
8.300000000000000000e+01	-4.193761944770812988e-02	5.830477070552292140e+00
8.500000000000000000e+01	-6.080335378646850586e-02	5.811611336213531764e+00
8.700000000000000000e+01	-8.955792337656021118e-02	5.782856766623440059e+00
8.900000000000000000e+01	-1.335414350032806396e-01	5.738873254996719631e+00
9.100000000000000000e+01	-2.005385458469390869e-01	5.671876144153061183e+00
9.300000000000000000e+01	-3.012058436870574951e-01	5.571208846312942775e+00
9.500000000000000000e+01	-4.486360847949981689e-01	5.423778605205002101e+00
9.700000000000000000e+01	-6.557741165161132812e-01	5.216640573483886989e+00
9.900000000000000000e+01	-9.293916821479797363e-01	4.943023007852020534e+00
1.010000000000000000e+02	-1.263939738273620605e+00	4.608474951726379665e+00
1.030000000000000000e+02	-1.640343666076660156e+00	4.232071023923340114e+00
1.050000000000000000e+02	-2.037922620773315430e+00	3.834492069226684841e+00
1.070000000000000000e+02	-2.444994688034057617e+00	3.427420001965942653e+00
1.090000000000000000e+02	-2.850217580795288086e+00	3.022197109204712184e+00
1.110000000000000000e+02	-3.221894741058349609e+00	2.650519948941650661e+00
1.130000000000000000e+02	-3.549819707870483398e+00	2.322594982129516872e+00
1.150000000000000000e+02	-3.806061029434204102e+00	2.066353660565796169e+00
1.170000000000000000e+02	-3.988973140716552734e+00	1.883441549283447536e+00
1.190000000000000000e+02	-4.115498542785644531e+00	1.756916147214355739e+00
1.210000000000000000e+02	-4.202355384826660156e+00	1.670059305173340114e+00
1.230000000000000000e+02	-4.248008251190185547e+00	1.624406438809814723e+00
1.250000000000000000e+02	-4.277144432067871094e+00	1.595270257932129176e+00
1.270000000000000000e+02	-4.299260616302490234e+00	1.573154073697510036e+00
1.290000000000000000e+02	-4.305422782897949219e+00	1.566991907102051051e+00
1.310000000000000000e+02	-4.319687843322753906e+00	1.552726846677246364e+00
1.330000000000000000e+02	-4.332722187042236328e+00	1.539692502957763942e+00
1.350000000000000000e+02	-4.349914550781250000e+00	1.522500139218750270e+00
1.370000000000000000e+02	-4.364994049072265625e+00	1.507420640927734645e+00
1.390000000000000000e+02	-4.386195182800292969e+00	1.486219507199707301e+00
1.410000000000000000e+02	-4.412674903869628906e+00	1.459739786130371364e+00
1.430000000000000000e+02	-4.441804885864257812e+00	1.430609804135742458e+00
1.450000000000000000e+02	-4.473624229431152344e+00	1.398790460568847926e+00
1.470000000000000000e+02	-4.505392551422119141e+00	1.367022138577881130e+00
1.490000000000000000e+02	-4.533600807189941406e+00	1.338813882810058864e+00
1.510000000000000000e+02	-4.555378913879394531e+00	1.317035776120605739e+00
1.530000000000000000e+02	-4.569511890411376953e+00	1.302902799588623317e+00
1.550000000000000000e+02	-4.577709197998046875e+00	1.294705492001953395e+00
1.570000000000000000e+02	-4.583609580993652344e+00	1.288805109006347926e+00
1.590000000000000000e+02	-4.590723037719726562e+00	1.281691652280273708e+00
1.610000000000000000e+02	-4.600890636444091797e+00	1.271524053555908473e+00
1.630000000000000000e+02	-4.614208698272705078e+00	1.258205991727295192e+00
1.650000000000000000e+02	-4.629386901855468750e+00	1.243027788144531520e+00
1.670000000000000000e+02	-4.644547939300537109e+00	1.227866750699463161e+00
1.690000000000000000e+02	-4.658332347869873047e+00	1.214082342130127223e+00
1.710000000000000000e+02	-4.670498371124267578e+00	1.201916318875732692e+00
1.730000000000000000e+02	-4.681705474853515625e+00	1.190709215146484645e+00
1.750000000000000000e+02	-4.692927837371826172e+00	1.179486852628174098e+00
1.770000000000000000e+02	-4.704747676849365234e+00	1.167667013150635036e+00
1.790000000000000000e+02	-4.717025756835937500e+00	1.155388933164062770e+00
1.810000000000000000e+02	-4.729055881500244141e+00	1.143358808499756130e+00
1.830000000000000000e+02	-4.740244865417480469e+00	1.132169824582519801e+00
1.850000000000000000e+02	-4.750620365142822266e+00	1.121794324857178005e+00
1.870000000000000000e+02	-4.760755062103271484e+00	1.111659627896728786e+00
1.890000000000000000e+02	-4.771276950836181641e+00	1.101137739163818630e+00
1.910000000000000000e+02	-4.782300472259521484e+00	1.090114217740478786e+00
1.930000000000000000e+02	-4.793460845947265625e+00	1.078953844052734645e+00
1.950000000000000000e+02	-4.804328441619873047e+00	1.068086248380127223e+00
1.970000000000000000e+02	-4.814839839935302734e+00	1.057574850064697536e+00
1.990000000000000000e+02	-4.825248241424560547e+00	1.047166448575439723e+00
2.010000000000000000e+02	-4.835721015930175781e+00	1.036693674069824489e+00
2.030000000000000000e+02	-4.846135139465332031e+00	1.026279550534668239e+00
2.050000000000000000e+02	-4.856253147125244141e+00	1.016161542874756130e+00
2.070000000000000000e+02	-4.865994453430175781e+00	1.006420236569824489e+00
2.090000000000000000e+02	-4.875437736511230469e+00	9.969769534887698015e-01
2.110000000000000000e+02	-4.884594917297363281e+00	9.878197727026369890e-01
2.130000000000000000e+02	-4.893319129943847656e+00	9.790955600561526140e-01
2.150000000000000000e+02	-4.901447772979736328e+00	9.709669170202639421e-01
2.170000000000000000e+02	-4.908948421478271484e+00	9.634662685217287859e-01
2.190000000000000000e+02	-4.915840625762939453e+00	9.565740642370608171e-01
2.210000000000000000e+02	-4.922071933746337891e+00	9.503427562536623796e-01
2.230000000000000000e+02	-4.927565574645996094e+00	9.448491153540041765e-01
2.250000000000000000e+02	-4.932325363159179688e+00	9.400893268408205827e-01
2.270000000000000000e+02	-4.936406135559082031e+00	9.360085544409182390e-01
2.290000000000000000e+02	-4.939839839935302734e+00	9.325748500646975359e-01
2.310000000000000000e+02	-4.942656040191650391e+00	9.297586498083498796e-01
2.330000000000000000e+02	-4.944933891296386719e+00	9.274807987036135515e-01
2.350000000000000000e+02	-4.946775436401367188e+00	9.256392535986330827e-01
2.370000000000000000e+02	-4.948264598846435547e+00	9.241500911535647234e-01
2.390000000000000000e+02	-4.949475288391113281e+00	9.229394016088869890e-01
2.410000000000000000e+02	-4.950489044189453125e+00	9.219256458105471452e-01
2.430000000000000000e+02	-4.951378345489501953e+00	9.210363445104983171e-01
2.450000000000000000e+02	-4.952191352844238281e+00	9.202233371557619890e-01
2.470000000000000000e+02	-4.952962875366210938e+00	9.194518146337893327e-01
2.490000000000000000e+02	-4.953722476959228516e+00	9.186922130407717546e-01
2.510000000000000000e+02	-4.954486370086669922e+00	9.179283199133303484e-01
2.530000000000000000e+02	-4.955257415771484375e+00	9.171572742285158952e-01
2.550000000000000000e+02	-4.956036090850830078e+00	9.163785991491701921e-01
2.570000000000000000e+02	-4.956822395324707031e+00	9.155922946752932390e-01
2.590000000000000000e+02	-4.957615852355957031e+00	9.147988376440432390e-01
2.610000000000000000e+02	-4.958417415618896484e+00	9.139972743811037859e-01
2.630000000000000000e+02	-4.959232807159423828e+00	9.131818828405764421e-01
2.650000000000000000e+02	-4.960071086883544922e+00	9.123436031164553484e-01
2.670000000000000000e+02	-4.960940837860107422e+00	9.114738521398928484e-01
2.690000000000000000e+02	-4.961852073669433594e+00	9.105626163305666765e-01
2.710000000000000000e+02	-4.962813854217529297e+00	9.096008357824709734e-01
2.730000000000000000e+02	-4.963832855224609375e+00	9.085818347753908952e-01
2.750000000000000000e+02	-4.964915275573730469e+00	9.074994144262698015e-01
2.770000000000000000e+02	-4.966065406799316406e+00	9.063492832006838640e-01
2.790000000000000000e+02	-4.967289447784423828e+00	9.051252422155764421e-01
2.810000000000000000e+02	-4.968592166900634766e+00	9.038225230993655046e-01
2.830000000000000000e+02	-4.969980239868164062e+00	9.024344501318362077e-01
2.850000000000000000e+02	-4.971462726593017578e+00	9.009519634069826921e-01
2.870000000000000000e+02	-4.973050594329833984e+00	8.993640956701662859e-01
2.890000000000000000e+02	-4.974755287170410156e+00	8.976594028295901140e-01
2.910000000000000000e+02	-4.976591110229492188e+00	8.958235797705080827e-01
2.930000000000000000e+02	-4.978573799133300781e+00	8.938408908666994890e-01
2.950000000000000000e+02	-4.980719089508056641e+00	8.916956004919436296e-01
2.970000000000000000e+02	-4.983045101165771484e+00	8.893695888342287859e-01
2.990000000000000000e+02	-4.985570907592773438e+00	8.868437824072268327e-01
3.010000000000000000e+02	-4.988317012786865234e+00	8.840976772131350359e-01
3.030000000000000000e+02	-4.991304874420166016e+00	8.811098155798342546e-01
3.050000000000000000e+02	-4.994557857513427734e+00	8.778568324865725359e-01
3.070000000000000000e+02	-4.998099327087402344e+00	8.743153629125979265e-01
3.090000000000000000e+02	-5.001949310302734375e+00	8.704653796972658952e-01
3.110000000000000000e+02	-5.006001472473144531e+00	8.664132175268557390e-01
3.130000000000000000e+02	-5.004895687103271484e+00	8.675190028967287859e-01
3.150000000000000000e+02	-4.891427516937255859e+00	9.809871730627444109e-01
3.170000000000000000e+02	-4.677877426147460938e+00	1.194537263852539333e+00
3.190000000000000000e+02	-4.618321418762207031e+00	1.254093271237793239e+00
3.210000000000000000e+02	-4.752041816711425781e+00	1.120372873288574489e+00
3.230000000000000000e+02	-4.676575183868408203e+00	1.195839506131592067e+00
3.250000000000000000e+02	-4.940325736999511719e+00	9.320889530004885515e-01
3.270000000000000000e+02	-4.845648765563964844e+00	1.026765924436035426e+00
3.290000000000000000e+02	-5.006113052368164062e+00	8.663016376318362077e-01
3.310000000000000000e+02	-4.949162960052490234e+00	9.232517299475100359e-01
3.330000000000000000e+02	-4.958562374114990234e+00	9.138523158850100359e-01
3.350000000000000000e+02	-4.982194423675537109e+00	8.902202663244631609e-01
3.370000000000000000e+02	-4.964823246002197266e+00	9.075914439978030046e-01
3.390000000000000000e+02	-5.018719196319580078e+00	8.536954936804201921e-01
3.410000000000000000e+02	-4.986579418182373047e+00	8.858352718176272234e-01
3.430000000000000000e+02	-5.017363071441650391e+00	8.550516185583498796e-01
3.450000000000000000e+02	-5.024209976196289062e+00	8.482047138037112077e-01
3.470000000000000000e+02	-5.008779048919677734e+00	8.636356410803225359e-01
3.490000000000000000e+02	-5.031937122344970703e+00	8.404775676550295671e-01
3.510000000000000000e+02	-5.023949623107910156e+00	8.484650668920901140e-01
3.530000000000000000e+02	-5.026985645294189453e+00	8.454290447058108171e-01
3.550000000000000000e+02	-5.037498474121093750e+00	8.349162158789065202e-01
3.570000000000000000e+02	-5.033026218414306641e+00	8.393884715856936296e-01
3.590000000000000000e+02	-5.039741992950439453e+00	8.326726970495608171e-01
3.610000000000000000e+02	-5.044859409332275391e+00	8.275552806677248796e-01
3.630000000000000000e+02	-5.043633937835693359e+00	8.287807521643069109e-01
3.650000000000000000e+02	-5.048685550689697266e+00	8.237291393103030046e-01
3.670000000000000000e+02	-5.053118228912353516e+00	8.192964610876467546e-01
3.690000000000000000e+02	-5.053966522216796875e+00	8.184481677832033952e-01
3.710000000000000000e+02	-5.057503223419189453e+00	8.149114665808108171e-01
3.730000000000000000e+02	-5.061931133270263672e+00	8.104835567297365984e-01
3.750000000000000000e+02	-5.064197540283203125e+00	8.082171497167971452e-01
3.770000000000000000e+02	-5.066779613494873047e+00	8.056350765051272234e-01
3.790000000000000000e+02	-5.070707798004150391e+00	8.017068919958498796e-01
3.810000000000000000e+02	-5.074198722839355469e+00	7.982159671606448015e-01
3.830000000000000000e+02	-5.077001094818115234e+00	7.954135951818850359e-01
3.850000000000000000e+02	-5.080139636993408203e+00	7.922750530065920671e-01
3.870000000000000000e+02	-5.083762645721435547e+00	7.886520442785647234e-01
3.890000000000000000e+02	-5.087322235107421875e+00	7.850924548925783952e-01
3.910000000000000000e+02	-5.090635299682617188e+00	7.817793903173830827e-01
3.930000000000000000e+02	-5.093971252441406250e+00	7.784434375585940202e-01
3.950000000000000000e+02	-5.097510337829589844e+00	7.749043521704104265e-01
3.970000000000000000e+02	-5.101185798645019531e+00	7.712288913549807390e-01
3.990000000000000000e+02	-5.104871273040771484e+00	7.675434169592287859e-01
4.010000000000000000e+02	-5.108543872833251953e+00	7.638708171667483171e-01
4.030000000000000000e+02	-5.112265110015869141e+00	7.601495799841311296e-01
4.050000000000000000e+02	-5.116091728210449219e+00	7.563229617895510515e-01
4.070000000000000000e+02	-5.120045661926269531e+00	7.523690280737307390e-01
4.090000000000000000e+02	-5.124116897583007812e+00	7.482977924169924577e-01
4.110000000000000000e+02	-5.128304481506347656e+00	7.441102084936526140e-01
4.130000000000000000e+02	-5.132617473602294922e+00	7.397972163977053484e-01
4.150000000000000000e+02	-5.137079715728759766e+00	7.353349742712405046e-01
4.170000000000000000e+02	-5.141722202301025391e+00	7.306924876989748796e-01
4.190000000000000000e+02	-5.146574974060058594e+00	7.258397159399416765e-01
4.210000000000000000e+02	-5.151670455932617188e+00	7.207442340673830827e-01
4.230000000000000000e+02	-5.157036781311035156e+00	7.153779086889651140e-01
4.250000000000000000e+02	-5.162710189819335938e+00	7.097045001806643327e-01
4.270000000000000000e+02	-5.168726444244384766e+00	7.036882457556155046e-01
4.290000000000000000e+02	-5.175130367279052734e+00	6.972843227209475359e-01
4.310000000000000000e+02	-5.181969642639160156e+00	6.904450473608401140e-01
4.330000000000000000e+02	-5.189296722412109375e+00	6.831179675878908952e-01
4.350000000000000000e+02	-5.197163581848144531e+00	6.752511081518557390e-01
4.370000000000000000e+02	-5.205622196197509766e+00	6.667924938024905046e-01
4.390000000000000000e+02	-5.214710712432861328e+00	6.577039775671389421e-01
4.410000000000000000e+02	-5.224455833435058594e+00	6.479588565649416765e-01
4.430000000000000000e+02	-5.234842300415039062e+00	6.375723895849612077e-01
4.450000000000000000e+02	-5.245820045471191406e+00	6.265946445288088640e-01
4.470000000000000000e+02	-5.257258892059326172e+00	6.151557979406740984e-01
4.490000000000000000e+02	-5.268959045410156250e+00	6.034556445898440202e-01
4.510000000000000000e+02	-5.280622005462646484e+00	5.917926845373537859e-01
4.530000000000000000e+02	-5.291874885559082031e+00	5.805398044409182390e-01
4.550000000000000000e+02	-5.302316665649414062e+00	5.700980243505862077e-01
4.570000000000000000e+02	-5.311574935913085938e+00	5.608397540869143327e-01
4.590000000000000000e+02	-5.319410800933837891e+00	5.530038890661623796e-01
4.610000000000000000e+02	-5.325722217559814453e+00	5.466924724401858171e-01
4.630000000000000000e+02	-5.330544471740722656e+00	5.418702182592776140e-01
4.650000000000000000e+02	-5.333963394165039062e+00	5.384512958349612077e-01
4.670000000000000000e+02	-5.336108207702636719e+00	5.363064822973635515e-01
4.690000000000000000e+02	-5.337189197540283203e+00	5.352254924597170671e-01
4.710000000000000000e+02	-5.337495326995849609e+00	5.349193630041506609e-01
4.730000000000000000e+02	-5.337340354919433594e+00	5.350743350805666765e-01
4.750000000000000000e+02	-5.337043285369873047e+00	5.353714046301272234e-01
4.770000000000000000e+02	-5.336880683898925781e+00	5.355340061010744890e-01
4.790000000000000000e+02	-5.336990833282470703e+00	5.354238567175295671e-01
4.810000000000000000e+02	-5.337366104125976562e+00	5.350485858740237077e-01
4.830000000000000000e+02	-5.337923049926757812e+00	5.344916400732424577e-01
4.850000000000000000e+02	-5.338545322418212891e+00	5.338693675817873796e-01
4.870000000000000000e+02	-5.339120388031005859e+00	5.332943019689944109e-01
4.890000000000000000e+02	-5.339583396911621094e+00	5.328312930883791765e-01
4.910000000000000000e+02	-5.339916229248046875e+00	5.324984607519533952e-01
4.930000000000000000e+02	-5.340129852294921875e+00	5.322848377050783952e-01
4.950000000000000000e+02	-5.340254783630371094e+00	5.321599063696291765e-01
4.970000000000000000e+02	-5.340332031250000000e+00	5.320826587500002702e-01
4.990000000000000000e+02	-5.340395927429199219e+00	5.320187625708010515e-01
5.010000000000000000e+02	-5.340470790863037109e+00	5.319438991369631609e-01
5.030000000000000000e+02	-5.286486148834228516e+00	5.859285411657717546e-01
5.050000000000000000e+02	-5.209475994110107422e+00	6.629386958898928484e-01
5.070000000000000000e+02	-5.276805400848388672e+00	5.956092891516115984e-01
5.090000000000000000e+02	-5.342441082000732422e+00	5.299736079992678484e-01
5.110000000000000000e+02	-5.306369304656982422e+00	5.660453853430178484e-01
5.130000000000000000e+02	-5.322467803955078125e+00	5.499468860449221452e-01
5.150000000000000000e+02	-5.346100330352783203e+00	5.263143596472170671e-01
5.170000000000000000e+02	-5.335455894470214844e+00	5.369587955297854265e-01
5.190000000000000000e+02	-5.333509445190429688e+00	5.389052448095705827e-01
5.210000000000000000e+02	-5.347811222076416016e+00	5.246034679235842546e-01
5.230000000000000000e+02	-5.357444763183593750e+00	5.149699268164065202e-01
5.250000000000000000e+02	-5.352400779724121094e+00	5.200139102758791765e-01
5.270000000000000000e+02	-5.350447654724121094e+00	5.219670352758791765e-01
5.290000000000000000e+02	-5.358840465545654297e+00	5.135742244543459734e-01
5.310000000000000000e+02	-5.362959861755371094e+00	5.094548282446291765e-01
5.330000000000000000e+02	-5.360726833343505859e+00	5.116878566564944109e-01
5.350000000000000000e+02	-5.361647129058837891e+00	5.107675609411623796e-01
5.370000000000000000e+02	-5.364936828613281250e+00	5.074778613867190202e-01
5.390000000000000000e+02	-5.364682674407958984e+00	5.077320155920412859e-01
5.410000000000000000e+02	-5.364707946777343750e+00	5.077067432226565202e-01
5.430000000000000000e+02	-5.367035388946533203e+00	5.053793010534670671e-01
5.450000000000000000e+02	-5.367145538330078125e+00	5.052691516699221452e-01
5.470000000000000000e+02	-5.366503238677978516e+00	5.059114513220217546e-01
5.490000000000000000e+02	-5.367570400238037109e+00	5.048442897619631609e-01
5.510000000000000000e+02	-5.368403911590576172e+00	5.040107784094240984e-01
5.530000000000000000e+02	-5.368246555328369141e+00	5.041681346716311296e-01
5.550000000000000000e+02	-5.368722438812255859e+00	5.036922511877444109e-01
5.570000000000000000e+02	-5.368969917297363281e+00	5.034447727026369890e-01
5.590000000000000000e+02	-5.368913173675537109e+00	5.035015163244631609e-01
5.610000000000000000e+02	-5.369408130645751953e+00	5.030065593542483171e-01
5.630000000000000000e+02	-5.369632720947265625e+00	5.027819690527346452e-01
5.650000000000000000e+02	-5.369535923004150391e+00	5.028787669958498796e-01
5.670000000000000000e+02	-5.369757652282714844e+00	5.026570377172854265e-01
5.690000000000000000e+02	-5.369871139526367188e+00	5.025435504736330827e-01
5.710000000000000000e+02	-5.369930744171142578e+00	5.024839458288576921e-01
5.730000000000000000e+02	-5.370100498199462891e+00	5.023141918005373796e-01
5.750000000000000000e+02	-5.370119094848632812e+00	5.022955951513674577e-01
5.770000000000000000e+02	-5.370171546936035156e+00	5.022431430639651140e-01
5.790000000000000000e+02	-5.370271205902099609e+00	5.021434840979006609e-01
5.810000000000000000e+02	-5.370285511016845703e+00	5.021291789831545671e-01
5.830000000000000000e+02	-5.370345592498779297e+00	5.020690975012209734e-01
5.850000000000000000e+02	-5.370383739471435547e+00	5.020309505285647234e-01
5.870000000000000000e+02	-5.370406150817871094e+00	5.020085391821291765e-01
5.890000000000000000e+02	-5.370454788208007812e+00	5.019599017919924577e-01
5.910000000000000000e+02	-5.370465755462646484e+00	5.019489345373537859e-01
5.930000000000000000e+02	-5.370492458343505859e+00	5.019222316564944109e-01
5.950000000000000000e+02	-5.370522975921630859e+00	5.018917140783694109e-01
5.970000000000000000e+02	-5.370542526245117188e+00	5.018721637548830827e-01
5.990000000000000000e+02	-5.370569229125976562e+00	5.018454608740237077e-01
6.010000000000000000e+02	-5.370584487915039062e+00	5.018302020849612077e-01
6.030000000000000000e+02	-5.370606899261474609e+00	5.018077907385256609e-01
6.050000000000000000e+02	-5.370626926422119141e+00	5.017877635778811296e-01
6.070000000000000000e+02	-5.370644092559814453e+00	5.017705974401858171e-01
6.090000000000000000e+02	-5.370664596557617188e+00	5.017500934423830827e-01
6.110000000000000000e+02	-5.370681762695312500e+00	5.017329273046877702e-01
6.130000000000000000e+02	-5.370702743530273438e+00	5.017119464697268327e-01
6.150000000000000000e+02	-5.370720863342285156e+00	5.016938266577151140e-01
6.170000000000000000e+02	-5.370740413665771484e+00	5.016742763342287859e-01
6.190000000000000000e+02	-5.370759963989257812e+00	5.016547260107424577e-01
6.210000000000000000e+02	-5.370779991149902344e+00	5.016346988500979265e-01
6.230000000000000000e+02	-5.370800018310546875e+00	5.016146716894533952e-01
6.250000000000000000e+02	-5.370820045471191406e+00	5.015946445288088640e-01
6.270000000000000000e+02	-5.370841503143310547e+00	5.015731868566897234e-01
6.290000000000000000e+02	-5.370862007141113281e+00	5.015526828588869890e-01
6.310000000000000000e+02	-5.370883464813232422e+00	5.015312251867678484e-01
6.330000000000000000e+02	-5.370904922485351562e+00	5.015097675146487077e-01
6.350000000000000000e+02	-5.370927333831787109e+00	5.014873561682131609e-01
6.370000000000000000e+02	-5.370949745178222656e+00	5.014649448217776140e-01
6.390000000000000000e+02	-5.370972633361816406e+00	5.014420566381838640e-01
6.410000000000000000e+02	-5.370995521545410156e+00	5.014191684545901140e-01
6.430000000000000000e+02	-5.371019363403320312e+00	5.013953265966799577e-01
6.450000000000000000e+02	-5.371043205261230469e+00	5.013714847387698015e-01
6.470000000000000000e+02	-5.371067523956298828e+00	5.013471660437014421e-01
6.490000000000000000e+02	-5.371092319488525391e+00	5.013223705114748796e-01
6.510000000000000000e+02	-5.371117591857910156e+00	5.012970981420901140e-01
6.530000000000000000e+02	-5.371143341064453125e+00	5.012713489355471452e-01
6.550000000000000000e+02	-5.371169567108154297e+00	5.012451228918459734e-01
6.570000000000000000e+02	-5.371195793151855469e+00	5.012188968481448015e-01
6.590000000000000000e+02	-5.371222972869873047e+00	5.011917171301272234e-01
6.610000000000000000e+02	-5.371250629425048828e+00	5.011640605749514421e-01
6.630000000000000000e+02	-5.371278762817382812e+00	5.011359271826174577e-01
6.650000000000000000e+02	-5.371307373046875000e+00	5.011073169531252702e-01
6.670000000000000000e+02	-5.371336936950683594e+00	5.010777530493166765e-01
6.690000000000000000e+02	-5.371366500854492188e+00	5.010481891455080827e-01
6.710000000000000000e+02	-5.371397018432617188e+00	5.010176715673830827e-01
6.730000000000000000e+02	-5.371428012847900391e+00	5.009866771520998796e-01
6.750000000000000000e+02	-5.371459960937500000e+00	5.009547290625002702e-01
6.770000000000000000e+02	-5.371492385864257812e+00	5.009223041357424577e-01
6.790000000000000000e+02	-5.371525287628173828e+00	5.008894023718264421e-01
6.810000000000000000e+02	-5.371559143066406250e+00	5.008555469335940202e-01
6.830000000000000000e+02	-5.371593475341796875e+00	5.008212146582033952e-01
6.850000000000000000e+02	-5.371628761291503906e+00	5.007859287084963640e-01
6.870000000000000000e+02	-5.371665000915527344e+00	5.007496890844729265e-01
6.890000000000000000e+02	-5.371702194213867188e+00	5.007124957861330827e-01
6.910000000000000000e+02	-5.371739864349365234e+00	5.006748256506350359e-01
6.930000000000000000e+02	-5.371778488159179688e+00	5.006362018408205827e-01
6.950000000000000000e+02	-5.371818065643310547e+00	5.005966243566897234e-01
6.970000000000000000e+02	-5.371858596801757812e+00	5.005560931982424577e-01
6.990000000000000000e+02	-5.371899604797363281e+00	5.005150852026369890e-01
7.010000000000000000e+02	-5.371942043304443359e+00	5.004726466955569109e-01
7.030000000000000000e+02	-5.371985435485839844e+00	5.004292545141604265e-01
7.050000000000000000e+02	-5.372029781341552734e+00	5.003849086584475359e-01
7.070000000000000000e+02	-5.372075080871582031e+00	5.003396091284182390e-01
7.090000000000000000e+02	-5.372121334075927734e+00	5.002933559240725359e-01
7.110000000000000000e+02	-5.372168540954589844e+00	5.002461490454104265e-01
7.130000000000000000e+02	-5.372216701507568359e+00	5.001979884924319109e-01
7.150000000000000000e+02	-5.372266292572021484e+00	5.001483974279787859e-01
7.170000000000000000e+02	-5.372316837310791016e+00	5.000978526892092546e-01
7.190000000000000000e+02	-5.372368335723876953e+00	5.000463542761233171e-01
7.210000000000000000e+02	-5.372420787811279297e+00	4.999939021887209734e-01
7.230000000000000000e+02	-5.372474193572998047e+00	4.999404964270022234e-01
7.250000000000000000e+02	-5.372528553009033203e+00	4.998861369909670671e-01
7.270000000000000000e+02	-5.372584342956542969e+00	4.998303470434573015e-01
7.290000000000000000e+02	-5.372641086578369141e+00	4.997736034216311296e-01
7.310000000000000000e+02	-5.372698783874511719e+00	4.997159061254885515e-01
7.330000000000000000e+02	-5.372756958007812500e+00	4.996577319921877702e-01
7.350000000000000000e+02	-5.372817039489746094e+00	4.995976505102541765e-01
7.370000000000000000e+02	-5.372877597808837891e+00	4.995370921911623796e-01
7.390000000000000000e+02	-5.372939109802246094e+00	4.994755801977541765e-01
7.410000000000000000e+02	-5.373001098632812500e+00	4.994135913671877702e-01
7.430000000000000000e+02	-5.373064517974853516e+00	4.993501720251467546e-01
7.450000000000000000e+02	-5.373128414154052734e+00	4.992862758459475359e-01
7.470000000000000000e+02	-5.373193264007568359e+00	4.992214259924319109e-01
7.490000000000000000e+02	-5.373258590698242188e+00	4.991560993017580827e-01
7.510000000000000000e+02	-5.373324394226074219e+00	4.990902957739260515e-01
7.530000000000000000e+02	-5.373390674591064453e+00	4.990240154089358171e-01
7.550000000000000000e+02	-5.373456954956054688e+00	4.989577350439455827e-01
7.570000000000000000e+02	-5.373523235321044922e+00	4.988914546789553484e-01
7.590000000000000000e+02	-5.373589038848876953e+00	4.988256511511233171e-01
7.610000000000000000e+02	-5.373653888702392578e+00	4.987608012976076921e-01
7.630000000000000000e+02	-5.373717308044433594e+00	4.986973819555666765e-01
7.650000000000000000e+02	-5.373778820037841797e+00	4.986358699621584734e-01
7.670000000000000000e+02	-5.373837947845458984e+00	4.985767421545412859e-01
7.690000000000000000e+02	-5.373894214630126953e+00	4.985204753698733171e-01
7.710000000000000000e+02	-5.373946189880371094e+00	4.984685001196291765e-01
7.730000000000000000e+02	-5.373993873596191406e+00	4.984208164038088640e-01
7.750000000000000000e+02	-5.374036312103271484e+00	4.983783778967287859e-01
7.770000000000000000e+02	-5.374073028564453125e+00	4.983416614355471452e-01
7.790000000000000000e+02	-5.374104022979736328e+00	4.983106670202639421e-01
7.810000000000000000e+02	-5.374128818511962891e+00	4.982858714880373796e-01
7.830000000000000000e+02	-5.374148368835449219e+00	4.982663211645510515e-01
7.850000000000000000e+02	-5.374162673950195312e+00	4.982520160498049577e-01
7.870000000000000000e+02	-5.374172210693359375e+00	4.982424793066408952e-01
7.890000000000000000e+02	-5.374178409576416016e+00	4.982362804235842546e-01
7.910000000000000000e+02	-5.374182224273681641e+00	4.982324657263186296e-01
7.930000000000000000e+02	-5.374183654785156250e+00	4.982310352148440202e-01
7.950000000000000000e+02	-5.374184131622314453e+00	4.982305583776858171e-01
7.970000000000000000e+02	-5.374184131622314453e+00	4.982305583776858171e-01
7.990000000000000000e+02	-5.374184608459472656e+00	4.982300815405276140e-01
8.010000000000000000e+02	-5.374184608459472656e+00	4.982300815405276140e-01
8.030000000000000000e+02	-5.374185085296630859e+00	4.982296047033694109e-01
8.050000000000000000e+02	-5.374186038970947266e+00	4.982286510290530046e-01
8.070000000000000000e+02	-5.374187469482421875e+00	4.982272205175783952e-01
8.090000000000000000e+02	-5.374188899993896484e+00	4.982257900061037859e-01
8.110000000000000000e+02	-5.374190330505371094e+00	4.982243594946291765e-01
8.130000000000000000e+02	-5.374191284179687500e+00	4.982234058203127702e-01
8.150000000000000000e+02	-5.374192714691162109e+00	4.982219753088381609e-01
8.170000000000000000e+02	-5.374193668365478516e+00	4.982210216345217546e-01
8.190000000000000000e+02	-5.374194622039794922e+00	4.982200679602053484e-01
8.210000000000000000e+02	-5.374195575714111328e+00	4.982191142858889421e-01
8.230000000000000000e+02	-5.374196052551269531e+00	4.982186374487307390e-01
8.250000000000000000e+02	-5.374196529388427734e+00	4.982181606115725359e-01
8.270000000000000000e+02	-5.374197006225585938e+00	4.982176837744143327e-01
8.290000000000000000e+02	-5.374197483062744141e+00	4.982172069372561296e-01
8.310000000000000000e+02	-5.374197483062744141e+00	4.982172069372561296e-01
8.330000000000000000e+02	-5.374197959899902344e+00	4.982167301000979265e-01
8.350000000000000000e+02	-5.374198436737060547e+00	4.982162532629397234e-01
8.370000000000000000e+02	-5.374198436737060547e+00	4.982162532629397234e-01
8.390000000000000000e+02	-5.374198913574218750e+00	4.982157764257815202e-01
8.410000000000000000e+02	-5.374199390411376953e+00	4.982152995886233171e-01
8.430000000000000000e+02	-5.374199390411376953e+00	4.982152995886233171e-01
8.450000000000000000e+02	-5.374199867248535156e+00	4.982148227514651140e-01
8.470000000000000000e+02	-5.374200344085693359e+00	4.982143459143069109e-01
8.490000000000000000e+02	-5.374200344085693359e+00	4.982143459143069109e-01
8.510000000000000000e+02	-5.374200820922851562e+00	4.982138690771487077e-01
8.530000000000000000e+02	-5.374201297760009766e+00	4.982133922399905046e-01
8.550000000000000000e+02	-5.374201297760009766e+00	4.982133922399905046e-01
8.570000000000000000e+02	-5.374201774597167969e+00	4.982129154028323015e-01
8.590000000000000000e+02	-5.374201774597167969e+00	4.982129154028323015e-01
8.610000000000000000e+02	-5.374202251434326172e+00	4.982124385656740984e-01
8.630000000000000000e+02	-5.374202728271484375e+00	4.982119617285158952e-01
8.650000000000000000e+02	-5.374202728271484375e+00	4.982119617285158952e-01
8.670000000000000000e+02	-5.374203205108642578e+00	4.982114848913576921e-01
8.690000000000000000e+02	-5.374203205108642578e+00	4.982114848913576921e-01
8.710000000000000000e+02	-5.374203681945800781e+00	4.982110080541994890e-01
8.730000000000000000e+02	-5.374203681945800781e+00	4.982110080541994890e-01
8.750000000000000000e+02	-5.374204158782958984e+00	4.982105312170412859e-01
8.770000000000000000e+02	-5.374204635620117188e+00	4.982100543798830827e-01
8.790000000000000000e+02	-5.374204635620117188e+00	4.982100543798830827e-01
8.810000000000000000e+02	-5.374205112457275391e+00	4.982095775427248796e-01
8.830000000000000000e+02	-5.374205112457275391e+00	4.982095775427248796e-01
8.850000000000000000e+02	-5.374205589294433594e+00	4.982091007055666765e-01
8.870000000000000000e+02	-5.374205589294433594e+00	4.982091007055666765e-01
8.890000000000000000e+02	-5.374206066131591797e+00	4.982086238684084734e-01
8.910000000000000000e+02	-5.374206542968750000e+00	4.982081470312502702e-01
8.930000000000000000e+02	-5.374206542968750000e+00	4.982081470312502702e-01
8.950000000000000000e+02	-5.374207019805908203e+00	4.982076701940920671e-01
8.970000000000000000e+02	-5.374207019805908203e+00	4.982076701940920671e-01
8.990000000000000000e+02	-5.374207019805908203e+00	4.982076701940920671e-01
9.010000000000000000e+02	-5.374205589294433594e+00	4.982091007055666765e-01
9.030000000000000000e+02	-5.374195098876953125e+00	4.982195911230471452e-01
9.050000000000000000e+02	-5.374125957489013672e+00	4.982887325109865984e-01
9.070000000000000000e+02	-5.373659133911132812e+00	4.987555560888674577e-01
9.090000000000000000e+02	-5.370740890502929688e+00	5.016737994970705827e-01
9.110000000000000000e+02	-5.360972404479980469e+00	5.114422855200198015e-01
9.130000000000000000e+02	-5.369293212890625000e+00	5.031214771093752702e-01
9.150000000000000000e+02	-5.364325523376464844e+00	5.080891666235354265e-01
9.170000000000000000e+02	-5.373574256896972656e+00	4.988404331030276140e-01
9.190000000000000000e+02	-5.372731685638427734e+00	4.996830043615725359e-01
9.210000000000000000e+02	-5.371236324310302734e+00	5.011783656896975359e-01
9.230000000000000000e+02	-5.372123241424560547e+00	5.002914485754397234e-01
9.250000000000000000e+02	-5.373573303222656250e+00	4.988413867773440202e-01
9.270000000000000000e+02	-5.373019695281982422e+00	4.993949947180178484e-01
9.290000000000000000e+02	-5.372235298156738281e+00	5.001793918432619890e-01
9.310000000000000000e+02	-5.372816085815429688e+00	4.995986041845705827e-01
9.330000000000000000e+02	-5.373525142669677734e+00	4.988895473303225359e-01
9.350000000000000000e+02	-5.373796939849853516e+00	4.986177501501467546e-01
9.370000000000000000e+02	-5.373583316802978516e+00	4.988313731970217546e-01
9.390000000000000000e+02	-5.373368263244628906e+00	4.990464267553713640e-01
9.410000000000000000e+02	-5.373602867126464844e+00	4.988118228735354265e-01
9.430000000000000000e+02	-5.373926639556884766e+00	4.984880504431155046e-01
9.450000000000000000e+02	-5.373972415924072266e+00	4.984422740759280046e-01
9.470000000000000000e+02	-5.373835086822509766e+00	4.985796031774905046e-01
9.490000000000000000e+02	-5.373913764953613281e+00	4.985009250463869890e-01
9.510000000000000000e+02	-5.374104499816894531e+00	4.983101901831057390e-01
9.530000000000000000e+02	-5.374007701873779297e+00	4.984069881262209734e-01
9.550000000000000000e+02	-5.374040603637695312e+00	4.983740863623049577e-01
9.570000000000000000e+02	-5.374171733856201172e+00	4.982429561437990984e-01
9.590000000000000000e+02	-5.374062538146972656e+00	4.983521518530276140e-01
9.610000000000000000e+02	-5.374183177947998047e+00	4.982315120520022234e-01
9.630000000000000000e+02	-5.374147415161132812e+00	4.982672748388674577e-01
9.650000000000000000e+02	-5.374185562133789062e+00	4.982291278662112077e-01
9.670000000000000000e+02	-5.374181270599365234e+00	4.982334194006350359e-01
9.690000000000000000e+02	-5.374199390411376953e+00	4.982152995886233171e-01
9.710000000000000000e+02	-5.374193191528320312e+00	4.982214984716799577e-01
9.730000000000000000e+02	-5.374211311340332031e+00	4.982033786596682390e-01
9.750000000000000000e+02	-5.374195098876953125e+00	4.982195911230471452e-01
9.770000000000000000e+02	-5.374218940734863281e+00	4.981957492651369890e-01
9.790000000000000000e+02	-5.374200820922851562e+00	4.982138690771487077e-01
9.810000000000000000e+02	-5.374221324920654297e+00	4.981933650793459734e-01
9.830000000000000000e+02	-5.374208927154541016e+00	4.982057628454592546e-01
9.850000000000000000e+02	-5.374219417572021484e+00	4.981952724279787859e-01
9.870000000000000000e+02	-5.374218463897705078e+00	4.981962261022951921e-01
9.890000000000000000e+02	-5.374218463897705078e+00	4.981962261022951921e-01
9.910000000000000000e+02	-5.374224185943603516e+00	4.981905040563967546e-01
9.930000000000000000e+02	-5.374220371246337891e+00	4.981943187536623796e-01
9.950000000000000000e+02	-5.374226093292236328e+00	4.981885967077639421e-01
9.970000000000000000e+02	-5.374223709106445312e+00	4.981909808935549577e-01
9.990000000000000000e+02	-5.374226093292236328e+00	4.981885967077639421e-01
1.001000000000000000e+03	-5.374226570129394531e+00	4.981881198706057390e-01
1.003000000000000000e+03	-5.374226093292236328e+00	4.981885967077639421e-01
1.005000000000000000e+03	-5.374227523803710938e+00	4.981871661962893327e-01
1.007000000000000000e+03	-5.374226570129394531e+00	4.981881198706057390e-01
1.009000000000000000e+03	-5.374228000640869141e+00	4.981866893591311296e-01
1.011000000000000000e+03	-5.374227523803710938e+00	4.981871661962893327e-01
1.013000000000000000e+03	-5.374228000640869141e+00	4.981866893591311296e-01
1.015000000000000000e+03	-5.374228477478027344e+00	4.981862125219729265e-01
1.017000000000000000e+03	-5.374228477478027344e+00	4.981862125219729265e-01
1.019000000000000000e+03	-5.374228954315185547e+00	4.981857356848147234e-01
1.021000000000000000e+03	-5.374228954315185547e+00	4.981857356848147234e-01
1.023000000000000000e+03	-5.374228954315185547e+00	4.981857356848147234e-01
1.025000000000000000e+03	-5.374229431152343750e+00	4.981852588476565202e-01
1.027000000000000000e+03	-5.374229431152343750e+00	4.981852588476565202e-01
1.029000000000000000e+03	-5.374229907989501953e+00	4.981847820104983171e-01
1.031000000000000000e+03	-5.374229907989501953e+00	4.981847820104983171e-01
1.033000000000000000e+03	-5.374229907989501953e+00	4.981847820104983171e-01
1.035000000000000000e+03	-5.374230384826660156e+00	4.981843051733401140e-01
1.037000000000000000e+03	-5.374230384826660156e+00	4.981843051733401140e-01
1.039000000000000000e+03	-5.374230384826660156e+00	4.981843051733401140e-01
1.041000000000000000e+03	-5.374230861663818359e+00	4.981838283361819109e-01
1.043000000000000000e+03	-5.374230861663818359e+00	4.981838283361819109e-01
1.045000000000000000e+03	-5.374231338500976562e+00	4.981833514990237077e-01
1.047000000000000000e+03	-5.374231338500976562e+00	4.981833514990237077e-01
1.049000000000000000e+03	-5.374231338500976562e+00	4.981833514990237077e-01
1.051000000000000000e+03	-5.374231815338134766e+00	4.981828746618655046e-01
1.053000000000000000e+03	-5.374231815338134766e+00	4.981828746618655046e-01
1.055000000000000000e+03	-5.374231815338134766e+00	4.981828746618655046e-01
1.057000000000000000e+03	-5.374232292175292969e+00	4.981823978247073015e-01
1.059000000000000000e+03	-5.374232292175292969e+00	4.981823978247073015e-01
1.061000000000000000e+03	-5.374232292175292969e+00	4.981823978247073015e-01
1.063000000000000000e+03	-5.374232769012451172e+00	4.981819209875490984e-01
1.065000000000000000e+03	-5.374232769012451172e+00	4.981819209875490984e-01
1.067000000000000000e+03	-5.374232769012451172e+00	4.981819209875490984e-01
1.069000000000000000e+03	-5.374233245849609375e+00	4.981814441503908952e-01
1.071000000000000000e+03	-5.374233245849609375e+00	4.981814441503908952e-01
1.073000000000000000e+03	-5.374233245849609375e+00	4.981814441503908952e-01
1.075000000000000000e+03	-5.374233722686767578e+00	4.981809673132326921e-01
1.077000000000000000e+03	-5.374233722686767578e+00	4.981809673132326921e-01
1.079000000000000000e+03	-5.374233722686767578e+00	4.981809673132326921e-01
1.081000000000000000e+03	-5.374234199523925781e+00	4.981804904760744890e-01
1.083000000000000000e+03	-5.374234199523925781e+00	4.981804904760744890e-01
1.085000000000000000e+03	-5.374234199523925781e+00	4.981804904760744890e-01
1.087000000000000000e+03	-5.374234676361083984e+00	4.981800136389162859e-01
1.089000000000000000e+03	-5.374234676361083984e+00	4.981800136389162859e-01
1.091000000000000000e+03	-5.374234676361083984e+00	4.981800136389162859e-01
1.093000000000000000e+03	-5.374235153198242188e+00	4.981795368017580827e-01
1.095000000000000000e+03	-5.374235153198242188e+00	4.981795368017580827e-01
1.097000000000000000e+03	-5.374235153198242188e+00	4.981795368017580827e-01
1.099000000000000000e+03	-5.374235630035400391e+00	4.981790599645998796e-01
1.101000000000000000e+03	-5.374235630035400391e+00	4.981790599645998796e-01
1.103000000000000000e+03	-5.374235630035400391e+00	4.981790599645998796e-01
1.105000000000000000e+03	-5.374236106872558594e+00	4.981785831274416765e-01
1.107000000000000000e+03	-5.374236106872558594e+00	4.981785831274416765e-01
1.109000000000000000e+03	-5.374236106872558594e+00	4.981785831274416765e-01
1.111000000000000000e+03	-5.374236583709716797e+00	4.981781062902834734e-01
1.113000000000000000e+03	-5.374236583709716797e+00	4.981781062902834734e-01
1.115000000000000000e+03	-5.374236583709716797e+00	4.981781062902834734e-01
1.117000000000000000e+03	-5.374237060546875000e+00	4.981776294531252702e-01
1.119000000000000000e+03	-5.374237060546875000e+00	4.981776294531252702e-01
1.121000000000000000e+03	-5.374237060546875000e+00	4.981776294531252702e-01
1.123000000000000000e+03	-5.374237060546875000e+00	4.981776294531252702e-01
1.125000000000000000e+03	-5.374237537384033203e+00	4.981771526159670671e-01
1.127000000000000000e+03	-5.374237537384033203e+00	4.981771526159670671e-01
1.129000000000000000e+03	-5.374237060546875000e+00	4.981776294531252702e-01
1.131000000000000000e+03	-5.374236106872558594e+00	4.981785831274416765e-01
1.133000000000000000e+03	-5.374233245849609375e+00	4.981814441503908952e-01
1.135000000000000000e+03	-5.374221801757812500e+00	4.981928882421877702e-01
1.137000000000000000e+03	-5.374182224273681641e+00	4.982324657263186296e-01
1.139000000000000000e+03	-5.374039649963378906e+00	4.983750400366213640e-01
1.141000000000000000e+03	-5.373517513275146484e+00	4.988971767248537859e-01
1.143000000000000000e+03	-5.371767044067382812e+00	5.006476459326174577e-01
1.145000000000000000e+03	-5.368167877197265625e+00	5.042468128027346452e-01
1.147000000000000000e+03	-5.369840621948242188e+00	5.025740680517580827e-01
1.149000000000000000e+03	-5.374140739440917969e+00	4.982739505590823015e-01
1.151000000000000000e+03	-5.372382640838623047e+00	5.000320491613772234e-01
1.153000000000000000e+03	-5.374088764190673828e+00	4.983259258093264421e-01
1.155000000000000000e+03	-5.372655868530273438e+00	4.997588214697268327e-01
1.157000000000000000e+03	-5.374123573303222656e+00	4.982911166967776140e-01
1.159000000000000000e+03	-5.373495578765869141e+00	4.989191112341311296e-01
1.161000000000000000e+03	-5.374065399169921875e+00	4.983492908300783952e-01
1.163000000000000000e+03	-5.373744964599609375e+00	4.986697254003908952e-01
1.165000000000000000e+03	-5.373962879180908203e+00	4.984518108190920671e-01
1.167000000000000000e+03	-5.374034404754638672e+00	4.983802852453615984e-01
1.169000000000000000e+03	-5.373929500579833984e+00	4.984851894201662859e-01
1.171000000000000000e+03	-5.374156951904296875e+00	4.982577380957033952e-01
1.173000000000000000e+03	-5.374028682708740234e+00	4.983860072912600359e-01
1.175000000000000000e+03	-5.374189376831054688e+00	4.982253131689455827e-01
1.177000000000000000e+03	-5.374085903167724609e+00	4.983287868322756609e-01
1.179000000000000000e+03	-5.374196529388427734e+00	4.982181606115725359e-01
1.181000000000000000e+03	-5.374171257019042969e+00	4.982434329809573015e-01
1.183000000000000000e+03	-5.374176979064941406e+00	4.982377109350588640e-01
1.185000000000000000e+03	-5.374232769012451172e+00	4.981819209875490984e-01
1.187000000000000000e+03	-5.374173641204833984e+00	4.982410487951662859e-01
1.189000000000000000e+03	-5.374221801757812500e+00	4.981928882421877702e-01
1.191000000000000000e+03	-5.374233245849609375e+00	4.981814441503908952e-01
1.193000000000000000e+03	-5.374201774597167969e+00	4.982129154028323015e-01
1.195000000000000000e+03	-5.374223709106445312e+00	4.981909808935549577e-01
1.197000000000000000e+03	-5.374240875244140625e+00	4.981738147558596452e-01
1.199000000000000000e+03	-5.374224185943603516e+00	4.981905040563967546e-01
1.201000000000000000e+03	-5.374223232269287109e+00	4.981914577307131609e-01
1.203000000000000000e+03	-5.374238967895507812e+00	4.981757221044924577e-01
1.205000000000000000e+03	-5.374239921569824219e+00	4.981747684301760515e-01
1.207000000000000000e+03	-5.374232769012451172e+00	4.981819209875490984e-01
1.209000000000000000e+03	-5.374236106872558594e+00	4.981785831274416765e-01
1.211000000000000000e+03	-5.374242782592773438e+00	4.981719074072268327e-01
1.213000000000000000e+03	-5.374242305755615234e+00	4.981723842443850359e-01
1.215000000000000000e+03	-5.374239444732666016e+00	4.981752452673342546e-01
1.217000000000000000e+03	-5.374241352081298828e+00	4.981733379187014421e-01
1.219000000000000000e+03	-5.374244689941406250e+00	4.981700000585940202e-01
1.221000000000000000e+03	-5.374244213104248047e+00	4.981704768957522234e-01
1.223000000000000000e+03	-5.374242782592773438e+00	4.981719074072268327e-01
1.225000000000000000e+03	-5.374243736267089844e+00	4.981709537329104265e-01
1.227000000000000000e+03	-5.374245166778564453e+00	4.981695232214358171e-01
1.229000000000000000e+03	-5.374245166778564453e+00	4.981695232214358171e-01
1.231000000000000000e+03	-5.374244689941406250e+00	4.981700000585940202e-01
1.233000000000000000e+03	-5.374245166778564453e+00	4.981695232214358171e-01
1.235000000000000000e+03	-5.374245643615722656e+00	4.981690463842776140e-01
1.237000000000000000e+03	-5.374246120452880859e+00	4.981685695471194109e-01
1.239000000000000000e+03	-5.374246120452880859e+00	4.981685695471194109e-01
1.241000000000000000e+03	-5.374246120452880859e+00	4.981685695471194109e-01
1.243000000000000000e+03	-5.374246120452880859e+00	4.981685695471194109e-01
1.245000000000000000e+03	-5.374246597290039062e+00	4.981680927099612077e-01
1.247000000000000000e+03	-5.374247074127197266e+00	4.981676158728030046e-01
1.249000000000000000e+03	-5.374247074127197266e+00	4.981676158728030046e-01
1.251000000000000000e+03	-5.374247074127197266e+00	4.981676158728030046e-01
1.253000000000000000e+03	-5.374247550964355469e+00	4.981671390356448015e-01
1.255000000000000000e+03	-5.374247550964355469e+00	4.981671390356448015e-01
1.257000000000000000e+03	-5.374247550964355469e+00	4.981671390356448015e-01
1.259000000000000000e+03	-5.374248027801513672e+00	4.981666621984865984e-01
1.261000000000000000e+03	-5.374247550964355469e+00	4.981671390356448015e-01
1.263000000000000000e+03	-5.374247074127197266e+00	4.981676158728030046e-01
1.265000000000000000e+03	-5.374243259429931641e+00	4.981714305700686296e-01
1.267000000000000000e+03	-5.374230384826660156e+00	4.981843051733401140e-01
1.269000000000000000e+03	-5.374184131622314453e+00	4.982305583776858171e-01
1.271000000000000000e+03	-5.374062538146972656e+00	4.983521518530276140e-01
1.273000000000000000e+03	-5.373970508575439453e+00	4.984441814245608171e-01
1.275000000000000000e+03	-5.374189376831054688e+00	4.982253131689455827e-01
1.277000000000000000e+03	-5.374196052551269531e+00	4.982186374487307390e-01
1.279000000000000000e+03	-5.374126911163330078e+00	4.982877788366701921e-01
1.281000000000000000e+03	-5.374249458312988281e+00	4.981652316870119890e-01
1.283000000000000000e+03	-5.374170303344726562e+00	4.982443866552737077e-01
1.285000000000000000e+03	-5.374236583709716797e+00	4.981781062902834734e-01
1.287000000000000000e+03	-5.374213695526123047e+00	4.982009944738772234e-01
1.289000000000000000e+03	-5.374223709106445312e+00	4.981909808935549577e-01
1.291000000000000000e+03	-5.374228477478027344e+00	4.981862125219729265e-01
1.293000000000000000e+03	-5.374195098876953125e+00	4.982195911230471452e-01
1.295000000000000000e+03	-5.374147891998291016e+00	4.982667980017092546e-01
1.297000000000000000e+03	-5.373905658721923828e+00	4.985090312780764421e-01
1.299000000000000000e+03	-5.373205184936523438e+00	4.992095050634768327e-01
1.301000000000000000e+03	-5.371348857879638672e+00	5.010658321203615984e-01
1.303000000000000000e+03	-5.369713783264160156e+00	5.027009067358401140e-01
1.305000000000000000e+03	-5.373008728027343750e+00	4.994059619726565202e-01
1.307000000000000000e+03	-5.373810768127441406e+00	4.986039218725588640e-01
1.309000000000000000e+03	-5.373193740844726562e+00	4.992209491552737077e-01
1.311000000000000000e+03	-5.374149799346923828e+00	4.982648906530764421e-01
1.313000000000000000e+03	-5.373366832733154297e+00	4.990478572668459734e-01
1.315000000000000000e+03	-5.374133586883544922e+00	4.982811031164553484e-01
1.317000000000000000e+03	-5.373789310455322266e+00	4.986253795446780046e-01
1.319000000000000000e+03	-5.374138355255126953e+00	4.982763347448733171e-01
1.321000000000000000e+03	-5.373914241790771484e+00	4.985004482092287859e-01
1.323000000000000000e+03	-5.374132156372070312e+00	4.982825336279299577e-01
1.325000000000000000e+03	-5.374057292938232422e+00	4.983573970617678484e-01
1.327000000000000000e+03	-5.374166965484619141e+00	4.982477245153811296e-01
1.329000000000000000e+03	-5.374101161956787109e+00	4.983135280432131609e-01
1.331000000000000000e+03	-5.374211788177490234e+00	4.982029018225100359e-01
1.333000000000000000e+03	-5.374135971069335938e+00	4.982787189306643327e-01
1.335000000000000000e+03	-5.374241828918457031e+00	4.981728610815432390e-01
1.337000000000000000e+03	-5.374174118041992188e+00	4.982405719580080827e-01
1.339000000000000000e+03	-5.374217510223388672e+00	4.981971797766115984e-01
1.341000000000000000e+03	-5.374241828918457031e+00	4.981728610815432390e-01
1.343000000000000000e+03	-5.374201297760009766e+00	4.982133922399905046e-01
1.345000000000000000e+03	-5.374233722686767578e+00	4.981809673132326921e-01
1.347000000000000000e+03	-5.374250411987304688e+00	4.981642780126955827e-01
1.349000000000000000e+03	-5.374225616455078125e+00	4.981890735449221452e-01
1.351000000000000000e+03	-5.374229431152343750e+00	4.981852588476565202e-01
1.353000000000000000e+03	-5.374250411987304688e+00	4.981642780126955827e-01
1.355000000000000000e+03	-5.374248504638671875e+00	4.981661853613283952e-01
1.357000000000000000e+03	-5.374238967895507812e+00	4.981757221044924577e-01
1.359000000000000000e+03	-5.374244213104248047e+00	4.981704768957522234e-01
1.361000000000000000e+03	-5.374253273010253906e+00	4.981614169897463640e-01
1.363000000000000000e+03	-5.374252319335937500e+00	4.981623706640627702e-01
1.365000000000000000e+03	-5.374248027801513672e+00	4.981666621984865984e-01
1.367000000000000000e+03	-5.374250411987304688e+00	4.981642780126955827e-01
1.369000000000000000e+03	-5.374254703521728516e+00	4.981599864782717546e-01
1.371000000000000000e+03	-5.374255180358886719e+00	4.981595096411135515e-01
1.373000000000000000e+03	-5.374253273010253906e+00	4.981614169897463640e-01
1.375000000000000000e+03	-5.374253749847412109e+00	4.981609401525881609e-01
1.377000000000000000e+03	-5.374255657196044922e+00	4.981590328039553484e-01
1.379000000000000000e+03	-5.374256134033203125e+00	4.981585559667971452e-01
1.381000000000000000e+03	-5.374255657196044922e+00	4.981590328039553484e-01
1.383000000000000000e+03	-5.374255657196044922e+00	4.981590328039553484e-01
1.385000000000000000e+03	-5.374256610870361328e+00	4.981580791296389421e-01
1.387000000000000000e+03	-5.374257087707519531e+00	4.981576022924807390e-01
1.389000000000000000e+03	-5.374257087707519531e+00	4.981576022924807390e-01
1.391000000000000000e+03	-5.374257087707519531e+00	4.981576022924807390e-01
1.393000000000000000e+03	-5.374257087707519531e+00	4.981576022924807390e-01
1.395000000000000000e+03	-5.374257564544677734e+00	4.981571254553225359e-01
1.397000000000000000e+03	-5.374258041381835938e+00	4.981566486181643327e-01
1.399000000000000000e+03	-5.374258518218994141e+00	4.981561717810061296e-01
1.401000000000000000e+03	-5.374258518218994141e+00	4.981561717810061296e-01
1.403000000000000000e+03	-5.374258518218994141e+00	4.981561717810061296e-01
1.405000000000000000e+03	-5.374258995056152344e+00	4.981556949438479265e-01
1.407000000000000000e+03	-5.374258995056152344e+00	4.981556949438479265e-01
1.409000000000000000e+03	-5.374259471893310547e+00	4.981552181066897234e-01
1.411000000000000000e+03	-5.374259471893310547e+00	4.981552181066897234e-01
1.413000000000000000e+03	-5.374259471893310547e+00	4.981552181066897234e-01
1.415000000000000000e+03	-5.374259948730468750e+00	4.981547412695315202e-01
1.417000000000000000e+03	-5.374259948730468750e+00	4.981547412695315202e-01
1.419000000000000000e+03	-5.374260425567626953e+00	4.981542644323733171e-01
1.421000000000000000e+03	-5.374260425567626953e+00	4.981542644323733171e-01
1.423000000000000000e+03	-5.374260425567626953e+00	4.981542644323733171e-01
1.425000000000000000e+03	-5.374259948730468750e+00	4.981547412695315202e-01
1.427000000000000000e+03	-5.374258995056152344e+00	4.981556949438479265e-01
1.429000000000000000e+03	-5.374256610870361328e+00	4.981580791296389421e-01
1.431000000000000000e+03	-5.374250411987304688e+00	4.981642780126955827e-01
1.433000000000000000e+03	-5.374235630035400391e+00	4.981790599645998796e-01
1.435000000000000000e+03	-5.374196529388427734e+00	4.982181606115725359e-01
1.437000000000000000e+03	-5.374092102050781250e+00	4.983225879492190202e-01
1.439000000000000000e+03	-5.373817920684814453e+00	4.985967693151858171e-01
1.441000000000000000e+03	-5.373164653778076172e+00	4.992500362219240984e-01
1.443000000000000000e+03	-5.372118473052978516e+00	5.002962169470217546e-01
1.445000000000000000e+03	-5.372106552124023438e+00	5.003081378759768327e-01
1.447000000000000000e+03	-5.373884677886962891e+00	4.985300121130373796e-01
1.449000000000000000e+03	-5.373995780944824219e+00	4.984189090551760515e-01
1.451000000000000000e+03	-5.373636722564697266e+00	4.987779674353030046e-01
1.453000000000000000e+03	-5.374222755432128906e+00	4.981919345678713640e-01
1.455000000000000000e+03	-5.373837947845458984e+00	4.985767421545412859e-01
1.457000000000000000e+03	-5.374129295349121094e+00	4.982853946508791765e-01
1.459000000000000000e+03	-5.374105930328369141e+00	4.983087596716311296e-01
1.461000000000000000e+03	-5.374086856842041016e+00	4.983278331579592546e-01
1.463000000000000000e+03	-5.374216556549072266e+00	4.981981334509280046e-01
1.465000000000000000e+03	-5.374089717864990234e+00	4.983249721350100359e-01
1.467000000000000000e+03	-5.374243736267089844e+00	4.981709537329104265e-01
1.469000000000000000e+03	-5.374174118041992188e+00	4.982405719580080827e-01
1.471000000000000000e+03	-5.374199390411376953e+00	4.982152995886233171e-01
1.473000000000000000e+03	-5.374254703521728516e+00	4.981599864782717546e-01
1.475000000000000000e+03	-5.374197959899902344e+00	4.982167301000979265e-01
1.477000000000000000e+03	-5.374224662780761719e+00	4.981900272192385515e-01
1.479000000000000000e+03	-5.374262332916259766e+00	4.981523570837405046e-01
1.481000000000000000e+03	-5.374237060546875000e+00	4.981776294531252702e-01
1.483000000000000000e+03	-5.374222755432128906e+00	4.981919345678713640e-01
1.485000000000000000e+03	-5.374241828918457031e+00	4.981728610815432390e-01
1.487000000000000000e+03	-5.374253273010253906e+00	4.981614169897463640e-01
1.489000000000000000e+03	-5.374235630035400391e+00	4.981790599645998796e-01
1.491000000000000000e+03	-5.374201774597167969e+00	4.982129154028323015e-01
1.493000000000000000e+03	-5.374165534973144531e+00	4.982491550268557390e-01
1.495000000000000000e+03	-5.374145984649658203e+00	4.982687053503420671e-01
1.497000000000000000e+03	-5.374178886413574219e+00	4.982358035864260515e-01
1.499000000000000000e+03	-5.374246120452880859e+00	4.981685695471194109e-01


==> data/pb_140/partition_1.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.831063559931825513e-02	5.809420851490927351e-01	5.791649177605411314e-01	1.777167388551603722e-03
1.557067415661966547e-01	8.275692566703388708e-01	8.295683923859431541e-01	1.999135715604283270e-03
2.042771981639498191e-01	9.593757704515599727e-01	9.590167494077835864e-01	3.590210437763863283e-04
2.506694731406783894e-01	1.000884505787380974e+00	9.999911530124477865e-01	8.933527749331870993e-04
2.964085841593455117e-01	9.574341330364604108e-01	9.577869269247155648e-01	3.527938882551540090e-04
3.456342247067243356e-01	8.253767568205548910e-01	8.248341383386016412e-01	5.426184819532497983e-04
4.028113910018167321e-01	5.738398644484382638e-01	5.734034201922590945e-01	4.364442561791692654e-04
5.000000000000000000e-01	4.274216267446118156e-04	1.224646799147353269e-17	4.274216267445995641e-04
5.961050375686283154e-01	-5.663293324541093798e-02	-5.678123327739052761e-02	1.483000319795896305e-04
6.536016524606893530e-01	-8.208635011906853518e-02	-8.221102070386961114e-02	1.246705848010759565e-04
7.023516535136853367e-01	-9.566816559429584810e-02	-9.555185280520027413e-02	1.163127890955739652e-04
7.479739598839962866e-01	-9.964851600520313601e-02	-9.999189748289330493e-02	3.433814776901689125e-04
7.935080664919468285e-01	-9.554775755812118521e-02	-9.628667444749500204e-02	7.389168893738168320e-04
8.418392615545688962e-01	-8.341762481470706148e-02	-8.380794434737151577e-02	3.903195326644542940e-04
8.975733368087733810e-01	-6.093586320908569304e-02	-6.000516758947647272e-02	9.306956196092203148e-04
1.000000000000000000e+00	0.000000000000000000e+00	-2.449293598294706538e-17	2.449293598294706538e-17


==> data/pb_220/loss_clean0.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	1.217896956950426102e-02	1.344880956950426053e-02
6.000000000000000000e+00	2.324196510016918182e-03	3.594036510016918127e-03
1.100000000000000000e+01	-6.624531815759837627e-04	6.073868184240161817e-04
1.600000000000000000e+01	-9.494226105744019151e-05	1.174897738942559753e-03
2.100000000000000000e+01	1.116276398533955216e-04	1.381467639853395466e-03
2.600000000000000000e+01	-4.318135615903884172e-04	8.380264384096115272e-04
3.100000000000000000e+01	-6.914306432008743286e-04	5.784093567991256159e-04
3.600000000000000000e+01	-6.187078543007373810e-04	6.511321456992625635e-04
4.100000000000000000e+01	-5.908961175009608269e-04	6.789438824990391176e-04
4.600000000000000000e+01	-6.594051956199109554e-04	6.104348043800889891e-04
5.100000000000000000e+01	-6.925445050001144409e-04	5.772954949998855036e-04
5.600000000000000000e+01	-6.794873042963445187e-04	5.903526957036554258e-04
6.100000000000000000e+01	-6.797011592425405979e-04	5.901388407574593466e-04
6.600000000000000000e+01	-6.909999065101146698e-04	5.788400934898852747e-04
7.100000000000000000e+01	-6.920174928382039070e-04	5.778225071617960375e-04
7.600000000000000000e+01	-6.901639280840754509e-04	5.796760719159244936e-04
8.100000000000000000e+01	-6.920807063579559326e-04	5.777592936420440119e-04
8.600000000000000000e+01	-6.931468378752470016e-04	5.766931621247529428e-04
9.100000000000000000e+01	-6.927849026396870613e-04	5.770550973603128832e-04
9.600000000000000000e+01	-6.931397365406155586e-04	5.767002634593843859e-04
1.010000000000000000e+02	-6.935682031325995922e-04	5.762717968674003523e-04
1.060000000000000000e+02	-6.936385761946439743e-04	5.762014238053559702e-04
1.110000000000000000e+02	-6.938493461348116398e-04	5.759906538651883047e-04
1.160000000000000000e+02	-6.941155297681689262e-04	5.757244702318310182e-04
1.210000000000000000e+02	-6.943205371499061584e-04	5.755194628500937860e-04
1.260000000000000000e+02	-6.945802015252411366e-04	5.752597984747588079e-04
1.310000000000000000e+02	-6.948782247491180897e-04	5.749617752508818548e-04
1.360000000000000000e+02	-6.951962132006883621e-04	5.746437867993115824e-04
1.410000000000000000e+02	-6.955668213777244091e-04	5.742731786222755354e-04
1.460000000000000000e+02	-6.959906313568353653e-04	5.738493686431645792e-04
1.510000000000000000e+02	-6.964761414565145969e-04	5.733638585434853475e-04
1.560000000000000000e+02	-6.970426766201853752e-04	5.727973233798145693e-04
1.610000000000000000e+02	-6.977052544243633747e-04	5.721347455756365698e-04
1.660000000000000000e+02	-6.984870997257530689e-04	5.713529002742468756e-04
1.710000000000000000e+02	-6.994187715463340282e-04	5.704212284536659162e-04
1.760000000000000000e+02	-7.005386869423091412e-04	5.693013130576908033e-04
1.810000000000000000e+02	-7.018991746008396149e-04	5.679408253991603296e-04
1.860000000000000000e+02	-7.035702001303434372e-04	5.662697998696565073e-04
1.910000000000000000e+02	-7.056468748487532139e-04	5.641931251512467306e-04
1.960000000000000000e+02	-7.082604570314288139e-04	5.615795429685711306e-04
2.010000000000000000e+02	-7.115931948646903038e-04	5.582468051353096407e-04
2.060000000000000000e+02	-7.158996304497122765e-04	5.539403695502876680e-04
2.110000000000000000e+02	-7.215337827801704407e-04	5.483062172198295038e-04
2.160000000000000000e+02	-7.289831410162150860e-04	5.408568589837848585e-04
2.210000000000000000e+02	-7.389112142845988274e-04	5.309287857154011171e-04
2.260000000000000000e+02	-7.522193482145667076e-04	5.176206517854332369e-04
2.310000000000000000e+02	-7.701439317315816879e-04	4.996960682684182566e-04
2.360000000000000000e+02	-7.943689124658703804e-04	4.754710875341295641e-04
2.410000000000000000e+02	-8.270128746517002583e-04	4.428271253482996862e-04
2.460000000000000000e+02	-8.701930055394768715e-04	3.996469944605230730e-04
2.510000000000000000e+02	-9.248481364920735359e-04	3.449918635079264086e-04
2.560000000000000000e+02	-9.886899497359991074e-04	2.811500502640008371e-04
2.610000000000000000e+02	-1.054062391631305218e-03	2.157776083686947267e-04
2.660000000000000000e+02	-1.108797965571284294e-03	1.610420344287156504e-04
2.710000000000000000e+02	-1.143119414336979389e-03	1.267205856630205553e-04
2.760000000000000000e+02	-1.158586470410227776e-03	1.112535295897721689e-04
2.810000000000000000e+02	-1.167508191429078579e-03	1.023318085709213655e-04
2.860000000000000000e+02	-1.178195467218756676e-03	9.164453278124326877e-05
2.910000000000000000e+02	-1.186347217299044132e-03	8.349278270095581225e-05
2.960000000000000000e+02	-1.190843642689287663e-03	7.899635731071228198e-05
3.010000000000000000e+02	-1.194533891975879669e-03	7.530610802412027530e-05
3.060000000000000000e+02	-1.197987701743841171e-03	7.185229825615877322e-05
3.110000000000000000e+02	-1.201481325551867485e-03	6.835867444813245944e-05
3.160000000000000000e+02	-1.204770756885409355e-03	6.506924311459058932e-05
3.210000000000000000e+02	-1.207471126690506935e-03	6.236887330949300937e-05
3.260000000000000000e+02	-1.209902809932827950e-03	5.993719006717199496e-05
3.310000000000000000e+02	-1.212149392813444138e-03	5.769060718655580691e-05
3.360000000000000000e+02	-1.214180607348680496e-03	5.565939265131944827e-05
3.410000000000000000e+02	-1.216026139445602894e-03	5.381386055439705066e-05
3.460000000000000000e+02	-1.217702054418623447e-03	5.213794558137649707e-05
3.510000000000000000e+02	-1.219256664626300335e-03	5.058333537369960956e-05
3.560000000000000000e+02	-1.220684847794473171e-03	4.915515220552677325e-05
3.610000000000000000e+02	-1.221997197717428207e-03	4.784280228257173709e-05
3.660000000000000000e+02	-1.223200932145118713e-03	4.663906785488123111e-05
3.710000000000000000e+02	-1.224310486577451229e-03	4.552951342254871539e-05
3.760000000000000000e+02	-1.225337735377252102e-03	4.450226462274784259e-05
3.810000000000000000e+02	-1.226296182721853256e-03	4.354381727814668826e-05
3.860000000000000000e+02	-1.227200846187770367e-03	4.263915381222957782e-05
3.910000000000000000e+02	-1.228065812028944492e-03	4.177418797105545215e-05
3.960000000000000000e+02	-1.228904933668673038e-03	4.093506633132690600e-05
4.010000000000000000e+02	-1.229731598868966103e-03	4.010840113103384189e-05
4.060000000000000000e+02	-1.230558031238615513e-03	3.928196876138443164e-05
4.110000000000000000e+02	-1.231395988725125790e-03	3.844401127487415484e-05
4.160000000000000000e+02	-1.232256181538105011e-03	3.758381846189493350e-05
4.210000000000000000e+02	-1.233148388564586639e-03	3.669161143541330508e-05
4.260000000000000000e+02	-1.234080758877098560e-03	3.575924112290138415e-05
4.310000000000000000e+02	-1.235060626640915871e-03	3.477937335908407382e-05
4.360000000000000000e+02	-1.236093114130198956e-03	3.374688586980098895e-05
4.410000000000000000e+02	-1.237181597389280796e-03	3.265840261071914843e-05
4.460000000000000000e+02	-1.238326542079448700e-03	3.151345792055124453e-05
4.510000000000000000e+02	-1.239525736309587955e-03	3.031426369041198901e-05
4.560000000000000000e+02	-1.240773126482963562e-03	2.906687351703638247e-05
4.610000000000000000e+02	-1.242058817297220230e-03	2.778118270277971438e-05
4.660000000000000000e+02	-1.243368606083095074e-03	2.647139391690487079e-05
4.710000000000000000e+02	-1.244683749973773956e-03	2.515625002622598819e-05
4.760000000000000000e+02	-1.245982246473431587e-03	2.385775352656835727e-05
4.810000000000000000e+02	-1.247238833457231522e-03	2.260116654276842288e-05
4.860000000000000000e+02	-1.248428132385015488e-03	2.141186761498445681e-05
4.910000000000000000e+02	-1.249525696039199829e-03	2.031430396080011538e-05
4.960000000000000000e+02	-1.250511850230395794e-03	1.932814976960415057e-05
5.010000000000000000e+02	-1.251373672857880592e-03	1.846632714211935214e-05
5.060000000000000000e+02	-1.252106856554746628e-03	1.773314344525331668e-05
5.110000000000000000e+02	-1.252715941518545151e-03	1.712405848145479373e-05
5.160000000000000000e+02	-1.253213034942746162e-03	1.662696505725378207e-05
5.210000000000000000e+02	-1.253615249879658222e-03	1.622475012034172229e-05
5.260000000000000000e+02	-1.253941212780773640e-03	1.589878721922630481e-05
5.310000000000000000e+02	-1.254208385944366455e-03	1.563161405563348941e-05
5.360000000000000000e+02	-1.254431204870343208e-03	1.540879512965673617e-05
5.410000000000000000e+02	-1.254620263352990150e-03	1.521973664700979403e-05
5.460000000000000000e+02	-1.254783477634191513e-03	1.505652236580843142e-05
5.510000000000000000e+02	-1.254926086403429508e-03	1.491391359657043628e-05
5.560000000000000000e+02	-1.255051931366324425e-03	1.478806863367551974e-05
5.610000000000000000e+02	-1.255164155736565590e-03	1.467584426343435458e-05
5.660000000000000000e+02	-1.255264854989945889e-03	1.457514501005405597e-05
5.710000000000000000e+02	-1.255355891771614552e-03	1.448410822838539294e-05
5.760000000000000000e+02	-1.255438663065433502e-03	1.440133693456644229e-05
5.810000000000000000e+02	-1.255514333024621010e-03	1.432566697537893466e-05
5.860000000000000000e+02	-1.255583832971751690e-03	1.425616702824825457e-05
5.910000000000000000e+02	-1.255647744983434677e-03	1.419225501656526736e-05
5.960000000000000000e+02	-1.255706883966922760e-03	1.413311603307718448e-05
6.010000000000000000e+02	-1.255761715583503246e-03	1.407828441649669818e-05
6.060000000000000000e+02	-1.255812705494463444e-03	1.402729450553650073e-05
6.110000000000000000e+02	-1.255860202945768833e-03	1.397979705423111133e-05
6.160000000000000000e+02	-1.255904673598706722e-03	1.393532640129322223e-05
6.210000000000000000e+02	-1.255946350283920765e-03	1.389364971607917956e-05
6.260000000000000000e+02	-1.255985465832054615e-03	1.385453416794532946e-05
6.310000000000000000e+02	-1.256022253073751926e-03	1.381774692624801806e-05
6.360000000000000000e+02	-1.256057061254978180e-03	1.378293874502176455e-05
6.410000000000000000e+02	-1.256089890375733376e-03	1.375010962426656894e-05
6.460000000000000000e+02	-1.256120856851339340e-03	1.371914314866060428e-05
6.510000000000000000e+02	-1.256150309927761555e-03	1.368969007223838977e-05
6.560000000000000000e+02	-1.256178249605000019e-03	1.366175039499992541e-05
6.610000000000000000e+02	-1.256204908713698387e-03	1.363509128630155734e-05
6.660000000000000000e+02	-1.256230170838534832e-03	1.360982916146511248e-05
6.710000000000000000e+02	-1.256254385225474834e-03	1.358561477452511004e-05
6.760000000000000000e+02	-1.256277319043874741e-03	1.356268095612520388e-05
6.810000000000000000e+02	-1.256299437955021858e-03	1.354056204497808627e-05
6.860000000000000000e+02	-1.256320509128272533e-03	1.351949087172741107e-05
6.910000000000000000e+02	-1.256340648978948593e-03	1.349935102105135135e-05
6.960000000000000000e+02	-1.256359973922371864e-03	1.348002607762808017e-05
7.010000000000000000e+02	-1.256378483958542347e-03	1.346151604145759753e-05
7.060000000000000000e+02	-1.256396411918103695e-03	1.344358808189624957e-05
7.110000000000000000e+02	-1.256413524970412254e-03	1.342647502958769015e-05
7.160000000000000000e+02	-1.256430055946111679e-03	1.340994405388826541e-05
7.210000000000000000e+02	-1.256445888429880142e-03	1.339411157011980227e-05
7.260000000000000000e+02	-1.256461138837039471e-03	1.337886116296047381e-05
7.310000000000000000e+02	-1.256475923582911491e-03	1.336407641708845309e-05
7.360000000000000000e+02	-1.256490242667496204e-03	1.334975733250374011e-05
7.410000000000000000e+02	-1.256503979675471783e-03	1.333602032452816180e-05
7.460000000000000000e+02	-1.256517251022160053e-03	1.332274897783989123e-05
7.510000000000000000e+02	-1.256530173122882843e-03	1.330982687711710147e-05
7.560000000000000000e+02	-1.256542629562318325e-03	1.329737043768161944e-05
7.610000000000000000e+02	-1.256554620340466499e-03	1.328537965953344516e-05
7.660000000000000000e+02	-1.256566261872649193e-03	1.327373812735075168e-05
7.710000000000000000e+02	-1.256577670574188232e-03	1.326232942581171206e-05
7.760000000000000000e+02	-1.256588613614439964e-03	1.325138638555998019e-05
7.810000000000000000e+02	-1.256599207408726215e-03	1.324079259127372912e-05
7.860000000000000000e+02	-1.256609568372368813e-03	1.323043162763113192e-05
7.910000000000000000e+02	-1.256619696505367756e-03	1.322030349463218860e-05
7.960000000000000000e+02	-1.256629475392401218e-03	1.321052460759872607e-05
8.010000000000000000e+02	-1.256638905033469200e-03	1.320109496653074435e-05
8.060000000000000000e+02	-1.256648218259215355e-03	1.319178174078458957e-05
8.110000000000000000e+02	-1.256657182238996029e-03	1.318281776100391559e-05
8.160000000000000000e+02	-1.256665913388133049e-03	1.317408661186689547e-05
8.210000000000000000e+02	-1.256674411706626415e-03	1.316558829337352923e-05
8.260000000000000000e+02	-1.256682793609797955e-03	1.315720639020198993e-05
8.310000000000000000e+02	-1.256690826267004013e-03	1.314917373299593142e-05
8.360000000000000000e+02	-1.256698742508888245e-03	1.314125749111169986e-05
8.410000000000000000e+02	-1.256706542335450649e-03	1.313345766454929522e-05
8.460000000000000000e+02	-1.256713992916047573e-03	1.312600708395237140e-05
8.510000000000000000e+02	-1.256721443496644497e-03	1.311855650335544757e-05
8.560000000000000000e+02	-1.256728544831275940e-03	1.311145516872400454e-05
8.610000000000000000e+02	-1.256735646165907383e-03	1.310435383409256152e-05
8.660000000000000000e+02	-1.256742514669895172e-03	1.309748533010477237e-05
8.710000000000000000e+02	-1.256749150343239307e-03	1.309084965676063708e-05
8.760000000000000000e+02	-1.256755786016583443e-03	1.308421398341650180e-05
8.810000000000000000e+02	-1.256762188859283924e-03	1.307781114071602038e-05
8.860000000000000000e+02	-1.256768475286662579e-03	1.307152471333736590e-05
8.910000000000000000e+02	-1.256774645298719406e-03	1.306535470128053836e-05
8.960000000000000000e+02	-1.256780698895454407e-03	1.305930110454553775e-05
9.010000000000000000e+02	-1.256786636076867580e-03	1.305336392313236407e-05
9.060000000000000000e+02	-1.256792456842958927e-03	1.304754315704101733e-05
9.110000000000000000e+02	-1.256798044778406620e-03	1.304195522159332446e-05
9.160000000000000000e+02	-1.256803632713854313e-03	1.303636728614563159e-05
9.210000000000000000e+02	-1.256809104233980179e-03	1.303089576601976565e-05
9.260000000000000000e+02	-1.256814459338784218e-03	1.302554066121572665e-05
9.310000000000000000e+02	-1.256819814443588257e-03	1.302018555641168765e-05
9.360000000000000000e+02	-1.256824936717748642e-03	1.301506328225130252e-05
9.410000000000000000e+02	-1.256830058991909027e-03	1.300994100809091739e-05
9.460000000000000000e+02	-1.256835064850747585e-03	1.300493514925235919e-05
9.510000000000000000e+02	-1.256839954294264317e-03	1.300004570573562793e-05
9.560000000000000000e+02	-1.256844727322459221e-03	1.299527267754072360e-05
9.610000000000000000e+02	-1.256849500350654125e-03	1.299049964934581927e-05
9.660000000000000000e+02	-1.256854156963527203e-03	1.298584303647274188e-05
9.710000000000000000e+02	-1.256858697161078453e-03	1.298130283892149142e-05
9.760000000000000000e+02	-1.256863237358629704e-03	1.297676264137024096e-05
9.810000000000000000e+02	-1.256867661140859127e-03	1.297233885914081744e-05
9.860000000000000000e+02	-1.256871968507766724e-03	1.296803149223322085e-05
9.910000000000000000e+02	-1.256876275874674320e-03	1.296372412532562426e-05
9.960000000000000000e+02	-1.256880466826260090e-03	1.295953317373985461e-05


==> data/pb_220/loss_clean1.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	1.217896956950426102e-02	1.344880956950426053e-02
6.000000000000000000e+00	2.324196510016918182e-03	3.594036510016918127e-03
1.100000000000000000e+01	-6.624531815759837627e-04	6.073868184240161817e-04
1.600000000000000000e+01	-9.494226105744019151e-05	1.174897738942559753e-03
2.100000000000000000e+01	1.116276398533955216e-04	1.381467639853395466e-03
2.600000000000000000e+01	-4.318135615903884172e-04	8.380264384096115272e-04
3.100000000000000000e+01	-6.914306432008743286e-04	5.784093567991256159e-04
3.600000000000000000e+01	-6.187078543007373810e-04	6.511321456992625635e-04
4.100000000000000000e+01	-5.908961175009608269e-04	6.789438824990391176e-04
4.600000000000000000e+01	-6.594051956199109554e-04	6.104348043800889891e-04
5.100000000000000000e+01	-6.925445050001144409e-04	5.772954949998855036e-04
5.600000000000000000e+01	-6.794873042963445187e-04	5.903526957036554258e-04
6.100000000000000000e+01	-6.797011592425405979e-04	5.901388407574593466e-04
6.600000000000000000e+01	-6.909999065101146698e-04	5.788400934898852747e-04
7.100000000000000000e+01	-6.920174928382039070e-04	5.778225071617960375e-04
7.600000000000000000e+01	-6.901639280840754509e-04	5.796760719159244936e-04
8.100000000000000000e+01	-6.920807063579559326e-04	5.777592936420440119e-04
8.600000000000000000e+01	-6.931468378752470016e-04	5.766931621247529428e-04
9.100000000000000000e+01	-6.927849026396870613e-04	5.770550973603128832e-04
9.600000000000000000e+01	-6.931397365406155586e-04	5.767002634593843859e-04
1.010000000000000000e+02	-6.935682031325995922e-04	5.762717968674003523e-04
1.060000000000000000e+02	-6.936385761946439743e-04	5.762014238053559702e-04
1.110000000000000000e+02	-6.938493461348116398e-04	5.759906538651883047e-04
1.160000000000000000e+02	-6.941155297681689262e-04	5.757244702318310182e-04
1.210000000000000000e+02	-6.943205371499061584e-04	5.755194628500937860e-04
1.260000000000000000e+02	-6.945802015252411366e-04	5.752597984747588079e-04
1.310000000000000000e+02	-6.948782247491180897e-04	5.749617752508818548e-04
1.360000000000000000e+02	-6.951962132006883621e-04	5.746437867993115824e-04
1.410000000000000000e+02	-6.955668213777244091e-04	5.742731786222755354e-04
1.460000000000000000e+02	-6.959906313568353653e-04	5.738493686431645792e-04
1.510000000000000000e+02	-6.964761414565145969e-04	5.733638585434853475e-04
1.560000000000000000e+02	-6.970426766201853752e-04	5.727973233798145693e-04
1.610000000000000000e+02	-6.977052544243633747e-04	5.721347455756365698e-04
1.660000000000000000e+02	-6.984870997257530689e-04	5.713529002742468756e-04
1.710000000000000000e+02	-6.994187715463340282e-04	5.704212284536659162e-04
1.760000000000000000e+02	-7.005386869423091412e-04	5.693013130576908033e-04
1.810000000000000000e+02	-7.018991746008396149e-04	5.679408253991603296e-04
1.860000000000000000e+02	-7.035702001303434372e-04	5.662697998696565073e-04
1.910000000000000000e+02	-7.056468748487532139e-04	5.641931251512467306e-04
1.960000000000000000e+02	-7.082604570314288139e-04	5.615795429685711306e-04
2.010000000000000000e+02	-7.115931948646903038e-04	5.582468051353096407e-04
2.060000000000000000e+02	-7.158996304497122765e-04	5.539403695502876680e-04
2.110000000000000000e+02	-7.215337827801704407e-04	5.483062172198295038e-04
2.160000000000000000e+02	-7.289831410162150860e-04	5.408568589837848585e-04
2.210000000000000000e+02	-7.389112142845988274e-04	5.309287857154011171e-04
2.260000000000000000e+02	-7.522193482145667076e-04	5.176206517854332369e-04
2.310000000000000000e+02	-7.701439317315816879e-04	4.996960682684182566e-04
2.360000000000000000e+02	-7.943689124658703804e-04	4.754710875341295641e-04
2.410000000000000000e+02	-8.270128746517002583e-04	4.428271253482996862e-04
2.460000000000000000e+02	-8.701930055394768715e-04	3.996469944605230730e-04
2.510000000000000000e+02	-9.248481364920735359e-04	3.449918635079264086e-04
2.560000000000000000e+02	-9.886899497359991074e-04	2.811500502640008371e-04
2.610000000000000000e+02	-1.054062391631305218e-03	2.157776083686947267e-04
2.660000000000000000e+02	-1.108797965571284294e-03	1.610420344287156504e-04
2.710000000000000000e+02	-1.143119414336979389e-03	1.267205856630205553e-04
2.760000000000000000e+02	-1.158586470410227776e-03	1.112535295897721689e-04
2.810000000000000000e+02	-1.167508191429078579e-03	1.023318085709213655e-04
2.860000000000000000e+02	-1.178195467218756676e-03	9.164453278124326877e-05
2.910000000000000000e+02	-1.186347217299044132e-03	8.349278270095581225e-05
2.960000000000000000e+02	-1.190843642689287663e-03	7.899635731071228198e-05
3.010000000000000000e+02	-1.194533891975879669e-03	7.530610802412027530e-05
3.060000000000000000e+02	-1.197987701743841171e-03	7.185229825615877322e-05
3.110000000000000000e+02	-1.201481325551867485e-03	6.835867444813245944e-05
3.160000000000000000e+02	-1.204770756885409355e-03	6.506924311459058932e-05
3.210000000000000000e+02	-1.207471126690506935e-03	6.236887330949300937e-05
3.260000000000000000e+02	-1.209902809932827950e-03	5.993719006717199496e-05
3.310000000000000000e+02	-1.212149392813444138e-03	5.769060718655580691e-05
3.360000000000000000e+02	-1.214180607348680496e-03	5.565939265131944827e-05
3.410000000000000000e+02	-1.216026139445602894e-03	5.381386055439705066e-05
3.460000000000000000e+02	-1.217702054418623447e-03	5.213794558137649707e-05
3.510000000000000000e+02	-1.219256664626300335e-03	5.058333537369960956e-05
3.560000000000000000e+02	-1.220684847794473171e-03	4.915515220552677325e-05
3.610000000000000000e+02	-1.221997197717428207e-03	4.784280228257173709e-05
3.660000000000000000e+02	-1.223200932145118713e-03	4.663906785488123111e-05
3.710000000000000000e+02	-1.224310486577451229e-03	4.552951342254871539e-05
3.760000000000000000e+02	-1.225337735377252102e-03	4.450226462274784259e-05
3.810000000000000000e+02	-1.226296182721853256e-03	4.354381727814668826e-05
3.860000000000000000e+02	-1.227200846187770367e-03	4.263915381222957782e-05
3.910000000000000000e+02	-1.228065812028944492e-03	4.177418797105545215e-05
3.960000000000000000e+02	-1.228904933668673038e-03	4.093506633132690600e-05
4.010000000000000000e+02	-1.229731598868966103e-03	4.010840113103384189e-05
4.060000000000000000e+02	-1.230558031238615513e-03	3.928196876138443164e-05
4.110000000000000000e+02	-1.231395988725125790e-03	3.844401127487415484e-05
4.160000000000000000e+02	-1.232256181538105011e-03	3.758381846189493350e-05
4.210000000000000000e+02	-1.233148388564586639e-03	3.669161143541330508e-05
4.260000000000000000e+02	-1.234080758877098560e-03	3.575924112290138415e-05
4.310000000000000000e+02	-1.235060626640915871e-03	3.477937335908407382e-05
4.360000000000000000e+02	-1.236093114130198956e-03	3.374688586980098895e-05
4.410000000000000000e+02	-1.237181597389280796e-03	3.265840261071914843e-05
4.460000000000000000e+02	-1.238326542079448700e-03	3.151345792055124453e-05
4.510000000000000000e+02	-1.239525736309587955e-03	3.031426369041198901e-05
4.560000000000000000e+02	-1.240773126482963562e-03	2.906687351703638247e-05
4.610000000000000000e+02	-1.242058817297220230e-03	2.778118270277971438e-05
4.660000000000000000e+02	-1.243368606083095074e-03	2.647139391690487079e-05
4.710000000000000000e+02	-1.244683749973773956e-03	2.515625002622598819e-05
4.760000000000000000e+02	-1.245982246473431587e-03	2.385775352656835727e-05
4.810000000000000000e+02	-1.247238833457231522e-03	2.260116654276842288e-05
4.860000000000000000e+02	-1.248428132385015488e-03	2.141186761498445681e-05
4.910000000000000000e+02	-1.249525696039199829e-03	2.031430396080011538e-05
4.960000000000000000e+02	-1.250511850230395794e-03	1.932814976960415057e-05
5.010000000000000000e+02	-1.251373672857880592e-03	1.846632714211935214e-05
5.060000000000000000e+02	-1.252106856554746628e-03	1.773314344525331668e-05
5.110000000000000000e+02	-1.252715941518545151e-03	1.712405848145479373e-05
5.160000000000000000e+02	-1.253213034942746162e-03	1.662696505725378207e-05
5.210000000000000000e+02	-1.253615249879658222e-03	1.622475012034172229e-05
5.260000000000000000e+02	-1.253941212780773640e-03	1.589878721922630481e-05
5.310000000000000000e+02	-1.254208385944366455e-03	1.563161405563348941e-05
5.360000000000000000e+02	-1.254431204870343208e-03	1.540879512965673617e-05
5.410000000000000000e+02	-1.254620263352990150e-03	1.521973664700979403e-05
5.460000000000000000e+02	-1.254783477634191513e-03	1.505652236580843142e-05
5.510000000000000000e+02	-1.254926086403429508e-03	1.491391359657043628e-05
5.560000000000000000e+02	-1.255051931366324425e-03	1.478806863367551974e-05
5.610000000000000000e+02	-1.255164155736565590e-03	1.467584426343435458e-05
5.660000000000000000e+02	-1.255264854989945889e-03	1.457514501005405597e-05
5.710000000000000000e+02	-1.255355891771614552e-03	1.448410822838539294e-05
5.760000000000000000e+02	-1.255438663065433502e-03	1.440133693456644229e-05
5.810000000000000000e+02	-1.255514333024621010e-03	1.432566697537893466e-05
5.860000000000000000e+02	-1.255583832971751690e-03	1.425616702824825457e-05
5.910000000000000000e+02	-1.255647744983434677e-03	1.419225501656526736e-05
5.960000000000000000e+02	-1.255706883966922760e-03	1.413311603307718448e-05
6.010000000000000000e+02	-1.255761715583503246e-03	1.407828441649669818e-05
6.060000000000000000e+02	-1.255812705494463444e-03	1.402729450553650073e-05
6.110000000000000000e+02	-1.255860202945768833e-03	1.397979705423111133e-05
6.160000000000000000e+02	-1.255904673598706722e-03	1.393532640129322223e-05
6.210000000000000000e+02	-1.255946350283920765e-03	1.389364971607917956e-05
6.260000000000000000e+02	-1.255985465832054615e-03	1.385453416794532946e-05
6.310000000000000000e+02	-1.256022253073751926e-03	1.381774692624801806e-05
6.360000000000000000e+02	-1.256057061254978180e-03	1.378293874502176455e-05
6.410000000000000000e+02	-1.256089890375733376e-03	1.375010962426656894e-05
6.460000000000000000e+02	-1.256120856851339340e-03	1.371914314866060428e-05
6.510000000000000000e+02	-1.256150309927761555e-03	1.368969007223838977e-05
6.560000000000000000e+02	-1.256178249605000019e-03	1.366175039499992541e-05
6.610000000000000000e+02	-1.256204908713698387e-03	1.363509128630155734e-05
6.660000000000000000e+02	-1.256230170838534832e-03	1.360982916146511248e-05
6.710000000000000000e+02	-1.256254385225474834e-03	1.358561477452511004e-05
6.760000000000000000e+02	-1.256277319043874741e-03	1.356268095612520388e-05
6.810000000000000000e+02	-1.256299437955021858e-03	1.354056204497808627e-05
6.860000000000000000e+02	-1.256320509128272533e-03	1.351949087172741107e-05
6.910000000000000000e+02	-1.256340648978948593e-03	1.349935102105135135e-05
6.960000000000000000e+02	-1.256359973922371864e-03	1.348002607762808017e-05
7.010000000000000000e+02	-1.256378483958542347e-03	1.346151604145759753e-05
7.060000000000000000e+02	-1.256396411918103695e-03	1.344358808189624957e-05
7.110000000000000000e+02	-1.256413524970412254e-03	1.342647502958769015e-05
7.160000000000000000e+02	-1.256430055946111679e-03	1.340994405388826541e-05
7.210000000000000000e+02	-1.256445888429880142e-03	1.339411157011980227e-05
7.260000000000000000e+02	-1.256461138837039471e-03	1.337886116296047381e-05
7.310000000000000000e+02	-1.256475923582911491e-03	1.336407641708845309e-05
7.360000000000000000e+02	-1.256490242667496204e-03	1.334975733250374011e-05
7.410000000000000000e+02	-1.256503979675471783e-03	1.333602032452816180e-05
7.460000000000000000e+02	-1.256517251022160053e-03	1.332274897783989123e-05
7.510000000000000000e+02	-1.256530173122882843e-03	1.330982687711710147e-05
7.560000000000000000e+02	-1.256542629562318325e-03	1.329737043768161944e-05
7.610000000000000000e+02	-1.256554620340466499e-03	1.328537965953344516e-05
7.660000000000000000e+02	-1.256566261872649193e-03	1.327373812735075168e-05
7.710000000000000000e+02	-1.256577670574188232e-03	1.326232942581171206e-05
7.760000000000000000e+02	-1.256588613614439964e-03	1.325138638555998019e-05
7.810000000000000000e+02	-1.256599207408726215e-03	1.324079259127372912e-05
7.860000000000000000e+02	-1.256609568372368813e-03	1.323043162763113192e-05
7.910000000000000000e+02	-1.256619696505367756e-03	1.322030349463218860e-05
7.960000000000000000e+02	-1.256629475392401218e-03	1.321052460759872607e-05
8.010000000000000000e+02	-1.256638905033469200e-03	1.320109496653074435e-05
8.060000000000000000e+02	-1.256648218259215355e-03	1.319178174078458957e-05
8.110000000000000000e+02	-1.256657182238996029e-03	1.318281776100391559e-05
8.160000000000000000e+02	-1.256665913388133049e-03	1.317408661186689547e-05
8.210000000000000000e+02	-1.256674411706626415e-03	1.316558829337352923e-05
8.260000000000000000e+02	-1.256682793609797955e-03	1.315720639020198993e-05
8.310000000000000000e+02	-1.256690826267004013e-03	1.314917373299593142e-05
8.360000000000000000e+02	-1.256698742508888245e-03	1.314125749111169986e-05
8.410000000000000000e+02	-1.256706542335450649e-03	1.313345766454929522e-05
8.460000000000000000e+02	-1.256713992916047573e-03	1.312600708395237140e-05
8.510000000000000000e+02	-1.256721443496644497e-03	1.311855650335544757e-05
8.560000000000000000e+02	-1.256728544831275940e-03	1.311145516872400454e-05
8.610000000000000000e+02	-1.256735646165907383e-03	1.310435383409256152e-05
8.660000000000000000e+02	-1.256742514669895172e-03	1.309748533010477237e-05
8.710000000000000000e+02	-1.256749150343239307e-03	1.309084965676063708e-05
8.760000000000000000e+02	-1.256755786016583443e-03	1.308421398341650180e-05
8.810000000000000000e+02	-1.256762188859283924e-03	1.307781114071602038e-05
8.860000000000000000e+02	-1.256768475286662579e-03	1.307152471333736590e-05
8.910000000000000000e+02	-1.256774645298719406e-03	1.306535470128053836e-05
8.960000000000000000e+02	-1.256780698895454407e-03	1.305930110454553775e-05
9.010000000000000000e+02	-1.256786636076867580e-03	1.305336392313236407e-05
9.060000000000000000e+02	-1.256792456842958927e-03	1.304754315704101733e-05
9.110000000000000000e+02	-1.256798044778406620e-03	1.304195522159332446e-05
9.160000000000000000e+02	-1.256803632713854313e-03	1.303636728614563159e-05
9.210000000000000000e+02	-1.256809104233980179e-03	1.303089576601976565e-05
9.260000000000000000e+02	-1.256814459338784218e-03	1.302554066121572665e-05
9.310000000000000000e+02	-1.256819814443588257e-03	1.302018555641168765e-05
9.360000000000000000e+02	-1.256824936717748642e-03	1.301506328225130252e-05
9.410000000000000000e+02	-1.256830058991909027e-03	1.300994100809091739e-05
9.460000000000000000e+02	-1.256835064850747585e-03	1.300493514925235919e-05
9.510000000000000000e+02	-1.256839954294264317e-03	1.300004570573562793e-05
9.560000000000000000e+02	-1.256844727322459221e-03	1.299527267754072360e-05
9.610000000000000000e+02	-1.256849500350654125e-03	1.299049964934581927e-05
9.660000000000000000e+02	-1.256854156963527203e-03	1.298584303647274188e-05
9.710000000000000000e+02	-1.256858697161078453e-03	1.298130283892149142e-05
9.760000000000000000e+02	-1.256863237358629704e-03	1.297676264137024096e-05
9.810000000000000000e+02	-1.256867661140859127e-03	1.297233885914081744e-05
9.860000000000000000e+02	-1.256871968507766724e-03	1.296803149223322085e-05
9.910000000000000000e+02	-1.256876275874674320e-03	1.296372412532562426e-05
9.960000000000000000e+02	-1.256880466826260090e-03	1.295953317373985461e-05
1.001000000000000000e+03	-1.256884657777845860e-03	1.295534222215408496e-05
1.006000000000000000e+03	-1.256891759112477303e-03	1.294824088752264193e-05
1.011000000000000000e+03	-1.256903633475303650e-03	1.293636652469629458e-05
1.016000000000000000e+03	-1.256918418221175671e-03	1.292158177882427386e-05
1.021000000000000000e+03	-1.256935414858162403e-03	1.290458514183754138e-05
1.026000000000000000e+03	-1.256954041309654713e-03	1.288595869034523181e-05
1.031000000000000000e+03	-1.256974064745008945e-03	1.286593525499099902e-05
1.036000000000000000e+03	-1.256995019502937794e-03	1.284498049706215075e-05
1.041000000000000000e+03	-1.257016789168119431e-03	1.282321083188051394e-05
1.046000000000000000e+03	-1.257039024494588375e-03	1.280097550541156939e-05
1.051000000000000000e+03	-1.257061609067022800e-03	1.277839093297714404e-05
1.056000000000000000e+03	-1.257084310054779053e-03	1.275568994522089175e-05
1.061000000000000000e+03	-1.257107243873178959e-03	1.273275612682098559e-05
1.066000000000000000e+03	-1.257130294106900692e-03	1.270970589309925250e-05
1.071000000000000000e+03	-1.257153111509978771e-03	1.268688849002117328e-05
1.076000000000000000e+03	-1.257176045328378677e-03	1.266395467162126712e-05
1.081000000000000000e+03	-1.257198746316134930e-03	1.264125368386501483e-05
1.086000000000000000e+03	-1.257221214473247528e-03	1.261878552675241641e-05
1.091000000000000000e+03	-1.257243566215038300e-03	1.259643378496164492e-05
1.096000000000000000e+03	-1.257265801541507244e-03	1.257419845849270038e-05
1.101000000000000000e+03	-1.257287804037332535e-03	1.255219596266740970e-05
1.106000000000000000e+03	-1.257309573702514172e-03	1.253042629748577289e-05
1.111000000000000000e+03	-1.257331110537052155e-03	1.250888946294778994e-05
1.116000000000000000e+03	-1.257352414540946484e-03	1.248758545905346087e-05
1.121000000000000000e+03	-1.257373602129518986e-03	1.246639787048095874e-05
1.126000000000000000e+03	-1.257394556887447834e-03	1.244544311255211047e-05
1.131000000000000000e+03	-1.257415278814733028e-03	1.242472118526691607e-05
1.136000000000000000e+03	-1.257435767911374569e-03	1.240423208862537555e-05
1.141000000000000000e+03	-1.257456024177372456e-03	1.238397582262748889e-05
1.146000000000000000e+03	-1.257476164028048515e-03	1.236383597195142917e-05
1.151000000000000000e+03	-1.257496071048080921e-03	1.234392895191902331e-05
1.156000000000000000e+03	-1.257515861652791500e-03	1.232413834720844439e-05
1.161000000000000000e+03	-1.257535419426858425e-03	1.230458057314151935e-05
1.166000000000000000e+03	-1.257554744370281696e-03	1.228525562971824817e-05
1.171000000000000000e+03	-1.257573952898383141e-03	1.226604710161680392e-05
1.176000000000000000e+03	-1.257592928595840931e-03	1.224707140415901355e-05
1.181000000000000000e+03	-1.257611787877976894e-03	1.222821212202305011e-05
1.186000000000000000e+03	-1.257630414329469204e-03	1.220958567053074054e-05
1.191000000000000000e+03	-1.257648924365639687e-03	1.219107563436025790e-05
1.196000000000000000e+03	-1.257667201571166515e-03	1.217279842883342914e-05
1.201000000000000000e+03	-1.257685478776693344e-03	1.215452122330660037e-05
1.206000000000000000e+03	-1.257703406736254692e-03	1.213659326374525241e-05
1.211000000000000000e+03	-1.257721334695816040e-03	1.211866530418390445e-05
1.216000000000000000e+03	-1.257739029824733734e-03	1.210097017526621035e-05
1.221000000000000000e+03	-1.257756608538329601e-03	1.208339146167034320e-05
1.226000000000000000e+03	-1.257774070836603642e-03	1.206592916339630298e-05
1.231000000000000000e+03	-1.257791300304234028e-03	1.204869969576591662e-05
1.236000000000000000e+03	-1.257808413356542587e-03	1.203158664345735721e-05
1.241000000000000000e+03	-1.257825409993529320e-03	1.201459000647062472e-05
1.246000000000000000e+03	-1.257842290215194225e-03	1.199770978480571917e-05
1.251000000000000000e+03	-1.257859054021537304e-03	1.198094597846264056e-05
1.256000000000000000e+03	-1.257875701412558556e-03	1.196429858744138888e-05
1.261000000000000000e+03	-1.257892232388257980e-03	1.194776761174196414e-05
1.266000000000000000e+03	-1.257908530533313751e-03	1.193146946668619326e-05
1.271000000000000000e+03	-1.257924828678369522e-03	1.191517132163042239e-05
1.276000000000000000e+03	-1.257940893992781639e-03	1.189910600721830539e-05
1.281000000000000000e+03	-1.257956959307193756e-03	1.188304069280618838e-05
1.286000000000000000e+03	-1.257972791790962219e-03	1.186720820903772525e-05
1.291000000000000000e+03	-1.257988624274730682e-03	1.185137572526926211e-05
1.296000000000000000e+03	-1.258004223927855492e-03	1.183577607214445285e-05
1.301000000000000000e+03	-1.258019823580980301e-03	1.182017641901964358e-05
1.306000000000000000e+03	-1.258035306818783283e-03	1.180469318121666125e-05
1.311000000000000000e+03	-1.258050557225942612e-03	1.178944277405733279e-05
1.316000000000000000e+03	-1.258065807633101940e-03	1.177419236689800433e-05
1.321000000000000000e+03	-1.258080941624939442e-03	1.175905837506050280e-05
1.326000000000000000e+03	-1.258095959201455116e-03	1.174404079854482821e-05
1.331000000000000000e+03	-1.258110860362648964e-03	1.172913963735098056e-05
1.336000000000000000e+03	-1.258125761523842812e-03	1.171423847615713290e-05
1.341000000000000000e+03	-1.258140429854393005e-03	1.169957014560693911e-05
1.346000000000000000e+03	-1.258155098184943199e-03	1.168490181505674533e-05
1.351000000000000000e+03	-1.258169650100171566e-03	1.167034989982837848e-05
1.356000000000000000e+03	-1.258184085600078106e-03	1.165591439992183856e-05
1.361000000000000000e+03	-1.258198521099984646e-03	1.164147890001529864e-05
1.366000000000000000e+03	-1.258212723769247532e-03	1.162727623075241259e-05
1.371000000000000000e+03	-1.258226926438510418e-03	1.161307356148952655e-05
1.376000000000000000e+03	-1.258241012692451477e-03	1.159898730754846743e-05
1.381000000000000000e+03	-1.258254982531070709e-03	1.158501746892923526e-05
1.386000000000000000e+03	-1.258268952369689941e-03	1.157104763031000308e-05
1.391000000000000000e+03	-1.258282805792987347e-03	1.155719420701259784e-05
1.396000000000000000e+03	-1.258296542800962925e-03	1.154345719903701953e-05
1.401000000000000000e+03	-1.258310163393616676e-03	1.152983660638326815e-05
1.406000000000000000e+03	-1.258323783986270428e-03	1.151621601372951678e-05
1.411000000000000000e+03	-1.258337288163602352e-03	1.150271183639759234e-05
1.416000000000000000e+03	-1.258350675925612450e-03	1.148932407438749484e-05
1.421000000000000000e+03	-1.258364063687622547e-03	1.147593631237739734e-05
1.426000000000000000e+03	-1.258377335034310818e-03	1.146266496568912677e-05
1.431000000000000000e+03	-1.258390489965677261e-03	1.144951003432268313e-05
1.436000000000000000e+03	-1.258403644897043705e-03	1.143635510295623950e-05
1.441000000000000000e+03	-1.258416683413088322e-03	1.142331658691162280e-05
1.446000000000000000e+03	-1.258429605513811111e-03	1.141039448618883304e-05
1.451000000000000000e+03	-1.258442527614533901e-03	1.139747238546604327e-05
1.456000000000000000e+03	-1.258455333299934864e-03	1.138466670006508044e-05
1.461000000000000000e+03	-1.258468138985335827e-03	1.137186101466411761e-05
1.466000000000000000e+03	-1.258480828255414963e-03	1.135917174458498172e-05
1.471000000000000000e+03	-1.258493401110172272e-03	1.134659888982767276e-05
1.476000000000000000e+03	-1.258505973964929581e-03	1.133402603507036380e-05
1.481000000000000000e+03	-1.258518430404365063e-03	1.132156959563488177e-05
1.486000000000000000e+03	-1.258530886843800545e-03	1.130911315619939975e-05
1.491000000000000000e+03	-1.258543226867914200e-03	1.129677313208574466e-05
1.496000000000000000e+03	-1.258555566892027855e-03	1.128443310797208957e-05
1.501000000000000000e+03	-1.258567790500819683e-03	1.127220949918026141e-05
1.506000000000000000e+03	-1.258579897694289684e-03	1.126010230571026019e-05
1.511000000000000000e+03	-1.258592004887759686e-03	1.124799511224025897e-05
1.516000000000000000e+03	-1.258603995665907860e-03	1.123600433409208468e-05
1.521000000000000000e+03	-1.258615986444056034e-03	1.122401355594391040e-05
1.526000000000000000e+03	-1.258627860806882381e-03	1.121213919311756305e-05
1.531000000000000000e+03	-1.258639735169708729e-03	1.120026483029121570e-05
1.536000000000000000e+03	-1.258651493117213249e-03	1.118850688278669528e-05
1.541000000000000000e+03	-1.258663251064717770e-03	1.117674893528217486e-05
1.546000000000000000e+03	-1.258674892596900463e-03	1.116510740309948138e-05
1.551000000000000000e+03	-1.258686534129083157e-03	1.115346587091678790e-05
1.556000000000000000e+03	-1.258698059245944023e-03	1.114194075405592135e-05
1.561000000000000000e+03	-1.258709584362804890e-03	1.113041563719505481e-05
1.566000000000000000e+03	-1.258720993064343929e-03	1.111900693565601519e-05
1.571000000000000000e+03	-1.258732401765882969e-03	1.110759823411697558e-05
1.576000000000000000e+03	-1.258743694052100182e-03	1.109630594789976291e-05
1.581000000000000000e+03	-1.258754986338317394e-03	1.108501366168255023e-05
1.586000000000000000e+03	-1.258766162209212780e-03	1.107383779078716449e-05
1.591000000000000000e+03	-1.258777338080108166e-03	1.106266191989177874e-05
1.596000000000000000e+03	-1.258788397535681725e-03	1.105160246431821994e-05
1.601000000000000000e+03	-1.258799456991255283e-03	1.104054300874466113e-05
1.606000000000000000e+03	-1.258810516446828842e-03	1.102948355317110232e-05
1.611000000000000000e+03	-1.258821459487080574e-03	1.101854051291937045e-05
1.616000000000000000e+03	-1.258832286112010479e-03	1.100771388798946551e-05
1.621000000000000000e+03	-1.258843112736940384e-03	1.099688726305956057e-05
1.626000000000000000e+03	-1.258853939361870289e-03	1.098606063812965564e-05
1.631000000000000000e+03	-1.258864649571478367e-03	1.097535042852157763e-05
1.636000000000000000e+03	-1.258875359781086445e-03	1.096464021891349963e-05
1.641000000000000000e+03	-1.258886069990694523e-03	1.095393000930542163e-05
1.646000000000000000e+03	-1.258896663784980774e-03	1.094333621501917056e-05
1.651000000000000000e+03	-1.258907141163945198e-03	1.093285883605474643e-05
1.656000000000000000e+03	-1.258917618542909622e-03	1.092238145709032229e-05
1.661000000000000000e+03	-1.258928095921874046e-03	1.091190407812589816e-05
1.666000000000000000e+03	-1.258938573300838470e-03	1.090142669916147403e-05
1.671000000000000000e+03	-1.258948934264481068e-03	1.089106573551887683e-05
1.676000000000000000e+03	-1.258959178812801838e-03	1.088082118719810656e-05
1.681000000000000000e+03	-1.258969423361122608e-03	1.087057663887733630e-05
1.686000000000000000e+03	-1.258979667909443378e-03	1.086033209055656604e-05
1.691000000000000000e+03	-1.258989912457764149e-03	1.085008754223579577e-05
1.696000000000000000e+03	-1.259000040590763092e-03	1.083995940923685244e-05
1.701000000000000000e+03	-1.259010052308440208e-03	1.082994769155973605e-05
1.706000000000000000e+03	-1.259020064026117325e-03	1.081993597388261966e-05
1.711000000000000000e+03	-1.259030075743794441e-03	1.080992425620550326e-05
1.716000000000000000e+03	-1.259040087461471558e-03	1.079991253852838687e-05
1.721000000000000000e+03	-1.259049982763826847e-03	1.079001723617309741e-05
1.726000000000000000e+03	-1.259059878066182137e-03	1.078012193381780795e-05
1.731000000000000000e+03	-1.259069656953215599e-03	1.077034304678434543e-05
1.736000000000000000e+03	-1.259079435840249062e-03	1.076056415975088290e-05
1.741000000000000000e+03	-1.259089214727282524e-03	1.075078527271742038e-05
1.746000000000000000e+03	-1.259098877198994160e-03	1.074112280100578479e-05
1.751000000000000000e+03	-1.259108539670705795e-03	1.073146032929414920e-05
1.756000000000000000e+03	-1.259118202142417431e-03	1.072179785758251361e-05
1.761000000000000000e+03	-1.259127748198807240e-03	1.071225180119270495e-05
1.766000000000000000e+03	-1.259137294255197048e-03	1.070270574480289630e-05
1.771000000000000000e+03	-1.259146840311586857e-03	1.069315968841308764e-05
1.776000000000000000e+03	-1.259156269952654839e-03	1.068373004734510592e-05
1.781000000000000000e+03	-1.259165699593722820e-03	1.067430040627712420e-05
1.786000000000000000e+03	-1.259175012819468975e-03	1.066498718053096942e-05
1.791000000000000000e+03	-1.259184442460536957e-03	1.065555753946298770e-05
1.796000000000000000e+03	-1.259193639270961285e-03	1.064636072903865985e-05
1.801000000000000000e+03	-1.259202952496707439e-03	1.063704750329250506e-05
1.806000000000000000e+03	-1.259212149307131767e-03	1.062785069286817721e-05
1.811000000000000000e+03	-1.259221346117556095e-03	1.061865388244384936e-05
1.816000000000000000e+03	-1.259230542927980423e-03	1.060945707201952151e-05
1.821000000000000000e+03	-1.259239623323082924e-03	1.060037667691702060e-05
1.826000000000000000e+03	-1.259248703718185425e-03	1.059129628181451968e-05
1.831000000000000000e+03	-1.259257784113287926e-03	1.058221588671201877e-05
1.836000000000000000e+03	-1.259266748093068600e-03	1.057325190693134478e-05
1.841000000000000000e+03	-1.259275712072849274e-03	1.056428792715067080e-05
1.846000000000000000e+03	-1.259284676052629948e-03	1.055532394736999682e-05
1.851000000000000000e+03	-1.259293640032410622e-03	1.054635996758932284e-05
1.856000000000000000e+03	-1.259302487596869469e-03	1.053751240313047580e-05
1.861000000000000000e+03	-1.259311335161328316e-03	1.052866483867162875e-05
1.866000000000000000e+03	-1.259320066310465336e-03	1.051993368953460864e-05
1.871000000000000000e+03	-1.259328797459602356e-03	1.051120254039758853e-05
1.876000000000000000e+03	-1.259337528608739376e-03	1.050247139126056842e-05
1.881000000000000000e+03	-1.259346259757876396e-03	1.049374024212354831e-05
1.886000000000000000e+03	-1.259354874491691589e-03	1.048512550830835513e-05
1.891000000000000000e+03	-1.259363605640828609e-03	1.047639435917133502e-05
1.896000000000000000e+03	-1.259372103959321976e-03	1.046789604067796878e-05
1.901000000000000000e+03	-1.259380718693137169e-03	1.045928130686277560e-05
1.906000000000000000e+03	-1.259389217011630535e-03	1.045078298836940936e-05
1.911000000000000000e+03	-1.259397715330123901e-03	1.044228466987604312e-05
1.916000000000000000e+03	-1.259406213648617268e-03	1.043378635138267688e-05
1.921000000000000000e+03	-1.259414595551788807e-03	1.042540444821113757e-05
1.926000000000000000e+03	-1.259422977454960346e-03	1.041702254503959826e-05
1.931000000000000000e+03	-1.259431359358131886e-03	1.040864064186805896e-05
1.936000000000000000e+03	-1.259439741261303425e-03	1.040025873869651965e-05
1.941000000000000000e+03	-1.259448006749153137e-03	1.039199325084680728e-05
1.946000000000000000e+03	-1.259456272237002850e-03	1.038372776299709491e-05
1.951000000000000000e+03	-1.259464537724852562e-03	1.037546227514738253e-05
1.956000000000000000e+03	-1.259472803212702274e-03	1.036719678729767016e-05
1.961000000000000000e+03	-1.259480952285230160e-03	1.035904771476978473e-05
1.966000000000000000e+03	-1.259489101357758045e-03	1.035089864224189929e-05
1.971000000000000000e+03	-1.259497250430285931e-03	1.034274956971401385e-05
1.976000000000000000e+03	-1.259505283087491989e-03	1.033471691250795535e-05
1.981000000000000000e+03	-1.259513315744698048e-03	1.032668425530189685e-05
1.986000000000000000e+03	-1.259521348401904106e-03	1.031865159809583835e-05
1.991000000000000000e+03	-1.259529381059110165e-03	1.031061894088977984e-05
1.996000000000000000e+03	-1.259537413716316223e-03	1.030258628368372134e-05
2.001000000000000000e+03	-1.259545329958200455e-03	1.029467004179948977e-05
2.006000000000000000e+03	-1.259553246200084686e-03	1.028675379991525821e-05
2.011000000000000000e+03	-1.259561162441968918e-03	1.027883755803102664e-05
2.016000000000000000e+03	-1.259568962268531322e-03	1.027103773146862201e-05
2.021000000000000000e+03	-1.259576762095093727e-03	1.026323790490621737e-05
2.026000000000000000e+03	-1.259584561921656132e-03	1.025543807834381274e-05
2.031000000000000000e+03	-1.259592361748218536e-03	1.024763825178140811e-05
2.036000000000000000e+03	-1.259600161574780941e-03	1.023983842521900348e-05
2.041000000000000000e+03	-1.259607844986021519e-03	1.023215501397842578e-05
2.046000000000000000e+03	-1.259615528397262096e-03	1.022447160273784808e-05
2.051000000000000000e+03	-1.259623211808502674e-03	1.021678819149727038e-05
2.056000000000000000e+03	-1.259630895219743252e-03	1.020910478025669268e-05
2.061000000000000000e+03	-1.259638462215662003e-03	1.020153778433794192e-05
2.066000000000000000e+03	-1.259646029211580753e-03	1.019397078841919116e-05
2.071000000000000000e+03	-1.259653596207499504e-03	1.018640379250044040e-05
2.076000000000000000e+03	-1.259661163203418255e-03	1.017883679658168963e-05
2.081000000000000000e+03	-1.259668613784015179e-03	1.017138621598476581e-05
2.086000000000000000e+03	-1.259676064364612103e-03	1.016393563538784198e-05
2.091000000000000000e+03	-1.259683514945209026e-03	1.015648505479091815e-05
2.096000000000000000e+03	-1.259690965525805950e-03	1.014903447419399432e-05
2.101000000000000000e+03	-1.259698416106402874e-03	1.014158389359707049e-05
2.106000000000000000e+03	-1.259705750271677971e-03	1.013424972832197360e-05
2.111000000000000000e+03	-1.259713084436953068e-03	1.012691556304687671e-05
2.116000000000000000e+03	-1.259720418602228165e-03	1.011958139777177981e-05
2.121000000000000000e+03	-1.259727752767503262e-03	1.011224723249668292e-05
2.126000000000000000e+03	-1.259734970517456532e-03	1.010502948254341296e-05
2.131000000000000000e+03	-1.259742304682731628e-03	1.009769531726831607e-05
2.136000000000000000e+03	-1.259749522432684898e-03	1.009047756731504611e-05
2.141000000000000000e+03	-1.259756740182638168e-03	1.008325981736177615e-05
2.146000000000000000e+03	-1.259763841517269611e-03	1.007615848273033313e-05
2.151000000000000000e+03	-1.259771059267222881e-03	1.006894073277706317e-05
2.156000000000000000e+03	-1.259778160601854324e-03	1.006183939814562014e-05
2.161000000000000000e+03	-1.259785261936485767e-03	1.005473806351417712e-05
2.166000000000000000e+03	-1.259792363271117210e-03	1.004763672888273410e-05
2.171000000000000000e+03	-1.259799348190426826e-03	1.004065180957311801e-05
2.176000000000000000e+03	-1.259806449525058270e-03	1.003355047494167498e-05
2.181000000000000000e+03	-1.259813434444367886e-03	1.002656555563205890e-05
2.186000000000000000e+03	-1.259820419363677502e-03	1.001958063632244281e-05
2.191000000000000000e+03	-1.259827404282987118e-03	1.001259571701282672e-05
2.196000000000000000e+03	-1.259834272786974907e-03	1.000572721302503756e-05
2.201000000000000000e+03	-1.259841257706284523e-03	9.998742293715421475e-06
2.206000000000000000e+03	-1.259848126210272312e-03	9.991873789727632321e-06
2.211000000000000000e+03	-1.259854994714260101e-03	9.985005285739843167e-06
2.216000000000000000e+03	-1.259861863218247890e-03	9.978136781752054013e-06
2.221000000000000000e+03	-1.259868731722235680e-03	9.971268277764264859e-06
2.226000000000000000e+03	-1.259875483810901642e-03	9.964516189098302640e-06
2.231000000000000000e+03	-1.259882235899567604e-03	9.957764100432340421e-06
2.236000000000000000e+03	-1.259888987988233566e-03	9.951012011766378201e-06
2.241000000000000000e+03	-1.259895740076899529e-03	9.944259923100415982e-06
2.246000000000000000e+03	-1.259902492165565491e-03	9.937507834434453763e-06
2.251000000000000000e+03	-1.259909127838909626e-03	9.930872161090318478e-06
2.256000000000000000e+03	-1.259915879927575588e-03	9.924120072424356259e-06
2.261000000000000000e+03	-1.259922515600919724e-03	9.917484399080220975e-06
2.266000000000000000e+03	-1.259929151274263859e-03	9.910848725736085690e-06
2.271000000000000000e+03	-1.259935786947607994e-03	9.904213052391950406e-06
2.276000000000000000e+03	-1.259942306205630302e-03	9.897693794369642056e-06
2.281000000000000000e+03	-1.259948941878974438e-03	9.891058121025506772e-06
2.286000000000000000e+03	-1.259955461136996746e-03	9.884538863003198422e-06
2.291000000000000000e+03	-1.259961980395019054e-03	9.878019604980890073e-06
2.296000000000000000e+03	-1.259968499653041363e-03	9.871500346958581723e-06
2.301000000000000000e+03	-1.259974902495741844e-03	9.865097504258100308e-06
2.306000000000000000e+03	-1.259981421753764153e-03	9.858578246235791959e-06
2.311000000000000000e+03	-1.259987824596464634e-03	9.852175403535310544e-06
2.316000000000000000e+03	-1.259994227439165115e-03	9.845772560834829129e-06
2.321000000000000000e+03	-1.260000630281865597e-03	9.839369718134347714e-06
2.326000000000000000e+03	-1.260007033124566078e-03	9.832966875433866299e-06
2.331000000000000000e+03	-1.260013435967266560e-03	9.826564032733384885e-06
2.336000000000000000e+03	-1.260019722394645214e-03	9.820277605354730405e-06
2.341000000000000000e+03	-1.260026125237345695e-03	9.813874762654248990e-06
2.346000000000000000e+03	-1.260032411664724350e-03	9.807588335275594510e-06
2.351000000000000000e+03	-1.260038698092103004e-03	9.801301907896940030e-06
2.356000000000000000e+03	-1.260044984519481659e-03	9.795015480518285550e-06
2.361000000000000000e+03	-1.260051154531538486e-03	9.788845468461458005e-06
2.366000000000000000e+03	-1.260057440958917141e-03	9.782559041082803525e-06
2.371000000000000000e+03	-1.260063610970973969e-03	9.776389029025975980e-06
2.376000000000000000e+03	-1.260069780983030796e-03	9.770219016969148434e-06
2.381000000000000000e+03	-1.260075950995087624e-03	9.764049004912320889e-06
2.386000000000000000e+03	-1.260082121007144451e-03	9.757878992855493344e-06
2.391000000000000000e+03	-1.260088174603879452e-03	9.751825396120492734e-06
2.396000000000000000e+03	-1.260094344615936279e-03	9.745655384063665189e-06
2.401000000000000000e+03	-1.260100398212671280e-03	9.739601787328664578e-06
2.406000000000000000e+03	-1.260106451809406281e-03	9.733548190593663968e-06
2.411000000000000000e+03	-1.260112505406141281e-03	9.727494593858663358e-06
2.416000000000000000e+03	-1.260118559002876282e-03	9.721440997123662747e-06
2.421000000000000000e+03	-1.260124612599611282e-03	9.715387400388662137e-06
2.426000000000000000e+03	-1.260130666196346283e-03	9.709333803653661527e-06
2.431000000000000000e+03	-1.260136603377759457e-03	9.703396622240487851e-06
2.436000000000000000e+03	-1.260142540559172630e-03	9.697459440827314175e-06
2.441000000000000000e+03	-1.260148477740585804e-03	9.691522259414140500e-06
2.446000000000000000e+03	-1.260154414921998978e-03	9.685585078000966824e-06
2.451000000000000000e+03	-1.260160352103412151e-03	9.679647896587793149e-06
2.456000000000000000e+03	-1.260166172869503498e-03	9.673827130496446408e-06
2.461000000000000000e+03	-1.260172110050916672e-03	9.667889949083272733e-06
2.466000000000000000e+03	-1.260177930817008018e-03	9.662069182991925992e-06
2.471000000000000000e+03	-1.260183751583099365e-03	9.656248416900579251e-06
2.476000000000000000e+03	-1.260189572349190712e-03	9.650427650809232510e-06
2.481000000000000000e+03	-1.260195393115282059e-03	9.644606884717885770e-06
2.486000000000000000e+03	-1.260201213881373405e-03	9.638786118626539029e-06
2.491000000000000000e+03	-1.260207034647464752e-03	9.632965352535192288e-06
2.496000000000000000e+03	-1.260212738998234272e-03	9.627261001765672482e-06
2.501000000000000000e+03	-1.260218443349003792e-03	9.621556650996152676e-06
2.506000000000000000e+03	-1.260224147699773312e-03	9.615852300226632871e-06
2.511000000000000000e+03	-1.260229852050542831e-03	9.610147949457113065e-06
2.516000000000000000e+03	-1.260235556401312351e-03	9.604443598687593259e-06
2.521000000000000000e+03	-1.260241260752081871e-03	9.598739247918073453e-06
2.526000000000000000e+03	-1.260246848687529564e-03	9.593151312470380582e-06
2.531000000000000000e+03	-1.260252553038299084e-03	9.587446961700860776e-06
2.536000000000000000e+03	-1.260258140973746777e-03	9.581859026253167905e-06
2.541000000000000000e+03	-1.260263728909194469e-03	9.576271090805475034e-06
2.546000000000000000e+03	-1.260269316844642162e-03	9.570683155357782163e-06
2.551000000000000000e+03	-1.260274904780089855e-03	9.565095219910089291e-06
2.556000000000000000e+03	-1.260280492715537548e-03	9.559507284462396420e-06
2.561000000000000000e+03	-1.260285964235663414e-03	9.554035764336530484e-06
2.566000000000000000e+03	-1.260291552171111107e-03	9.548447828888837613e-06
2.571000000000000000e+03	-1.260297023691236973e-03	9.542976308762971677e-06
2.576000000000000000e+03	-1.260302495211362839e-03	9.537504788637105740e-06
2.581000000000000000e+03	-1.260307966731488705e-03	9.532033268511239804e-06
2.586000000000000000e+03	-1.260313438251614571e-03	9.526561748385373868e-06
2.591000000000000000e+03	-1.260318909771740437e-03	9.521090228259507932e-06
2.596000000000000000e+03	-1.260324381291866302e-03	9.515618708133641995e-06
2.601000000000000000e+03	-1.260329736396670341e-03	9.510263603329602994e-06
2.606000000000000000e+03	-1.260335091501474380e-03	9.504908498525563992e-06
2.611000000000000000e+03	-1.260340563021600246e-03	9.499436978399698056e-06
2.616000000000000000e+03	-1.260345918126404285e-03	9.494081873595659055e-06
2.621000000000000000e+03	-1.260351273231208324e-03	9.488726768791620053e-06
2.626000000000000000e+03	-1.260356511920690536e-03	9.483488079309407986e-06
2.631000000000000000e+03	-1.260361867025494576e-03	9.478132974505368985e-06
2.636000000000000000e+03	-1.260367222130298615e-03	9.472777869701329984e-06
2.641000000000000000e+03	-1.260372460819780827e-03	9.467539180219117917e-06
2.646000000000000000e+03	-1.260377699509263039e-03	9.462300490736905850e-06
2.651000000000000000e+03	-1.260383054614067078e-03	9.456945385932866849e-06
2.656000000000000000e+03	-1.260388293303549290e-03	9.451706696450654782e-06
2.661000000000000000e+03	-1.260393531993031502e-03	9.446468006968442715e-06
2.666000000000000000e+03	-1.260398654267191887e-03	9.441345732808057584e-06
2.671000000000000000e+03	-1.260403892956674099e-03	9.436107043325845517e-06
2.676000000000000000e+03	-1.260409131646156311e-03	9.430868353843633450e-06
2.681000000000000000e+03	-1.260414253920316696e-03	9.425746079683248319e-06
2.686000000000000000e+03	-1.260419376194477081e-03	9.420623805522863187e-06
2.691000000000000000e+03	-1.260424498468637466e-03	9.415501531362478055e-06
2.696000000000000000e+03	-1.260429737158119678e-03	9.410262841880265988e-06
2.701000000000000000e+03	-1.260434743016958237e-03	9.405256983041707791e-06
2.706000000000000000e+03	-1.260439865291118622e-03	9.400134708881322659e-06
2.711000000000000000e+03	-1.260444987565279007e-03	9.395012434720937528e-06
2.716000000000000000e+03	-1.260449993424117565e-03	9.390006575882379330e-06
2.721000000000000000e+03	-1.260455115698277950e-03	9.384884301721994199e-06
2.726000000000000000e+03	-1.260460121557116508e-03	9.379878442883436002e-06
2.731000000000000000e+03	-1.260465127415955067e-03	9.374872584044877805e-06
2.736000000000000000e+03	-1.260470133274793625e-03	9.369866725206319608e-06
2.741000000000000000e+03	-1.260475139133632183e-03	9.364860866367761411e-06
2.746000000000000000e+03	-1.260480144992470741e-03	9.359855007529203214e-06
2.751000000000000000e+03	-1.260485150851309299e-03	9.354849148690645017e-06
2.756000000000000000e+03	-1.260490040294826031e-03	9.349959705173913754e-06
2.761000000000000000e+03	-1.260495046153664589e-03	9.344953846335355557e-06
2.766000000000000000e+03	-1.260499935597181320e-03	9.340064402818624295e-06
2.771000000000000000e+03	-1.260504825040698051e-03	9.335174959301893033e-06
2.776000000000000000e+03	-1.260509830899536610e-03	9.330169100463334836e-06
2.781000000000000000e+03	-1.260514720343053341e-03	9.325279656946603574e-06
2.786000000000000000e+03	-1.260519493371248245e-03	9.320506628751699246e-06
2.791000000000000000e+03	-1.260524382814764977e-03	9.315617185234967984e-06
2.796000000000000000e+03	-1.260529272258281708e-03	9.310727741718236722e-06
2.801000000000000000e+03	-1.260534045286476612e-03	9.305954713523332394e-06
2.806000000000000000e+03	-1.260538934729993343e-03	9.301065270006601132e-06
2.811000000000000000e+03	-1.260543707758188248e-03	9.296292241811696805e-06
2.816000000000000000e+03	-1.260548480786383152e-03	9.291519213616792477e-06
2.821000000000000000e+03	-1.260553253814578056e-03	9.286746185421888150e-06
2.826000000000000000e+03	-1.260558026842772961e-03	9.281973157226983823e-06
2.831000000000000000e+03	-1.260562799870967865e-03	9.277200129032079495e-06
2.836000000000000000e+03	-1.260567572899162769e-03	9.272427100837175168e-06
2.841000000000000000e+03	-1.260572229512035847e-03	9.267770487964097775e-06
2.846000000000000000e+03	-1.260577002540230751e-03	9.262997459769193448e-06
2.851000000000000000e+03	-1.260581659153103828e-03	9.258340846896116055e-06
2.856000000000000000e+03	-1.260586315765976906e-03	9.253684234023038663e-06
2.861000000000000000e+03	-1.260590972378849983e-03	9.249027621149961270e-06
2.866000000000000000e+03	-1.260595628991723061e-03	9.244371008276883878e-06
2.871000000000000000e+03	-1.260600285604596138e-03	9.239714395403806485e-06
2.876000000000000000e+03	-1.260604942217469215e-03	9.235057782530729092e-06
2.881000000000000000e+03	-1.260609598830342293e-03	9.230401169657651700e-06
2.886000000000000000e+03	-1.260614139027893543e-03	9.225860972106401242e-06
2.891000000000000000e+03	-1.260618795640766621e-03	9.221204359233323850e-06
2.896000000000000000e+03	-1.260623335838317871e-03	9.216664161682073392e-06
2.901000000000000000e+03	-1.260627876035869122e-03	9.212123964130822934e-06
2.906000000000000000e+03	-1.260632416233420372e-03	9.207583766579572476e-06
2.911000000000000000e+03	-1.260636956430971622e-03	9.203043569028322018e-06
2.916000000000000000e+03	-1.260641496628522873e-03	9.198503371477071561e-06
2.921000000000000000e+03	-1.260646036826074123e-03	9.193963173925821103e-06
2.926000000000000000e+03	-1.260650577023625374e-03	9.189422976374570645e-06
2.931000000000000000e+03	-1.260655000805854797e-03	9.184999194145147122e-06
2.936000000000000000e+03	-1.260659424588084221e-03	9.180575411915723599e-06
2.941000000000000000e+03	-1.260663964785635471e-03	9.176035214364473142e-06
2.946000000000000000e+03	-1.260668388567864895e-03	9.171611432135049619e-06
2.951000000000000000e+03	-1.260672812350094318e-03	9.167187649905626096e-06
2.956000000000000000e+03	-1.260677236132323742e-03	9.162763867676202573e-06
2.961000000000000000e+03	-1.260681659914553165e-03	9.158340085446779050e-06
2.966000000000000000e+03	-1.260686083696782589e-03	9.153916303217355527e-06
2.971000000000000000e+03	-1.260690391063690186e-03	9.149608936309758939e-06
2.976000000000000000e+03	-1.260694814845919609e-03	9.145185154080335416e-06
2.981000000000000000e+03	-1.260699122212827206e-03	9.140877787172738828e-06
2.986000000000000000e+03	-1.260703429579734802e-03	9.136570420265142239e-06
2.991000000000000000e+03	-1.260707736946642399e-03	9.132263053357545651e-06
2.996000000000000000e+03	-1.260712160728871822e-03	9.127839271128122128e-06
3.001000000000000000e+03	-1.260716351680457592e-03	9.123648319542352475e-06
3.006000000000000000e+03	-1.260720659047365189e-03	9.119340952634755887e-06
3.011000000000000000e+03	-1.260724966414272785e-03	9.115033585727159299e-06
3.016000000000000000e+03	-1.260729273781180382e-03	9.110726218819562711e-06
3.021000000000000000e+03	-1.260733464732766151e-03	9.106535267233793057e-06
3.026000000000000000e+03	-1.260737655684351921e-03	9.102344315648023404e-06
3.031000000000000000e+03	-1.260741963051259518e-03	9.098036948740426816e-06
3.036000000000000000e+03	-1.260746154002845287e-03	9.093845997154657163e-06
3.041000000000000000e+03	-1.260750344954431057e-03	9.089655045568887509e-06
3.046000000000000000e+03	-1.260754535906016827e-03	9.085464093983117856e-06
3.051000000000000000e+03	-1.260758610442280769e-03	9.081389557719175137e-06
3.056000000000000000e+03	-1.260762801393866539e-03	9.077198606133405484e-06
3.061000000000000000e+03	-1.260766992345452309e-03	9.073007654547635831e-06
3.066000000000000000e+03	-1.260771066881716251e-03	9.068933118283693112e-06
3.071000000000000000e+03	-1.260775141417980194e-03	9.064858582019750394e-06
3.076000000000000000e+03	-1.260779332369565964e-03	9.060667630433980740e-06
3.081000000000000000e+03	-1.260783406905829906e-03	9.056593094170038022e-06
3.086000000000000000e+03	-1.260787481442093849e-03	9.052518557906095303e-06
3.091000000000000000e+03	-1.260791555978357792e-03	9.048444021642152585e-06
3.096000000000000000e+03	-1.260795514099299908e-03	9.044485900700036801e-06
3.101000000000000000e+03	-1.260799588635563850e-03	9.040411364436094083e-06
3.106000000000000000e+03	-1.260803546756505966e-03	9.036453243493978299e-06
3.111000000000000000e+03	-1.260807621292769909e-03	9.032378707230035580e-06
3.116000000000000000e+03	-1.260811579413712025e-03	9.028420586287919797e-06
3.121000000000000000e+03	-1.260815537534654140e-03	9.024462465345804013e-06
3.126000000000000000e+03	-1.260819495655596256e-03	9.020504344403688229e-06
3.131000000000000000e+03	-1.260823453776538372e-03	9.016546223461572446e-06
3.136000000000000000e+03	-1.260827411897480488e-03	9.012588102519456662e-06
3.141000000000000000e+03	-1.260831370018422604e-03	9.008629981577340878e-06
3.146000000000000000e+03	-1.260835211724042892e-03	9.004788275957052029e-06
3.151000000000000000e+03	-1.260839169844985008e-03	9.000830155014936246e-06
3.156000000000000000e+03	-1.260843011550605297e-03	8.996988449394647397e-06
3.161000000000000000e+03	-1.260846853256225586e-03	8.993146743774358548e-06
3.166000000000000000e+03	-1.260850811377167702e-03	8.989188622832242764e-06
3.171000000000000000e+03	-1.260854653082787991e-03	8.985346917211953915e-06
3.176000000000000000e+03	-1.260858378373086452e-03	8.981621626913492001e-06
3.181000000000000000e+03	-1.260862220078706741e-03	8.977779921293203153e-06
3.186000000000000000e+03	-1.260866061784327030e-03	8.973938215672914304e-06
3.191000000000000000e+03	-1.260869787074625492e-03	8.970212925374452390e-06
3.196000000000000000e+03	-1.260873628780245781e-03	8.966371219754163541e-06
3.201000000000000000e+03	-1.260877354070544243e-03	8.962645929455701627e-06
3.206000000000000000e+03	-1.260881079360842705e-03	8.958920639157239713e-06
3.211000000000000000e+03	-1.260884804651141167e-03	8.955195348858777799e-06
3.216000000000000000e+03	-1.260888529941439629e-03	8.951470058560315884e-06
3.221000000000000000e+03	-1.260892255231738091e-03	8.947744768261853970e-06
3.226000000000000000e+03	-1.260895980522036552e-03	8.944019477963392056e-06
3.231000000000000000e+03	-1.260899589397013187e-03	8.940410602986757077e-06
3.236000000000000000e+03	-1.260903314687311649e-03	8.936685312688295163e-06
3.241000000000000000e+03	-1.260906923562288284e-03	8.933076437711660184e-06
3.246000000000000000e+03	-1.260910532437264919e-03	8.929467562735025205e-06
3.251000000000000000e+03	-1.260914141312241554e-03	8.925858687758390225e-06
3.256000000000000000e+03	-1.260917750187218189e-03	8.922249812781755246e-06
3.261000000000000000e+03	-1.260921359062194824e-03	8.918640937805120267e-06
3.266000000000000000e+03	-1.260924967937171459e-03	8.915032062828485288e-06
3.271000000000000000e+03	-1.260928460396826267e-03	8.911539603173677243e-06
3.276000000000000000e+03	-1.260932069271802902e-03	8.907930728197042264e-06
3.281000000000000000e+03	-1.260935561731457710e-03	8.904438268542234219e-06
3.286000000000000000e+03	-1.260939054191112518e-03	8.900945808887426175e-06
3.291000000000000000e+03	-1.260942546650767326e-03	8.897453349232618131e-06
3.296000000000000000e+03	-1.260946039110422134e-03	8.893960889577810086e-06
3.301000000000000000e+03	-1.260949531570076942e-03	8.890468429923002042e-06
3.306000000000000000e+03	-1.260953024029731750e-03	8.886975970268193997e-06
3.311000000000000000e+03	-1.260956516489386559e-03	8.883483510613385953e-06
3.316000000000000000e+03	-1.260959892533719540e-03	8.880107466280404843e-06
3.321000000000000000e+03	-1.260963384993374348e-03	8.876615006625596799e-06
3.326000000000000000e+03	-1.260966761037707329e-03	8.873238962292615689e-06
3.331000000000000000e+03	-1.260970137082040310e-03	8.869862917959634580e-06
3.336000000000000000e+03	-1.260973513126373291e-03	8.866486873626653470e-06
3.341000000000000000e+03	-1.260976889170706272e-03	8.863110829293672360e-06
3.346000000000000000e+03	-1.260980265215039253e-03	8.859734784960691251e-06
3.351000000000000000e+03	-1.260983524844050407e-03	8.856475155949537076e-06
3.356000000000000000e+03	-1.260986900888383389e-03	8.853099111616555966e-06
3.361000000000000000e+03	-1.260990160517394543e-03	8.849839482605401791e-06
3.366000000000000000e+03	-1.260993536561727524e-03	8.846463438272420682e-06
3.371000000000000000e+03	-1.260996796190738678e-03	8.843203809261266507e-06
3.376000000000000000e+03	-1.261000055819749832e-03	8.839944180250112332e-06
3.381000000000000000e+03	-1.261003315448760986e-03	8.836684551238958157e-06
3.386000000000000000e+03	-1.261006458662450314e-03	8.833541337549630917e-06
3.391000000000000000e+03	-1.261009718291461468e-03	8.830281708538476743e-06
3.396000000000000000e+03	-1.261012977920472622e-03	8.827022079527322568e-06
3.401000000000000000e+03	-1.261016121134161949e-03	8.823878865837995328e-06
3.406000000000000000e+03	-1.261019264347851276e-03	8.820735652148668088e-06
3.411000000000000000e+03	-1.261022523976862431e-03	8.817476023137513913e-06
3.416000000000000000e+03	-1.261025667190551758e-03	8.814332809448186673e-06
3.421000000000000000e+03	-1.261028810404241085e-03	8.811189595758859433e-06
3.426000000000000000e+03	-1.261031953617930412e-03	8.808046382069532193e-06
3.431000000000000000e+03	-1.261034980416297913e-03	8.805019583702031888e-06
3.436000000000000000e+03	-1.261038123629987240e-03	8.801876370012704648e-06
3.441000000000000000e+03	-1.261041150428354740e-03	8.798849571645204343e-06
3.446000000000000000e+03	-1.261044293642044067e-03	8.795706357955877103e-06
3.451000000000000000e+03	-1.261047320440411568e-03	8.792679559588376798e-06
3.456000000000000000e+03	-1.261050347238779068e-03	8.789652761220876492e-06
3.461000000000000000e+03	-1.261053374037146568e-03	8.786625962853376187e-06
3.466000000000000000e+03	-1.261056400835514069e-03	8.783599164485875882e-06
3.471000000000000000e+03	-1.261059427633881569e-03	8.780572366118375577e-06
3.476000000000000000e+03	-1.261062338016927242e-03	8.777661983072702206e-06
3.481000000000000000e+03	-1.261065364815294743e-03	8.774635184705201901e-06
3.486000000000000000e+03	-1.261068275198340416e-03	8.771724801659528531e-06
3.491000000000000000e+03	-1.261071185581386089e-03	8.768814418613855161e-06
3.496000000000000000e+03	-1.261074212379753590e-03	8.765787620246354855e-06
3.501000000000000000e+03	-1.261077122762799263e-03	8.762877237200681485e-06
3.506000000000000000e+03	-1.261079916730523109e-03	8.760083269476835049e-06
3.511000000000000000e+03	-1.261082827113568783e-03	8.757172886431161679e-06
3.516000000000000000e+03	-1.261085737496614456e-03	8.754262503385488309e-06
3.521000000000000000e+03	-1.261088647879660130e-03	8.751352120339814938e-06
3.526000000000000000e+03	-1.261091441847383976e-03	8.748558152615968503e-06
3.531000000000000000e+03	-1.261094235815107822e-03	8.745764184892122067e-06
3.536000000000000000e+03	-1.261097146198153496e-03	8.742853801846448697e-06
3.541000000000000000e+03	-1.261099940165877342e-03	8.740059834122602261e-06
3.546000000000000000e+03	-1.261102734133601189e-03	8.737265866398755826e-06
3.551000000000000000e+03	-1.261105411686003208e-03	8.734588313996736325e-06
3.556000000000000000e+03	-1.261108205653727055e-03	8.731794346272889890e-06
3.561000000000000000e+03	-1.261110999621450901e-03	8.729000378549043454e-06
3.566000000000000000e+03	-1.261113677173852921e-03	8.726322826147023953e-06
3.571000000000000000e+03	-1.261116471141576767e-03	8.723528858423177518e-06
3.576000000000000000e+03	-1.261119148693978786e-03	8.720851306021158017e-06
3.581000000000000000e+03	-1.261121826246380806e-03	8.718173753619138516e-06
3.586000000000000000e+03	-1.261124503798782825e-03	8.715496201217119016e-06
3.591000000000000000e+03	-1.261127181351184845e-03	8.712818648815099515e-06
3.596000000000000000e+03	-1.261129858903586864e-03	8.710141096413080014e-06
3.601000000000000000e+03	-1.261132536455988884e-03	8.707463544011060513e-06
3.606000000000000000e+03	-1.261135097593069077e-03	8.704902406930867947e-06
3.611000000000000000e+03	-1.261137775145471096e-03	8.702224854528848447e-06
3.616000000000000000e+03	-1.261140336282551289e-03	8.699663717448655881e-06
3.621000000000000000e+03	-1.261143013834953308e-03	8.696986165046636380e-06
3.626000000000000000e+03	-1.261145574972033501e-03	8.694425027966443814e-06
3.631000000000000000e+03	-1.261148136109113693e-03	8.691863890886251248e-06
3.636000000000000000e+03	-1.261150697246193886e-03	8.689302753806058682e-06
3.641000000000000000e+03	-1.261153258383274078e-03	8.686741616725866116e-06
3.646000000000000000e+03	-1.261155703105032444e-03	8.684296894967500485e-06
3.651000000000000000e+03	-1.261158264242112637e-03	8.681735757887307919e-06
3.656000000000000000e+03	-1.261160825379192829e-03	8.679174620807115353e-06
3.661000000000000000e+03	-1.261163270100951195e-03	8.676729899048749722e-06
3.666000000000000000e+03	-1.261165714822709560e-03	8.674285177290384091e-06
3.671000000000000000e+03	-1.261168159544467926e-03	8.671840455532018460e-06
3.676000000000000000e+03	-1.261170720681548119e-03	8.669279318451825894e-06
3.681000000000000000e+03	-1.261173165403306484e-03	8.666834596693460263e-06
3.686000000000000000e+03	-1.261175493709743023e-03	8.664506290256921567e-06
3.691000000000000000e+03	-1.261177938431501389e-03	8.662061568498555936e-06
3.696000000000000000e+03	-1.261180383153259754e-03	8.659616846740190305e-06
3.701000000000000000e+03	-1.261182827875018120e-03	8.657172124981824674e-06
3.706000000000000000e+03	-1.261185156181454659e-03	8.654843818545285977e-06
3.711000000000000000e+03	-1.261187484487891197e-03	8.652515512108747281e-06
3.716000000000000000e+03	-1.261189929209649563e-03	8.650070790350381650e-06
3.721000000000000000e+03	-1.261192257516086102e-03	8.647742483913842954e-06
3.726000000000000000e+03	-1.261194585822522640e-03	8.645414177477304257e-06
3.731000000000000000e+03	-1.261196914128959179e-03	8.643085871040765561e-06
3.736000000000000000e+03	-1.261199242435395718e-03	8.640757564604226865e-06
3.741000000000000000e+03	-1.261201570741832256e-03	8.638429258167688168e-06
3.746000000000000000e+03	-1.261203782632946968e-03	8.636217367052976407e-06
3.751000000000000000e+03	-1.261206110939383507e-03	8.633889060616437711e-06
3.756000000000000000e+03	-1.261208322830498219e-03	8.631677169501725949e-06
3.761000000000000000e+03	-1.261210651136934757e-03	8.629348863065187253e-06
3.766000000000000000e+03	-1.261212863028049469e-03	8.627136971950475491e-06
3.771000000000000000e+03	-1.261215074919164181e-03	8.624925080835763730e-06
3.776000000000000000e+03	-1.261217403225600719e-03	8.622596774399225034e-06
3.781000000000000000e+03	-1.261219615116715431e-03	8.620384883284513272e-06
3.786000000000000000e+03	-1.261221827007830143e-03	8.618172992169801511e-06
3.791000000000000000e+03	-1.261223922483623028e-03	8.616077516376916684e-06
3.796000000000000000e+03	-1.261226134374737740e-03	8.613865625262204923e-06
3.801000000000000000e+03	-1.261228346265852451e-03	8.611653734147493161e-06
3.806000000000000000e+03	-1.261230441741645336e-03	8.609558258354608334e-06
3.811000000000000000e+03	-1.261232653632760048e-03	8.607346367239896573e-06
3.816000000000000000e+03	-1.261234749108552933e-03	8.605250891447011746e-06
3.821000000000000000e+03	-1.261236960999667645e-03	8.603039000332299985e-06
3.826000000000000000e+03	-1.261239056475460529e-03	8.600943524539415158e-06
3.831000000000000000e+03	-1.261241151951253414e-03	8.598848048746530331e-06
3.836000000000000000e+03	-1.261243247427046299e-03	8.596752572953645505e-06
3.841000000000000000e+03	-1.261245342902839184e-03	8.594657097160760678e-06
3.846000000000000000e+03	-1.261247438378632069e-03	8.592561621367875851e-06
3.851000000000000000e+03	-1.261249533854424953e-03	8.590466145574991025e-06
3.856000000000000000e+03	-1.261251629330217838e-03	8.588370669782106198e-06
3.861000000000000000e+03	-1.261253608390688896e-03	8.586391609311048306e-06
3.866000000000000000e+03	-1.261255703866481781e-03	8.584296133518163480e-06
3.871000000000000000e+03	-1.261257682926952839e-03	8.582317073047105588e-06
3.876000000000000000e+03	-1.261259778402745724e-03	8.580221597254220761e-06
3.881000000000000000e+03	-1.261261757463216782e-03	8.578242536783162869e-06
3.886000000000000000e+03	-1.261263736523687840e-03	8.576263476312104977e-06
3.891000000000000000e+03	-1.261265831999480724e-03	8.574168000519220151e-06
3.896000000000000000e+03	-1.261267811059951782e-03	8.572188940048162259e-06
3.901000000000000000e+03	-1.261269790120422840e-03	8.570209879577104367e-06
3.906000000000000000e+03	-1.261271769180893898e-03	8.568230819106046475e-06
3.911000000000000000e+03	-1.261273748241364956e-03	8.566251758634988583e-06
3.916000000000000000e+03	-1.261275610886514187e-03	8.564389113485757626e-06
3.921000000000000000e+03	-1.261277589946985245e-03	8.562410053014699735e-06
3.926000000000000000e+03	-1.261279569007456303e-03	8.560430992543641843e-06
3.931000000000000000e+03	-1.261281431652605534e-03	8.558568347394410886e-06
3.936000000000000000e+03	-1.261283410713076591e-03	8.556589286923352994e-06
3.941000000000000000e+03	-1.261285273358225822e-03	8.554726641774122037e-06
3.946000000000000000e+03	-1.261287252418696880e-03	8.552747581303064145e-06
3.951000000000000000e+03	-1.261289115063846111e-03	8.550884936153833188e-06
3.956000000000000000e+03	-1.261290977708995342e-03	8.549022291004602231e-06
3.961000000000000000e+03	-1.261292956769466400e-03	8.547043230533544339e-06
3.966000000000000000e+03	-1.261294819414615631e-03	8.545180585384313382e-06
3.971000000000000000e+03	-1.261296682059764862e-03	8.543317940235082425e-06
3.976000000000000000e+03	-1.261298544704914093e-03	8.541455295085851468e-06
3.981000000000000000e+03	-1.261300407350063324e-03	8.539592649936620511e-06
3.986000000000000000e+03	-1.261302269995212555e-03	8.537730004787389554e-06
3.991000000000000000e+03	-1.261304016225039959e-03	8.535983774959985532e-06
3.996000000000000000e+03	-1.261305878870189190e-03	8.534121129810754575e-06
4.001000000000000000e+03	-1.261307741515338421e-03	8.532258484661523618e-06
4.006000000000000000e+03	-1.261309604160487652e-03	8.530395839512292661e-06
4.011000000000000000e+03	-1.261311350390315056e-03	8.528649609684888638e-06
4.016000000000000000e+03	-1.261313213035464287e-03	8.526786964535657681e-06
4.021000000000000000e+03	-1.261314959265291691e-03	8.525040734708253659e-06
4.026000000000000000e+03	-1.261316821910440922e-03	8.523178089559022702e-06
4.031000000000000000e+03	-1.261318568140268326e-03	8.521431859731618680e-06
4.036000000000000000e+03	-1.261320314370095730e-03	8.519685629904214658e-06
4.041000000000000000e+03	-1.261322177015244961e-03	8.517822984754983701e-06
4.046000000000000000e+03	-1.261323923245072365e-03	8.516076754927579678e-06
4.051000000000000000e+03	-1.261325669474899769e-03	8.514330525100175656e-06
4.056000000000000000e+03	-1.261327415704727173e-03	8.512584295272771634e-06
4.061000000000000000e+03	-1.261329161934554577e-03	8.510838065445367612e-06
4.066000000000000000e+03	-1.261330908164381981e-03	8.509091835617963590e-06
4.071000000000000000e+03	-1.261332654394209385e-03	8.507345605790559567e-06
4.076000000000000000e+03	-1.261334400624036789e-03	8.505599375963155545e-06
4.081000000000000000e+03	-1.261336146853864193e-03	8.503853146135751523e-06
4.086000000000000000e+03	-1.261337893083691597e-03	8.502106916308347501e-06
4.091000000000000000e+03	-1.261339639313519001e-03	8.500360686480943478e-06
4.096000000000000000e+03	-1.261341269128024578e-03	8.498730871975366391e-06
4.101000000000000000e+03	-1.261343015357851982e-03	8.496984642147962369e-06
4.106000000000000000e+03	-1.261344761587679386e-03	8.495238412320558347e-06
4.111000000000000000e+03	-1.261346391402184963e-03	8.493608597814981259e-06
4.116000000000000000e+03	-1.261348137632012367e-03	8.491862367987577237e-06
4.121000000000000000e+03	-1.261349883861839771e-03	8.490116138160173215e-06
4.126000000000000000e+03	-1.261351513676345348e-03	8.488486323654596127e-06
4.131000000000000000e+03	-1.261353259906172752e-03	8.486740093827192105e-06
4.136000000000000000e+03	-1.261354889720678329e-03	8.485110279321615018e-06
4.141000000000000000e+03	-1.261356519535183907e-03	8.483480464816037930e-06
4.146000000000000000e+03	-1.261358265765011311e-03	8.481734234988633908e-06
4.151000000000000000e+03	-1.261359895579516888e-03	8.480104420483056821e-06
4.156000000000000000e+03	-1.261361525394022465e-03	8.478474605977479733e-06
4.161000000000000000e+03	-1.261363271623849869e-03	8.476728376150075711e-06
4.166000000000000000e+03	-1.261364901438355446e-03	8.475098561644498624e-06
4.171000000000000000e+03	-1.261366531252861023e-03	8.473468747138921536e-06
4.176000000000000000e+03	-1.261368161067366600e-03	8.471838932633344449e-06
4.181000000000000000e+03	-1.261369907297194004e-03	8.470092702805940427e-06
4.186000000000000000e+03	-1.261371537111699581e-03	8.468462888300363339e-06
4.191000000000000000e+03	-1.261373166926205158e-03	8.466833073794786252e-06
4.196000000000000000e+03	-1.261374796740710735e-03	8.465203259289209164e-06
4.201000000000000000e+03	-1.261376426555216312e-03	8.463573444783632077e-06
4.206000000000000000e+03	-1.261378056369721889e-03	8.461943630278054990e-06
4.211000000000000000e+03	-1.261379686184227467e-03	8.460313815772477902e-06
4.216000000000000000e+03	-1.261381315998733044e-03	8.458684001266900815e-06
4.221000000000000000e+03	-1.261382945813238621e-03	8.457054186761323727e-06
4.226000000000000000e+03	-1.261384575627744198e-03	8.455424372255746640e-06
4.231000000000000000e+03	-1.261386205442249775e-03	8.453794557750169553e-06
4.236000000000000000e+03	-1.261387835256755352e-03	8.452164743244592465e-06
4.241000000000000000e+03	-1.261389465071260929e-03	8.450534928739015378e-06
4.246000000000000000e+03	-1.261390978470444679e-03	8.449021529555265225e-06
4.251000000000000000e+03	-1.261392608284950256e-03	8.447391715049688138e-06
4.256000000000000000e+03	-1.261394238099455833e-03	8.445761900544111050e-06
4.261000000000000000e+03	-1.261395867913961411e-03	8.444132086038533963e-06
4.266000000000000000e+03	-1.261397497728466988e-03	8.442502271532956876e-06
4.271000000000000000e+03	-1.261399127542972565e-03	8.440872457027379788e-06
4.276000000000000000e+03	-1.261400640942156315e-03	8.439359057843629636e-06
4.281000000000000000e+03	-1.261402270756661892e-03	8.437729243338052548e-06
4.286000000000000000e+03	-1.261403900571167469e-03	8.436099428832475461e-06
4.291000000000000000e+03	-1.261405530385673046e-03	8.434469614326898373e-06
4.296000000000000000e+03	-1.261407043784856796e-03	8.432956215143148221e-06
4.301000000000000000e+03	-1.261408673599362373e-03	8.431326400637571133e-06
4.306000000000000000e+03	-1.261410303413867950e-03	8.429696586131994046e-06
4.311000000000000000e+03	-1.261411933228373528e-03	8.428066771626416959e-06
4.316000000000000000e+03	-1.261413446627557278e-03	8.426553372442666806e-06
4.321000000000000000e+03	-1.261415076442062855e-03	8.424923557937089719e-06
4.326000000000000000e+03	-1.261416706256568432e-03	8.423293743431512631e-06
4.331000000000000000e+03	-1.261418219655752182e-03	8.421780344247762479e-06
4.336000000000000000e+03	-1.261419849470257759e-03	8.420150529742185391e-06
4.341000000000000000e+03	-1.261421479284763336e-03	8.418520715236608304e-06
4.346000000000000000e+03	-1.261423109099268913e-03	8.416890900731031216e-06
4.351000000000000000e+03	-1.261424622498452663e-03	8.415377501547281064e-06
4.356000000000000000e+03	-1.261426252312958241e-03	8.413747687041703976e-06
4.361000000000000000e+03	-1.261427882127463818e-03	8.412117872536126889e-06
4.366000000000000000e+03	-1.261429395526647568e-03	8.410604473352376736e-06
4.371000000000000000e+03	-1.261431025341153145e-03	8.408974658846799649e-06
4.376000000000000000e+03	-1.261432655155658722e-03	8.407344844341222562e-06
4.381000000000000000e+03	-1.261434168554842472e-03	8.405831445157472409e-06
4.386000000000000000e+03	-1.261435798369348049e-03	8.404201630651895322e-06
4.391000000000000000e+03	-1.261437428183853626e-03	8.402571816146318234e-06
4.396000000000000000e+03	-1.261439057998359203e-03	8.400942001640741147e-06
4.401000000000000000e+03	-1.261440571397542953e-03	8.399428602456990994e-06
4.406000000000000000e+03	-1.261442201212048531e-03	8.397798787951413907e-06
4.411000000000000000e+03	-1.261443831026554108e-03	8.396168973445836820e-06
4.416000000000000000e+03	-1.261445460841059685e-03	8.394539158940259732e-06
4.421000000000000000e+03	-1.261447090655565262e-03	8.392909344434682645e-06
4.426000000000000000e+03	-1.261448604054749012e-03	8.391395945250932492e-06
4.431000000000000000e+03	-1.261450233869254589e-03	8.389766130745355405e-06
4.436000000000000000e+03	-1.261451863683760166e-03	8.388136316239778317e-06
4.441000000000000000e+03	-1.261453493498265743e-03	8.386506501734201230e-06
4.446000000000000000e+03	-1.261455123312771320e-03	8.384876687228624143e-06
4.451000000000000000e+03	-1.261456753127276897e-03	8.383246872723047055e-06
4.456000000000000000e+03	-1.261458266526460648e-03	8.381733473539296903e-06
4.461000000000000000e+03	-1.261459896340966225e-03	8.380103659033719815e-06
4.466000000000000000e+03	-1.261461526155471802e-03	8.378473844528142728e-06
4.471000000000000000e+03	-1.261463155969977379e-03	8.376844030022565640e-06
4.476000000000000000e+03	-1.261464785784482956e-03	8.375214215516988553e-06
4.481000000000000000e+03	-1.261466415598988533e-03	8.373584401011411465e-06
4.486000000000000000e+03	-1.261468045413494110e-03	8.371954586505834378e-06
4.491000000000000000e+03	-1.261469675227999687e-03	8.370324772000257291e-06
4.496000000000000000e+03	-1.261471305042505264e-03	8.368694957494680203e-06
4.501000000000000000e+03	-1.261472934857010841e-03	8.367065142989103116e-06
4.506000000000000000e+03	-1.261474681086838245e-03	8.365318913161699094e-06
4.511000000000000000e+03	-1.261476310901343822e-03	8.363689098656122006e-06
4.516000000000000000e+03	-1.261477940715849400e-03	8.362059284150544919e-06
4.521000000000000000e+03	-1.261479570530354977e-03	8.360429469644967831e-06
4.526000000000000000e+03	-1.261481200344860554e-03	8.358799655139390744e-06
4.531000000000000000e+03	-1.261482946574687958e-03	8.357053425311986722e-06
4.536000000000000000e+03	-1.261484576389193535e-03	8.355423610806409634e-06
4.541000000000000000e+03	-1.261486206203699112e-03	8.353793796300832547e-06
4.546000000000000000e+03	-1.261487952433526516e-03	8.352047566473428525e-06
4.551000000000000000e+03	-1.261489582248032093e-03	8.350417751967851437e-06
4.556000000000000000e+03	-1.261491212062537670e-03	8.348787937462274350e-06
4.561000000000000000e+03	-1.261492958292365074e-03	8.347041707634870328e-06
4.566000000000000000e+03	-1.261494588106870651e-03	8.345411893129293240e-06
4.571000000000000000e+03	-1.261496334336698055e-03	8.343665663301889218e-06
4.576000000000000000e+03	-1.261497964151203632e-03	8.342035848796312131e-06
4.581000000000000000e+03	-1.261499710381031036e-03	8.340289618968908109e-06
4.586000000000000000e+03	-1.261501456610858440e-03	8.338543389141504086e-06
4.591000000000000000e+03	-1.261503086425364017e-03	8.336913574635926999e-06
4.596000000000000000e+03	-1.261504832655191422e-03	8.335167344808522977e-06
4.601000000000000000e+03	-1.261506578885018826e-03	8.333421114981118955e-06
4.606000000000000000e+03	-1.261508208699524403e-03	8.331791300475541867e-06
4.611000000000000000e+03	-1.261509954929351807e-03	8.330045070648137845e-06
4.616000000000000000e+03	-1.261511701159179211e-03	8.328298840820733823e-06
4.621000000000000000e+03	-1.261513447389006615e-03	8.326552610993329800e-06
4.626000000000000000e+03	-1.261515193618834019e-03	8.324806381165925778e-06
4.631000000000000000e+03	-1.261516939848661423e-03	8.323060151338521756e-06
4.636000000000000000e+03	-1.261518686078488827e-03	8.321313921511117734e-06
4.641000000000000000e+03	-1.261520432308316231e-03	8.319567691683713712e-06
4.646000000000000000e+03	-1.261522178538143635e-03	8.317821461856309689e-06
4.651000000000000000e+03	-1.261523924767971039e-03	8.316075232028905667e-06
4.656000000000000000e+03	-1.261525787413120270e-03	8.314212586879674710e-06
4.661000000000000000e+03	-1.261527533642947674e-03	8.312466357052270688e-06
4.666000000000000000e+03	-1.261529279872775078e-03	8.310720127224866666e-06
4.671000000000000000e+03	-1.261531142517924309e-03	8.308857482075635709e-06
4.676000000000000000e+03	-1.261532888747751713e-03	8.307111252248231686e-06
4.681000000000000000e+03	-1.261534634977579117e-03	8.305365022420827664e-06
4.686000000000000000e+03	-1.261536497622728348e-03	8.303502377271596707e-06
4.691000000000000000e+03	-1.261538360267877579e-03	8.301639732122365750e-06
4.696000000000000000e+03	-1.261540106497704983e-03	8.299893502294961728e-06
4.701000000000000000e+03	-1.261541969142854214e-03	8.298030857145730771e-06
4.706000000000000000e+03	-1.261543831788003445e-03	8.296168211996499814e-06
4.711000000000000000e+03	-1.261545578017830849e-03	8.294421982169095792e-06
4.716000000000000000e+03	-1.261547440662980080e-03	8.292559337019864835e-06
4.721000000000000000e+03	-1.261549303308129311e-03	8.290696691870633878e-06
4.726000000000000000e+03	-1.261551165953278542e-03	8.288834046721402921e-06
4.731000000000000000e+03	-1.261553028598427773e-03	8.286971401572171964e-06
4.736000000000000000e+03	-1.261554891243577003e-03	8.285108756422941007e-06
4.741000000000000000e+03	-1.261556753888726234e-03	8.283246111273710049e-06
4.746000000000000000e+03	-1.261558732949197292e-03	8.281267050802652158e-06
4.751000000000000000e+03	-1.261560595594346523e-03	8.279404405653421201e-06
4.756000000000000000e+03	-1.261562458239495754e-03	8.277541760504190244e-06
4.761000000000000000e+03	-1.261564320884644985e-03	8.275679115354959287e-06
4.766000000000000000e+03	-1.261566299945116043e-03	8.273700054883901395e-06
4.771000000000000000e+03	-1.261568162590265274e-03	8.271837409734670438e-06
4.776000000000000000e+03	-1.261570141650736332e-03	8.269858349263612546e-06
4.781000000000000000e+03	-1.261572120711207390e-03	8.267879288792554654e-06
4.786000000000000000e+03	-1.261573983356356621e-03	8.266016643643323697e-06
4.791000000000000000e+03	-1.261575962416827679e-03	8.264037583172265805e-06
4.796000000000000000e+03	-1.261577941477298737e-03	8.262058522701207913e-06
4.801000000000000000e+03	-1.261579920537769794e-03	8.260079462230150021e-06
4.806000000000000000e+03	-1.261581899598240852e-03	8.258100401759092130e-06
4.811000000000000000e+03	-1.261583878658711910e-03	8.256121341288034238e-06
4.816000000000000000e+03	-1.261585857719182968e-03	8.254142280816976346e-06
4.821000000000000000e+03	-1.261587836779654026e-03	8.252163220345918454e-06
4.826000000000000000e+03	-1.261589815840125084e-03	8.250184159874860562e-06
4.831000000000000000e+03	-1.261591794900596142e-03	8.248205099403802670e-06
4.836000000000000000e+03	-1.261593890376389027e-03	8.246109623610917844e-06
4.841000000000000000e+03	-1.261595869436860085e-03	8.244130563139859952e-06
4.846000000000000000e+03	-1.261597964912652969e-03	8.242035087346975125e-06
4.851000000000000000e+03	-1.261599943973124027e-03	8.240056026875917233e-06
4.856000000000000000e+03	-1.261602039448916912e-03	8.237960551083032407e-06
4.861000000000000000e+03	-1.261604134924709797e-03	8.235865075290147580e-06
4.866000000000000000e+03	-1.261606113985180855e-03	8.233886014819089688e-06
4.871000000000000000e+03	-1.261608209460973740e-03	8.231790539026204861e-06
4.876000000000000000e+03	-1.261610304936766624e-03	8.229695063233320035e-06
4.881000000000000000e+03	-1.261612400412559509e-03	8.227599587440435208e-06
4.886000000000000000e+03	-1.261614495888352394e-03	8.225504111647550382e-06
4.891000000000000000e+03	-1.261616707779467106e-03	8.223292220532838620e-06
4.896000000000000000e+03	-1.261618803255259991e-03	8.221196744739953793e-06
4.901000000000000000e+03	-1.261620898731052876e-03	8.219101268947068967e-06
4.906000000000000000e+03	-1.261622994206845760e-03	8.217005793154184140e-06
4.911000000000000000e+03	-1.261625206097960472e-03	8.214793902039472379e-06
4.916000000000000000e+03	-1.261627301573753357e-03	8.212698426246587552e-06
4.921000000000000000e+03	-1.261629513464868069e-03	8.210486535131875790e-06
4.926000000000000000e+03	-1.261631725355982780e-03	8.208274644017164029e-06
4.931000000000000000e+03	-1.261633820831775665e-03	8.206179168224279202e-06
4.936000000000000000e+03	-1.261636032722890377e-03	8.203967277109567441e-06
4.941000000000000000e+03	-1.261638244614005089e-03	8.201755385994855679e-06
4.946000000000000000e+03	-1.261640456505119801e-03	8.199543494880143918e-06
4.951000000000000000e+03	-1.261642668396234512e-03	8.197331603765432156e-06
4.956000000000000000e+03	-1.261644880287349224e-03	8.195119712650720395e-06
4.961000000000000000e+03	-1.261647208593785763e-03	8.192791406214181699e-06
4.966000000000000000e+03	-1.261649420484900475e-03	8.190579515099469937e-06
4.971000000000000000e+03	-1.261651632376015186e-03	8.188367623984758176e-06
4.976000000000000000e+03	-1.261653960682451725e-03	8.186039317548219479e-06
4.981000000000000000e+03	-1.261656172573566437e-03	8.183827426433507718e-06
4.986000000000000000e+03	-1.261658500880002975e-03	8.181499119996969022e-06
4.991000000000000000e+03	-1.261660829186439514e-03	8.179170813560430325e-06
4.996000000000000000e+03	-1.261663041077554226e-03	8.176958922445718564e-06
5.001000000000000000e+03	-1.261665369383990765e-03	8.174630616009179868e-06
5.006000000000000000e+03	-1.261667697690427303e-03	8.172302309572641171e-06
5.011000000000000000e+03	-1.261670025996863842e-03	8.169974003136102475e-06
5.016000000000000000e+03	-1.261672354303300381e-03	8.167645696699563779e-06
5.021000000000000000e+03	-1.261674799025058746e-03	8.165200974941198148e-06
5.026000000000000000e+03	-1.261677127331495285e-03	8.162872668504659451e-06
5.031000000000000000e+03	-1.261679455637931824e-03	8.160544362068120755e-06
5.036000000000000000e+03	-1.261681900359690189e-03	8.158099640309755124e-06
5.041000000000000000e+03	-1.261684228666126728e-03	8.155771333873216428e-06
5.046000000000000000e+03	-1.261686673387885094e-03	8.153326612114850797e-06
5.051000000000000000e+03	-1.261689118109643459e-03	8.150881890356485165e-06
5.056000000000000000e+03	-1.261691446416079998e-03	8.148553583919946469e-06
5.061000000000000000e+03	-1.261693891137838364e-03	8.146108862161580838e-06
5.066000000000000000e+03	-1.261696335859596729e-03	8.143664140403215207e-06
5.071000000000000000e+03	-1.261698780581355095e-03	8.141219418644849576e-06
5.076000000000000000e+03	-1.261701225303113461e-03	8.138774696886483945e-06
5.081000000000000000e+03	-1.261703670024871826e-03	8.136329975128118314e-06
5.086000000000000000e+03	-1.261706231161952019e-03	8.133768838047925748e-06
5.091000000000000000e+03	-1.261708675883710384e-03	8.131324116289560117e-06
5.096000000000000000e+03	-1.261711120605468750e-03	8.128879394531194486e-06
5.101000000000000000e+03	-1.261713681742548943e-03	8.126318257451001920e-06
5.106000000000000000e+03	-1.261716126464307308e-03	8.123873535692636288e-06
5.111000000000000000e+03	-1.261718687601387501e-03	8.121312398612443723e-06
5.116000000000000000e+03	-1.261721248738467693e-03	8.118751261532251157e-06
5.121000000000000000e+03	-1.261723809875547886e-03	8.116190124452058591e-06
5.126000000000000000e+03	-1.261726371012628078e-03	8.113628987371866025e-06
5.131000000000000000e+03	-1.261728932149708271e-03	8.111067850291673459e-06
5.136000000000000000e+03	-1.261731493286788464e-03	8.108506713211480893e-06
5.141000000000000000e+03	-1.261734054423868656e-03	8.105945576131288327e-06
5.146000000000000000e+03	-1.261736615560948849e-03	8.103384439051095761e-06
5.151000000000000000e+03	-1.261739176698029041e-03	8.100823301970903195e-06
5.156000000000000000e+03	-1.261741854250431061e-03	8.098145749568883695e-06
5.161000000000000000e+03	-1.261744415387511253e-03	8.095584612488691129e-06
5.166000000000000000e+03	-1.261747092939913273e-03	8.092907060086671628e-06
5.171000000000000000e+03	-1.261749654076993465e-03	8.090345923006479062e-06
5.176000000000000000e+03	-1.261752331629395485e-03	8.087668370604459561e-06
5.181000000000000000e+03	-1.261755009181797504e-03	8.084990818202440060e-06
5.186000000000000000e+03	-1.261757686734199524e-03	8.082313265800420560e-06
5.191000000000000000e+03	-1.261760364286601543e-03	8.079635713398401059e-06
5.196000000000000000e+03	-1.261763041839003563e-03	8.076958160996381558e-06
5.201000000000000000e+03	-1.261765719391405582e-03	8.074280608594362058e-06
5.206000000000000000e+03	-1.261768396943807602e-03	8.071603056192342557e-06
5.211000000000000000e+03	-1.261771074496209621e-03	8.068925503790323056e-06
5.216000000000000000e+03	-1.261773752048611641e-03	8.066247951388303555e-06
5.221000000000000000e+03	-1.261776546016335487e-03	8.063453983664457120e-06
5.226000000000000000e+03	-1.261779223568737507e-03	8.060776431262437619e-06
5.231000000000000000e+03	-1.261782017536461353e-03	8.057982463538591184e-06
5.236000000000000000e+03	-1.261784695088863373e-03	8.055304911136571683e-06
5.241000000000000000e+03	-1.261787489056587219e-03	8.052510943412725247e-06
5.246000000000000000e+03	-1.261790283024311066e-03	8.049716975688878812e-06
5.251000000000000000e+03	-1.261793076992034912e-03	8.046923007965032376e-06
5.256000000000000000e+03	-1.261795754544436932e-03	8.044245455563012875e-06
5.261000000000000000e+03	-1.261798548512160778e-03	8.041451487839166440e-06
5.266000000000000000e+03	-1.261801342479884624e-03	8.038657520115320004e-06
5.271000000000000000e+03	-1.261804252862930298e-03	8.035747137069646634e-06
5.276000000000000000e+03	-1.261807046830654144e-03	8.032953169345800198e-06
5.281000000000000000e+03	-1.261809840798377991e-03	8.030159201621953763e-06
5.286000000000000000e+03	-1.261812634766101837e-03	8.027365233898107327e-06
5.291000000000000000e+03	-1.261815545149147511e-03	8.024454850852433957e-06
5.296000000000000000e+03	-1.261818339116871357e-03	8.021660883128587521e-06
5.301000000000000000e+03	-1.261821133084595203e-03	8.018866915404741086e-06
5.306000000000000000e+03	-1.261824043467640877e-03	8.015956532359067715e-06
5.311000000000000000e+03	-1.261826953850686550e-03	8.013046149313394345e-06
5.316000000000000000e+03	-1.261829747818410397e-03	8.010252181589547910e-06
5.321000000000000000e+03	-1.261832658201456070e-03	8.007341798543874539e-06
5.326000000000000000e+03	-1.261835568584501743e-03	8.004431415498201169e-06
5.331000000000000000e+03	-1.261838478967547417e-03	8.001521032452527799e-06
5.336000000000000000e+03	-1.261841272935271263e-03	7.998727064728681363e-06
5.341000000000000000e+03	-1.261844183318316936e-03	7.995816681683007993e-06
5.346000000000000000e+03	-1.261847093701362610e-03	7.992906298637334622e-06
5.351000000000000000e+03	-1.261850004084408283e-03	7.989995915591661252e-06
5.356000000000000000e+03	-1.261853030882775784e-03	7.986969117224160947e-06
5.361000000000000000e+03	-1.261855941265821457e-03	7.984058734178487576e-06
5.366000000000000000e+03	-1.261858851648867130e-03	7.981148351132814206e-06
5.371000000000000000e+03	-1.261861762031912804e-03	7.978237968087140836e-06
5.376000000000000000e+03	-1.261864788830280304e-03	7.975211169719640530e-06
5.381000000000000000e+03	-1.261867699213325977e-03	7.972300786673967160e-06
5.386000000000000000e+03	-1.261870609596371651e-03	7.969390403628293790e-06
5.391000000000000000e+03	-1.261873636394739151e-03	7.966363605260793485e-06
5.396000000000000000e+03	-1.261876546777784824e-03	7.963453222215120114e-06
5.401000000000000000e+03	-1.261879573576152325e-03	7.960426423847619809e-06
5.406000000000000000e+03	-1.261882483959197998e-03	7.957516040801946439e-06
5.411000000000000000e+03	-1.261885510757565498e-03	7.954489242434446133e-06
5.416000000000000000e+03	-1.261888537555932999e-03	7.951462444066945828e-06
5.421000000000000000e+03	-1.261891447938978672e-03	7.948552061021272458e-06
5.426000000000000000e+03	-1.261894474737346172e-03	7.945525262653772153e-06
5.431000000000000000e+03	-1.261897501535713673e-03	7.942498464286271848e-06
5.436000000000000000e+03	-1.261900528334081173e-03	7.939471665918771542e-06
5.441000000000000000e+03	-1.261903555132448673e-03	7.936444867551271237e-06
5.446000000000000000e+03	-1.261906465515494347e-03	7.933534484505597867e-06
5.451000000000000000e+03	-1.261909492313861847e-03	7.930507686138097562e-06
5.456000000000000000e+03	-1.261912519112229347e-03	7.927480887770597257e-06
5.461000000000000000e+03	-1.261915545910596848e-03	7.924454089403096951e-06
5.466000000000000000e+03	-1.261918572708964348e-03	7.921427291035596646e-06
5.471000000000000000e+03	-1.261921599507331848e-03	7.918400492668096341e-06
5.476000000000000000e+03	-1.261924626305699348e-03	7.915373694300596036e-06
5.481000000000000000e+03	-1.261927653104066849e-03	7.912346895933095731e-06
5.486000000000000000e+03	-1.261930679902434349e-03	7.909320097565595425e-06
5.491000000000000000e+03	-1.261933823116123676e-03	7.906176883876268185e-06
5.496000000000000000e+03	-1.261936849914491177e-03	7.903150085508767880e-06
5.501000000000000000e+03	-1.261939876712858677e-03	7.900123287141267575e-06
5.506000000000000000e+03	-1.261942903511226177e-03	7.897096488773767270e-06
5.511000000000000000e+03	-1.261945930309593678e-03	7.894069690406266965e-06
5.516000000000000000e+03	-1.261948957107961178e-03	7.891042892038766660e-06
5.521000000000000000e+03	-1.261952100321650505e-03	7.887899678349439420e-06
5.526000000000000000e+03	-1.261955127120018005e-03	7.884872879981939114e-06
5.531000000000000000e+03	-1.261958153918385506e-03	7.881846081614438809e-06
5.536000000000000000e+03	-1.261961180716753006e-03	7.878819283246938504e-06
5.541000000000000000e+03	-1.261964207515120506e-03	7.875792484879438199e-06
5.546000000000000000e+03	-1.261967350728809834e-03	7.872649271190110959e-06
5.551000000000000000e+03	-1.261970377527177334e-03	7.869622472822610654e-06
5.556000000000000000e+03	-1.261973404325544834e-03	7.866595674455110349e-06
5.561000000000000000e+03	-1.261976431123912334e-03	7.863568876087610043e-06
5.566000000000000000e+03	-1.261979457922279835e-03	7.860542077720109738e-06
5.571000000000000000e+03	-1.261982601135969162e-03	7.857398864030782498e-06
5.576000000000000000e+03	-1.261985627934336662e-03	7.854372065663282193e-06
5.581000000000000000e+03	-1.261988654732704163e-03	7.851345267295781888e-06
5.586000000000000000e+03	-1.261991681531071663e-03	7.848318468928281583e-06
5.591000000000000000e+03	-1.261994708329439163e-03	7.845291670560781278e-06
5.596000000000000000e+03	-1.261997851543128490e-03	7.842148456871454038e-06
5.601000000000000000e+03	-1.262000878341495991e-03	7.839121658503953732e-06
5.606000000000000000e+03	-1.262003905139863491e-03	7.836094860136453427e-06
5.611000000000000000e+03	-1.262006931938230991e-03	7.833068061768953122e-06
5.616000000000000000e+03	-1.262009958736598492e-03	7.830041263401452817e-06
5.621000000000000000e+03	-1.262012985534965992e-03	7.827014465033952512e-06
5.626000000000000000e+03	-1.262016012333333492e-03	7.823987666666452206e-06
5.631000000000000000e+03	-1.262019039131700993e-03	7.820960868298951901e-06
5.636000000000000000e+03	-1.262022065930068493e-03	7.817934069931451596e-06
5.641000000000000000e+03	-1.262025092728435993e-03	7.814907271563951291e-06
5.646000000000000000e+03	-1.262028119526803493e-03	7.811880473196450986e-06
5.651000000000000000e+03	-1.262031146325170994e-03	7.808853674828950681e-06
5.656000000000000000e+03	-1.262034173123538494e-03	7.805826876461450375e-06
5.661000000000000000e+03	-1.262037199921905994e-03	7.802800078093950070e-06
5.666000000000000000e+03	-1.262040226720273495e-03	7.799773279726449765e-06
5.671000000000000000e+03	-1.262043137103319168e-03	7.796862896680776395e-06
5.676000000000000000e+03	-1.262046163901686668e-03	7.793836098313276090e-06
5.681000000000000000e+03	-1.262049190700054169e-03	7.790809299945775784e-06
5.686000000000000000e+03	-1.262052217498421669e-03	7.787782501578275479e-06
5.691000000000000000e+03	-1.262055127881467342e-03	7.784872118532602109e-06
5.696000000000000000e+03	-1.262058154679834843e-03	7.781845320165101804e-06
5.701000000000000000e+03	-1.262061065062880516e-03	7.778934937119428433e-06
5.706000000000000000e+03	-1.262064091861248016e-03	7.775908138751928128e-06
5.711000000000000000e+03	-1.262067002244293690e-03	7.772997755706254758e-06
5.716000000000000000e+03	-1.262070029042661190e-03	7.769970957338754453e-06
5.721000000000000000e+03	-1.262072939425706863e-03	7.767060574293081082e-06
5.726000000000000000e+03	-1.262075849808752537e-03	7.764150191247407712e-06
5.731000000000000000e+03	-1.262078760191798210e-03	7.761239808201734341e-06
5.736000000000000000e+03	-1.262081786990165710e-03	7.758213009834234036e-06
5.741000000000000000e+03	-1.262084697373211384e-03	7.755302626788560666e-06
5.746000000000000000e+03	-1.262087607756257057e-03	7.752392243742887296e-06
5.751000000000000000e+03	-1.262090518139302731e-03	7.749481860697213925e-06
5.756000000000000000e+03	-1.262093428522348404e-03	7.746571477651540555e-06
5.761000000000000000e+03	-1.262096222490072250e-03	7.743777509927694119e-06
5.766000000000000000e+03	-1.262099132873117924e-03	7.740867126882020749e-06
5.771000000000000000e+03	-1.262102043256163597e-03	7.737956743836347379e-06
5.776000000000000000e+03	-1.262104953639209270e-03	7.735046360790674008e-06
5.781000000000000000e+03	-1.262107747606933117e-03	7.732252393066827573e-06
5.786000000000000000e+03	-1.262110657989978790e-03	7.729342010021154202e-06
5.791000000000000000e+03	-1.262113451957702637e-03	7.726548042297307767e-06
5.796000000000000000e+03	-1.262116362340748310e-03	7.723637659251634396e-06
5.801000000000000000e+03	-1.262119156308472157e-03	7.720843691527787961e-06
5.806000000000000000e+03	-1.262121950276196003e-03	7.718049723803941525e-06
5.811000000000000000e+03	-1.262124744243919849e-03	7.715255756080095090e-06
5.816000000000000000e+03	-1.262127538211643696e-03	7.712461788356248654e-06
5.821000000000000000e+03	-1.262130332179367542e-03	7.709667820632402219e-06
5.826000000000000000e+03	-1.262133126147091389e-03	7.706873852908555783e-06
5.831000000000000000e+03	-1.262135920114815235e-03	7.704079885184709348e-06
5.836000000000000000e+03	-1.262138714082539082e-03	7.701285917460862912e-06
5.841000000000000000e+03	-1.262141391634941101e-03	7.698608365058843411e-06
5.846000000000000000e+03	-1.262144185602664948e-03	7.695814397334996976e-06
5.851000000000000000e+03	-1.262146863155066967e-03	7.693136844932977475e-06
5.856000000000000000e+03	-1.262149657122790813e-03	7.690342877209131039e-06
5.861000000000000000e+03	-1.262152334675192833e-03	7.687665324807111539e-06
5.866000000000000000e+03	-1.262155012227594852e-03	7.684987772405092038e-06
5.871000000000000000e+03	-1.262157689779996872e-03	7.682310220003072537e-06
5.876000000000000000e+03	-1.262160367332398891e-03	7.679632667601053037e-06
5.881000000000000000e+03	-1.262163044884800911e-03	7.676955115199033536e-06
5.886000000000000000e+03	-1.262165722437202930e-03	7.674277562797014035e-06
5.891000000000000000e+03	-1.262168399989604950e-03	7.671600010394994534e-06
5.896000000000000000e+03	-1.262170961126685143e-03	7.669038873314801968e-06
5.901000000000000000e+03	-1.262173638679087162e-03	7.666361320912782468e-06
5.906000000000000000e+03	-1.262176199816167355e-03	7.663800183832589902e-06
5.911000000000000000e+03	-1.262178877368569374e-03	7.661122631430570401e-06
5.916000000000000000e+03	-1.262181438505649567e-03	7.658561494350377835e-06
5.921000000000000000e+03	-1.262183999642729759e-03	7.656000357270185269e-06
5.926000000000000000e+03	-1.262186560779809952e-03	7.653439220189992703e-06
5.931000000000000000e+03	-1.262189121916890144e-03	7.650878083109800137e-06
5.936000000000000000e+03	-1.262191683053970337e-03	7.648316946029607571e-06
5.941000000000000000e+03	-1.262194244191050529e-03	7.645755808949415006e-06
5.946000000000000000e+03	-1.262196688912808895e-03	7.643311087191049374e-06
5.951000000000000000e+03	-1.262199250049889088e-03	7.640749950110856809e-06
5.956000000000000000e+03	-1.262201694771647453e-03	7.638305228352491177e-06
5.961000000000000000e+03	-1.262204255908727646e-03	7.635744091272298611e-06
5.966000000000000000e+03	-1.262206700630486012e-03	7.633299369513932980e-06
5.971000000000000000e+03	-1.262209145352244377e-03	7.630854647755567349e-06
5.976000000000000000e+03	-1.262211590074002743e-03	7.628409925997201718e-06
5.981000000000000000e+03	-1.262214034795761108e-03	7.625965204238836087e-06
5.986000000000000000e+03	-1.262216479517519474e-03	7.623520482480470456e-06
5.991000000000000000e+03	-1.262218807823956013e-03	7.621192176043931760e-06
5.996000000000000000e+03	-1.262221252545714378e-03	7.618747454285566129e-06


==> data/pb_220/u_approx_1.csv <==
0.000000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00
0.000000000000000000e+00 4.611009614814307045e-02 -0.000000000000000000e+00
0.000000000000000000e+00 9.581185339249931321e-02 -0.000000000000000000e+00
0.000000000000000000e+00 1.522490388579389731e-01 -0.000000000000000000e+00
0.000000000000000000e+00 2.223135230364015336e-01 -0.000000000000000000e+00
0.000000000000000000e+00 4.353670976127841930e-01 0.000000000000000000e+00
0.000000000000000000e+00 5.187391806354714197e-01 0.000000000000000000e+00
0.000000000000000000e+00 5.888872627607687482e-01 0.000000000000000000e+00
0.000000000000000000e+00 6.505800209062724271e-01 0.000000000000000000e+00
0.000000000000000000e+00 7.062317008364317195e-01 0.000000000000000000e+00
0.000000000000000000e+00 7.572197882819289294e-01 0.000000000000000000e+00
0.000000000000000000e+00 8.044209574804119800e-01 0.000000000000000000e+00
0.000000000000000000e+00 8.484408267997720632e-01 0.000000000000000000e+00
0.000000000000000000e+00 8.897192243153740909e-01 0.000000000000000000e+00
0.000000000000000000e+00 9.285831745498521750e-01 0.000000000000000000e+00
0.000000000000000000e+00 9.652795117230248412e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 -0.000000000000000000e+00

4.621457481581290466e-02 0.000000000000000000e+00 -0.000000000000000000e+00
4.621457481581290466e-02 4.611009614814307045e-02 -2.983275730713757455e-05
4.621457481581290466e-02 9.581185339249931321e-02 -3.677405876205972949e-05
4.621457481581290466e-02 1.522490388579389731e-01 -1.902188058134010121e-05
4.621457481581290466e-02 2.223135230364015336e-01 3.060784734211122415e-05
4.621457481581290466e-02 4.353670976127841930e-01 2.542517103064439684e-04
4.621457481581290466e-02 5.187391806354714197e-01 3.321742951090664916e-04
4.621457481581290466e-02 5.888872627607687482e-01 3.805262615505675627e-04
4.621457481581290466e-02 6.505800209062724271e-01 4.052979235785356365e-04
4.621457481581290466e-02 7.062317008364317195e-01 4.100767911449742890e-04
4.621457481581290466e-02 7.572197882819289294e-01 3.971062596574074892e-04
4.621457481581290466e-02 8.044209574804119800e-01 3.678338341191318109e-04
4.621457481581290466e-02 8.484408267997720632e-01 3.231905496205272595e-04
4.621457481581290466e-02 8.897192243153740909e-01 2.637628103161396677e-04
4.621457481581290466e-02 9.285831745498521750e-01 1.899219213813251180e-04
4.621457481581290466e-02 9.652795117230248412e-01 1.019274868960742147e-04
4.621457481581290466e-02 1.000000000000000000e+00 -0.000000000000000000e+00

9.593315519575203176e-02 0.000000000000000000e+00 -0.000000000000000000e+00
9.593315519575203176e-02 4.611009614814307045e-02 -3.511574491235065320e-05
9.593315519575203176e-02 9.581185339249931321e-02 -1.478735125037696360e-05
9.593315519575203176e-02 1.522490388579389731e-01 6.833785879240477723e-05
9.593315519575203176e-02 2.223135230364015336e-01 2.365340032086005087e-04
9.593315519575203176e-02 4.353670976127841930e-01 9.017605702080346919e-04
9.593315519575203176e-02 5.187391806354714197e-01 1.117922541136212805e-03
9.593315519575203176e-02 5.888872627607687482e-01 1.242594622039293415e-03
9.593315519575203176e-02 6.505800209062724271e-01 1.294998662907961059e-03
9.593315519575203176e-02 7.062317008364317195e-01 1.287039549757460497e-03
9.593315519575203176e-02 7.572197882819289294e-01 1.226722516920158773e-03
9.593315519575203176e-02 8.044209574804119800e-01 1.119754813477890016e-03
9.593315519575203176e-02 8.484408267997720632e-01 9.703083719518348048e-04
9.593315519575203176e-02 8.897192243153740909e-01 7.814735470919223059e-04
9.593315519575203176e-02 9.285831745498521750e-01 5.556012106243773908e-04
9.593315519575203176e-02 9.652795117230248412e-01 2.945751442746752055e-04
9.593315519575203176e-02 1.000000000000000000e+00 -0.000000000000000000e+00

1.524275806232778252e-01 0.000000000000000000e+00 -0.000000000000000000e+00
1.524275806232778252e-01 4.611009614814307045e-02 -1.402826643625617730e-05
1.524275806232778252e-01 9.581185339249931321e-02 7.369814898999652638e-05
1.524275806232778252e-01 1.522490388579389731e-01 2.818368658809788864e-04
1.524275806232778252e-01 2.223135230364015336e-01 6.599065096176609307e-04
1.524275806232778252e-01 4.353670976127841930e-01 2.084214455609572671e-03
1.524275806232778252e-01 5.187391806354714197e-01 2.538235986714635142e-03
1.524275806232778252e-01 5.888872627607687482e-01 2.793398422316344543e-03
1.524275806232778252e-01 6.505800209062724271e-01 2.890446389145017066e-03
1.524275806232778252e-01 7.062317008364317195e-01 2.855130465060202148e-03
1.524275806232778252e-01 7.572197882819289294e-01 2.705511512744264869e-03
1.524275806232778252e-01 8.044209574804119800e-01 2.455203314811672376e-03
1.524275806232778252e-01 8.484408267997720632e-01 2.114815827031466238e-03
1.524275806232778252e-01 8.897192243153740909e-01 1.692770357869784713e-03
1.524275806232778252e-01 9.285831745498521750e-01 1.195910684189883033e-03
1.524275806232778252e-01 9.652795117230248412e-01 6.299904300822605809e-04
1.524275806232778252e-01 1.000000000000000000e+00 -0.000000000000000000e+00

2.227719049086021308e-01 0.000000000000000000e+00 -0.000000000000000000e+00
2.227719049086021308e-01 4.611009614814307045e-02 4.068202657809775601e-05
2.227719049086021308e-01 9.581185339249931321e-02 2.516409913073153919e-04
2.227719049086021308e-01 1.522490388579389731e-01 6.727766209465186340e-04
2.227719049086021308e-01 2.223135230364015336e-01 1.401541636663010361e-03
2.227719049086021308e-01 4.353670976127841930e-01 4.104939142008505806e-03
2.227719049086021308e-01 5.187391806354714197e-01 4.971349755063744075e-03
2.227719049086021308e-01 5.888872627607687482e-01 5.459841420583444807e-03
2.227719049086021308e-01 6.505800209062724271e-01 5.644170271812446252e-03
2.227719049086021308e-01 7.062317008364317195e-01 5.571315086658318837e-03
2.227719049086021308e-01 7.572197882819289294e-01 5.275023402020442322e-03
2.227719049086021308e-01 8.044209574804119800e-01 4.781660292451197017e-03
2.227719049086021308e-01 8.484408267997720632e-01 4.112660413119063885e-03
2.227719049086021308e-01 8.897192243153740909e-01 3.285819810478509545e-03
2.227719049086021308e-01 9.285831745498521750e-01 2.316240598817680997e-03
2.227719049086021308e-01 9.652795117230248412e-01 1.217076081802937566e-03
2.227719049086021308e-01 1.000000000000000000e+00 -0.000000000000000000e+00

4.341774568096388731e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.341774568096388731e-01 4.611009614814307045e-02 2.671288545291100646e-04
4.341774568096388731e-01 9.581185339249931321e-02 9.238676051556024777e-04
4.341774568096388731e-01 1.522490388579389731e-01 2.103906047666934641e-03
4.341774568096388731e-01 2.223135230364015336e-01 4.097539654455425485e-03
4.341774568096388731e-01 4.353670976127841930e-01 1.152480398527671798e-02
4.341774568096388731e-01 5.187391806354714197e-01 1.394099335742011656e-02
4.341774568096388731e-01 5.888872627607687482e-01 1.532922350219485634e-02
4.341774568096388731e-01 6.505800209062724271e-01 1.588377763962924363e-02
4.341774568096388731e-01 7.062317008364317195e-01 1.572543859980474884e-02
4.341774568096388731e-01 7.572197882819289294e-01 1.493897623171375373e-02
4.341774568096388731e-01 8.044209574804119800e-01 1.358972494656347785e-02
4.341774568096388731e-01 8.484408267997720632e-01 1.173061571141436991e-02
4.341774568096388731e-01 8.897192243153740909e-01 9.405840711037562543e-03
4.341774568096388731e-01 9.285831745498521750e-01 6.653500537939254465e-03
4.341774568096388731e-01 9.652795117230248412e-01 3.507715557558592403e-03
4.341774568096388731e-01 1.000000000000000000e+00 -0.000000000000000000e+00

5.179907515547124142e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.179907515547124142e-01 4.611009614814307045e-02 3.412249607620989451e-04
5.179907515547124142e-01 9.581185339249931321e-02 1.135302930346238125e-03
5.179907515547124142e-01 1.522490388579389731e-01 2.553961138537781065e-03
5.179907515547124142e-01 2.223135230364015336e-01 4.959574574880326950e-03
5.179907515547124142e-01 4.353670976127841930e-01 1.395305431415527937e-02
5.179907515547124142e-01 5.187391806354714197e-01 1.686499654973120862e-02
5.179907515547124142e-01 5.888872627607687482e-01 1.853210935205529611e-02
5.179907515547124142e-01 6.505800209062724271e-01 1.919679651952933136e-02
5.179907515547124142e-01 7.062317008364317195e-01 1.900776927039427716e-02
5.179907515547124142e-01 7.572197882819289294e-01 1.806678995937246318e-02
5.179907515547124142e-01 8.044209574804119800e-01 1.644983300885590957e-02
5.179907515547124142e-01 8.484408267997720632e-01 1.421648965322063612e-02
5.179907515547124142e-01 8.897192243153740909e-01 1.141520759696222458e-02
5.179907515547124142e-01 9.285831745498521750e-01 8.087279571134274592e-03
5.179907515547124142e-01 9.652795117230248412e-01 4.270185504121219722e-03
5.179907515547124142e-01 1.000000000000000000e+00 -0.000000000000000000e+00

5.883704561570233249e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.883704561570233249e-01 4.611009614814307045e-02 3.845014485025236234e-04
5.883704561570233249e-01 9.581185339249931321e-02 1.252224236262398449e-03
5.883704561570233249e-01 1.522490388579389731e-01 2.800796698552815347e-03
5.883704561570233249e-01 2.223135230364015336e-01 5.439769092896745532e-03
5.883704561570233249e-01 4.353670976127841930e-01 1.534338773529969439e-02
5.883704561570233249e-01 5.187391806354714197e-01 1.853316254180818051e-02
5.883704561570233249e-01 5.888872627607687482e-01 2.035095190950098748e-02
5.883704561570233249e-01 6.505800209062724271e-01 2.107210794642136800e-02
5.883704561570233249e-01 7.062317008364317195e-01 2.086349847235814334e-02
5.883704561570233249e-01 7.572197882819289294e-01 1.983646178049310385e-02
5.883704561570233249e-01 8.044209574804119800e-01 1.807144028820113074e-02
5.883704561570233249e-01 8.484408267997720632e-01 1.562959035686151479e-02
5.883704561570233249e-01 8.897192243153740909e-01 1.255980837092327863e-02
5.883704561570233249e-01 9.285831745498521750e-01 8.904367824002336687e-03
5.883704561570233249e-01 9.652795117230248412e-01 4.703726847522074310e-03
5.883704561570233249e-01 1.000000000000000000e+00 -0.000000000000000000e+00

6.502033975591405834e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.502033975591405834e-01 4.611009614814307045e-02 4.044374416847854839e-04
6.502033975591405834e-01 9.581185339249931321e-02 1.296848395367911988e-03
6.502033975591405834e-01 1.522490388579389731e-01 2.889515107562618153e-03
6.502033975591405834e-01 2.223135230364015336e-01 5.617506767657768491e-03
6.502033975591405834e-01 4.353670976127841930e-01 1.590168335711341502e-02
6.502033975591405834e-01 5.187391806354714197e-01 1.920084220417219573e-02
6.502033975591405834e-01 5.888872627607687482e-01 2.107431491352524180e-02
6.502033975591405834e-01 6.505800209062724271e-01 2.181553502878057563e-02
6.502033975591405834e-01 7.062317008364317195e-01 2.160001370247117622e-02
6.502033975591405834e-01 7.572197882819289294e-01 2.054181392426990271e-02
6.502033975591405834e-01 8.044209574804119800e-01 1.872078286834184466e-02
6.502033975591405834e-01 8.484408267997720632e-01 1.619635157989491106e-02
6.502033975591405834e-01 8.897192243153740909e-01 1.301658534024456235e-02
6.502033975591405834e-01 9.285831745498521750e-01 9.225575671920503359e-03
6.502033975591405834e-01 9.652795117230248412e-01 4.869427582948658920e-03
6.502033975591405834e-01 1.000000000000000000e+00 -0.000000000000000000e+00

7.059486731535422610e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.059486731535422610e-01 4.611009614814307045e-02 4.053219445506878182e-04
7.059486731535422610e-01 9.581185339249931321e-02 1.282452133147309048e-03
7.059486731535422610e-01 1.522490388579389731e-01 2.847641765392052403e-03
7.059486731535422610e-01 2.223135230364015336e-01 5.541472359917139039e-03
7.059486731535422610e-01 4.353670976127841930e-01 1.575078841672737998e-02
7.059486731535422610e-01 5.187391806354714197e-01 1.901889888028692258e-02
7.059486731535422610e-01 5.888872627607687482e-01 2.087124552974337077e-02
7.059486731535422610e-01 6.505800209062724271e-01 2.160456607734216605e-02
7.059486731535422610e-01 7.062317008364317195e-01 2.139365140873889307e-02
7.059486731535422610e-01 7.572197882819289294e-01 2.034899325510323292e-02
7.059486731535422610e-01 8.044209574804119800e-01 1.854595302471807525e-02
7.059486731535422610e-01 8.484408267997720632e-01 1.604075399732951199e-02
7.059486731535422610e-01 8.897192243153740909e-01 1.288150685014676639e-02
7.059486731535422610e-01 9.285831745498521750e-01 9.116806381508333473e-03
7.059486731535422610e-01 9.652795117230248412e-01 4.801690414822495749e-03
7.059486731535422610e-01 1.000000000000000000e+00 -0.000000000000000000e+00

7.570052803016877885e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.570052803016877885e-01 4.611009614814307045e-02 3.897021838476775503e-04
7.570052803016877885e-01 9.581185339249931321e-02 1.217618217621714875e-03
7.570052803016877885e-01 1.522490388579389731e-01 2.693813328060118764e-03
7.570052803016877885e-01 2.223135230364015336e-01 5.245396303416033877e-03
7.570052803016877885e-01 4.353670976127841930e-01 1.497363838628370039e-02
7.570052803016877885e-01 5.187391806354714197e-01 1.808708770903768442e-02
7.570052803016877885e-01 5.888872627607687482e-01 1.985131710930932922e-02
7.570052803016877885e-01 6.505800209062724271e-01 2.055185620796876056e-02
7.570052803016877885e-01 7.062317008364317195e-01 2.035385245921975811e-02
7.570052803016877885e-01 7.572197882819289294e-01 1.935889794462948219e-02
7.570052803016877885e-01 8.044209574804119800e-01 1.763553347428295850e-02
7.570052803016877885e-01 8.484408267997720632e-01 1.523711666649173700e-02
7.570052803016877885e-01 8.897192243153740909e-01 1.221403638105395852e-02
7.570052803016877885e-01 9.285831745498521750e-01 8.622002998592451922e-03
7.570052803016877885e-01 9.652795117230248412e-01 4.526060750971131787e-03
7.570052803016877885e-01 1.000000000000000000e+00 -0.000000000000000000e+00

8.042620109906444270e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.042620109906444270e-01 4.611009614814307045e-02 3.590978128180882345e-04
8.042620109906444270e-01 9.581185339249931321e-02 1.108189227350631469e-03
8.042620109906444270e-01 1.522490388579389731e-01 2.441615584503520949e-03
8.042620109906444270e-01 2.223135230364015336e-01 4.754883954826250730e-03
8.042620109906444270e-01 4.353670976127841930e-01 1.363247607385130455e-02
8.042620109906444270e-01 5.187391806354714197e-01 1.647825646847677142e-02
8.042620109906444270e-01 5.888872627607687482e-01 1.809236304771621312e-02
8.042620109906444270e-01 6.505800209062724271e-01 1.873531946867170589e-02
8.042620109906444270e-01 7.062317008364317195e-01 1.855470397033795460e-02
8.042620109906444270e-01 7.572197882819289294e-01 1.763939120912169298e-02
8.042620109906444270e-01 8.044209574804119800e-01 1.605050788924773306e-02
8.042620109906444270e-01 8.484408267997720632e-01 1.384009165870283241e-02
8.042620109906444270e-01 8.897192243153740909e-01 1.106272693208813426e-02
8.042620109906444270e-01 9.285831745498521750e-01 7.781417659253405013e-03
8.042620109906444270e-01 9.652795117230248412e-01 4.068110445974752569e-03
8.042620109906444270e-01 1.000000000000000000e+00 -0.000000000000000000e+00

8.483303664216168549e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.483303664216168549e-01 4.611009614814307045e-02 3.143724089000425603e-04
8.483303664216168549e-01 9.581185339249931321e-02 9.582223126702042910e-04
8.483303664216168549e-01 1.522490388579389731e-01 2.101347116860198538e-03
8.483303664216168549e-01 2.223135230364015336e-01 4.090401575186916779e-03
8.483303664216168549e-01 4.353670976127841930e-01 1.177729803965091478e-02
8.483303664216168549e-01 5.187391806354714197e-01 1.424927087869481968e-02
8.483303664216168549e-01 5.888872627607687482e-01 1.565347481809350322e-02
8.483303664216168549e-01 6.505800209062724271e-01 1.621300956545584232e-02
8.483303664216168549e-01 7.062317008364317195e-01 1.605160652252393336e-02
8.483303664216168549e-01 7.572197882819289294e-01 1.524341869272929917e-02
8.483303664216168549e-01 8.044209574804119800e-01 1.384279880696126334e-02
8.483303664216168549e-01 8.484408267997720632e-01 1.190166392814319928e-02
8.483303664216168549e-01 8.897192243153740909e-01 9.478239105515668533e-03
8.483303664216168549e-01 9.285831745498521750e-01 6.638963580451537859e-03
8.483303664216168549e-01 9.652795117230248412e-01 3.455594788604852193e-03
8.483303664216168549e-01 1.000000000000000000e+00 -0.000000000000000000e+00

8.896515577888010062e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.896515577888010062e-01 4.611009614814307045e-02 2.559653643605744604e-04
8.896515577888010062e-01 9.581185339249931321e-02 7.705653651239139246e-04
8.896515577888010062e-01 1.522490388579389731e-01 1.681030361964301655e-03
8.896515577888010062e-01 2.223135230364015336e-01 3.268884939348956804e-03
8.896515577888010062e-01 4.353670976127841930e-01 9.450290323020360539e-03
8.896515577888010062e-01 5.187391806354714197e-01 1.144697711909319418e-02
8.896515577888010062e-01 5.888872627607687482e-01 1.258254936093112543e-02
8.896515577888010062e-01 6.505800209062724271e-01 1.303242964271668532e-02
8.896515577888010062e-01 7.062317008364317195e-01 1.289232598939430395e-02
8.896515577888010062e-01 7.572197882819289294e-01 1.222110723632536915e-02
8.896515577888010062e-01 8.044209574804119800e-01 1.106676188016011454e-02
8.896515577888010062e-01 8.484408267997720632e-01 9.479837612852091630e-03
8.896515577888010062e-01 8.897192243153740909e-01 7.517657031184961369e-03
8.896515577888010062e-01 9.285831745498521750e-01 5.242483574643739749e-03
8.896515577888010062e-01 9.652795117230248412e-01 2.717039864891856137e-03
8.896515577888010062e-01 1.000000000000000000e+00 -0.000000000000000000e+00

9.285509258555928458e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.285509258555928458e-01 4.611009614814307045e-02 1.840623283040999708e-04
9.285509258555928458e-01 9.581185339249931321e-02 5.472796541917703244e-04
9.285509258555928458e-01 1.522490388579389731e-01 1.187141826914684360e-03
9.285509258555928458e-01 2.223135230364015336e-01 2.304859393156516705e-03
9.285509258555928458e-01 4.353670976127841930e-01 6.688816557828357497e-03
9.285509258555928458e-01 5.187391806354714197e-01 8.112404093970583194e-03
9.285509258555928458e-01 5.888872627607687482e-01 8.921954494399137250e-03
9.285509258555928458e-01 6.505800209062724271e-01 9.237818015609310790e-03
9.285509258555928458e-01 7.062317008364317195e-01 9.125468519713934509e-03
9.285509258555928458e-01 7.572197882819289294e-01 8.628036249611090863e-03
9.285509258555928458e-01 8.044209574804119800e-01 7.785205531245426025e-03
9.285509258555928458e-01 8.484408267997720632e-01 6.640850265305748082e-03
9.285509258555928458e-01 8.897192243153740909e-01 5.243058953445638506e-03
9.285509258555928458e-01 9.285831745498521750e-01 3.640661001369309945e-03
9.285509258555928458e-01 9.652795117230248412e-01 1.879509509733974125e-03
9.285509258555928458e-01 1.000000000000000000e+00 -0.000000000000000000e+00

9.652715415530814802e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.652715415530814802e-01 4.611009614814307045e-02 9.872777712461477300e-05
9.652715415530814802e-01 9.581185339249931321e-02 2.899673853299783986e-04
9.652715415530814802e-01 1.522490388579389731e-01 6.251723830248191206e-04
9.652715415530814802e-01 2.223135230364015336e-01 1.211272910676118499e-03
9.652715415530814802e-01 4.353670976127841930e-01 3.527599457948175227e-03
9.652715415530814802e-01 5.187391806354714197e-01 4.284032987415095986e-03
9.652715415530814802e-01 5.888872627607687482e-01 4.713158005891815959e-03
9.652715415530814802e-01 6.505800209062724271e-01 4.875982791112831553e-03
9.652715415530814802e-01 7.062317008364317195e-01 4.806444751992061497e-03
9.652715415530814802e-01 7.572197882819289294e-01 4.529456062983411302e-03
9.652715415530814802e-01 8.044209574804119800e-01 4.070263789181325503e-03
9.652715415530814802e-01 8.484408267997720632e-01 3.456670009443730315e-03
9.652715415530814802e-01 8.897192243153740909e-01 2.717377732709312047e-03
9.652715415530814802e-01 9.285831745498521750e-01 1.879526903346405344e-03
9.652715415530814802e-01 9.652795117230248412e-01 9.670410420845718027e-04
9.652715415530814802e-01 1.000000000000000000e+00 -0.000000000000000000e+00

1.000000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000000e+00 4.611009614814307045e-02 -0.000000000000000000e+00
1.000000000000000000e+00 9.581185339249931321e-02 -0.000000000000000000e+00
1.000000000000000000e+00 1.522490388579389731e-01 -0.000000000000000000e+00
1.000000000000000000e+00 2.223135230364015336e-01 -0.000000000000000000e+00
1.000000000000000000e+00 4.353670976127841930e-01 -0.000000000000000000e+00
1.000000000000000000e+00 5.187391806354714197e-01 -0.000000000000000000e+00
1.000000000000000000e+00 5.888872627607687482e-01 -0.000000000000000000e+00
1.000000000000000000e+00 6.505800209062724271e-01 -0.000000000000000000e+00
1.000000000000000000e+00 7.062317008364317195e-01 -0.000000000000000000e+00
1.000000000000000000e+00 7.572197882819289294e-01 -0.000000000000000000e+00
1.000000000000000000e+00 8.044209574804119800e-01 -0.000000000000000000e+00
1.000000000000000000e+00 8.484408267997720632e-01 -0.000000000000000000e+00
1.000000000000000000e+00 8.897192243153740909e-01 -0.000000000000000000e+00
1.000000000000000000e+00 9.285831745498521750e-01 -0.000000000000000000e+00
1.000000000000000000e+00 9.652795117230248412e-01 -0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00



==> data/pb_299/loss_clean0.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	1.225618457794189453e+01	1.317429799794189371e+01
6.000000000000000000e+00	1.711101651191711426e+00	2.629215071191711495e+00
1.100000000000000000e+01	6.981886923313140869e-02	9.879322892331313666e-01
1.600000000000000000e+01	1.022561669349670410e+00	1.940675089349670479e+00
2.100000000000000000e+01	5.081760883331298828e-01	1.426289508333129952e+00
2.600000000000000000e+01	-4.489373043179512024e-02	8.732196895682048376e-01
3.100000000000000000e+01	2.306495606899261475e-02	9.411783760689925726e-01
3.600000000000000000e+01	8.837442845106124878e-02	1.006487848451061318e+00
4.100000000000000000e+01	-2.107991091907024384e-02	8.970335090809297141e-01
4.600000000000000000e+01	-6.617966294288635254e-02	8.519337570571136053e-01
5.100000000000000000e+01	-4.091657698154449463e-02	8.771968430184554633e-01
5.600000000000000000e+01	-5.143975839018821716e-02	8.666736616098117407e-01
6.100000000000000000e+01	-6.809520721435546875e-02	8.500182127856444891e-01
6.600000000000000000e+01	-6.430252641439437866e-02	8.538108935856055792e-01
7.100000000000000000e+01	-6.518325954675674438e-02	8.529301604532432135e-01
7.600000000000000000e+01	-6.972471624612808228e-02	8.483887037538718756e-01
8.100000000000000000e+01	-6.965389102697372437e-02	8.484595289730262335e-01
8.600000000000000000e+01	-7.053942233324050903e-02	8.475739976667594489e-01
9.100000000000000000e+01	-7.238557934761047363e-02	8.457278406523894843e-01
9.600000000000000000e+01	-7.334434241056442261e-02	8.447690775894355353e-01
1.010000000000000000e+02	-7.486658543348312378e-02	8.432468345665168341e-01
1.060000000000000000e+02	-7.676836103200912476e-02	8.413450589679908331e-01
1.110000000000000000e+02	-7.884468883275985718e-02	8.392687311672401007e-01
1.160000000000000000e+02	-8.153599500656127930e-02	8.365774249934386786e-01
1.210000000000000000e+02	-8.482894301414489746e-02	8.332844769858550604e-01
1.260000000000000000e+02	-8.892697840929031372e-02	8.291864415907096442e-01
1.310000000000000000e+02	-9.412945806980133057e-02	8.239839619301986273e-01
1.360000000000000000e+02	-1.007219403982162476e-01	8.173914796017837103e-01
1.410000000000000000e+02	-1.091577187180519104e-01	8.089557012819480475e-01
1.460000000000000000e+02	-1.199787333607673645e-01	7.981346866392325934e-01
1.510000000000000000e+02	-1.338473111391067505e-01	7.842661088608932074e-01
1.560000000000000000e+02	-1.514889597892761230e-01	7.666244602107238348e-01
1.610000000000000000e+02	-1.735503822565078735e-01	7.445630377434920844e-01
1.660000000000000000e+02	-2.004639357328414917e-01	7.176494842671584662e-01
1.710000000000000000e+02	-2.322972565889358521e-01	6.858161634110641058e-01
1.760000000000000000e+02	-2.685253620147705078e-01	6.495880579852294501e-01
1.810000000000000000e+02	-3.076305389404296875e-01	6.104828810595702704e-01
1.860000000000000000e+02	-3.468195199966430664e-01	5.712939000033568915e-01
1.910000000000000000e+02	-3.824955224990844727e-01	5.356178975009154852e-01
1.960000000000000000e+02	-4.119294881820678711e-01	5.061839318179320868e-01
2.010000000000000000e+02	-4.352944493293762207e-01	4.828189706706237372e-01
2.060000000000000000e+02	-4.560202360153198242e-01	4.620931839846801337e-01
2.110000000000000000e+02	-4.787115454673767090e-01	4.394018745326232489e-01
2.160000000000000000e+02	-5.051549077033996582e-01	4.129585122966002997e-01
2.210000000000000000e+02	-5.300073027610778809e-01	3.881061172389220770e-01
2.260000000000000000e+02	-5.504019856452941895e-01	3.677114343547057684e-01
2.310000000000000000e+02	-5.729086995124816895e-01	3.452047204875182684e-01
2.360000000000000000e+02	-5.957209467887878418e-01	3.223924732112121161e-01
2.410000000000000000e+02	-6.187921762466430664e-01	2.993212437533568915e-01
2.460000000000000000e+02	-6.425417065620422363e-01	2.755717134379577216e-01
2.510000000000000000e+02	-6.662475466728210449e-01	2.518658733271789130e-01
2.560000000000000000e+02	-6.899954676628112793e-01	2.281179523371886786e-01
2.610000000000000000e+02	-7.131366133689880371e-01	2.049768066310119208e-01
2.660000000000000000e+02	-7.353646159172058105e-01	1.827488040827941473e-01
2.710000000000000000e+02	-7.556968927383422852e-01	1.624165272616576727e-01
2.760000000000000000e+02	-7.734403610229492188e-01	1.446730589770507391e-01
2.810000000000000000e+02	-7.884757518768310547e-01	1.296376681231689032e-01
2.860000000000000000e+02	-8.012287020683288574e-01	1.168847179316711005e-01
2.910000000000000000e+02	-8.124390840530395508e-01	1.056743359469604071e-01
2.960000000000000000e+02	-8.227620720863342285e-01	9.535134791366572937e-02
3.010000000000000000e+02	-8.324452638626098633e-01	8.566815613739009461e-02
3.060000000000000000e+02	-8.414239287376403809e-01	7.668949126235957703e-02
3.110000000000000000e+02	-8.495839834213256836e-01	6.852943657867427429e-02
3.160000000000000000e+02	-8.569132685661315918e-01	6.120015143386836609e-02
3.210000000000000000e+02	-8.634418249130249023e-01	5.467159508697505554e-02
3.260000000000000000e+02	-8.691853284835815430e-01	4.892809151641841492e-02
3.310000000000000000e+02	-8.741909861564636230e-01	4.392243384353633484e-02
3.360000000000000000e+02	-8.785537481307983398e-01	3.955967186920161804e-02
3.410000000000000000e+02	-8.823664784431457520e-01	3.574694155685420593e-02
3.460000000000000000e+02	-8.856983780860900879e-01	3.241504191390987000e-02
3.510000000000000000e+02	-8.886102437973022461e-01	2.950317620269771179e-02
3.560000000000000000e+02	-8.911553621292114258e-01	2.695805787078853211e-02
3.610000000000000000e+02	-8.933801651000976562e-01	2.473325489990230164e-02
3.660000000000000000e+02	-8.953277468681335449e-01	2.278567313186641297e-02
3.710000000000000000e+02	-8.970357179641723633e-01	2.107770203582759461e-02
3.760000000000000000e+02	-8.985365629196166992e-01	1.957685708038325867e-02
3.810000000000000000e+02	-8.998581171035766602e-01	1.825530289642329773e-02
3.860000000000000000e+02	-9.010236263275146484e-01	1.708979367248530945e-02
3.910000000000000000e+02	-9.020527005195617676e-01	1.606071948043819031e-02
3.960000000000000000e+02	-9.029618501663208008e-01	1.515156983367915711e-02
4.010000000000000000e+02	-9.037656188011169434e-01	1.434780119888301453e-02
4.060000000000000000e+02	-9.044769406318664551e-01	1.363647936813350281e-02
4.110000000000000000e+02	-9.051076769828796387e-01	1.300574301712031922e-02
4.160000000000000000e+02	-9.056688547134399414e-01	1.244456528656001648e-02
4.210000000000000000e+02	-9.061705470085144043e-01	1.194287299148555359e-02
4.260000000000000000e+02	-9.066219925880432129e-01	1.149142741195674500e-02
4.310000000000000000e+02	-9.070312380790710449e-01	1.108218192092891297e-02
4.360000000000000000e+02	-9.074051976203918457e-01	1.070822237960811218e-02
4.410000000000000000e+02	-9.077495932579040527e-01	1.036382674209590515e-02
4.460000000000000000e+02	-9.080690741539001465e-01	1.004434584609981140e-02
4.510000000000000000e+02	-9.083672761917114258e-01	9.746143808288532107e-03
4.560000000000000000e+02	-9.086471796035766602e-01	9.466240396423297732e-03
4.610000000000000000e+02	-9.089110493659973145e-01	9.202370634002643435e-03
4.660000000000000000e+02	-9.091607332229614258e-01	8.952686777038532107e-03
4.710000000000000000e+02	-9.093976616859436035e-01	8.715758314056354372e-03
4.760000000000000000e+02	-9.096230268478393555e-01	8.490393152160602419e-03
4.810000000000000000e+02	-9.098378419876098633e-01	8.275578012390094607e-03
4.860000000000000000e+02	-9.100427627563476562e-01	8.070657243652301638e-03
4.910000000000000000e+02	-9.102385640144348145e-01	7.874855985565143435e-03
4.960000000000000000e+02	-9.104257225990295410e-01	7.687697400970416872e-03
5.010000000000000000e+02	-9.106046557426452637e-01	7.508764257354694216e-03
5.060000000000000000e+02	-9.107757806777954102e-01	7.337639322204547732e-03
5.110000000000000000e+02	-9.109393954277038574e-01	7.174024572296100466e-03
5.160000000000000000e+02	-9.110957384109497070e-01	7.017681589050250857e-03
5.210000000000000000e+02	-9.112450480461120605e-01	6.868371953887897341e-03
5.260000000000000000e+02	-9.113876819610595703e-01	6.725738038940387575e-03
5.310000000000000000e+02	-9.115236997604370117e-01	6.589720239562946169e-03
5.360000000000000000e+02	-9.116534590721130371e-01	6.459960927886920778e-03
5.410000000000000000e+02	-9.117770791053771973e-01	6.336340894622760622e-03
5.460000000000000000e+02	-9.118948578834533691e-01	6.218562116546588747e-03
5.510000000000000000e+02	-9.120069146156311035e-01	6.106505384368854372e-03
5.560000000000000000e+02	-9.121134877204895020e-01	5.999932279510455935e-03
5.610000000000000000e+02	-9.122148156166076660e-01	5.898604383392291872e-03
5.660000000000000000e+02	-9.123111367225646973e-01	5.802283277435260622e-03
5.710000000000000000e+02	-9.124026298522949219e-01	5.710790147705036013e-03
5.760000000000000000e+02	-9.124894738197326660e-01	5.623946180267291872e-03
5.810000000000000000e+02	-9.125719666481018066e-01	5.541453351898151247e-03
5.860000000000000000e+02	-9.126502871513366699e-01	5.463132848663287966e-03
5.910000000000000000e+02	-9.127245545387268066e-01	5.388865461273151247e-03
5.960000000000000000e+02	-9.127950668334960938e-01	5.318353166503864138e-03
6.010000000000000000e+02	-9.128620028495788574e-01	5.251417150421100466e-03
6.060000000000000000e+02	-9.129255414009094238e-01	5.187878599090534060e-03
6.110000000000000000e+02	-9.129858613014221191e-01	5.127558698577838747e-03
6.160000000000000000e+02	-9.130430817604064941e-01	5.070338239593463747e-03
6.210000000000000000e+02	-9.130975008010864258e-01	5.015919198913532107e-03
6.260000000000000000e+02	-9.131491780281066895e-01	4.964241971893268435e-03
6.310000000000000000e+02	-9.131983518600463867e-01	4.915068139953571169e-03
6.360000000000000000e+02	-9.132450819015502930e-01	4.868338098449664919e-03
6.410000000000000000e+02	-9.132896065711975098e-01	4.823813428802448122e-03
6.460000000000000000e+02	-9.133320450782775879e-01	4.781374921722369997e-03
6.510000000000000000e+02	-9.133724570274353027e-01	4.740962972564655153e-03
6.560000000000000000e+02	-9.134110212326049805e-01	4.702398767394977419e-03
6.610000000000000000e+02	-9.134478569030761719e-01	4.665563096923786013e-03
6.660000000000000000e+02	-9.134830832481384277e-01	4.630336751861530153e-03
6.710000000000000000e+02	-9.135168194770812988e-01	4.596600522918659060e-03
6.760000000000000000e+02	-9.135490655899047852e-01	4.564354410095172732e-03
6.810000000000000000e+02	-9.135800600051879883e-01	4.533359994811969607e-03
6.860000000000000000e+02	-9.136098027229309082e-01	4.503617277069049685e-03
6.910000000000000000e+02	-9.136384129524230957e-01	4.475007047576862185e-03
6.960000000000000000e+02	-9.136659502983093262e-01	4.447469701690631716e-03
7.010000000000000000e+02	-9.136924743652343750e-01	4.420945634765582888e-03
7.060000000000000000e+02	-9.137180447578430176e-01	4.395375242156940310e-03
7.110000000000000000e+02	-9.137427806854248047e-01	4.370639314575153200e-03
7.160000000000000000e+02	-9.137666821479797363e-01	4.346737852020221560e-03
7.210000000000000000e+02	-9.137898683547973633e-01	4.323551645202594607e-03
7.260000000000000000e+02	-9.138123393058776855e-01	4.301080694122272341e-03
7.310000000000000000e+02	-9.138341546058654785e-01	4.279265394134479372e-03
7.360000000000000000e+02	-9.138553738594055176e-01	4.258046140594440310e-03
7.410000000000000000e+02	-9.138759970664978027e-01	4.237422933502155153e-03
7.460000000000000000e+02	-9.138960838317871094e-01	4.217336168212848513e-03
7.510000000000000000e+02	-9.139156937599182129e-01	4.197726240081744997e-03
7.560000000000000000e+02	-9.139348268508911133e-01	4.178593149108844607e-03
7.610000000000000000e+02	-9.139534831047058105e-01	4.159936895294147341e-03
7.660000000000000000e+02	-9.139717817306518555e-01	4.141638269348102419e-03
7.710000000000000000e+02	-9.139896631240844727e-01	4.123756875915485232e-03
7.760000000000000000e+02	-9.140071272850036621e-01	4.106292714996295778e-03
7.810000000000000000e+02	-9.140242934226989746e-01	4.089126577300983278e-03
7.860000000000000000e+02	-9.140411019325256348e-01	4.072318067474323122e-03
7.910000000000000000e+02	-9.140576124191284180e-01	4.055807580871539919e-03
7.960000000000000000e+02	-9.140738248825073242e-01	4.039595117492633669e-03
8.010000000000000000e+02	-9.140897393226623535e-01	4.023680677337604372e-03
8.060000000000000000e+02	-9.141054153442382812e-01	4.008004655761676638e-03
8.110000000000000000e+02	-9.141207933425903320e-01	3.992626657409625857e-03
8.160000000000000000e+02	-9.141359329223632812e-01	3.977487077636676638e-03
8.210000000000000000e+02	-9.141507744789123535e-01	3.962645521087604372e-03
8.260000000000000000e+02	-9.141654372215270996e-01	3.947982778472858278e-03
8.310000000000000000e+02	-9.141798615455627441e-01	3.933558454437213747e-03
8.360000000000000000e+02	-9.141941070556640625e-01	3.919312944335895388e-03
8.410000000000000000e+02	-9.142080545425415039e-01	3.905365457458453982e-03
8.460000000000000000e+02	-9.142218828201293945e-01	3.891537179870563357e-03
8.510000000000000000e+02	-9.142354726791381836e-01	3.877947320861774294e-03
8.560000000000000000e+02	-9.142488241195678711e-01	3.864595880432086794e-03
8.610000000000000000e+02	-9.142620563507080078e-01	3.851363649291950075e-03
8.660000000000000000e+02	-9.142750501632690430e-01	3.838369836730914919e-03
8.710000000000000000e+02	-9.142878651618957520e-01	3.825554838104205935e-03
8.760000000000000000e+02	-9.143005609512329102e-01	3.812859048767047732e-03
8.810000000000000000e+02	-9.143130183219909668e-01	3.800401678008991091e-03
8.860000000000000000e+02	-9.143253564834594727e-01	3.788063516540485232e-03
8.910000000000000000e+02	-9.143374562263488770e-01	3.775963773651080935e-03
8.960000000000000000e+02	-9.143494367599487305e-01	3.763983240051227419e-03
9.010000000000000000e+02	-9.143612384796142578e-01	3.752181520385700075e-03
9.060000000000000000e+02	-9.143729209899902344e-01	3.740499010009723513e-03
9.110000000000000000e+02	-9.143844246864318848e-01	3.728995313568073122e-03
9.160000000000000000e+02	-9.143957495689392090e-01	3.717670431060748903e-03
9.210000000000000000e+02	-9.144069552421569824e-01	3.706464757842975466e-03
9.260000000000000000e+02	-9.144179821014404297e-01	3.695437898559528200e-03
9.310000000000000000e+02	-9.144288897514343262e-01	3.684530248565631716e-03
9.360000000000000000e+02	-9.144396781921386719e-01	3.673741807861286013e-03
9.410000000000000000e+02	-9.144502878189086914e-01	3.663132181091266482e-03
9.460000000000000000e+02	-9.144607782363891602e-01	3.652641763610797732e-03
9.510000000000000000e+02	-9.144710898399353027e-01	3.642330160064655153e-03
9.560000000000000000e+02	-9.144813418388366699e-01	3.632078161163287966e-03
9.610000000000000000e+02	-9.144914150238037109e-01	3.622004976196246950e-03
9.660000000000000000e+02	-9.145013689994812012e-01	3.612051000518756716e-03
9.710000000000000000e+02	-9.145111441612243652e-01	3.602275838775592653e-03
9.760000000000000000e+02	-9.145208597183227539e-01	3.592560281677203982e-03
9.810000000000000000e+02	-9.145304560661315918e-01	3.582963933868366091e-03
9.860000000000000000e+02	-9.145398736000061035e-01	3.573546399993854372e-03
9.910000000000000000e+02	-9.145492315292358398e-01	3.564188470764118044e-03
9.960000000000000000e+02	-9.145584702491760254e-01	3.554949750823932497e-03


==> data/pb_299/loss_clean1.csv <==
epoch 	 loss 	 lossN
1.000000000000000000e+00	1.225618457794189453e+01	1.317429799794189371e+01
6.000000000000000000e+00	1.711101651191711426e+00	2.629215071191711495e+00
1.100000000000000000e+01	6.981886923313140869e-02	9.879322892331313666e-01
1.600000000000000000e+01	1.022561669349670410e+00	1.940675089349670479e+00
2.100000000000000000e+01	5.081760883331298828e-01	1.426289508333129952e+00
2.600000000000000000e+01	-4.489373043179512024e-02	8.732196895682048376e-01
3.100000000000000000e+01	2.306495606899261475e-02	9.411783760689925726e-01
3.600000000000000000e+01	8.837442845106124878e-02	1.006487848451061318e+00
4.100000000000000000e+01	-2.107991091907024384e-02	8.970335090809297141e-01
4.600000000000000000e+01	-6.617966294288635254e-02	8.519337570571136053e-01
5.100000000000000000e+01	-4.091657698154449463e-02	8.771968430184554633e-01
5.600000000000000000e+01	-5.143975839018821716e-02	8.666736616098117407e-01
6.100000000000000000e+01	-6.809520721435546875e-02	8.500182127856444891e-01
6.600000000000000000e+01	-6.430252641439437866e-02	8.538108935856055792e-01
7.100000000000000000e+01	-6.518325954675674438e-02	8.529301604532432135e-01
7.600000000000000000e+01	-6.972471624612808228e-02	8.483887037538718756e-01
8.100000000000000000e+01	-6.965389102697372437e-02	8.484595289730262335e-01
8.600000000000000000e+01	-7.053942233324050903e-02	8.475739976667594489e-01
9.100000000000000000e+01	-7.238557934761047363e-02	8.457278406523894843e-01
9.600000000000000000e+01	-7.334434241056442261e-02	8.447690775894355353e-01
1.010000000000000000e+02	-7.486658543348312378e-02	8.432468345665168341e-01
1.060000000000000000e+02	-7.676836103200912476e-02	8.413450589679908331e-01
1.110000000000000000e+02	-7.884468883275985718e-02	8.392687311672401007e-01
1.160000000000000000e+02	-8.153599500656127930e-02	8.365774249934386786e-01
1.210000000000000000e+02	-8.482894301414489746e-02	8.332844769858550604e-01
1.260000000000000000e+02	-8.892697840929031372e-02	8.291864415907096442e-01
1.310000000000000000e+02	-9.412945806980133057e-02	8.239839619301986273e-01
1.360000000000000000e+02	-1.007219403982162476e-01	8.173914796017837103e-01
1.410000000000000000e+02	-1.091577187180519104e-01	8.089557012819480475e-01
1.460000000000000000e+02	-1.199787333607673645e-01	7.981346866392325934e-01
1.510000000000000000e+02	-1.338473111391067505e-01	7.842661088608932074e-01
1.560000000000000000e+02	-1.514889597892761230e-01	7.666244602107238348e-01
1.610000000000000000e+02	-1.735503822565078735e-01	7.445630377434920844e-01
1.660000000000000000e+02	-2.004639357328414917e-01	7.176494842671584662e-01
1.710000000000000000e+02	-2.322972565889358521e-01	6.858161634110641058e-01
1.760000000000000000e+02	-2.685253620147705078e-01	6.495880579852294501e-01
1.810000000000000000e+02	-3.076305389404296875e-01	6.104828810595702704e-01
1.860000000000000000e+02	-3.468195199966430664e-01	5.712939000033568915e-01
1.910000000000000000e+02	-3.824955224990844727e-01	5.356178975009154852e-01
1.960000000000000000e+02	-4.119294881820678711e-01	5.061839318179320868e-01
2.010000000000000000e+02	-4.352944493293762207e-01	4.828189706706237372e-01
2.060000000000000000e+02	-4.560202360153198242e-01	4.620931839846801337e-01
2.110000000000000000e+02	-4.787115454673767090e-01	4.394018745326232489e-01
2.160000000000000000e+02	-5.051549077033996582e-01	4.129585122966002997e-01
2.210000000000000000e+02	-5.300073027610778809e-01	3.881061172389220770e-01
2.260000000000000000e+02	-5.504019856452941895e-01	3.677114343547057684e-01
2.310000000000000000e+02	-5.729086995124816895e-01	3.452047204875182684e-01
2.360000000000000000e+02	-5.957209467887878418e-01	3.223924732112121161e-01
2.410000000000000000e+02	-6.187921762466430664e-01	2.993212437533568915e-01
2.460000000000000000e+02	-6.425417065620422363e-01	2.755717134379577216e-01
2.510000000000000000e+02	-6.662475466728210449e-01	2.518658733271789130e-01
2.560000000000000000e+02	-6.899954676628112793e-01	2.281179523371886786e-01
2.610000000000000000e+02	-7.131366133689880371e-01	2.049768066310119208e-01
2.660000000000000000e+02	-7.353646159172058105e-01	1.827488040827941473e-01
2.710000000000000000e+02	-7.556968927383422852e-01	1.624165272616576727e-01
2.760000000000000000e+02	-7.734403610229492188e-01	1.446730589770507391e-01
2.810000000000000000e+02	-7.884757518768310547e-01	1.296376681231689032e-01
2.860000000000000000e+02	-8.012287020683288574e-01	1.168847179316711005e-01
2.910000000000000000e+02	-8.124390840530395508e-01	1.056743359469604071e-01
2.960000000000000000e+02	-8.227620720863342285e-01	9.535134791366572937e-02
3.010000000000000000e+02	-8.324452638626098633e-01	8.566815613739009461e-02
3.060000000000000000e+02	-8.414239287376403809e-01	7.668949126235957703e-02
3.110000000000000000e+02	-8.495839834213256836e-01	6.852943657867427429e-02
3.160000000000000000e+02	-8.569132685661315918e-01	6.120015143386836609e-02
3.210000000000000000e+02	-8.634418249130249023e-01	5.467159508697505554e-02
3.260000000000000000e+02	-8.691853284835815430e-01	4.892809151641841492e-02
3.310000000000000000e+02	-8.741909861564636230e-01	4.392243384353633484e-02
3.360000000000000000e+02	-8.785537481307983398e-01	3.955967186920161804e-02
3.410000000000000000e+02	-8.823664784431457520e-01	3.574694155685420593e-02
3.460000000000000000e+02	-8.856983780860900879e-01	3.241504191390987000e-02
3.510000000000000000e+02	-8.886102437973022461e-01	2.950317620269771179e-02
3.560000000000000000e+02	-8.911553621292114258e-01	2.695805787078853211e-02
3.610000000000000000e+02	-8.933801651000976562e-01	2.473325489990230164e-02
3.660000000000000000e+02	-8.953277468681335449e-01	2.278567313186641297e-02
3.710000000000000000e+02	-8.970357179641723633e-01	2.107770203582759461e-02
3.760000000000000000e+02	-8.985365629196166992e-01	1.957685708038325867e-02
3.810000000000000000e+02	-8.998581171035766602e-01	1.825530289642329773e-02
3.860000000000000000e+02	-9.010236263275146484e-01	1.708979367248530945e-02
3.910000000000000000e+02	-9.020527005195617676e-01	1.606071948043819031e-02
3.960000000000000000e+02	-9.029618501663208008e-01	1.515156983367915711e-02
4.010000000000000000e+02	-9.037656188011169434e-01	1.434780119888301453e-02
4.060000000000000000e+02	-9.044769406318664551e-01	1.363647936813350281e-02
4.110000000000000000e+02	-9.051076769828796387e-01	1.300574301712031922e-02
4.160000000000000000e+02	-9.056688547134399414e-01	1.244456528656001648e-02
4.210000000000000000e+02	-9.061705470085144043e-01	1.194287299148555359e-02
4.260000000000000000e+02	-9.066219925880432129e-01	1.149142741195674500e-02
4.310000000000000000e+02	-9.070312380790710449e-01	1.108218192092891297e-02
4.360000000000000000e+02	-9.074051976203918457e-01	1.070822237960811218e-02
4.410000000000000000e+02	-9.077495932579040527e-01	1.036382674209590515e-02
4.460000000000000000e+02	-9.080690741539001465e-01	1.004434584609981140e-02
4.510000000000000000e+02	-9.083672761917114258e-01	9.746143808288532107e-03
4.560000000000000000e+02	-9.086471796035766602e-01	9.466240396423297732e-03
4.610000000000000000e+02	-9.089110493659973145e-01	9.202370634002643435e-03
4.660000000000000000e+02	-9.091607332229614258e-01	8.952686777038532107e-03
4.710000000000000000e+02	-9.093976616859436035e-01	8.715758314056354372e-03
4.760000000000000000e+02	-9.096230268478393555e-01	8.490393152160602419e-03
4.810000000000000000e+02	-9.098378419876098633e-01	8.275578012390094607e-03
4.860000000000000000e+02	-9.100427627563476562e-01	8.070657243652301638e-03
4.910000000000000000e+02	-9.102385640144348145e-01	7.874855985565143435e-03
4.960000000000000000e+02	-9.104257225990295410e-01	7.687697400970416872e-03
5.010000000000000000e+02	-9.106046557426452637e-01	7.508764257354694216e-03
5.060000000000000000e+02	-9.107757806777954102e-01	7.337639322204547732e-03
5.110000000000000000e+02	-9.109393954277038574e-01	7.174024572296100466e-03
5.160000000000000000e+02	-9.110957384109497070e-01	7.017681589050250857e-03
5.210000000000000000e+02	-9.112450480461120605e-01	6.868371953887897341e-03
5.260000000000000000e+02	-9.113876819610595703e-01	6.725738038940387575e-03
5.310000000000000000e+02	-9.115236997604370117e-01	6.589720239562946169e-03
5.360000000000000000e+02	-9.116534590721130371e-01	6.459960927886920778e-03
5.410000000000000000e+02	-9.117770791053771973e-01	6.336340894622760622e-03
5.460000000000000000e+02	-9.118948578834533691e-01	6.218562116546588747e-03
5.510000000000000000e+02	-9.120069146156311035e-01	6.106505384368854372e-03
5.560000000000000000e+02	-9.121134877204895020e-01	5.999932279510455935e-03
5.610000000000000000e+02	-9.122148156166076660e-01	5.898604383392291872e-03
5.660000000000000000e+02	-9.123111367225646973e-01	5.802283277435260622e-03
5.710000000000000000e+02	-9.124026298522949219e-01	5.710790147705036013e-03
5.760000000000000000e+02	-9.124894738197326660e-01	5.623946180267291872e-03
5.810000000000000000e+02	-9.125719666481018066e-01	5.541453351898151247e-03
5.860000000000000000e+02	-9.126502871513366699e-01	5.463132848663287966e-03
5.910000000000000000e+02	-9.127245545387268066e-01	5.388865461273151247e-03
5.960000000000000000e+02	-9.127950668334960938e-01	5.318353166503864138e-03
6.010000000000000000e+02	-9.128620028495788574e-01	5.251417150421100466e-03
6.060000000000000000e+02	-9.129255414009094238e-01	5.187878599090534060e-03
6.110000000000000000e+02	-9.129858613014221191e-01	5.127558698577838747e-03
6.160000000000000000e+02	-9.130430817604064941e-01	5.070338239593463747e-03
6.210000000000000000e+02	-9.130975008010864258e-01	5.015919198913532107e-03
6.260000000000000000e+02	-9.131491780281066895e-01	4.964241971893268435e-03
6.310000000000000000e+02	-9.131983518600463867e-01	4.915068139953571169e-03
6.360000000000000000e+02	-9.132450819015502930e-01	4.868338098449664919e-03
6.410000000000000000e+02	-9.132896065711975098e-01	4.823813428802448122e-03
6.460000000000000000e+02	-9.133320450782775879e-01	4.781374921722369997e-03
6.510000000000000000e+02	-9.133724570274353027e-01	4.740962972564655153e-03
6.560000000000000000e+02	-9.134110212326049805e-01	4.702398767394977419e-03
6.610000000000000000e+02	-9.134478569030761719e-01	4.665563096923786013e-03
6.660000000000000000e+02	-9.134830832481384277e-01	4.630336751861530153e-03
6.710000000000000000e+02	-9.135168194770812988e-01	4.596600522918659060e-03
6.760000000000000000e+02	-9.135490655899047852e-01	4.564354410095172732e-03
6.810000000000000000e+02	-9.135800600051879883e-01	4.533359994811969607e-03
6.860000000000000000e+02	-9.136098027229309082e-01	4.503617277069049685e-03
6.910000000000000000e+02	-9.136384129524230957e-01	4.475007047576862185e-03
6.960000000000000000e+02	-9.136659502983093262e-01	4.447469701690631716e-03
7.010000000000000000e+02	-9.136924743652343750e-01	4.420945634765582888e-03
7.060000000000000000e+02	-9.137180447578430176e-01	4.395375242156940310e-03
7.110000000000000000e+02	-9.137427806854248047e-01	4.370639314575153200e-03
7.160000000000000000e+02	-9.137666821479797363e-01	4.346737852020221560e-03
7.210000000000000000e+02	-9.137898683547973633e-01	4.323551645202594607e-03
7.260000000000000000e+02	-9.138123393058776855e-01	4.301080694122272341e-03
7.310000000000000000e+02	-9.138341546058654785e-01	4.279265394134479372e-03
7.360000000000000000e+02	-9.138553738594055176e-01	4.258046140594440310e-03
7.410000000000000000e+02	-9.138759970664978027e-01	4.237422933502155153e-03
7.460000000000000000e+02	-9.138960838317871094e-01	4.217336168212848513e-03
7.510000000000000000e+02	-9.139156937599182129e-01	4.197726240081744997e-03
7.560000000000000000e+02	-9.139348268508911133e-01	4.178593149108844607e-03
7.610000000000000000e+02	-9.139534831047058105e-01	4.159936895294147341e-03
7.660000000000000000e+02	-9.139717817306518555e-01	4.141638269348102419e-03
7.710000000000000000e+02	-9.139896631240844727e-01	4.123756875915485232e-03
7.760000000000000000e+02	-9.140071272850036621e-01	4.106292714996295778e-03
7.810000000000000000e+02	-9.140242934226989746e-01	4.089126577300983278e-03
7.860000000000000000e+02	-9.140411019325256348e-01	4.072318067474323122e-03
7.910000000000000000e+02	-9.140576124191284180e-01	4.055807580871539919e-03
7.960000000000000000e+02	-9.140738248825073242e-01	4.039595117492633669e-03
8.010000000000000000e+02	-9.140897393226623535e-01	4.023680677337604372e-03
8.060000000000000000e+02	-9.141054153442382812e-01	4.008004655761676638e-03
8.110000000000000000e+02	-9.141207933425903320e-01	3.992626657409625857e-03
8.160000000000000000e+02	-9.141359329223632812e-01	3.977487077636676638e-03
8.210000000000000000e+02	-9.141507744789123535e-01	3.962645521087604372e-03
8.260000000000000000e+02	-9.141654372215270996e-01	3.947982778472858278e-03
8.310000000000000000e+02	-9.141798615455627441e-01	3.933558454437213747e-03
8.360000000000000000e+02	-9.141941070556640625e-01	3.919312944335895388e-03
8.410000000000000000e+02	-9.142080545425415039e-01	3.905365457458453982e-03
8.460000000000000000e+02	-9.142218828201293945e-01	3.891537179870563357e-03
8.510000000000000000e+02	-9.142354726791381836e-01	3.877947320861774294e-03
8.560000000000000000e+02	-9.142488241195678711e-01	3.864595880432086794e-03
8.610000000000000000e+02	-9.142620563507080078e-01	3.851363649291950075e-03
8.660000000000000000e+02	-9.142750501632690430e-01	3.838369836730914919e-03
8.710000000000000000e+02	-9.142878651618957520e-01	3.825554838104205935e-03
8.760000000000000000e+02	-9.143005609512329102e-01	3.812859048767047732e-03
8.810000000000000000e+02	-9.143130183219909668e-01	3.800401678008991091e-03
8.860000000000000000e+02	-9.143253564834594727e-01	3.788063516540485232e-03
8.910000000000000000e+02	-9.143374562263488770e-01	3.775963773651080935e-03
8.960000000000000000e+02	-9.143494367599487305e-01	3.763983240051227419e-03
9.010000000000000000e+02	-9.143612384796142578e-01	3.752181520385700075e-03
9.060000000000000000e+02	-9.143729209899902344e-01	3.740499010009723513e-03
9.110000000000000000e+02	-9.143844246864318848e-01	3.728995313568073122e-03
9.160000000000000000e+02	-9.143957495689392090e-01	3.717670431060748903e-03
9.210000000000000000e+02	-9.144069552421569824e-01	3.706464757842975466e-03
9.260000000000000000e+02	-9.144179821014404297e-01	3.695437898559528200e-03
9.310000000000000000e+02	-9.144288897514343262e-01	3.684530248565631716e-03
9.360000000000000000e+02	-9.144396781921386719e-01	3.673741807861286013e-03
9.410000000000000000e+02	-9.144502878189086914e-01	3.663132181091266482e-03
9.460000000000000000e+02	-9.144607782363891602e-01	3.652641763610797732e-03
9.510000000000000000e+02	-9.144710898399353027e-01	3.642330160064655153e-03
9.560000000000000000e+02	-9.144813418388366699e-01	3.632078161163287966e-03
9.610000000000000000e+02	-9.144914150238037109e-01	3.622004976196246950e-03
9.660000000000000000e+02	-9.145013689994812012e-01	3.612051000518756716e-03
9.710000000000000000e+02	-9.145111441612243652e-01	3.602275838775592653e-03
9.760000000000000000e+02	-9.145208597183227539e-01	3.592560281677203982e-03
9.810000000000000000e+02	-9.145304560661315918e-01	3.582963933868366091e-03
9.860000000000000000e+02	-9.145398736000061035e-01	3.573546399993854372e-03
9.910000000000000000e+02	-9.145492315292358398e-01	3.564188470764118044e-03
9.960000000000000000e+02	-9.145584702491760254e-01	3.554949750823932497e-03
1.001000000000000000e+03	-9.145675897598266602e-01	3.545830240173297732e-03
1.006000000000000000e+03	-8.891699910163879395e-01	2.894342898361201843e-02
1.011000000000000000e+03	-9.047349691390991211e-01	1.337845086090083679e-02
1.016000000000000000e+03	-9.088853001594543457e-01	9.228119840545612185e-03
1.021000000000000000e+03	-9.119496345520019531e-01	6.163785447998004763e-03
1.026000000000000000e+03	-9.102861881256103516e-01	7.827231874389606325e-03
1.031000000000000000e+03	-9.130998253822326660e-01	5.013594617767291872e-03
1.036000000000000000e+03	-9.123450517654418945e-01	5.768368234558063357e-03
1.041000000000000000e+03	-9.137168526649475098e-01	4.396567335052448122e-03
1.046000000000000000e+03	-9.133691191673278809e-01	4.744300832672077028e-03
1.051000000000000000e+03	-9.135960936546325684e-01	4.517326345367389528e-03
1.056000000000000000e+03	-9.138544797897338867e-01	4.258940210266071169e-03
1.061000000000000000e+03	-9.139033555984497070e-01	4.210064401550250857e-03
1.066000000000000000e+03	-9.139044284820556641e-01	4.208991517944293825e-03
1.071000000000000000e+03	-9.139146208763122559e-01	4.198799123687702028e-03
1.076000000000000000e+03	-9.139353632926940918e-01	4.178056707305866091e-03
1.081000000000000000e+03	-9.139521718025207520e-01	4.161248197479205935e-03
1.086000000000000000e+03	-9.139660596847534180e-01	4.147360315246539919e-03
1.091000000000000000e+03	-9.139744639396667480e-01	4.138956060333209841e-03
1.096000000000000000e+03	-9.139807224273681641e-01	4.132697572631793825e-03
1.101000000000000000e+03	-9.139845967292785645e-01	4.128823270721393435e-03
1.106000000000000000e+03	-9.139872789382934570e-01	4.126141061706500857e-03
1.111000000000000000e+03	-9.139896035194396973e-01	4.123816480560260622e-03
1.116000000000000000e+03	-9.139922261238098145e-01	4.121193876190143435e-03
1.121000000000000000e+03	-9.139951467514038086e-01	4.118273248596149294e-03
1.126000000000000000e+03	-9.139978885650634766e-01	4.115531434936481325e-03
1.131000000000000000e+03	-9.140003919601440430e-01	4.113028039855914919e-03
1.136000000000000000e+03	-9.140029549598693848e-01	4.110465040130573122e-03
1.141000000000000000e+03	-9.140056371688842773e-01	4.107782831115680544e-03
1.146000000000000000e+03	-9.140082001686096191e-01	4.105219831390338747e-03
1.151000000000000000e+03	-9.140107631683349609e-01	4.102656831664996950e-03
1.156000000000000000e+03	-9.140133857727050781e-01	4.100034227294879763e-03
1.161000000000000000e+03	-9.140159487724304199e-01	4.097471227569537966e-03
1.166000000000000000e+03	-9.140185713768005371e-01	4.094848623199420778e-03
1.171000000000000000e+03	-9.140211343765258789e-01	4.092285623474078982e-03
1.176000000000000000e+03	-9.140237569808959961e-01	4.089663019103961794e-03
1.181000000000000000e+03	-9.140263199806213379e-01	4.087100019378619997e-03
1.186000000000000000e+03	-9.140289425849914551e-01	4.084477415008502810e-03
1.191000000000000000e+03	-9.140315651893615723e-01	4.081854810638385622e-03
1.196000000000000000e+03	-9.140341877937316895e-01	4.079232206268268435e-03
1.201000000000000000e+03	-9.140368103981018066e-01	4.076609601898151247e-03
1.206000000000000000e+03	-9.140394330024719238e-01	4.073986997528034060e-03
1.211000000000000000e+03	-9.140420556068420410e-01	4.071364393157916872e-03
1.216000000000000000e+03	-9.140446782112121582e-01	4.068741788787799685e-03
1.221000000000000000e+03	-9.140473008155822754e-01	4.066119184417682497e-03
1.226000000000000000e+03	-9.140499234199523926e-01	4.063496580047565310e-03
1.231000000000000000e+03	-9.140525460243225098e-01	4.060873975677448122e-03
1.236000000000000000e+03	-9.140551686286926270e-01	4.058251371307330935e-03
1.241000000000000000e+03	-9.140577912330627441e-01	4.055628766937213747e-03
1.246000000000000000e+03	-9.140604138374328613e-01	4.053006162567096560e-03
1.251000000000000000e+03	-9.140630364418029785e-01	4.050383558196979372e-03
1.256000000000000000e+03	-9.140656590461730957e-01	4.047760953826862185e-03
1.261000000000000000e+03	-9.140682816505432129e-01	4.045138349456744997e-03
1.266000000000000000e+03	-9.140709042549133301e-01	4.042515745086627810e-03
1.271000000000000000e+03	-9.140735268592834473e-01	4.039893140716510622e-03
1.276000000000000000e+03	-9.140761494636535645e-01	4.037270536346393435e-03
1.281000000000000000e+03	-9.140788316726684570e-01	4.034588327331500857e-03
1.286000000000000000e+03	-9.140814542770385742e-01	4.031965722961383669e-03
1.291000000000000000e+03	-9.140840768814086914e-01	4.029343118591266482e-03
1.296000000000000000e+03	-9.140866994857788086e-01	4.026720514221149294e-03
1.301000000000000000e+03	-9.140893220901489258e-01	4.024097909851032107e-03
1.306000000000000000e+03	-9.140919446945190430e-01	4.021475305480914919e-03
1.311000000000000000e+03	-9.140945672988891602e-01	4.018852701110797732e-03
1.316000000000000000e+03	-9.140971899032592773e-01	4.016230096740680544e-03
1.321000000000000000e+03	-9.140997529029846191e-01	4.013667097015338747e-03
1.326000000000000000e+03	-9.141023755073547363e-01	4.011044492645221560e-03
1.331000000000000000e+03	-9.141049981117248535e-01	4.008421888275104372e-03
1.336000000000000000e+03	-9.141076207160949707e-01	4.005799283904987185e-03
1.341000000000000000e+03	-9.141101837158203125e-01	4.003236284179645388e-03
1.346000000000000000e+03	-9.141128063201904297e-01	4.000613679809528200e-03
1.351000000000000000e+03	-9.141154289245605469e-01	3.997991075439411013e-03
1.356000000000000000e+03	-9.141179919242858887e-01	3.995428075714069216e-03
1.361000000000000000e+03	-9.141205549240112305e-01	3.992865075988727419e-03
1.366000000000000000e+03	-9.141231775283813477e-01	3.990242471618610232e-03
1.371000000000000000e+03	-9.141257405281066895e-01	3.987679471893268435e-03
1.376000000000000000e+03	-9.141283035278320312e-01	3.985116472167926638e-03
1.381000000000000000e+03	-9.141308665275573730e-01	3.982553472442584841e-03
1.386000000000000000e+03	-9.141334295272827148e-01	3.979990472717243044e-03
1.391000000000000000e+03	-9.141359925270080566e-01	3.977427472991901247e-03
1.396000000000000000e+03	-9.141385555267333984e-01	3.974864473266559450e-03
1.401000000000000000e+03	-9.141410589218139648e-01	3.972361078185993044e-03
1.406000000000000000e+03	-9.141435623168945312e-01	3.969857683105426638e-03
1.411000000000000000e+03	-9.141461253166198730e-01	3.967294683380084841e-03
1.416000000000000000e+03	-9.141486287117004395e-01	3.964791288299518435e-03
1.421000000000000000e+03	-9.141511321067810059e-01	3.962287893218952028e-03
1.426000000000000000e+03	-9.141536355018615723e-01	3.959784498138385622e-03
1.431000000000000000e+03	-9.141560792922973633e-01	3.957340707702594607e-03
1.436000000000000000e+03	-9.141585826873779297e-01	3.954837312622028200e-03
1.441000000000000000e+03	-9.141610264778137207e-01	3.952393522186237185e-03
1.446000000000000000e+03	-9.141634702682495117e-01	3.949949731750446169e-03
1.451000000000000000e+03	-9.141659140586853027e-01	3.947505941314655153e-03
1.456000000000000000e+03	-9.141683578491210938e-01	3.945062150878864138e-03
1.461000000000000000e+03	-9.141708016395568848e-01	3.942618360443073122e-03
1.466000000000000000e+03	-9.141731858253479004e-01	3.940234174652057497e-03
1.471000000000000000e+03	-9.141755700111389160e-01	3.937849988861041872e-03
1.476000000000000000e+03	-9.141779541969299316e-01	3.935465803070026247e-03
1.481000000000000000e+03	-9.141803383827209473e-01	3.933081617279010622e-03
1.486000000000000000e+03	-9.141827225685119629e-01	3.930697431487994997e-03
1.491000000000000000e+03	-9.141850471496582031e-01	3.928372850341754763e-03
1.496000000000000000e+03	-9.141873717308044434e-01	3.926048269195514528e-03
1.501000000000000000e+03	-9.141896963119506836e-01	3.923723688049274294e-03
1.506000000000000000e+03	-9.141920208930969238e-01	3.921399106903034060e-03
1.511000000000000000e+03	-9.141942858695983887e-01	3.919134130401569216e-03
1.516000000000000000e+03	-9.141966104507446289e-01	3.916809549255328982e-03
1.521000000000000000e+03	-9.141988754272460938e-01	3.914544572753864138e-03
1.526000000000000000e+03	-9.142011404037475586e-01	3.912279596252399294e-03
1.531000000000000000e+03	-9.142033457756042480e-01	3.910074224395709841e-03
1.536000000000000000e+03	-9.142055511474609375e-01	3.907868852539020388e-03
1.541000000000000000e+03	-9.142078161239624023e-01	3.905603876037555544e-03
1.546000000000000000e+03	-9.142099618911743164e-01	3.903458108825641482e-03
1.551000000000000000e+03	-9.142121672630310059e-01	3.901252736968952028e-03
1.556000000000000000e+03	-9.142143726348876953e-01	3.899047365112262575e-03
1.561000000000000000e+03	-9.142165184020996094e-01	3.896901597900348513e-03
1.566000000000000000e+03	-9.142186641693115234e-01	3.894755830688434450e-03
1.571000000000000000e+03	-9.142208099365234375e-01	3.892610063476520388e-03
1.576000000000000000e+03	-9.142228960990905762e-01	3.890523900909381716e-03
1.581000000000000000e+03	-9.142249822616577148e-01	3.888437738342243044e-03
1.586000000000000000e+03	-9.142270684242248535e-01	3.886351575775104372e-03
1.591000000000000000e+03	-9.142291545867919922e-01	3.884265413207965700e-03
1.596000000000000000e+03	-9.142312407493591309e-01	3.882179250640827028e-03
1.601000000000000000e+03	-9.142332673072814941e-01	3.880152692718463747e-03
1.606000000000000000e+03	-9.142353534698486328e-01	3.878066530151325075e-03
1.611000000000000000e+03	-9.142373800277709961e-01	3.876039972228961794e-03
1.616000000000000000e+03	-9.142394065856933594e-01	3.874013414306598513e-03
1.621000000000000000e+03	-9.142413735389709473e-01	3.872046461029010622e-03
1.626000000000000000e+03	-9.142434000968933105e-01	3.870019903106647341e-03
1.631000000000000000e+03	-9.142453670501708984e-01	3.868052949829059450e-03
1.636000000000000000e+03	-9.142473340034484863e-01	3.866085996551471560e-03
1.641000000000000000e+03	-9.142493009567260742e-01	3.864119043273883669e-03
1.646000000000000000e+03	-9.142512679100036621e-01	3.862152089996295778e-03
1.651000000000000000e+03	-9.142531752586364746e-01	3.860244741363483278e-03
1.656000000000000000e+03	-9.142551422119140625e-01	3.858277788085895388e-03
1.661000000000000000e+03	-9.142570495605468750e-01	3.856370439453082888e-03
1.666000000000000000e+03	-9.142589569091796875e-01	3.854463090820270388e-03
1.671000000000000000e+03	-9.142608642578125000e-01	3.852555742187457888e-03
1.676000000000000000e+03	-9.142627716064453125e-01	3.850648393554645388e-03
1.681000000000000000e+03	-9.142646789550781250e-01	3.848741044921832888e-03
1.686000000000000000e+03	-9.142665266990661621e-01	3.846893300933795778e-03
1.691000000000000000e+03	-9.142683744430541992e-01	3.845045556945758669e-03
1.696000000000000000e+03	-9.142702817916870117e-01	3.843138208312946169e-03
1.701000000000000000e+03	-9.142721295356750488e-01	3.841290464324909060e-03
1.706000000000000000e+03	-9.142739772796630859e-01	3.839442720336871950e-03
1.711000000000000000e+03	-9.142758250236511230e-01	3.837594976348834841e-03
1.716000000000000000e+03	-9.142776131629943848e-01	3.835806837005573122e-03
1.721000000000000000e+03	-9.142794609069824219e-01	3.833959093017536013e-03
1.726000000000000000e+03	-9.142813086509704590e-01	3.832111349029498903e-03
1.731000000000000000e+03	-9.142830967903137207e-01	3.830323209686237185e-03
1.736000000000000000e+03	-9.142848849296569824e-01	3.828535070342975466e-03
1.741000000000000000e+03	-9.142866730690002441e-01	3.826746930999713747e-03
1.746000000000000000e+03	-9.142885208129882812e-01	3.824899187011676638e-03
1.751000000000000000e+03	-9.142903089523315430e-01	3.823111047668414919e-03
1.756000000000000000e+03	-9.142920970916748047e-01	3.821322908325153200e-03
1.761000000000000000e+03	-9.142938256263732910e-01	3.819594373626666872e-03
1.766000000000000000e+03	-9.142956137657165527e-01	3.817806234283405153e-03
1.771000000000000000e+03	-9.142974019050598145e-01	3.816018094940143435e-03
1.776000000000000000e+03	-9.142991304397583008e-01	3.814289560241657107e-03
1.781000000000000000e+03	-9.143009185791015625e-01	3.812501420898395388e-03
1.786000000000000000e+03	-9.143026471138000488e-01	3.810772886199909060e-03
1.791000000000000000e+03	-9.143044352531433105e-01	3.808984746856647341e-03
1.796000000000000000e+03	-9.143061637878417969e-01	3.807256212158161013e-03
1.801000000000000000e+03	-9.143079519271850586e-01	3.805468072814899294e-03
1.806000000000000000e+03	-9.143096804618835449e-01	3.803739538116412966e-03
1.811000000000000000e+03	-9.143114089965820312e-01	3.802011003417926638e-03
1.816000000000000000e+03	-9.143131375312805176e-01	3.800282468719440310e-03
1.821000000000000000e+03	-9.143148660659790039e-01	3.798553934020953982e-03
1.826000000000000000e+03	-9.143165946006774902e-01	3.796825399322467653e-03
1.831000000000000000e+03	-9.143183231353759766e-01	3.795096864623981325e-03
1.836000000000000000e+03	-9.143200516700744629e-01	3.793368329925494997e-03
1.841000000000000000e+03	-9.143217802047729492e-01	3.791639795227008669e-03
1.846000000000000000e+03	-9.143234491348266602e-01	3.789970865173297732e-03
1.851000000000000000e+03	-9.143251776695251465e-01	3.788242330474811403e-03
1.856000000000000000e+03	-9.143269062042236328e-01	3.786513795776325075e-03
1.861000000000000000e+03	-9.143286347389221191e-01	3.784785261077838747e-03
1.866000000000000000e+03	-9.143303036689758301e-01	3.783116331024127810e-03
1.871000000000000000e+03	-9.143320322036743164e-01	3.781387796325641482e-03
1.876000000000000000e+03	-9.143337011337280273e-01	3.779718866271930544e-03
1.881000000000000000e+03	-9.143354296684265137e-01	3.777990331573444216e-03
1.886000000000000000e+03	-9.143367409706115723e-01	3.776679029388385622e-03
1.891000000000000000e+03	-9.143202304840087891e-01	3.793189515991168825e-03
1.896000000000000000e+03	-9.136769771575927734e-01	4.436442842407184450e-03
1.901000000000000000e+03	-9.139511585235595703e-01	4.162261476440387575e-03
1.906000000000000000e+03	-9.137141704559326172e-01	4.399249544067340700e-03
1.911000000000000000e+03	-9.116157889366149902e-01	6.497631063384967653e-03
1.916000000000000000e+03	-9.131048917770385742e-01	5.008528222961383669e-03
1.921000000000000000e+03	-9.007415175437927246e-01	1.737190245620723328e-02
1.926000000000000000e+03	-9.104824066162109375e-01	7.631013383789020388e-03
1.931000000000000000e+03	-9.085706472396850586e-01	9.542772760314899294e-03
1.936000000000000000e+03	-9.121578931808471680e-01	5.955526819152789919e-03
1.941000000000000000e+03	-9.065687656402587891e-01	1.154465435974116883e-02
1.946000000000000000e+03	-9.091897010803222656e-01	8.923718919677692263e-03
1.951000000000000000e+03	-9.107766151428222656e-01	7.336804857177692263e-03
1.956000000000000000e+03	-9.111162424087524414e-01	6.997177591247516482e-03
1.961000000000000000e+03	-9.127138853073120117e-01	5.399534692687946169e-03
1.966000000000000000e+03	-9.135324358940124512e-01	4.580984105987506716e-03
1.971000000000000000e+03	-9.124661684036254883e-01	5.647251596374469607e-03
1.976000000000000000e+03	-9.133295416831970215e-01	4.783878316802936403e-03
1.981000000000000000e+03	-9.138640165328979492e-01	4.249403467102008669e-03
1.986000000000000000e+03	-9.139831662178039551e-01	4.130253782196002810e-03
1.991000000000000000e+03	-9.142474532127380371e-01	3.865966787261920778e-03
1.996000000000000000e+03	-9.142298102378845215e-01	3.883609762115436403e-03
2.001000000000000000e+03	-9.142557978630065918e-01	3.857622136993366091e-03
2.006000000000000000e+03	-9.143230319023132324e-01	3.790388097686725466e-03
2.011000000000000000e+03	-9.143143296241760254e-01	3.799090375823932497e-03
2.016000000000000000e+03	-9.143571853637695312e-01	3.756234636230426638e-03
2.021000000000000000e+03	-9.143500924110412598e-01	3.763327588958698122e-03
2.026000000000000000e+03	-9.143642187118530273e-01	3.749201288146930544e-03
2.031000000000000000e+03	-9.143632054328918457e-01	3.750214567108112185e-03
2.036000000000000000e+03	-9.143701791763305664e-01	3.743240823669391482e-03
2.041000000000000000e+03	-9.143707752227783203e-01	3.742644777221637575e-03
2.046000000000000000e+03	-9.143742322921752930e-01	3.739187707824664919e-03
2.051000000000000000e+03	-9.143759012222290039e-01	3.737518777770953982e-03
2.056000000000000000e+03	-9.143778681755065918e-01	3.735551824493366091e-03
2.061000000000000000e+03	-9.143798351287841797e-01	3.733584871215778200e-03
2.066000000000000000e+03	-9.143814444541931152e-01	3.731975545806842653e-03
2.071000000000000000e+03	-9.143832921981811523e-01	3.730127801818805544e-03
2.076000000000000000e+03	-9.143849611282348633e-01	3.728458871765094607e-03
2.081000000000000000e+03	-9.143866300582885742e-01	3.726789941711383669e-03
2.086000000000000000e+03	-9.143882989883422852e-01	3.725121011657672732e-03
2.091000000000000000e+03	-9.143899083137512207e-01	3.723511686248737185e-03
2.096000000000000000e+03	-9.143915772438049316e-01	3.721842756195026247e-03
2.101000000000000000e+03	-9.143931865692138672e-01	3.720233430786090700e-03
2.106000000000000000e+03	-9.143947958946228027e-01	3.718624105377155153e-03
2.111000000000000000e+03	-9.143964052200317383e-01	3.717014779968219607e-03
2.116000000000000000e+03	-9.143980145454406738e-01	3.715405454559284060e-03
2.121000000000000000e+03	-9.143996238708496094e-01	3.713796129150348513e-03
2.126000000000000000e+03	-9.144011735916137695e-01	3.712246408386188357e-03
2.131000000000000000e+03	-9.144027829170227051e-01	3.710637082977252810e-03
2.136000000000000000e+03	-9.144043326377868652e-01	3.709087362213092653e-03
2.141000000000000000e+03	-9.144058823585510254e-01	3.707537641448932497e-03
2.146000000000000000e+03	-9.144074320793151855e-01	3.705987920684772341e-03
2.151000000000000000e+03	-9.144089818000793457e-01	3.704438199920612185e-03
2.156000000000000000e+03	-9.144105315208435059e-01	3.702888479156452028e-03
2.161000000000000000e+03	-9.144120812416076660e-01	3.701338758392291872e-03
2.166000000000000000e+03	-9.144136309623718262e-01	3.699789037628131716e-03
2.171000000000000000e+03	-9.144151210784912109e-01	3.698298921508746950e-03
2.176000000000000000e+03	-9.144166707992553711e-01	3.696749200744586794e-03
2.181000000000000000e+03	-9.144181609153747559e-01	3.695259084625202028e-03
2.186000000000000000e+03	-9.144196510314941406e-01	3.693768968505817263e-03
2.191000000000000000e+03	-9.144211411476135254e-01	3.692278852386432497e-03
2.196000000000000000e+03	-9.144226312637329102e-01	3.690788736267047732e-03
2.201000000000000000e+03	-9.144241213798522949e-01	3.689298620147662966e-03
2.206000000000000000e+03	-9.144256114959716797e-01	3.687808504028278200e-03
2.211000000000000000e+03	-9.144271016120910645e-01	3.686318387908893435e-03
2.216000000000000000e+03	-9.144285917282104492e-01	3.684828271789508669e-03
2.221000000000000000e+03	-9.144300222396850586e-01	3.683397760314899294e-03
2.226000000000000000e+03	-9.144315123558044434e-01	3.681907644195514528e-03
2.231000000000000000e+03	-9.144329428672790527e-01	3.680477132720905153e-03
2.236000000000000000e+03	-9.144343733787536621e-01	3.679046621246295778e-03
2.241000000000000000e+03	-9.144358634948730469e-01	3.677556505126911013e-03
2.246000000000000000e+03	-9.144372940063476562e-01	3.676125993652301638e-03
2.251000000000000000e+03	-9.144387245178222656e-01	3.674695482177692263e-03
2.256000000000000000e+03	-9.144401550292968750e-01	3.673264970703082888e-03
2.261000000000000000e+03	-9.144415855407714844e-01	3.671834459228473513e-03
2.266000000000000000e+03	-9.144429564476013184e-01	3.670463552398639528e-03
2.271000000000000000e+03	-9.144443869590759277e-01	3.669033040924030153e-03
2.276000000000000000e+03	-9.144458174705505371e-01	3.667602529449420778e-03
2.281000000000000000e+03	-9.144471883773803711e-01	3.666231622619586794e-03
2.286000000000000000e+03	-9.144486188888549805e-01	3.664801111144977419e-03
2.291000000000000000e+03	-9.144499897956848145e-01	3.663430204315143435e-03
2.296000000000000000e+03	-9.144513607025146484e-01	3.662059297485309450e-03
2.301000000000000000e+03	-9.144527316093444824e-01	3.660688390655475466e-03
2.306000000000000000e+03	-9.144541025161743164e-01	3.659317483825641482e-03
2.311000000000000000e+03	-9.144554734230041504e-01	3.657946576995807497e-03
2.316000000000000000e+03	-9.144568443298339844e-01	3.656575670165973513e-03
2.321000000000000000e+03	-9.144582152366638184e-01	3.655204763336139528e-03
2.326000000000000000e+03	-9.144595861434936523e-01	3.653833856506305544e-03
2.331000000000000000e+03	-9.144609570503234863e-01	3.652462949676471560e-03
2.336000000000000000e+03	-9.144622683525085449e-01	3.651151647491412966e-03
2.341000000000000000e+03	-9.144636392593383789e-01	3.649780740661578982e-03
2.346000000000000000e+03	-9.144649505615234375e-01	3.648469438476520388e-03
2.351000000000000000e+03	-9.144662618637084961e-01	3.647158136291461794e-03
2.356000000000000000e+03	-9.144675731658935547e-01	3.645846834106403200e-03
2.361000000000000000e+03	-9.144688844680786133e-01	3.644535531921344607e-03
2.366000000000000000e+03	-9.144701957702636719e-01	3.643224229736286013e-03
2.371000000000000000e+03	-9.144715070724487305e-01	3.641912927551227419e-03
2.376000000000000000e+03	-9.144728183746337891e-01	3.640601625366168825e-03
2.381000000000000000e+03	-9.144741296768188477e-01	3.639290323181110232e-03
2.386000000000000000e+03	-9.144754409790039062e-01	3.637979020996051638e-03
2.391000000000000000e+03	-9.144766926765441895e-01	3.636727323455768435e-03
2.396000000000000000e+03	-9.144780039787292480e-01	3.635416021270709841e-03
2.401000000000000000e+03	-9.144792556762695312e-01	3.634164323730426638e-03
2.406000000000000000e+03	-9.144805073738098145e-01	3.632912626190143435e-03
2.411000000000000000e+03	-9.144817590713500977e-01	3.631660928649860232e-03
2.416000000000000000e+03	-9.144830703735351562e-01	3.630349626464801638e-03
2.421000000000000000e+03	-9.144843220710754395e-01	3.629097928924518435e-03
2.426000000000000000e+03	-9.144855737686157227e-01	3.627846231384235232e-03
2.431000000000000000e+03	-9.144867658615112305e-01	3.626654138488727419e-03
2.436000000000000000e+03	-9.144880175590515137e-01	3.625402440948444216e-03
2.441000000000000000e+03	-9.144892692565917969e-01	3.624150743408161013e-03
2.446000000000000000e+03	-9.144904613494873047e-01	3.622958650512653200e-03
2.451000000000000000e+03	-9.144917130470275879e-01	3.621706952972369997e-03
2.456000000000000000e+03	-9.144929051399230957e-01	3.620514860076862185e-03
2.461000000000000000e+03	-9.144940972328186035e-01	3.619322767181354372e-03
2.466000000000000000e+03	-9.144953489303588867e-01	3.618071069641071169e-03
2.471000000000000000e+03	-9.144965410232543945e-01	3.616878976745563357e-03
2.476000000000000000e+03	-9.144977331161499023e-01	3.615686883850055544e-03
2.481000000000000000e+03	-9.144988656044006348e-01	3.614554395599323122e-03
2.486000000000000000e+03	-9.145000576972961426e-01	3.613362302703815310e-03
2.491000000000000000e+03	-9.145012497901916504e-01	3.612170209808307497e-03
2.496000000000000000e+03	-9.145024418830871582e-01	3.610978116912799685e-03
2.501000000000000000e+03	-9.145035743713378906e-01	3.609845628662067263e-03
2.506000000000000000e+03	-9.145047664642333984e-01	3.608653535766559450e-03
2.511000000000000000e+03	-9.145058989524841309e-01	3.607521047515827028e-03
2.516000000000000000e+03	-9.145070314407348633e-01	3.606388559265094607e-03
2.521000000000000000e+03	-9.145081639289855957e-01	3.605256071014362185e-03
2.526000000000000000e+03	-9.145092964172363281e-01	3.604123582763629763e-03
2.531000000000000000e+03	-9.145104289054870605e-01	3.602991094512897341e-03
2.536000000000000000e+03	-9.145115613937377930e-01	3.601858606262164919e-03
2.541000000000000000e+03	-9.145126938819885254e-01	3.600726118011432497e-03
2.546000000000000000e+03	-9.145138263702392578e-01	3.599593629760700075e-03
2.551000000000000000e+03	-9.145148992538452148e-01	3.598520746154743044e-03
2.556000000000000000e+03	-9.145160317420959473e-01	3.597388257904010622e-03
2.561000000000000000e+03	-9.145171046257019043e-01	3.596315374298053591e-03
2.566000000000000000e+03	-9.145182371139526367e-01	3.595182886047321169e-03
2.571000000000000000e+03	-9.145193099975585938e-01	3.594110002441364138e-03
2.576000000000000000e+03	-9.145203828811645508e-01	3.593037118835407107e-03
2.581000000000000000e+03	-9.145214557647705078e-01	3.591964235229450075e-03
2.586000000000000000e+03	-9.145225286483764648e-01	3.590891351623493044e-03
2.591000000000000000e+03	-9.145236015319824219e-01	3.589818468017536013e-03
2.596000000000000000e+03	-9.145246744155883789e-01	3.588745584411578982e-03
2.601000000000000000e+03	-9.145257472991943359e-01	3.587672700805621950e-03
2.606000000000000000e+03	-9.145267605781555176e-01	3.586659421844440310e-03
2.611000000000000000e+03	-9.145278334617614746e-01	3.585586538238483278e-03
2.616000000000000000e+03	-9.145288467407226562e-01	3.584573259277301638e-03
2.621000000000000000e+03	-9.145299196243286133e-01	3.583500375671344607e-03
2.626000000000000000e+03	-9.145309329032897949e-01	3.582487096710162966e-03
2.631000000000000000e+03	-9.145319461822509766e-01	3.581473817748981325e-03
2.636000000000000000e+03	-9.145329594612121582e-01	3.580460538787799685e-03
2.641000000000000000e+03	-9.145339727401733398e-01	3.579447259826618044e-03
2.646000000000000000e+03	-9.145349860191345215e-01	3.578433980865436403e-03
2.651000000000000000e+03	-9.145359992980957031e-01	3.577420701904254763e-03
2.656000000000000000e+03	-9.145370125770568848e-01	3.576407422943073122e-03
2.661000000000000000e+03	-9.145380258560180664e-01	3.575394143981891482e-03
2.666000000000000000e+03	-9.145389795303344727e-01	3.574440469665485232e-03
2.671000000000000000e+03	-9.145399928092956543e-01	3.573427190704303591e-03
2.676000000000000000e+03	-9.145409464836120605e-01	3.572473516387897341e-03
2.681000000000000000e+03	-9.145419597625732422e-01	3.571460237426715700e-03
2.686000000000000000e+03	-9.145429134368896484e-01	3.570506563110309450e-03
2.691000000000000000e+03	-9.145438671112060547e-01	3.569552888793903200e-03
2.696000000000000000e+03	-9.145448803901672363e-01	3.568539609832721560e-03
2.701000000000000000e+03	-9.145458340644836426e-01	3.567585935516315310e-03
2.706000000000000000e+03	-9.145467877388000488e-01	3.566632261199909060e-03
2.711000000000000000e+03	-9.145477414131164551e-01	3.565678586883502810e-03
2.716000000000000000e+03	-9.145486950874328613e-01	3.564724912567096560e-03
2.721000000000000000e+03	-9.145495891571044922e-01	3.563830842895465700e-03
2.726000000000000000e+03	-9.145505428314208984e-01	3.562877168579059450e-03
2.731000000000000000e+03	-9.145514965057373047e-01	3.561923494262653200e-03
2.736000000000000000e+03	-9.145523905754089355e-01	3.561029424591022341e-03
2.741000000000000000e+03	-9.145533442497253418e-01	3.560075750274616091e-03
2.746000000000000000e+03	-9.145542383193969727e-01	3.559181680602985232e-03
2.751000000000000000e+03	-9.145551919937133789e-01	3.558228006286578982e-03
2.756000000000000000e+03	-9.145560860633850098e-01	3.557333936614948122e-03
2.761000000000000000e+03	-9.145569801330566406e-01	3.556439866943317263e-03
2.766000000000000000e+03	-9.145579338073730469e-01	3.555486192626911013e-03
2.771000000000000000e+03	-9.145588278770446777e-01	3.554592122955280153e-03
2.776000000000000000e+03	-9.145597219467163086e-01	3.553698053283649294e-03
2.781000000000000000e+03	-9.145606160163879395e-01	3.552803983612018435e-03
2.786000000000000000e+03	-9.145615100860595703e-01	3.551909913940387575e-03
2.791000000000000000e+03	-9.145624041557312012e-01	3.551015844268756716e-03
2.796000000000000000e+03	-9.145632982254028320e-01	3.550121774597125857e-03
2.801000000000000000e+03	-9.145641326904296875e-01	3.549287309570270388e-03
2.806000000000000000e+03	-9.145650267601013184e-01	3.548393239898639528e-03
2.811000000000000000e+03	-9.145659208297729492e-01	3.547499170227008669e-03
2.816000000000000000e+03	-9.145667552947998047e-01	3.546664705200153200e-03
2.821000000000000000e+03	-9.145676493644714355e-01	3.545770635528522341e-03
2.826000000000000000e+03	-9.145684838294982910e-01	3.544936170501666872e-03
2.831000000000000000e+03	-9.145693778991699219e-01	3.544042100830036013e-03
2.836000000000000000e+03	-9.145702123641967773e-01	3.543207635803180544e-03
2.841000000000000000e+03	-9.145710468292236328e-01	3.542373170776325075e-03
2.846000000000000000e+03	-9.145718812942504883e-01	3.541538705749469607e-03
2.851000000000000000e+03	-9.145727753639221191e-01	3.540644636077838747e-03
2.856000000000000000e+03	-9.145735502243041992e-01	3.539869775695758669e-03
2.861000000000000000e+03	-9.145742654800415039e-01	3.539154519958453982e-03
2.866000000000000000e+03	-9.145752787590026855e-01	3.538141240997272341e-03
2.871000000000000000e+03	-9.145760536193847656e-01	3.537366380615192263e-03
2.876000000000000000e+03	-9.145769476890563965e-01	3.536472310943561403e-03
2.881000000000000000e+03	-9.145777225494384766e-01	3.535697450561481325e-03
2.886000000000000000e+03	-9.145785570144653320e-01	3.534862985534625857e-03
2.891000000000000000e+03	-9.145793914794921875e-01	3.534028520507770388e-03
2.896000000000000000e+03	-9.145802259445190430e-01	3.533194055480914919e-03
2.901000000000000000e+03	-9.145810008049011230e-01	3.532419195098834841e-03
2.906000000000000000e+03	-9.145818352699279785e-01	3.531584730071979372e-03
2.911000000000000000e+03	-9.145826697349548340e-01	3.530750265045123903e-03
2.916000000000000000e+03	-9.145834445953369141e-01	3.529975404663043825e-03
2.921000000000000000e+03	-9.145842790603637695e-01	3.529140939636188357e-03
2.926000000000000000e+03	-9.145850539207458496e-01	3.528366079254108278e-03
2.931000000000000000e+03	-9.145858287811279297e-01	3.527591218872028200e-03
2.936000000000000000e+03	-9.145866632461547852e-01	3.526756753845172732e-03
2.941000000000000000e+03	-9.145874381065368652e-01	3.525981893463092653e-03
2.946000000000000000e+03	-9.145882129669189453e-01	3.525207033081012575e-03
2.951000000000000000e+03	-9.145889878273010254e-01	3.524432172698932497e-03
2.956000000000000000e+03	-9.145897626876831055e-01	3.523657312316852419e-03
2.961000000000000000e+03	-9.145905971527099609e-01	3.522822847289996950e-03
2.966000000000000000e+03	-9.145913720130920410e-01	3.522047986907916872e-03
2.971000000000000000e+03	-9.145921468734741211e-01	3.521273126525836794e-03
2.976000000000000000e+03	-9.145929217338562012e-01	3.520498266143756716e-03
2.981000000000000000e+03	-9.145936965942382812e-01	3.519723405761676638e-03
2.986000000000000000e+03	-9.145944118499755859e-01	3.519008150024371950e-03
2.991000000000000000e+03	-9.145951867103576660e-01	3.518233289642291872e-03
2.996000000000000000e+03	-9.145959615707397461e-01	3.517458429260211794e-03
3.001000000000000000e+03	-9.145967364311218262e-01	3.516683568878131716e-03
3.006000000000000000e+03	-9.145975112915039062e-01	3.515908708496051638e-03
3.011000000000000000e+03	-9.145982265472412109e-01	3.515193452758746950e-03
3.016000000000000000e+03	-9.145990014076232910e-01	3.514418592376666872e-03
3.021000000000000000e+03	-9.145997166633605957e-01	3.513703336639362185e-03
3.026000000000000000e+03	-9.146004915237426758e-01	3.512928476257282107e-03
3.031000000000000000e+03	-9.146012663841247559e-01	3.512153615875202028e-03
3.036000000000000000e+03	-9.146019816398620605e-01	3.511438360137897341e-03
3.041000000000000000e+03	-9.146026968955993652e-01	3.510723104400592653e-03
3.046000000000000000e+03	-9.146034717559814453e-01	3.509948244018512575e-03
3.051000000000000000e+03	-9.146041870117187500e-01	3.509232988281207888e-03
3.056000000000000000e+03	-9.146049618721008301e-01	3.508458127899127810e-03
3.061000000000000000e+03	-9.146056771278381348e-01	3.507742872161823122e-03
3.066000000000000000e+03	-9.146063923835754395e-01	3.507027616424518435e-03
3.071000000000000000e+03	-9.146071076393127441e-01	3.506312360687213747e-03
3.076000000000000000e+03	-9.146078228950500488e-01	3.505597104949909060e-03
3.081000000000000000e+03	-9.146085977554321289e-01	3.504822244567828982e-03
3.086000000000000000e+03	-9.146093130111694336e-01	3.504106988830524294e-03
3.091000000000000000e+03	-9.146100282669067383e-01	3.503391733093219607e-03
3.096000000000000000e+03	-9.146107435226440430e-01	3.502676477355914919e-03
3.101000000000000000e+03	-9.146114587783813477e-01	3.501961221618610232e-03
3.106000000000000000e+03	-9.146121740341186523e-01	3.501245965881305544e-03
3.111000000000000000e+03	-9.146128296852111816e-01	3.500590314788776247e-03
3.116000000000000000e+03	-9.146134853363037109e-01	3.499934663696246950e-03
3.121000000000000000e+03	-9.146136045455932617e-01	3.499815454406696169e-03
3.126000000000000000e+03	-9.146110415458679199e-01	3.502378454132037966e-03
3.131000000000000000e+03	-9.145915508270263672e-01	3.521869172973590700e-03
3.136000000000000000e+03	-9.145025014877319336e-01	3.610918512268024294e-03
3.141000000000000000e+03	-9.144605994224548340e-01	3.652820577545123903e-03
3.146000000000000000e+03	-9.146153926849365234e-01	3.498027315063434450e-03
3.151000000000000000e+03	-9.143830537796020508e-01	3.730366220397907107e-03
3.156000000000000000e+03	-9.145362377166748047e-01	3.577182283325153200e-03
3.161000000000000000e+03	-9.140732884407043457e-01	4.040131559295612185e-03
3.166000000000000000e+03	-9.145967364311218262e-01	3.516683568878131716e-03
3.171000000000000000e+03	-9.143129587173461914e-01	3.800461282653766482e-03
3.176000000000000000e+03	-9.145861864089965820e-01	3.527233591003375857e-03
3.181000000000000000e+03	-9.140781164169311523e-01	4.035303583068805544e-03
3.186000000000000000e+03	-9.144373536109924316e-01	3.676066389007526247e-03
3.191000000000000000e+03	-9.144595861434936523e-01	3.653833856506305544e-03
3.196000000000000000e+03	-9.143182635307312012e-01	3.795156469268756716e-03
3.201000000000000000e+03	-9.145803451538085938e-01	3.533074846191364138e-03
3.206000000000000000e+03	-9.141410589218139648e-01	3.972361078185993044e-03
3.211000000000000000e+03	-9.145988225936889648e-01	3.514597406310993044e-03
3.216000000000000000e+03	-9.142995476722717285e-01	3.813872327728229372e-03
3.221000000000000000e+03	-9.145740270614624023e-01	3.539392938537555544e-03
3.226000000000000000e+03	-9.141665697097778320e-01	3.946850290222125857e-03
3.231000000000000000e+03	-9.144540429115295410e-01	3.659377088470416872e-03
3.236000000000000000e+03	-9.143989086151123047e-01	3.714511384887653200e-03
3.241000000000000000e+03	-9.143617749214172363e-01	3.751645078582721560e-03
3.246000000000000000e+03	-9.145443439483642578e-01	3.569076051635700075e-03
3.251000000000000000e+03	-9.142236709594726562e-01	3.889749040527301638e-03
3.256000000000000000e+03	-9.146077632904052734e-01	3.505656709594684450e-03
3.261000000000000000e+03	-9.142298102378845215e-01	3.883609762115436403e-03
3.266000000000000000e+03	-9.145731925964355469e-01	3.540227403564411013e-03
3.271000000000000000e+03	-9.142085909843444824e-01	3.904829015655475466e-03
3.276000000000000000e+03	-9.144448041915893555e-01	3.668615808410602419e-03
3.281000000000000000e+03	-9.143844842910766602e-01	3.728935708923297732e-03
3.286000000000000000e+03	-9.143304824829101562e-01	3.782937517089801638e-03
3.291000000000000000e+03	-9.145767688751220703e-01	3.536651124877887575e-03
3.296000000000000000e+03	-9.142335057258605957e-01	3.879914274139362185e-03
3.301000000000000000e+03	-9.146165251731872559e-01	3.496894826812702028e-03
3.306000000000000000e+03	-9.142118096351623535e-01	3.901610364837604372e-03
3.311000000000000000e+03	-9.145512580871582031e-01	3.562161912841754763e-03
3.316000000000000000e+03	-9.142654538154602051e-01	3.847966184539752810e-03
3.321000000000000000e+03	-9.144097566604614258e-01	3.703663339538532107e-03
3.326000000000000000e+03	-9.144368171691894531e-01	3.676602830810504763e-03
3.331000000000000000e+03	-9.142779111862182617e-01	3.835508813781696169e-03
3.336000000000000000e+03	-9.146195650100708008e-01	3.493854989929157107e-03
3.341000000000000000e+03	-9.141877293586730957e-01	3.925690641326862185e-03
3.346000000000000000e+03	-9.146024584770202637e-01	3.510961522979694216e-03
3.351000000000000000e+03	-9.142383337020874023e-01	3.875086297912555544e-03
3.356000000000000000e+03	-9.144527912139892578e-01	3.660628786010700075e-03
3.361000000000000000e+03	-9.144367575645446777e-01	3.676662435455280153e-03
3.366000000000000000e+03	-9.143053293228149414e-01	3.808090677185016482e-03
3.371000000000000000e+03	-9.145691394805908203e-01	3.544280519409137575e-03
3.376000000000000000e+03	-9.142177700996398926e-01	3.895649900360065310e-03
3.381000000000000000e+03	-9.146167635917663574e-01	3.496656408233600466e-03
3.386000000000000000e+03	-9.141757488250732422e-01	3.937671174926715700e-03
3.391000000000000000e+03	-9.144979119300842285e-01	3.615508069915729372e-03
3.396000000000000000e+03	-9.143539071083068848e-01	3.759512891693073122e-03
3.401000000000000000e+03	-9.143584370613098145e-01	3.754982938690143435e-03
3.406000000000000000e+03	-9.145634770393371582e-01	3.549942960662799685e-03
3.411000000000000000e+03	-9.142261743545532227e-01	3.887245645446735232e-03
3.416000000000000000e+03	-9.146285653114318848e-01	3.484854688568073122e-03
3.421000000000000000e+03	-9.142341613769531250e-01	3.879258623046832888e-03
3.426000000000000000e+03	-9.145459532737731934e-01	3.567466726226764528e-03
3.431000000000000000e+03	-9.142856001853942871e-01	3.827819814605670778e-03
3.436000000000000000e+03	-9.143580794334411621e-01	3.755340566558795778e-03
3.441000000000000000e+03	-9.145374894142150879e-01	3.575930585784869997e-03
3.446000000000000000e+03	-9.142659902572631836e-01	3.847429742736774294e-03
3.451000000000000000e+03	-9.146384596824645996e-01	3.474960317535358278e-03
3.456000000000000000e+03	-9.141660332679748535e-01	3.947386732025104372e-03
3.461000000000000000e+03	-9.145511984825134277e-01	3.562221517486530153e-03
3.466000000000000000e+03	-9.143539071083068848e-01	3.759512891693073122e-03
3.471000000000000000e+03	-9.144238233566284180e-01	3.689596643371539919e-03
3.476000000000000000e+03	-9.145088791847229004e-01	3.604540815277057497e-03
3.481000000000000000e+03	-9.142544865608215332e-01	3.858933439178424685e-03
3.486000000000000000e+03	-9.146343469619750977e-01	3.479073038024860232e-03
3.491000000000000000e+03	-9.142555594444274902e-01	3.857860555572467653e-03
3.496000000000000000e+03	-9.146016836166381836e-01	3.511736383361774294e-03
3.501000000000000000e+03	-9.142224788665771484e-01	3.890941133422809450e-03
3.506000000000000000e+03	-9.144424796104431152e-01	3.670940389556842653e-03
3.511000000000000000e+03	-9.144789576530456543e-01	3.634462346954303591e-03
3.516000000000000000e+03	-9.143368601799011230e-01	3.776559820098834841e-03
3.521000000000000000e+03	-9.146268367767333984e-01	3.486583223266559450e-03
3.526000000000000000e+03	-9.141980409622192383e-01	3.915379037780719607e-03
3.531000000000000000e+03	-9.146164655685424805e-01	3.496954431457477419e-03
3.536000000000000000e+03	-9.142972826957702637e-01	3.816137304229694216e-03
3.541000000000000000e+03	-9.144933223724365234e-01	3.620097627563434450e-03
3.546000000000000000e+03	-9.144159555435180664e-01	3.697464456481891482e-03
3.551000000000000000e+03	-9.143145680427551270e-01	3.798851957244830935e-03
3.556000000000000000e+03	-9.146205186843872070e-01	3.492901315612750857e-03
3.561000000000000000e+03	-9.142681360244750977e-01	3.845283975524860232e-03
3.566000000000000000e+03	-9.146329164505004883e-01	3.480503549499469607e-03
3.571000000000000000e+03	-9.142276644706726074e-01	3.885755529327350466e-03
3.576000000000000000e+03	-9.145145416259765625e-01	3.598878374023395388e-03
3.581000000000000000e+03	-9.144122004508972168e-01	3.701219549102741091e-03
3.586000000000000000e+03	-9.143955111503601074e-01	3.717908849639850466e-03
3.591000000000000000e+03	-9.145819544792175293e-01	3.531465520782428591e-03
3.596000000000000000e+03	-9.142432212829589844e-01	3.870198717040973513e-03
3.601000000000000000e+03	-9.146499037742614746e-01	3.463516225738483278e-03
3.606000000000000000e+03	-9.142705798149108887e-01	3.842840185089069216e-03
3.611000000000000000e+03	-9.145469069480895996e-01	3.566513051910358278e-03
3.616000000000000000e+03	-9.143691062927246094e-01	3.744313707275348513e-03
3.621000000000000000e+03	-9.143832325935363770e-01	3.730187406463580935e-03
3.626000000000000000e+03	-9.145895838737487793e-01	3.523836126251178591e-03
3.631000000000000000e+03	-9.143014550209045410e-01	3.811964979095416872e-03
3.636000000000000000e+03	-9.146549105644226074e-01	3.458509435577350466e-03
3.641000000000000000e+03	-9.142425656318664551e-01	3.870854368133502810e-03
3.646000000000000000e+03	-9.145614504814147949e-01	3.551969518585162966e-03
3.651000000000000000e+03	-9.143909811973571777e-01	3.722438802642780153e-03
3.656000000000000000e+03	-9.144409298896789551e-01	3.672490110321002810e-03
3.661000000000000000e+03	-9.145590066909790039e-01	3.554413309020953982e-03
3.666000000000000000e+03	-9.143083691596984863e-01	3.805050840301471560e-03
3.671000000000000000e+03	-9.146617054939270020e-01	3.451714506072955935e-03
3.676000000000000000e+03	-9.142984151840209961e-01	3.815004815978961794e-03
3.681000000000000000e+03	-9.146046638488769531e-01	3.508756151123004763e-03
3.686000000000000000e+03	-9.143459796905517578e-01	3.767440309448200075e-03
3.691000000000000000e+03	-9.144693017005920410e-01	3.644118299407916872e-03
3.696000000000000000e+03	-9.145430326461791992e-01	3.570387353820758669e-03
3.701000000000000000e+03	-9.143781661987304688e-01	3.735253801269489138e-03
3.706000000000000000e+03	-9.146621227264404297e-01	3.451297273559528200e-03
3.711000000000000000e+03	-9.143013358116149902e-01	3.812084188384967653e-03
3.716000000000000000e+03	-9.146335721015930176e-01	3.479847898406940310e-03
3.721000000000000000e+03	-9.143824577331542969e-01	3.730962266845661013e-03
3.726000000000000000e+03	-9.145377278327941895e-01	3.575692167205768435e-03
3.731000000000000000e+03	-9.145039916038513184e-01	3.609428396148639528e-03
3.736000000000000000e+03	-9.144380092620849609e-01	3.675410737914996950e-03
3.741000000000000000e+03	-9.146319627761840820e-01	3.481457223815875857e-03
3.746000000000000000e+03	-9.144009947776794434e-01	3.712425222320514528e-03
3.751000000000000000e+03	-9.146747589111328125e-01	3.438661088867145388e-03
3.756000000000000000e+03	-9.143595099449157715e-01	3.753910055084186403e-03
3.761000000000000000e+03	-9.146454930305480957e-01	3.467926969451862185e-03
3.766000000000000000e+03	-9.144157767295837402e-01	3.697643270416217653e-03
3.771000000000000000e+03	-9.145857095718383789e-01	3.527710428161578982e-03
3.776000000000000000e+03	-9.144821763038635254e-01	3.631243696136432497e-03
3.781000000000000000e+03	-9.145128130912780762e-01	3.600606908721881716e-03
3.786000000000000000e+03	-9.145883917808532715e-01	3.525028219146686403e-03
3.791000000000000000e+03	-9.144674539566040039e-01	3.645966043395953982e-03
3.796000000000000000e+03	-9.146593213081359863e-01	3.454098691863971560e-03
3.801000000000000000e+03	-9.144092202186584473e-01	3.704199781341510622e-03
3.806000000000000000e+03	-9.146819114685058594e-01	3.431508531494098513e-03
3.811000000000000000e+03	-9.144182205200195312e-01	3.695199479980426638e-03
3.816000000000000000e+03	-9.146648049354553223e-01	3.448615064544635622e-03
3.821000000000000000e+03	-9.144171476364135742e-01	3.696272363586383669e-03
3.826000000000000000e+03	-9.146334528923034668e-01	3.479967107696491091e-03
3.831000000000000000e+03	-9.144709706306457520e-01	3.642449369354205935e-03
3.836000000000000000e+03	-9.146093726158142090e-01	3.504047384185748903e-03
3.841000000000000000e+03	-9.144942760467529297e-01	3.619143953247028200e-03
3.846000000000000000e+03	-9.145861864089965820e-01	3.527233591003375857e-03
3.851000000000000000e+03	-9.145376086235046387e-01	3.575811376495319216e-03
3.856000000000000000e+03	-9.145835041999816895e-01	3.529915800018268435e-03
3.861000000000000000e+03	-9.145480394363403320e-01	3.565380563659625857e-03
3.866000000000000000e+03	-9.145928025245666504e-01	3.520617475433307497e-03
3.871000000000000000e+03	-9.145455956459045410e-01	3.567824354095416872e-03
3.876000000000000000e+03	-9.146323800086975098e-01	3.481039991302448122e-03
3.881000000000000000e+03	-9.145045280456542969e-01	3.608891954345661013e-03
3.886000000000000000e+03	-9.146813750267028809e-01	3.432044973297077028e-03
3.891000000000000000e+03	-9.145137071609497070e-01	3.599712839050250857e-03
3.896000000000000000e+03	-9.146653413772583008e-01	3.448078622741657107e-03
3.901000000000000000e+03	-9.145346879959106445e-01	3.578732004089313357e-03
3.906000000000000000e+03	-9.145086407661437988e-01	3.604779233856159060e-03
3.911000000000000000e+03	-9.145171046257019043e-01	3.596315374298053591e-03
3.916000000000000000e+03	-9.145516753196716309e-01	3.561744680328327028e-03
3.921000000000000000e+03	-9.146037697792053223e-01	3.509650220794635622e-03
3.926000000000000000e+03	-9.145578742027282715e-01	3.555545797271686403e-03
3.931000000000000000e+03	-9.146811366081237793e-01	3.432283391876178591e-03
3.936000000000000000e+03	-9.145237207412719727e-01	3.589699258727985232e-03
3.941000000000000000e+03	-9.146728515625000000e-01	3.440568437499957888e-03
3.946000000000000000e+03	-9.145575165748596191e-01	3.555903425140338747e-03
3.951000000000000000e+03	-9.144610166549682617e-01	3.652403345031696169e-03
3.956000000000000000e+03	-9.144486188888549805e-01	3.664801111144977419e-03
3.961000000000000000e+03	-9.146202206611633301e-01	3.493199338836627810e-03
3.966000000000000000e+03	-9.145854711532592773e-01	3.527948846740680544e-03
3.971000000000000000e+03	-9.146140217781066895e-01	3.499398221893268435e-03
3.976000000000000000e+03	-9.146559238433837891e-01	3.457496156616168825e-03
3.981000000000000000e+03	-9.145252704620361328e-01	3.588149537963825075e-03
3.986000000000000000e+03	-9.147001504898071289e-01	3.413269510192828982e-03
3.991000000000000000e+03	-9.144803881645202637e-01	3.633031835479694216e-03
3.996000000000000000e+03	-9.146324992179870605e-01	3.480920782012897341e-03
4.001000000000000000e+03	-9.144229888916015625e-01	3.690431108398395388e-03
4.006000000000000000e+03	-9.146778583526611328e-01	3.435561647338825075e-03
4.011000000000000000e+03	-9.145221710205078125e-01	3.591248979492145388e-03
4.016000000000000000e+03	-9.146697521209716797e-01	3.443667879028278200e-03
4.021000000000000000e+03	-9.146168828010559082e-01	3.496537198944049685e-03
4.026000000000000000e+03	-9.145476222038269043e-01	3.565797796173053591e-03
4.031000000000000000e+03	-9.146823883056640625e-01	3.431031694335895388e-03
4.036000000000000000e+03	-9.144299030303955078e-01	3.683516969604450075e-03
4.041000000000000000e+03	-9.146922230720520020e-01	3.421196927947955935e-03
4.046000000000000000e+03	-9.143809080123901367e-01	3.732511987609821169e-03
4.051000000000000000e+03	-9.147017002105712891e-01	3.411719789428668825e-03
4.056000000000000000e+03	-9.144982695579528809e-01	3.615150442047077028e-03
4.061000000000000000e+03	-9.147064089775085449e-01	3.407011022491412966e-03
4.066000000000000000e+03	-9.145518541336059570e-01	3.561565866394000857e-03
4.071000000000000000e+03	-9.146540164947509766e-01	3.459403505248981325e-03
4.076000000000000000e+03	-9.146361351013183594e-01	3.477284898681598513e-03
4.081000000000000000e+03	-9.144186973571777344e-01	3.694722642822223513e-03
4.086000000000000000e+03	-9.146376252174377441e-01	3.475794782562213747e-03
4.091000000000000000e+03	-9.143717885017395020e-01	3.741631498260455935e-03
4.096000000000000000e+03	-9.146289229393005371e-01	3.484497060699420778e-03
4.101000000000000000e+03	-9.145421385765075684e-01	3.571281423492389528e-03
4.106000000000000000e+03	-9.146596193313598633e-01	3.453800668640094607e-03
4.111000000000000000e+03	-9.145644307136535645e-01	3.548989286346393435e-03
4.116000000000000000e+03	-9.146859645843505859e-01	3.427455415649371950e-03
4.121000000000000000e+03	-9.144752621650695801e-01	3.638157834930377810e-03
4.126000000000000000e+03	-9.147075414657592773e-01	3.405878534240680544e-03
4.131000000000000000e+03	-9.144654870033264160e-01	3.647932996673541872e-03
4.136000000000000000e+03	-9.146874547004699707e-01	3.425965299529987185e-03
4.141000000000000000e+03	-9.144467711448669434e-01	3.666648855133014528e-03
4.146000000000000000e+03	-9.146886467933654785e-01	3.424773206634479372e-03
4.151000000000000000e+03	-9.145624041557312012e-01	3.551015844268756716e-03
4.156000000000000000e+03	-9.146441221237182617e-01	3.469297876281696169e-03
4.161000000000000000e+03	-9.146596789360046387e-01	3.453741063995319216e-03
4.166000000000000000e+03	-9.145103096961975098e-01	3.603110303802448122e-03
4.171000000000000000e+03	-9.147080779075622559e-01	3.405342092437702028e-03
4.176000000000000000e+03	-9.143791198730468750e-01	3.734300126953082888e-03
4.181000000000000000e+03	-9.146999120712280273e-01	3.413507928771930544e-03
4.186000000000000000e+03	-9.144914150238037109e-01	3.622004976196246950e-03
4.191000000000000000e+03	-9.146916866302490234e-01	3.421733369750934450e-03
4.196000000000000000e+03	-9.145331978797912598e-01	3.580222120208698122e-03
4.201000000000000000e+03	-9.146787524223327637e-01	3.434667577667194216e-03
4.206000000000000000e+03	-9.144190549850463867e-01	3.694365014953571169e-03
4.211000000000000000e+03	-9.146292209625244141e-01	3.484199037475543825e-03
4.216000000000000000e+03	-9.145064949989318848e-01	3.606925001068073122e-03
4.221000000000000000e+03	-9.146141409873962402e-01	3.499279012603717653e-03
4.226000000000000000e+03	-9.145901799201965332e-01	3.523240079803424685e-03
4.231000000000000000e+03	-9.146029353141784668e-01	3.510484685821491091e-03
4.236000000000000000e+03	-9.145807623863220215e-01	3.532657613677936403e-03
4.241000000000000000e+03	-9.145428538322448730e-01	3.570566167755084841e-03
4.246000000000000000e+03	-9.146429300308227539e-01	3.470489969177203982e-03
4.251000000000000000e+03	-9.145392775535583496e-01	3.574142446441608278e-03
4.256000000000000000e+03	-9.146840572357177734e-01	3.429362764282184450e-03
4.261000000000000000e+03	-9.145169854164123535e-01	3.596434583587604372e-03
4.266000000000000000e+03	-9.146986007690429688e-01	3.414819230956989138e-03
4.271000000000000000e+03	-9.145212173461914062e-01	3.592202653808551638e-03
4.276000000000000000e+03	-9.147034287452697754e-01	3.409991254730182497e-03
4.281000000000000000e+03	-9.145251512527465820e-01	3.588268747253375857e-03
4.286000000000000000e+03	-9.146924018859863281e-01	3.421018114013629763e-03
4.291000000000000000e+03	-9.145929217338562012e-01	3.520498266143756716e-03
4.296000000000000000e+03	-9.146184325218200684e-01	3.494987478179889528e-03
4.301000000000000000e+03	-9.146656394004821777e-01	3.447780599517780153e-03
4.306000000000000000e+03	-9.144930243492126465e-01	3.620395650787311403e-03
4.311000000000000000e+03	-9.147062897682189941e-01	3.407130231780963747e-03
4.316000000000000000e+03	-9.144034385681152344e-01	3.709981431884723513e-03
4.321000000000000000e+03	-9.147126674652099609e-01	3.400752534789996950e-03
4.326000000000000000e+03	-9.145000576972961426e-01	3.613362302703815310e-03
4.331000000000000000e+03	-9.147199392318725586e-01	3.393480768127399294e-03
4.336000000000000000e+03	-9.145582914352416992e-01	3.555128564758258669e-03
4.341000000000000000e+03	-9.147270917892456055e-01	3.386328210754352419e-03
4.346000000000000000e+03	-9.146206974983215332e-01	3.492722501678424685e-03
4.351000000000000000e+03	-9.146231412887573242e-01	3.490278711242633669e-03
4.356000000000000000e+03	-9.146710634231567383e-01	3.442356576843219607e-03
4.361000000000000000e+03	-9.143725037574768066e-01	3.740916242523151247e-03
4.366000000000000000e+03	-9.145894646644592285e-01	3.523955335540729372e-03
4.371000000000000000e+03	-9.145745038986206055e-01	3.538916101379352419e-03
4.376000000000000000e+03	-9.146470427513122559e-01	3.466377248687702028e-03
4.381000000000000000e+03	-9.146222472190856934e-01	3.491172780914264528e-03
4.386000000000000000e+03	-9.146649837493896484e-01	3.448436250610309450e-03
4.391000000000000000e+03	-9.145162105560302734e-01	3.597209443969684450e-03
4.396000000000000000e+03	-9.146664738655090332e-01	3.446946134490924685e-03
4.401000000000000000e+03	-9.144885540008544922e-01	3.624865999145465700e-03
4.406000000000000000e+03	-9.146963357925415039e-01	3.417084207458453982e-03
4.411000000000000000e+03	-9.144784212112426758e-01	3.634998788757282107e-03
4.416000000000000000e+03	-9.147270321846008301e-01	3.386387815399127810e-03
4.421000000000000000e+03	-9.145368337631225586e-01	3.576586236877399294e-03
4.426000000000000000e+03	-9.147038459777832031e-01	3.409574022216754763e-03
4.431000000000000000e+03	-9.145811796188354492e-01	3.532240381164508669e-03
4.436000000000000000e+03	-9.145675897598266602e-01	3.545830240173297732e-03
4.441000000000000000e+03	-9.145936369895935059e-01	3.519783010406452028e-03
4.446000000000000000e+03	-9.145145416259765625e-01	3.598878374023395388e-03
4.451000000000000000e+03	-9.146126508712768555e-01	3.500769128723102419e-03
4.456000000000000000e+03	-9.145961999893188477e-01	3.517220010681110232e-03
4.461000000000000000e+03	-9.146907329559326172e-01	3.422687044067340700e-03
4.466000000000000000e+03	-9.145734310150146484e-01	3.539988984985309450e-03
4.471000000000000000e+03	-9.147361516952514648e-01	3.377268304748493044e-03
4.476000000000000000e+03	-9.146057963371276855e-01	3.507623662872272341e-03
4.481000000000000000e+03	-9.146081209182739258e-01	3.505299081726032107e-03
4.486000000000000000e+03	-9.145388007164001465e-01	3.574619283599811403e-03
4.491000000000000000e+03	-9.145373702049255371e-01	3.576049795074420778e-03
4.496000000000000000e+03	-9.144740700721740723e-01	3.639349927825885622e-03
4.501000000000000000e+03	-9.147368073463439941e-01	3.376612653655963747e-03
4.506000000000000000e+03	-9.144805669784545898e-01	3.632853021545368044e-03
4.511000000000000000e+03	-9.147139787673950195e-01	3.399441232604938357e-03
4.516000000000000000e+03	-9.143699407577514648e-01	3.743479242248493044e-03
4.521000000000000000e+03	-9.145588278770446777e-01	3.554592122955280153e-03
4.526000000000000000e+03	-9.146801829338073730e-01	3.433237066192584841e-03
4.531000000000000000e+03	-9.143493175506591797e-01	3.764102449340778200e-03
4.536000000000000000e+03	-9.146595001220703125e-01	3.453919877929645388e-03
4.541000000000000000e+03	-9.145790934562683105e-01	3.534326543731647341e-03
4.546000000000000000e+03	-9.145477414131164551e-01	3.565678586883502810e-03
4.551000000000000000e+03	-9.147143363952636719e-01	3.399083604736286013e-03
4.556000000000000000e+03	-9.144590497016906738e-01	3.654370298309284060e-03
4.561000000000000000e+03	-9.147265553474426270e-01	3.386864652557330935e-03
4.566000000000000000e+03	-9.145104289054870605e-01	3.602991094512897341e-03
4.571000000000000000e+03	-9.146424531936645508e-01	3.470966806335407107e-03
4.576000000000000000e+03	-9.146086573600769043e-01	3.504762639923053591e-03
4.581000000000000000e+03	-9.145094752311706543e-01	3.603944768829303591e-03
4.586000000000000000e+03	-9.147332310676574707e-01	3.380188932342487185e-03
4.591000000000000000e+03	-9.144710898399353027e-01	3.642330160064655153e-03
4.596000000000000000e+03	-9.146786332130432129e-01	3.434786786956744997e-03
4.601000000000000000e+03	-9.145473837852478027e-01	3.566036214752155153e-03
4.606000000000000000e+03	-9.145266413688659668e-01	3.586778631133991091e-03
4.611000000000000000e+03	-9.147247076034545898e-01	3.388712396545368044e-03
4.616000000000000000e+03	-9.144815206527709961e-01	3.631899347228961794e-03
4.621000000000000000e+03	-9.146973490715026855e-01	3.416070928497272341e-03
4.626000000000000000e+03	-9.145391583442687988e-01	3.574261655731159060e-03
4.631000000000000000e+03	-9.145748019218444824e-01	3.538618078155475466e-03
4.636000000000000000e+03	-9.147012829780578613e-01	3.412137021942096560e-03
4.641000000000000000e+03	-9.145123958587646484e-01	3.601024141235309450e-03
4.646000000000000000e+03	-9.147336483001708984e-01	3.379771699829059450e-03
4.651000000000000000e+03	-9.145023226737976074e-01	3.611097326202350466e-03
4.656000000000000000e+03	-9.146412014961242676e-01	3.472218503875690310e-03
4.661000000000000000e+03	-9.146382212638854980e-01	3.475198736114459841e-03
4.666000000000000000e+03	-9.145469069480895996e-01	3.566513051910358278e-03
4.671000000000000000e+03	-9.147409796714782715e-01	3.372440328521686403e-03
4.676000000000000000e+03	-9.144807457923889160e-01	3.632674207611041872e-03
4.681000000000000000e+03	-9.146953225135803223e-01	3.418097486419635622e-03
4.686000000000000000e+03	-9.145751595497131348e-01	3.538260450286823122e-03
4.691000000000000000e+03	-9.145900607109069824e-01	3.523359289092975466e-03
4.696000000000000000e+03	-9.147118926048278809e-01	3.401527395172077028e-03
4.701000000000000000e+03	-9.144896268844604492e-01	3.623793115539508669e-03
4.706000000000000000e+03	-9.147322773933410645e-01	3.381142606658893435e-03
4.711000000000000000e+03	-9.145286083221435547e-01	3.584811677856403200e-03
4.716000000000000000e+03	-9.146324396133422852e-01	3.480980386657672732e-03
4.721000000000000000e+03	-9.146633148193359375e-01	3.450105180664020388e-03
4.726000000000000000e+03	-9.145191907882690430e-01	3.594229211730914919e-03
4.731000000000000000e+03	-9.147465229034423828e-01	3.366897096557575075e-03
4.736000000000000000e+03	-9.145101308822631836e-01	3.603289117736774294e-03
4.741000000000000000e+03	-9.146757125854492188e-01	3.437707414550739138e-03
4.746000000000000000e+03	-9.146045446395874023e-01	3.508875360412555544e-03
4.751000000000000000e+03	-9.145554304122924805e-01	3.557989587707477419e-03
4.756000000000000000e+03	-9.147378802299499512e-01	3.375539770050006716e-03
4.761000000000000000e+03	-9.145131707191467285e-01	3.600249280853229372e-03
4.766000000000000000e+03	-9.147142171859741211e-01	3.399202814025836794e-03
4.771000000000000000e+03	-9.145511388778686523e-01	3.562281122131305544e-03
4.776000000000000000e+03	-9.145961999893188477e-01	3.517220010681110232e-03
4.781000000000000000e+03	-9.147075414657592773e-01	3.405878534240680544e-03
4.786000000000000000e+03	-9.145256876945495605e-01	3.587732305450397341e-03
4.791000000000000000e+03	-9.147402644157409668e-01	3.373155584258991091e-03
4.796000000000000000e+03	-9.145179986953735352e-01	3.595421304626422732e-03
4.801000000000000000e+03	-9.146388769149780273e-01	3.474543085021930544e-03
4.806000000000000000e+03	-9.146641492843627930e-01	3.449270715637164919e-03
4.811000000000000000e+03	-9.145445227622985840e-01	3.568897237701373903e-03
4.816000000000000000e+03	-9.147504568099975586e-01	3.362963190002399294e-03
4.821000000000000000e+03	-9.145005941390991211e-01	3.612825860900836794e-03
4.826000000000000000e+03	-9.146772623062133789e-01	3.436157693786578982e-03
4.831000000000000000e+03	-9.146229624748229980e-01	3.490457525176959841e-03
4.836000000000000000e+03	-9.145706295967102051e-01	3.542790403289752810e-03
4.841000000000000000e+03	-9.147449135780334473e-01	3.368506421966510622e-03
4.846000000000000000e+03	-9.144939780235290527e-01	3.619441976470905153e-03
4.851000000000000000e+03	-9.147083759307861328e-01	3.405044069213825075e-03
4.856000000000000000e+03	-9.145876169204711914e-01	3.525803079528766482e-03
4.861000000000000000e+03	-9.145990610122680664e-01	3.514358987731891482e-03
4.866000000000000000e+03	-9.147268533706665039e-01	3.386566629333453982e-03
4.871000000000000000e+03	-9.144997596740722656e-01	3.613660325927692263e-03
4.876000000000000000e+03	-9.147324562072753906e-01	3.380963792724567263e-03
4.881000000000000000e+03	-9.145581126213073730e-01	3.555307378692584841e-03
4.886000000000000000e+03	-9.146251678466796875e-01	3.488252153320270388e-03
4.891000000000000000e+03	-9.147019982337951660e-01	3.411421766204791872e-03
4.896000000000000000e+03	-9.145137667655944824e-01	3.599653234405475466e-03
4.901000000000000000e+03	-9.147475957870483398e-01	3.365824212951618044e-03
4.906000000000000000e+03	-9.145391583442687988e-01	3.574261655731159060e-03
4.911000000000000000e+03	-9.146491885185241699e-01	3.464231481475787966e-03
4.916000000000000000e+03	-9.146730899810791016e-01	3.440330018920856325e-03
4.921000000000000000e+03	-9.145328998565673828e-01	3.580520143432575075e-03
4.926000000000000000e+03	-9.147554039955139160e-01	3.358016004486041872e-03
4.931000000000000000e+03	-9.145276546478271484e-01	3.585765352172809450e-03
4.936000000000000000e+03	-9.146728515625000000e-01	3.440568437499957888e-03
4.941000000000000000e+03	-9.146419167518615723e-01	3.471503248138385622e-03
4.946000000000000000e+03	-9.145506620407104492e-01	3.562757959289508669e-03
4.951000000000000000e+03	-9.147558808326721191e-01	3.357539167327838747e-03
4.956000000000000000e+03	-9.145243167877197266e-01	3.589103212280231325e-03
4.961000000000000000e+03	-9.146926999092102051e-01	3.420720090789752810e-03
4.966000000000000000e+03	-9.146147966384887695e-01	3.498623361511188357e-03
4.971000000000000000e+03	-9.145665764808654785e-01	3.546843519134479372e-03
4.976000000000000000e+03	-9.147514700889587402e-01	3.361949911041217653e-03
4.981000000000000000e+03	-9.145268201828002930e-01	3.586599817199664919e-03
4.986000000000000000e+03	-9.147101044654846191e-01	3.403315534515338747e-03
4.991000000000000000e+03	-9.145914316177368164e-01	3.521988382263141482e-03
4.996000000000000000e+03	-9.145818352699279785e-01	3.531584730071979372e-03
5.001000000000000000e+03	-9.147440195083618164e-01	3.369400491638141482e-03
5.006000000000000000e+03	-9.145298004150390625e-01	3.583619584960895388e-03
5.011000000000000000e+03	-9.147232174873352051e-01	3.390202512664752810e-03
5.016000000000000000e+03	-9.145749807357788086e-01	3.538439264221149294e-03
5.021000000000000000e+03	-9.145947694778442383e-01	3.518650522155719607e-03
5.026000000000000000e+03	-9.147360324859619141e-01	3.377387514038043825e-03
5.031000000000000000e+03	-9.145346879959106445e-01	3.578732004089313357e-03
5.036000000000000000e+03	-9.147338867187500000e-01	3.379533281249957888e-03
5.041000000000000000e+03	-9.145632386207580566e-01	3.550181379241901247e-03
5.046000000000000000e+03	-9.146073460578918457e-01	3.506073942108112185e-03
5.051000000000000000e+03	-9.147273302078247070e-01	3.386089792175250857e-03
5.056000000000000000e+03	-9.145387411117553711e-01	3.574678888244586794e-03
5.061000000000000000e+03	-9.147419333457946777e-01	3.371486654205280153e-03
5.066000000000000000e+03	-9.145553708076477051e-01	3.558049192352252810e-03
5.071000000000000000e+03	-9.146180152893066406e-01	3.495404710693317263e-03
5.076000000000000000e+03	-9.147196412086486816e-01	3.393778791351276247e-03
5.081000000000000000e+03	-9.145427942276000977e-01	3.570625772399860232e-03
5.086000000000000000e+03	-9.147478342056274414e-01	3.365585794372516482e-03
5.091000000000000000e+03	-9.145507216453552246e-01	3.562698354644733278e-03
5.096000000000000000e+03	-9.146271347999572754e-01	3.486285200042682497e-03
5.101000000000000000e+03	-9.147130846977233887e-01	3.400335302276569216e-03
5.106000000000000000e+03	-9.145461916923522949e-01	3.567228307647662966e-03
5.111000000000000000e+03	-9.147520065307617188e-01	3.361413469238239138e-03
5.116000000000000000e+03	-9.145476818084716797e-01	3.565738191528278200e-03
5.121000000000000000e+03	-9.146331548690795898e-01	3.480265130920368044e-03
5.126000000000000000e+03	-9.147093892097473145e-01	3.404030790252643435e-03
5.131000000000000000e+03	-9.145486354827880859e-01	3.564784517211871950e-03
5.136000000000000000e+03	-9.147545099258422852e-01	3.358910074157672732e-03
5.141000000000000000e+03	-9.145472049713134766e-01	3.566215028686481325e-03
5.146000000000000000e+03	-9.146371483802795410e-01	3.476271619720416872e-03
5.151000000000000000e+03	-9.147080183029174805e-01	3.405401697082477419e-03
5.156000000000000000e+03	-9.145506024360656738e-01	3.562817563934284060e-03
5.161000000000000000e+03	-9.147561192512512207e-01	3.357300748748737185e-03
5.166000000000000000e+03	-9.145479798316955566e-01	3.565440168304401247e-03
5.171000000000000000e+03	-9.146391153335571289e-01	3.474304666442828982e-03
5.176000000000000000e+03	-9.147086143493652344e-01	3.404805650634723513e-03
5.181000000000000000e+03	-9.145518541336059570e-01	3.561565866394000857e-03
5.186000000000000000e+03	-9.147568345069885254e-01	3.356585493011432497e-03
5.191000000000000000e+03	-9.145501255989074707e-01	3.563294401092487185e-03
5.196000000000000000e+03	-9.146388173103332520e-01	3.474602689666705935e-03
5.201000000000000000e+03	-9.147114157676696777e-01	3.402004232330280153e-03
5.206000000000000000e+03	-9.145523309707641602e-01	3.561089029235797732e-03
5.211000000000000000e+03	-9.147566556930541992e-01	3.356764306945758669e-03
5.216000000000000000e+03	-9.145538210868835449e-01	3.559598913116412966e-03
5.221000000000000000e+03	-9.146363735198974609e-01	3.477046480102496950e-03
5.226000000000000000e+03	-9.147163629531860352e-01	3.397057046813922732e-03
5.231000000000000000e+03	-9.145524501800537109e-01	3.560969819946246950e-03
5.236000000000000000e+03	-9.147555232048034668e-01	3.357896795196491091e-03
5.241000000000000000e+03	-9.145590066909790039e-01	3.554413309020953982e-03
5.246000000000000000e+03	-9.146321415901184082e-01	3.481278409881549685e-03
5.251000000000000000e+03	-9.147229194641113281e-01	3.390500535888629763e-03
5.256000000000000000e+03	-9.145519733428955078e-01	3.561446657104450075e-03
5.261000000000000000e+03	-9.147530794143676758e-01	3.360340585632282107e-03
5.266000000000000000e+03	-9.145657420158386230e-01	3.547677984161334841e-03
5.271000000000000000e+03	-9.146257638931274414e-01	3.487656106872516482e-03
5.276000000000000000e+03	-9.147312045097351074e-01	3.382215490264850466e-03
5.281000000000000000e+03	-9.145509600639343262e-01	3.562459936065631716e-03
5.286000000000000000e+03	-9.147487282752990723e-01	3.364691724700885622e-03
5.291000000000000000e+03	-9.145747423171997070e-01	3.538677682800250857e-03
5.296000000000000000e+03	-9.146171212196350098e-01	3.496298780364948122e-03
5.301000000000000000e+03	-9.147410988807678223e-01	3.372321119232135622e-03
5.306000000000000000e+03	-9.145501852035522461e-01	3.563234796447711794e-03
5.311000000000000000e+03	-9.147423505783081055e-01	3.371069421691852419e-03
5.316000000000000000e+03	-9.145867228507995605e-01	3.526697149200397341e-03
5.321000000000000000e+03	-9.146079421043395996e-01	3.505477895660358278e-03
5.326000000000000000e+03	-9.147509336471557617e-01	3.362486352844196169e-03
5.331000000000000000e+03	-9.145503044128417969e-01	3.563115587158161013e-03
5.336000000000000000e+03	-9.147346615791320801e-01	3.378758420867877810e-03
5.341000000000000000e+03	-9.146006107330322266e-01	3.512809266967731325e-03
5.346000000000000000e+03	-9.145982861518859863e-01	3.515133848113971560e-03
5.351000000000000000e+03	-9.147598743438720703e-01	3.353545656127887575e-03
5.356000000000000000e+03	-9.145501255989074707e-01	3.563294401092487185e-03
5.361000000000000000e+03	-9.147245883941650391e-01	3.388831605834918825e-03
5.366000000000000000e+03	-9.146181941032409668e-01	3.495225896758991091e-03
5.371000000000000000e+03	-9.145879745483398438e-01	3.525445451660114138e-03
5.376000000000000000e+03	-9.147675633430480957e-01	3.345856656951862185e-03
5.381000000000000000e+03	-9.145509600639343262e-01	3.562459936065631716e-03
5.386000000000000000e+03	-9.147124886512756348e-01	3.400931348724323122e-03
5.391000000000000000e+03	-9.146392941474914551e-01	3.474125852508502810e-03
5.396000000000000000e+03	-9.145775437355041504e-01	3.535876264495807497e-03
5.401000000000000000e+03	-9.147729277610778809e-01	3.340492238922077028e-03
5.406000000000000000e+03	-9.145526885986328125e-01	3.560731401367145388e-03
5.411000000000000000e+03	-9.146980047225952148e-01	3.415415277404743044e-03
5.416000000000000000e+03	-9.146641492843627930e-01	3.449270715637164919e-03
5.421000000000000000e+03	-9.145680069923400879e-01	3.545413007659869997e-03
5.426000000000000000e+03	-9.147747755050659180e-01	3.338644494934039919e-03
5.431000000000000000e+03	-9.145575165748596191e-01	3.555903425140338747e-03
5.436000000000000000e+03	-9.146824479103088379e-01	3.430972089691119997e-03
5.441000000000000000e+03	-9.146900177001953125e-01	3.423402299804645388e-03
5.446000000000000000e+03	-9.145580530166625977e-01	3.555366983337360232e-03
5.451000000000000000e+03	-9.147724509239196777e-01	3.340969076080280153e-03
5.456000000000000000e+03	-9.145672917366027832e-01	3.546128263397174685e-03
5.461000000000000000e+03	-9.146661758422851562e-01	3.447244157714801638e-03
5.466000000000000000e+03	-9.147158861160278320e-01	3.397533883972125857e-03
5.471000000000000000e+03	-9.145478606224060059e-01	3.565559377593952028e-03
5.476000000000000000e+03	-9.147652983665466309e-01	3.348121633453327028e-03
5.481000000000000000e+03	-9.145836234092712402e-01	3.529796590728717653e-03
5.486000000000000000e+03	-9.146503806114196777e-01	3.463039388580280153e-03
5.491000000000000000e+03	-9.147390127182006836e-01	3.374407281799274294e-03
5.496000000000000000e+03	-9.145388007164001465e-01	3.574619283599811403e-03
5.501000000000000000e+03	-9.147531986236572266e-01	3.360221376342731325e-03
5.506000000000000000e+03	-9.146059155464172363e-01	3.507504453582721560e-03
5.511000000000000000e+03	-9.146338105201721191e-01	3.479609479827838747e-03
5.516000000000000000e+03	-9.147583246231079102e-01	3.355095376892047732e-03
5.521000000000000000e+03	-9.145345687866210938e-01	3.578851213378864138e-03
5.526000000000000000e+03	-9.147372245788574219e-01	3.376195421142536013e-03
5.531000000000000000e+03	-9.146324992179870605e-01	3.480920782012897341e-03
5.536000000000000000e+03	-9.146168231964111328e-01	3.496596803588825075e-03
5.541000000000000000e+03	-9.147715568542480469e-01	3.341863145751911013e-03
5.546000000000000000e+03	-9.145368933677673340e-01	3.576526632232623903e-03
5.551000000000000000e+03	-9.147185683250427246e-01	3.394851674957233278e-03
5.556000000000000000e+03	-9.146609306335449219e-01	3.452489366455036013e-03
5.561000000000000000e+03	-9.146003723144531250e-01	3.513047685546832888e-03
5.566000000000000000e+03	-9.147781133651733398e-01	3.335306634826618044e-03
5.571000000000000000e+03	-9.145455360412597656e-01	3.567883958740192263e-03
5.576000000000000000e+03	-9.146956205368041992e-01	3.417799463195758669e-03
5.581000000000000000e+03	-9.146912097930908203e-01	3.422210206909137575e-03
5.586000000000000000e+03	-9.145857691764831543e-01	3.527650823516803591e-03
5.591000000000000000e+03	-9.147776961326599121e-01	3.335723867340045778e-03
5.596000000000000000e+03	-9.145618081092834473e-01	3.551611890716510622e-03
5.601000000000000000e+03	-9.146706461906433105e-01	3.442773809356647341e-03
5.606000000000000000e+03	-9.147199988365173340e-01	3.393421163482623903e-03
5.611000000000000000e+03	-9.145750999450683594e-01	3.538320054931598513e-03
5.616000000000000000e+03	-9.147698879241943359e-01	3.343532075805621950e-03
5.621000000000000000e+03	-9.145833253860473633e-01	3.530094613952594607e-03
5.626000000000000000e+03	-9.146451354026794434e-01	3.468284597320514528e-03
5.631000000000000000e+03	-9.147461056709289551e-01	3.367314329071002810e-03
5.636000000000000000e+03	-9.145684838294982910e-01	3.544936170501666872e-03
5.641000000000000000e+03	-9.147544503211975098e-01	3.358969678802448122e-03
5.646000000000000000e+03	-9.146097898483276367e-01	3.503630151672321169e-03
5.651000000000000000e+03	-9.146193265914916992e-01	3.494093408508258669e-03
5.656000000000000000e+03	-9.147680401802062988e-01	3.345379819793659060e-03
5.661000000000000000e+03	-9.145680069923400879e-01	3.545413007659869997e-03
5.666000000000000000e+03	-9.147335886955261230e-01	3.379831304473834841e-03
5.671000000000000000e+03	-9.146422147750854492e-01	3.471205224914508669e-03
5.676000000000000000e+03	-9.145955443382263184e-01	3.517875661773639528e-03
5.681000000000000000e+03	-9.147810935974121094e-01	3.332326402587848513e-03
5.686000000000000000e+03	-9.145707488059997559e-01	3.542671194000202028e-03
5.691000000000000000e+03	-9.147077798843383789e-01	3.405640115661578982e-03
5.696000000000000000e+03	-9.146827459335327148e-01	3.430674066467243044e-03
5.701000000000000000e+03	-9.145786166191101074e-01	3.534803380889850466e-03
5.706000000000000000e+03	-9.147825241088867188e-01	3.330895891113239138e-03
5.711000000000000000e+03	-9.145800471305847168e-01	3.533372869415241091e-03
5.716000000000000000e+03	-9.146807789802551270e-01	3.432641019744830935e-03
5.721000000000000000e+03	-9.147232770919799805e-01	3.390142908019977419e-03
5.726000000000000000e+03	-9.145630002021789551e-01	3.550419797821002810e-03
5.731000000000000000e+03	-9.147723317146301270e-01	3.341088285369830935e-03
5.736000000000000000e+03	-9.146025180816650391e-01	3.510901918334918825e-03
5.741000000000000000e+03	-9.146565794944763184e-01	3.456840505523639528e-03
5.746000000000000000e+03	-9.147559404373168945e-01	3.357479562683063357e-03
5.751000000000000000e+03	-9.145523309707641602e-01	3.561089029235797732e-03
5.756000000000000000e+03	-9.147525429725646973e-01	3.360877027435260622e-03
5.761000000000000000e+03	-9.146354794502258301e-01	3.477940549774127810e-03
5.766000000000000000e+03	-9.146323800086975098e-01	3.481039991302448122e-03
5.771000000000000000e+03	-9.147773385047912598e-01	3.336081495208698122e-03
5.776000000000000000e+03	-9.145520329475402832e-01	3.561387052459674685e-03
5.781000000000000000e+03	-9.147269725799560547e-01	3.386447420043903200e-03
5.786000000000000000e+03	-9.146741032600402832e-01	3.439316739959674685e-03
5.791000000000000000e+03	-9.146109223365783691e-01	3.502497663421588747e-03
5.796000000000000000e+03	-9.147854447364807129e-01	3.327975263519244997e-03
5.801000000000000000e+03	-9.145632982254028320e-01	3.550121774597125857e-03
5.806000000000000000e+03	-9.146959185600280762e-01	3.417501439971881716e-03
5.811000000000000000e+03	-9.147129654884338379e-01	3.400454511566119997e-03
5.816000000000000000e+03	-9.145935773849487305e-01	3.519842615051227419e-03
5.821000000000000000e+03	-9.147809743881225586e-01	3.332445611877399294e-03
5.826000000000000000e+03	-9.145870208740234375e-01	3.526399125976520388e-03
5.831000000000000000e+03	-9.146638512611389160e-01	3.449568738861041872e-03
5.836000000000000000e+03	-9.147471785545349121e-01	3.366241445465045778e-03
5.841000000000000000e+03	-9.145820140838623047e-01	3.531405916137653200e-03
5.846000000000000000e+03	-9.147639870643615723e-01	3.349432935638385622e-03
5.851000000000000000e+03	-9.146190881729125977e-01	3.494331827087360232e-03
5.856000000000000000e+03	-9.146318435668945312e-01	3.481576433105426638e-03
5.861000000000000000e+03	-9.147744178771972656e-01	3.339002122802692263e-03
5.866000000000000000e+03	-9.145801663398742676e-01	3.533253660125690310e-03
5.871000000000000000e+03	-9.147385954856872559e-01	3.374824514312702028e-03
5.876000000000000000e+03	-9.146586060523986816e-01	3.454813947601276247e-03
5.881000000000000000e+03	-9.146029353141784668e-01	3.510484685821491091e-03
5.886000000000000000e+03	-9.147881865501403809e-01	3.325233449859577028e-03
5.891000000000000000e+03	-9.145851135253906250e-01	3.528306474609332888e-03
5.896000000000000000e+03	-9.147071242332458496e-01	3.406295766754108278e-03
5.901000000000000000e+03	-9.147066473960876465e-01	3.406772603912311403e-03
5.906000000000000000e+03	-9.145834445953369141e-01	3.529975404663043825e-03
5.911000000000000000e+03	-9.147849678993225098e-01	3.328452100677448122e-03
5.916000000000000000e+03	-9.146012067794799805e-01	3.512213220519977419e-03
5.921000000000000000e+03	-9.146755337715148926e-01	3.437886228485065310e-03
5.926000000000000000e+03	-9.147504568099975586e-01	3.362963190002399294e-03
5.931000000000000000e+03	-9.145677089691162109e-01	3.545711030883746950e-03
5.936000000000000000e+03	-9.147659540176391602e-01	3.347465982360797732e-03
5.941000000000000000e+03	-9.146351218223571777e-01	3.478298177642780153e-03
5.946000000000000000e+03	-9.146475791931152344e-01	3.465840806884723513e-03
5.951000000000000000e+03	-9.147793650627136230e-01	3.334054937286334841e-03
5.956000000000000000e+03	-9.145635962486267090e-01	3.549823751373248903e-03
5.961000000000000000e+03	-9.147375226020812988e-01	3.375897397918659060e-03
5.966000000000000000e+03	-9.146783947944641113e-01	3.435025205535846560e-03
5.971000000000000000e+03	-9.146224260330200195e-01	3.490993966979938357e-03
5.976000000000000000e+03	-9.147904515266418457e-01	3.322968473358112185e-03
5.981000000000000000e+03	-9.145746827125549316e-01	3.538737287445026247e-03
5.986000000000000000e+03	-9.147023558616638184e-01	3.411064138336139528e-03
5.991000000000000000e+03	-9.147222638130187988e-01	3.391156186981159060e-03
5.996000000000000000e+03	-9.146026968955993652e-01	3.510723104400592653e-03
6.001000000000000000e+03	-9.147844910621643066e-01	3.328928937835651247e-03
6.006000000000000000e+03	-9.146018624305725098e-01	3.511557569427448122e-03
6.011000000000000000e+03	-9.146656990051269531e-01	3.447720994873004763e-03
6.016000000000000000e+03	-9.147601127624511719e-01	3.353307237548786013e-03
6.021000000000000000e+03	-9.145910739898681641e-01	3.522346010131793825e-03
6.026000000000000000e+03	-9.147627353668212891e-01	3.350684633178668825e-03
6.031000000000000000e+03	-9.146403670310974121e-01	3.473052968902545778e-03
6.036000000000000000e+03	-9.146304130554199219e-01	3.483006944580036013e-03
6.041000000000000000e+03	-9.147863984107971191e-01	3.327021589202838747e-03
6.046000000000000000e+03	-9.145911335945129395e-01	3.522286405487018435e-03
6.051000000000000000e+03	-9.147318005561828613e-01	3.381619443817096560e-03
6.056000000000000000e+03	-9.146881103515625000e-01	3.425309648437457888e-03
6.061000000000000000e+03	-9.146024584770202637e-01	3.510961522979694216e-03
6.066000000000000000e+03	-9.147930145263671875e-01	3.320405473632770388e-03
6.071000000000000000e+03	-9.146021008491516113e-01	3.511319150848346560e-03
6.076000000000000000e+03	-9.146960973739624023e-01	3.417322626037555544e-03
6.081000000000000000e+03	-9.147396683692932129e-01	3.373751630706744997e-03
6.086000000000000000e+03	-9.145824909210205078e-01	3.530929078979450075e-03
6.091000000000000000e+03	-9.147791266441345215e-01	3.334293355865436403e-03
6.096000000000000000e+03	-9.146311283111572266e-01	3.482291688842731325e-03
6.101000000000000000e+03	-9.146640300750732422e-01	3.449389924926715700e-03
6.106000000000000000e+03	-9.147774577140808105e-01	3.335962285919147341e-03
6.111000000000000000e+03	-9.145733118057250977e-01	3.540108194274860232e-03
6.116000000000000000e+03	-9.147501587867736816e-01	3.363261213226276247e-03
6.121000000000000000e+03	-9.146761894226074219e-01	3.437230577392536013e-03
6.126000000000000000e+03	-9.146348237991333008e-01	3.478596200866657107e-03
6.131000000000000000e+03	-9.147940874099731445e-01	3.319332590026813357e-03
6.136000000000000000e+03	-9.145820140838623047e-01	3.531405916137653200e-03
6.141000000000000000e+03	-9.147124886512756348e-01	3.400931348724323122e-03
6.146000000000000000e+03	-9.147245883941650391e-01	3.388831605834918825e-03
6.151000000000000000e+03	-9.146124720573425293e-01	3.500947942657428591e-03
6.156000000000000000e+03	-9.147890806198120117e-01	3.324339380187946169e-03
6.161000000000000000e+03	-9.146102070808410645e-01	3.503212919158893435e-03
6.166000000000000000e+03	-9.146725535392761230e-01	3.440866460723834841e-03
6.171000000000000000e+03	-9.147658944129943848e-01	3.347525587005573122e-03
6.176000000000000000e+03	-9.146000146865844727e-01	3.513405313415485232e-03
6.181000000000000000e+03	-9.147657155990600586e-01	3.347704400939899294e-03
6.186000000000000000e+03	-9.146518707275390625e-01	3.461549272460895388e-03
6.191000000000000000e+03	-9.146348237991333008e-01	3.478596200866657107e-03
6.196000000000000000e+03	-9.147924780845642090e-01	3.320941915435748903e-03
6.201000000000000000e+03	-9.146003127098083496e-01	3.513107290191608278e-03
6.206000000000000000e+03	-9.147309064865112305e-01	3.382513513488727419e-03
6.211000000000000000e+03	-9.147049188613891602e-01	3.408501138610797732e-03
6.216000000000000000e+03	-9.146054983139038086e-01	3.507921686096149294e-03
6.221000000000000000e+03	-9.147952198982238770e-01	3.318200101776080935e-03
6.226000000000000000e+03	-9.146161675453186035e-01	3.497252454681354372e-03
6.231000000000000000e+03	-9.146926403045654297e-01	3.420779695434528200e-03
6.236000000000000000e+03	-9.147578477859497070e-01	3.355572214050250857e-03
6.241000000000000000e+03	-9.145869612693786621e-01	3.526458730621295778e-03
6.246000000000000000e+03	-9.147747755050659180e-01	3.338644494934039919e-03
6.251000000000000000e+03	-9.146534204483032227e-01	3.459999551696735232e-03
6.256000000000000000e+03	-9.146587252616882324e-01	3.454694738311725466e-03
6.261000000000000000e+03	-9.147906303405761719e-01	3.322789659423786013e-03
6.266000000000000000e+03	-9.145835638046264648e-01	3.529856195373493044e-03
6.271000000000000000e+03	-9.147393107414245605e-01	3.374109258575397341e-03
6.276000000000000000e+03	-9.147046208381652832e-01	3.408799161834674685e-03
6.281000000000000000e+03	-9.146308302879333496e-01	3.482589712066608278e-03
6.286000000000000000e+03	-9.147977828979492188e-01	3.315637102050739138e-03
6.291000000000000000e+03	-9.146025180816650391e-01	3.510901918334918825e-03
6.296000000000000000e+03	-9.146978259086608887e-01	3.415594091339069216e-03
6.301000000000000000e+03	-9.147524237632751465e-01	3.360996236724811403e-03
6.306000000000000000e+03	-9.146119952201843262e-01	3.501424779815631716e-03
6.311000000000000000e+03	-9.147816896438598633e-01	3.331730356140094607e-03
6.316000000000000000e+03	-9.146396517753601074e-01	3.473768224639850466e-03
6.321000000000000000e+03	-9.146562814712524414e-01	3.457138528747516482e-03
6.326000000000000000e+03	-9.147882461547851562e-01	3.325173845214801638e-03
6.331000000000000000e+03	-9.146066308021545410e-01	3.506789197845416872e-03
6.336000000000000000e+03	-9.147489070892333984e-01	3.364512910766559450e-03
6.341000000000000000e+03	-9.146915078163146973e-01	3.421912183685260622e-03
6.346000000000000000e+03	-9.146215915679931641e-01	3.491828432006793825e-03
6.351000000000000000e+03	-9.148004651069641113e-01	3.312954893035846560e-03
6.356000000000000000e+03	-9.146168828010559082e-01	3.496537198944049685e-03
6.361000000000000000e+03	-9.147091507911682129e-01	3.404269208831744997e-03
6.366000000000000000e+03	-9.147486686706542969e-01	3.364751329345661013e-03
6.371000000000000000e+03	-9.145981669425964355e-01	3.515253057403522341e-03
6.376000000000000000e+03	-9.147853255271911621e-01	3.328094472808795778e-03
6.381000000000000000e+03	-9.146494269371032715e-01	3.463993062896686403e-03
6.386000000000000000e+03	-9.146715402603149414e-01	3.441879739685016482e-03
6.391000000000000000e+03	-9.147894978523254395e-01	3.323922147674518435e-03
6.396000000000000000e+03	-9.145901203155517578e-01	3.523299684448200075e-03
6.401000000000000000e+03	-9.147501587867736816e-01	3.363261213226276247e-03
6.406000000000000000e+03	-9.147018790245056152e-01	3.411540975494342653e-03
6.411000000000000000e+03	-9.146410226821899414e-01	3.472397317810016482e-03
6.416000000000000000e+03	-9.148014187812805176e-01	3.312001218719440310e-03
6.421000000000000000e+03	-9.146063923835754395e-01	3.507027616424518435e-03
6.426000000000000000e+03	-9.147073030471801758e-01	3.406116952819782107e-03
6.431000000000000000e+03	-9.147527217864990234e-01	3.360698213500934450e-03
6.436000000000000000e+03	-9.146199822425842285e-01	3.493437757415729372e-03
6.441000000000000000e+03	-9.147865772247314453e-01	3.326842775268512575e-03
6.446000000000000000e+03	-9.146438837051391602e-01	3.469536294860797732e-03
6.451000000000000000e+03	-9.146635532379150391e-01	3.449866762084918825e-03
6.456000000000000000e+03	-9.147909879684448242e-01	3.322432031555133669e-03
6.461000000000000000e+03	-9.146135449409484863e-01	3.499875059051471560e-03
6.466000000000000000e+03	-9.147527813911437988e-01	3.360638608856159060e-03
6.471000000000000000e+03	-9.146978855133056641e-01	3.415534486694293825e-03
6.476000000000000000e+03	-9.146274924278259277e-01	3.485927572174030153e-03
6.481000000000000000e+03	-9.148032665252685547e-01	3.310153474731403200e-03
6.486000000000000000e+03	-9.146247506141662598e-01	3.488669385833698122e-03
6.491000000000000000e+03	-9.147117137908935547e-01	3.401706209106403200e-03
6.496000000000000000e+03	-9.147564172744750977e-01	3.357002725524860232e-03
6.501000000000000000e+03	-9.146039485931396484e-01	3.509471406860309450e-03
6.506000000000000000e+03	-9.147859811782836914e-01	3.327438821716266482e-03
6.511000000000000000e+03	-9.146602153778076172e-01	3.453204622192340700e-03
6.516000000000000000e+03	-9.146729707717895508e-01	3.440449228210407107e-03
6.521000000000000000e+03	-9.147956967353820801e-01	3.317723264617877810e-03
6.526000000000000000e+03	-9.145980477333068848e-01	3.515372266693073122e-03
6.531000000000000000e+03	-9.147478938102722168e-01	3.365526189727741091e-03
6.536000000000000000e+03	-9.147153496742248535e-01	3.398070325775104372e-03
6.541000000000000000e+03	-9.146428704261779785e-01	3.470549573821979372e-03
6.546000000000000000e+03	-9.148033857345581055e-01	3.310034265441852419e-03
6.551000000000000000e+03	-9.146192073822021484e-01	3.494212617797809450e-03
6.556000000000000000e+03	-9.147037863731384277e-01	3.409633626861530153e-03
6.561000000000000000e+03	-9.147655963897705078e-01	3.347823610229450075e-03
6.566000000000000000e+03	-9.146239757537841797e-01	3.489444246215778200e-03
6.571000000000000000e+03	-9.147837162017822266e-01	3.329703798217731325e-03
6.576000000000000000e+03	-9.146606922149658203e-01	3.452727785034137575e-03
6.581000000000000000e+03	-9.146595597267150879e-01	3.453860273284869997e-03
6.586000000000000000e+03	-9.147998690605163574e-01	3.313550939483600466e-03
6.591000000000000000e+03	-9.146205186843872070e-01	3.492901315612750857e-03
6.596000000000000000e+03	-9.147453308105468750e-01	3.368089189453082888e-03
6.601000000000000000e+03	-9.147199988365173340e-01	3.393421163482623903e-03
6.606000000000000000e+03	-9.146249294281005859e-01	3.488490571899371950e-03
6.611000000000000000e+03	-9.148034453392028809e-01	3.309974660797077028e-03
6.616000000000000000e+03	-9.146395325660705566e-01	3.473887433929401247e-03
6.621000000000000000e+03	-9.147031903266906738e-01	3.410229673309284060e-03
6.626000000000000000e+03	-9.147763848304748535e-01	3.337035169525104372e-03
6.631000000000000000e+03	-9.146071076393127441e-01	3.506312360687213747e-03
6.636000000000000000e+03	-9.147781729698181152e-01	3.335247030181842653e-03
6.641000000000000000e+03	-9.146838188171386719e-01	3.429601182861286013e-03
6.646000000000000000e+03	-9.146675467491149902e-01	3.445873250884967653e-03
6.651000000000000000e+03	-9.148047566413879395e-01	3.308663358612018435e-03
6.656000000000000000e+03	-9.146093726158142090e-01	3.504047384185748903e-03
6.661000000000000000e+03	-9.147359132766723633e-01	3.377506723327594607e-03
6.666000000000000000e+03	-9.147394895553588867e-01	3.373930444641071169e-03
6.671000000000000000e+03	-9.146401286125183105e-01	3.473291387481647341e-03
6.676000000000000000e+03	-9.148011803627014160e-01	3.312239637298541872e-03
6.681000000000000000e+03	-9.146400690078735352e-01	3.473350992126422732e-03
6.686000000000000000e+03	-9.146903157234191895e-01	3.423104276580768435e-03
6.691000000000000000e+03	-9.147859215736389160e-01	3.327498426361041872e-03
6.696000000000000000e+03	-9.146273136138916016e-01	3.486106386108356325e-03
6.701000000000000000e+03	-9.147727489471435547e-01	3.340671052856403200e-03
6.706000000000000000e+03	-9.146897792816162109e-01	3.423640718383746950e-03
6.711000000000000000e+03	-9.146503806114196777e-01	3.463039388580280153e-03
6.716000000000000000e+03	-9.148081541061401367e-01	3.305265893859821169e-03
6.721000000000000000e+03	-9.146319627761840820e-01	3.481457223815875857e-03
6.726000000000000000e+03	-9.147318601608276367e-01	3.381559839172321169e-03
6.731000000000000000e+03	-9.147502779960632324e-01	3.363142003936725466e-03
6.736000000000000000e+03	-9.146218299865722656e-01	3.491590013427692263e-03
6.741000000000000000e+03	-9.147980809211730957e-01	3.315339078826862185e-03
6.746000000000000000e+03	-9.146620035171508789e-01	3.451416482849078982e-03
6.751000000000000000e+03	-9.146913290023803711e-01	3.422090997619586794e-03
6.756000000000000000e+03	-9.147961735725402832e-01	3.317246427459674685e-03
6.761000000000000000e+03	-9.146115779876708984e-01	3.501842012329059450e-03
6.766000000000000000e+03	-9.147633910179138184e-01	3.350028982086139528e-03
6.771000000000000000e+03	-9.147149324417114258e-01	3.398487558288532107e-03
6.776000000000000000e+03	-9.146601557731628418e-01	3.453264226837116091e-03
6.781000000000000000e+03	-9.148095250129699707e-01	3.303894987029987185e-03
6.786000000000000000e+03	-9.146277904510498047e-01	3.485629548950153200e-03
6.791000000000000000e+03	-9.147208333015441895e-01	3.392586698455768435e-03
6.796000000000000000e+03	-9.147659540176391602e-01	3.347465982360797732e-03
6.801000000000000000e+03	-9.146392941474914551e-01	3.474125852508502810e-03
6.806000000000000000e+03	-9.147939085960388184e-01	3.319511403961139528e-03
6.811000000000000000e+03	-9.146656394004821777e-01	3.447780599517780153e-03
6.816000000000000000e+03	-9.146773219108581543e-01	3.436098089141803591e-03
6.821000000000000000e+03	-9.148025512695312500e-01	3.310868730468707888e-03
6.826000000000000000e+03	-9.146334528923034668e-01	3.479967107696491091e-03
6.831000000000000000e+03	-9.147587418556213379e-01	3.354678144378619997e-03
6.836000000000000000e+03	-9.147218465805053711e-01	3.391573419494586794e-03
6.841000000000000000e+03	-9.146424531936645508e-01	3.470966806335407107e-03
6.846000000000000000e+03	-9.148100018501281738e-01	3.303418149871784060e-03
6.851000000000000000e+03	-9.146487712860107422e-01	3.464648713989215700e-03
6.856000000000000000e+03	-9.147186279296875000e-01	3.394792070312457888e-03
6.861000000000000000e+03	-9.147775769233703613e-01	3.335843076629596560e-03
6.866000000000000000e+03	-9.146234989166259766e-01	3.489921083373981325e-03
6.871000000000000000e+03	-9.147891402244567871e-01	3.324279775543170778e-03
6.876000000000000000e+03	-9.146884679794311523e-01	3.424952020568805544e-03
6.881000000000000000e+03	-9.146846532821655273e-01	3.428766717834430544e-03
6.886000000000000000e+03	-9.148079752922058105e-01	3.305444707794147341e-03
6.891000000000000000e+03	-9.146226048469543457e-01	3.490815153045612185e-03
6.896000000000000000e+03	-9.147521853446960449e-01	3.361234655303912966e-03
6.901000000000000000e+03	-9.147396087646484375e-01	3.373811235351520388e-03
6.906000000000000000e+03	-9.146581888198852539e-01	3.455231180114703982e-03
6.911000000000000000e+03	-9.148094654083251953e-01	3.303954591674762575e-03
6.916000000000000000e+03	-9.146466255187988281e-01	3.466794481201129763e-03
6.921000000000000000e+03	-9.147117733955383301e-01	3.401646604461627810e-03
6.926000000000000000e+03	-9.147841930389404297e-01	3.329226961059528200e-03
6.931000000000000000e+03	-9.146440625190734863e-01	3.469357480926471560e-03
6.936000000000000000e+03	-9.147884845733642578e-01	3.324935426635700075e-03
6.941000000000000000e+03	-9.146872758865356445e-01	3.426144113464313357e-03
6.946000000000000000e+03	-9.146758317947387695e-01	3.437588205261188357e-03
6.951000000000000000e+03	-9.148102402687072754e-01	3.303179731292682497e-03
6.956000000000000000e+03	-9.146434664726257324e-01	3.469953527374225466e-03
6.961000000000000000e+03	-9.147562980651855469e-01	3.357121934814411013e-03
6.966000000000000000e+03	-9.147386550903320312e-01	3.374764909667926638e-03
6.971000000000000000e+03	-9.146493077278137207e-01	3.464112272186237185e-03
6.976000000000000000e+03	-9.148116111755371094e-01	3.301808824462848513e-03
6.981000000000000000e+03	-9.146604537963867188e-01	3.452966203613239138e-03
6.986000000000000000e+03	-9.147239327430725098e-01	3.389487256927448122e-03
6.991000000000000000e+03	-9.147838354110717773e-01	3.329584588928180544e-03
6.996000000000000000e+03	-9.146354794502258301e-01	3.477940549774127810e-03
7.001000000000000000e+03	-9.147945046424865723e-01	3.318915357513385622e-03
7.006000000000000000e+03	-9.146946668624877930e-01	3.418753137512164919e-03
7.011000000000000000e+03	-9.146996736526489258e-01	3.413746347351032107e-03
7.016000000000000000e+03	-9.148083329200744629e-01	3.305087079925494997e-03
7.021000000000000000e+03	-9.146353602409362793e-01	3.478059759063678591e-03
7.026000000000000000e+03	-9.147711396217346191e-01	3.342280378265338747e-03
7.031000000000000000e+03	-9.147309660911560059e-01	3.382453908843952028e-03
7.036000000000000000e+03	-9.146835207939147949e-01	3.429899206085162966e-03
7.041000000000000000e+03	-9.148156642913818359e-01	3.297755708618121950e-03
7.046000000000000000e+03	-9.146486520767211914e-01	3.464767923278766482e-03
7.051000000000000000e+03	-9.147529006004333496e-01	3.360519399566608278e-03
7.056000000000000000e+03	-9.147585630416870117e-01	3.354856958312946169e-03
7.061000000000000000e+03	-9.146798253059387207e-01	3.433594694061237185e-03
7.066000000000000000e+03	-9.148150086402893066e-01	3.298411359710651247e-03
7.071000000000000000e+03	-9.146658182144165039e-01	3.447601785583453982e-03
7.076000000000000000e+03	-9.147527813911437988e-01	3.360638608856159060e-03
7.081000000000000000e+03	-9.147687554359436035e-01	3.344664564056354372e-03
7.086000000000000000e+03	-9.146996736526489258e-01	3.413746347351032107e-03
7.091000000000000000e+03	-9.148173928260803223e-01	3.296027173919635622e-03
7.096000000000000000e+03	-9.146894216537475586e-01	3.423998346252399294e-03
7.101000000000000000e+03	-9.147947430610656738e-01	3.318676938934284060e-03
7.106000000000000000e+03	-9.147503972053527832e-01	3.363022794647174685e-03
7.111000000000000000e+03	-9.147878885269165039e-01	3.325531473083453982e-03
7.116000000000000000e+03	-9.147850871086120605e-01	3.328332891387897341e-03
7.121000000000000000e+03	-9.148097634315490723e-01	3.303656568450885622e-03
7.126000000000000000e+03	-9.147950410842895508e-01	3.318378915710407107e-03
7.131000000000000000e+03	-9.148185849189758301e-01	3.294835081024127810e-03
7.136000000000000000e+03	-9.148091673851013184e-01	3.304252614898639528e-03
7.141000000000000000e+03	-9.148087501525878906e-01	3.304669847412067263e-03
7.146000000000000000e+03	-9.148201942443847656e-01	3.293225755615192263e-03
7.151000000000000000e+03	-9.148143529891967773e-01	3.299067010803180544e-03
7.156000000000000000e+03	-9.148164391517639160e-01	3.296980848236041872e-03
7.161000000000000000e+03	-9.148205518722534180e-01	3.292868127746539919e-03
7.166000000000000000e+03	-9.148190021514892578e-01	3.294417848510700075e-03
7.171000000000000000e+03	-9.148198366165161133e-01	3.293583383483844607e-03
7.176000000000000000e+03	-9.148208498954772949e-01	3.292570104522662966e-03
7.181000000000000000e+03	-9.148207306861877441e-01	3.292689313812213747e-03
7.186000000000000000e+03	-9.148209095001220703e-01	3.292510499877887575e-03
7.191000000000000000e+03	-9.148211479187011719e-01	3.292272081298786013e-03
7.196000000000000000e+03	-9.148212075233459473e-01	3.292212476654010622e-03
7.201000000000000000e+03	-9.148213267326354980e-01	3.292093267364459841e-03
7.206000000000000000e+03	-9.148214459419250488e-01	3.291974058074909060e-03
7.211000000000000000e+03	-9.148215055465698242e-01	3.291914453430133669e-03
7.216000000000000000e+03	-9.148216247558593750e-01	3.291795244140582888e-03
7.221000000000000000e+03	-9.148216843605041504e-01	3.291735639495807497e-03
7.226000000000000000e+03	-9.148217439651489258e-01	3.291676034851032107e-03
7.231000000000000000e+03	-9.148218631744384766e-01	3.291556825561481325e-03
7.236000000000000000e+03	-9.148219227790832520e-01	3.291497220916705935e-03
7.241000000000000000e+03	-9.148220419883728027e-01	3.291378011627155153e-03
7.246000000000000000e+03	-9.148221015930175781e-01	3.291318406982379763e-03
7.251000000000000000e+03	-9.148222208023071289e-01	3.291199197692828982e-03
7.256000000000000000e+03	-9.148222804069519043e-01	3.291139593048053591e-03
7.261000000000000000e+03	-9.148223996162414551e-01	3.291020383758502810e-03
7.266000000000000000e+03	-9.148224592208862305e-01	3.290960779113727419e-03
7.271000000000000000e+03	-9.148225784301757812e-01	3.290841569824176638e-03
7.276000000000000000e+03	-9.148226380348205566e-01	3.290781965179401247e-03
7.281000000000000000e+03	-9.148226976394653320e-01	3.290722360534625857e-03
7.286000000000000000e+03	-9.148228168487548828e-01	3.290603151245075075e-03
7.291000000000000000e+03	-9.148228764533996582e-01	3.290543546600299685e-03
7.296000000000000000e+03	-9.148229956626892090e-01	3.290424337310748903e-03
7.301000000000000000e+03	-9.148230552673339844e-01	3.290364732665973513e-03
7.306000000000000000e+03	-9.148231148719787598e-01	3.290305128021198122e-03
7.311000000000000000e+03	-9.148232340812683105e-01	3.290185918731647341e-03
7.316000000000000000e+03	-9.148232936859130859e-01	3.290126314086871950e-03
7.321000000000000000e+03	-9.148234128952026367e-01	3.290007104797321169e-03
7.326000000000000000e+03	-9.148234724998474121e-01	3.289947500152545778e-03
7.331000000000000000e+03	-9.148235321044921875e-01	3.289887895507770388e-03
7.336000000000000000e+03	-9.148236513137817383e-01	3.289768686218219607e-03
7.341000000000000000e+03	-9.148237109184265137e-01	3.289709081573444216e-03
7.346000000000000000e+03	-9.148237705230712891e-01	3.289649476928668825e-03
7.351000000000000000e+03	-9.148238897323608398e-01	3.289530267639118044e-03
7.356000000000000000e+03	-9.148239493370056152e-01	3.289470662994342653e-03
7.361000000000000000e+03	-9.148240089416503906e-01	3.289411058349567263e-03
7.366000000000000000e+03	-9.148241281509399414e-01	3.289291849060016482e-03
7.371000000000000000e+03	-9.148241877555847168e-01	3.289232244415241091e-03
7.376000000000000000e+03	-9.148243069648742676e-01	3.289113035125690310e-03
7.381000000000000000e+03	-9.148243665695190430e-01	3.289053430480914919e-03
7.386000000000000000e+03	-9.148244261741638184e-01	3.288993825836139528e-03
7.391000000000000000e+03	-9.148245453834533691e-01	3.288874616546588747e-03
7.396000000000000000e+03	-9.148246049880981445e-01	3.288815011901813357e-03
7.401000000000000000e+03	-9.148246645927429199e-01	3.288755407257037966e-03
7.406000000000000000e+03	-9.148247838020324707e-01	3.288636197967487185e-03
7.411000000000000000e+03	-9.148248434066772461e-01	3.288576593322711794e-03
7.416000000000000000e+03	-9.148249030113220215e-01	3.288516988677936403e-03
7.421000000000000000e+03	-9.148249626159667969e-01	3.288457384033161013e-03
7.426000000000000000e+03	-9.148250818252563477e-01	3.288338174743610232e-03
7.431000000000000000e+03	-9.148251414299011230e-01	3.288278570098834841e-03
7.436000000000000000e+03	-9.148252010345458984e-01	3.288218965454059450e-03
7.441000000000000000e+03	-9.148253202438354492e-01	3.288099756164508669e-03
7.446000000000000000e+03	-9.148253798484802246e-01	3.288040151519733278e-03
7.451000000000000000e+03	-9.148254394531250000e-01	3.287980546874957888e-03
7.456000000000000000e+03	-9.148255586624145508e-01	3.287861337585407107e-03
7.461000000000000000e+03	-9.148256182670593262e-01	3.287801732940631716e-03
7.466000000000000000e+03	-9.148256778717041016e-01	3.287742128295856325e-03
7.471000000000000000e+03	-9.148257374763488770e-01	3.287682523651080935e-03
7.476000000000000000e+03	-9.148258566856384277e-01	3.287563314361530153e-03
7.481000000000000000e+03	-9.148259162902832031e-01	3.287503709716754763e-03
7.486000000000000000e+03	-9.148259758949279785e-01	3.287444105071979372e-03
7.491000000000000000e+03	-9.148260354995727539e-01	3.287384500427203982e-03
7.496000000000000000e+03	-9.148261547088623047e-01	3.287265291137653200e-03
7.501000000000000000e+03	-9.148262143135070801e-01	3.287205686492877810e-03
7.506000000000000000e+03	-9.148262739181518555e-01	3.287146081848102419e-03
7.511000000000000000e+03	-9.148263931274414062e-01	3.287026872558551638e-03
7.516000000000000000e+03	-9.148264527320861816e-01	3.286967267913776247e-03
7.521000000000000000e+03	-9.148265123367309570e-01	3.286907663269000857e-03
7.526000000000000000e+03	-9.148265719413757324e-01	3.286848058624225466e-03
7.531000000000000000e+03	-9.148266911506652832e-01	3.286728849334674685e-03
7.536000000000000000e+03	-9.148267507553100586e-01	3.286669244689899294e-03
7.541000000000000000e+03	-9.148268103599548340e-01	3.286609640045123903e-03
7.546000000000000000e+03	-9.148268699645996094e-01	3.286550035400348513e-03
7.551000000000000000e+03	-9.148269891738891602e-01	3.286430826110797732e-03
7.556000000000000000e+03	-9.148270487785339355e-01	3.286371221466022341e-03
7.561000000000000000e+03	-9.148271083831787109e-01	3.286311616821246950e-03
7.566000000000000000e+03	-9.148271679878234863e-01	3.286252012176471560e-03
7.571000000000000000e+03	-9.148272275924682617e-01	3.286192407531696169e-03
7.576000000000000000e+03	-9.148273468017578125e-01	3.286073198242145388e-03
7.581000000000000000e+03	-9.148274064064025879e-01	3.286013593597369997e-03
7.586000000000000000e+03	-9.148274660110473633e-01	3.285953988952594607e-03
7.591000000000000000e+03	-9.148275256156921387e-01	3.285894384307819216e-03
7.596000000000000000e+03	-9.148276448249816895e-01	3.285775175018268435e-03
7.601000000000000000e+03	-9.148277044296264648e-01	3.285715570373493044e-03
7.606000000000000000e+03	-9.148277640342712402e-01	3.285655965728717653e-03
7.611000000000000000e+03	-9.148278236389160156e-01	3.285596361083942263e-03
7.616000000000000000e+03	-9.148278832435607910e-01	3.285536756439166872e-03
7.621000000000000000e+03	-9.148280024528503418e-01	3.285417547149616091e-03
7.626000000000000000e+03	-9.148280620574951172e-01	3.285357942504840700e-03
7.631000000000000000e+03	-9.148281216621398926e-01	3.285298337860065310e-03
7.636000000000000000e+03	-9.148281812667846680e-01	3.285238733215289919e-03
7.641000000000000000e+03	-9.148282408714294434e-01	3.285179128570514528e-03
7.646000000000000000e+03	-9.148283600807189941e-01	3.285059919280963747e-03
7.651000000000000000e+03	-9.148284196853637695e-01	3.285000314636188357e-03
7.656000000000000000e+03	-9.148284792900085449e-01	3.284940709991412966e-03
7.661000000000000000e+03	-9.148285388946533203e-01	3.284881105346637575e-03
7.666000000000000000e+03	-9.148285984992980957e-01	3.284821500701862185e-03
7.671000000000000000e+03	-9.148286581039428711e-01	3.284761896057086794e-03
7.676000000000000000e+03	-9.148287773132324219e-01	3.284642686767536013e-03
7.681000000000000000e+03	-9.148288369178771973e-01	3.284583082122760622e-03
7.686000000000000000e+03	-9.148288965225219727e-01	3.284523477477985232e-03
7.691000000000000000e+03	-9.148289561271667480e-01	3.284463872833209841e-03
7.696000000000000000e+03	-9.148290157318115234e-01	3.284404268188434450e-03
7.701000000000000000e+03	-9.148291349411010742e-01	3.284285058898883669e-03
7.706000000000000000e+03	-9.148291945457458496e-01	3.284225454254108278e-03
7.711000000000000000e+03	-9.148292541503906250e-01	3.284165849609332888e-03
7.716000000000000000e+03	-9.148293137550354004e-01	3.284106244964557497e-03
7.721000000000000000e+03	-9.148293733596801758e-01	3.284046640319782107e-03
7.726000000000000000e+03	-9.148294329643249512e-01	3.283987035675006716e-03
7.731000000000000000e+03	-9.148294925689697266e-01	3.283927431030231325e-03
7.736000000000000000e+03	-9.148296117782592773e-01	3.283808221740680544e-03
7.741000000000000000e+03	-9.148296713829040527e-01	3.283748617095905153e-03
7.746000000000000000e+03	-9.148297309875488281e-01	3.283689012451129763e-03
7.751000000000000000e+03	-9.148297905921936035e-01	3.283629407806354372e-03
7.756000000000000000e+03	-9.148298501968383789e-01	3.283569803161578982e-03
7.761000000000000000e+03	-9.148299098014831543e-01	3.283510198516803591e-03
7.766000000000000000e+03	-9.148299694061279297e-01	3.283450593872028200e-03
7.771000000000000000e+03	-9.148300886154174805e-01	3.283331384582477419e-03
7.776000000000000000e+03	-9.148301482200622559e-01	3.283271779937702028e-03
7.781000000000000000e+03	-9.148302078247070312e-01	3.283212175292926638e-03
7.786000000000000000e+03	-9.148302674293518066e-01	3.283152570648151247e-03
7.791000000000000000e+03	-9.148303270339965820e-01	3.283092966003375857e-03
7.796000000000000000e+03	-9.148303866386413574e-01	3.283033361358600466e-03
7.801000000000000000e+03	-9.148304462432861328e-01	3.282973756713825075e-03
7.806000000000000000e+03	-9.148305058479309082e-01	3.282914152069049685e-03
7.811000000000000000e+03	-9.148306250572204590e-01	3.282794942779498903e-03
7.816000000000000000e+03	-9.148306846618652344e-01	3.282735338134723513e-03
7.821000000000000000e+03	-9.148307442665100098e-01	3.282675733489948122e-03
7.826000000000000000e+03	-9.148308038711547852e-01	3.282616128845172732e-03
7.831000000000000000e+03	-9.148308634757995605e-01	3.282556524200397341e-03
7.836000000000000000e+03	-9.148309230804443359e-01	3.282496919555621950e-03
7.841000000000000000e+03	-9.148309826850891113e-01	3.282437314910846560e-03
7.846000000000000000e+03	-9.148310422897338867e-01	3.282377710266071169e-03
7.851000000000000000e+03	-9.148311018943786621e-01	3.282318105621295778e-03
7.856000000000000000e+03	-9.148312211036682129e-01	3.282198896331744997e-03
7.861000000000000000e+03	-9.148312807083129883e-01	3.282139291686969607e-03
7.866000000000000000e+03	-9.148313403129577637e-01	3.282079687042194216e-03
7.871000000000000000e+03	-9.148313999176025391e-01	3.282020082397418825e-03
7.876000000000000000e+03	-9.148314595222473145e-01	3.281960477752643435e-03
7.881000000000000000e+03	-9.148315191268920898e-01	3.281900873107868044e-03
7.886000000000000000e+03	-9.148315787315368652e-01	3.281841268463092653e-03
7.891000000000000000e+03	-9.148316383361816406e-01	3.281781663818317263e-03
7.896000000000000000e+03	-9.148316979408264160e-01	3.281722059173541872e-03
7.901000000000000000e+03	-9.148317575454711914e-01	3.281662454528766482e-03
7.906000000000000000e+03	-9.148318171501159668e-01	3.281602849883991091e-03
7.911000000000000000e+03	-9.148319363594055176e-01	3.281483640594440310e-03
7.916000000000000000e+03	-9.148319959640502930e-01	3.281424035949664919e-03
7.921000000000000000e+03	-9.148320555686950684e-01	3.281364431304889528e-03
7.926000000000000000e+03	-9.148321151733398438e-01	3.281304826660114138e-03
7.931000000000000000e+03	-9.148321747779846191e-01	3.281245222015338747e-03
7.936000000000000000e+03	-9.148322343826293945e-01	3.281185617370563357e-03
7.941000000000000000e+03	-9.148322939872741699e-01	3.281126012725787966e-03
7.946000000000000000e+03	-9.148323535919189453e-01	3.281066408081012575e-03
7.951000000000000000e+03	-9.148324131965637207e-01	3.281006803436237185e-03
7.956000000000000000e+03	-9.148324728012084961e-01	3.280947198791461794e-03
7.961000000000000000e+03	-9.148325324058532715e-01	3.280887594146686403e-03
7.966000000000000000e+03	-9.148325920104980469e-01	3.280827989501911013e-03
7.971000000000000000e+03	-9.148326516151428223e-01	3.280768384857135622e-03
7.976000000000000000e+03	-9.148327112197875977e-01	3.280708780212360232e-03
7.981000000000000000e+03	-9.148327708244323730e-01	3.280649175567584841e-03
7.986000000000000000e+03	-9.148328900337219238e-01	3.280529966278034060e-03
7.991000000000000000e+03	-9.148329496383666992e-01	3.280470361633258669e-03
7.996000000000000000e+03	-9.148330092430114746e-01	3.280410756988483278e-03
8.001000000000000000e+03	-9.148330688476562500e-01	3.280351152343707888e-03
8.006000000000000000e+03	-9.148331284523010254e-01	3.280291547698932497e-03
8.011000000000000000e+03	-9.148331880569458008e-01	3.280231943054157107e-03
8.016000000000000000e+03	-9.148332476615905762e-01	3.280172338409381716e-03
8.021000000000000000e+03	-9.148333072662353516e-01	3.280112733764606325e-03
8.026000000000000000e+03	-9.148333668708801270e-01	3.280053129119830935e-03
8.031000000000000000e+03	-9.148334264755249023e-01	3.279993524475055544e-03
8.036000000000000000e+03	-9.148334860801696777e-01	3.279933919830280153e-03
8.041000000000000000e+03	-9.148335456848144531e-01	3.279874315185504763e-03
8.046000000000000000e+03	-9.148336052894592285e-01	3.279814710540729372e-03
8.051000000000000000e+03	-9.148336648941040039e-01	3.279755105895953982e-03
8.056000000000000000e+03	-9.148337244987487793e-01	3.279695501251178591e-03
8.061000000000000000e+03	-9.148337841033935547e-01	3.279635896606403200e-03
8.066000000000000000e+03	-9.148338437080383301e-01	3.279576291961627810e-03
8.071000000000000000e+03	-9.148339033126831055e-01	3.279516687316852419e-03
8.076000000000000000e+03	-9.148339629173278809e-01	3.279457082672077028e-03
8.081000000000000000e+03	-9.148340225219726562e-01	3.279397478027301638e-03
8.086000000000000000e+03	-9.148340821266174316e-01	3.279337873382526247e-03
8.091000000000000000e+03	-9.148341417312622070e-01	3.279278268737750857e-03
8.096000000000000000e+03	-9.148342013359069824e-01	3.279218664092975466e-03
8.101000000000000000e+03	-9.148342609405517578e-01	3.279159059448200075e-03
8.106000000000000000e+03	-9.148343205451965332e-01	3.279099454803424685e-03
8.111000000000000000e+03	-9.148343801498413086e-01	3.279039850158649294e-03
8.116000000000000000e+03	-9.148344397544860840e-01	3.278980245513873903e-03
8.121000000000000000e+03	-9.148344993591308594e-01	3.278920640869098513e-03
8.126000000000000000e+03	-9.148345589637756348e-01	3.278861036224323122e-03
8.131000000000000000e+03	-9.148346185684204102e-01	3.278801431579547732e-03
8.136000000000000000e+03	-9.148346781730651855e-01	3.278741826934772341e-03
8.141000000000000000e+03	-9.148347377777099609e-01	3.278682222289996950e-03
8.146000000000000000e+03	-9.148347973823547363e-01	3.278622617645221560e-03
8.151000000000000000e+03	-9.148348569869995117e-01	3.278563013000446169e-03
8.156000000000000000e+03	-9.148349165916442871e-01	3.278503408355670778e-03
8.161000000000000000e+03	-9.148349761962890625e-01	3.278443803710895388e-03
8.166000000000000000e+03	-9.148350358009338379e-01	3.278384199066119997e-03
8.171000000000000000e+03	-9.148350954055786133e-01	3.278324594421344607e-03
8.176000000000000000e+03	-9.148351550102233887e-01	3.278264989776569216e-03
8.181000000000000000e+03	-9.148352146148681641e-01	3.278205385131793825e-03
8.186000000000000000e+03	-9.148352742195129395e-01	3.278145780487018435e-03
8.191000000000000000e+03	-9.148353338241577148e-01	3.278086175842243044e-03
8.196000000000000000e+03	-9.148353934288024902e-01	3.278026571197467653e-03
8.201000000000000000e+03	-9.148354530334472656e-01	3.277966966552692263e-03
8.206000000000000000e+03	-9.148355126380920410e-01	3.277907361907916872e-03
8.211000000000000000e+03	-9.148355722427368164e-01	3.277847757263141482e-03
8.216000000000000000e+03	-9.148356318473815918e-01	3.277788152618366091e-03
8.221000000000000000e+03	-9.148356914520263672e-01	3.277728547973590700e-03
8.226000000000000000e+03	-9.148357510566711426e-01	3.277668943328815310e-03
8.231000000000000000e+03	-9.148358106613159180e-01	3.277609338684039919e-03
8.236000000000000000e+03	-9.148358702659606934e-01	3.277549734039264528e-03
8.241000000000000000e+03	-9.148359298706054688e-01	3.277490129394489138e-03
8.246000000000000000e+03	-9.148359894752502441e-01	3.277430524749713747e-03
8.251000000000000000e+03	-9.148360490798950195e-01	3.277370920104938357e-03
8.256000000000000000e+03	-9.148361086845397949e-01	3.277311315460162966e-03
8.261000000000000000e+03	-9.148361682891845703e-01	3.277251710815387575e-03
8.266000000000000000e+03	-9.148361682891845703e-01	3.277251710815387575e-03
8.271000000000000000e+03	-9.148362278938293457e-01	3.277192106170612185e-03
8.276000000000000000e+03	-9.148362874984741211e-01	3.277132501525836794e-03
8.281000000000000000e+03	-9.148363471031188965e-01	3.277072896881061403e-03
8.286000000000000000e+03	-9.148364067077636719e-01	3.277013292236286013e-03
8.291000000000000000e+03	-9.148364663124084473e-01	3.276953687591510622e-03
8.296000000000000000e+03	-9.148365259170532227e-01	3.276894082946735232e-03
8.301000000000000000e+03	-9.148365855216979980e-01	3.276834478301959841e-03
8.306000000000000000e+03	-9.148366451263427734e-01	3.276774873657184450e-03
8.311000000000000000e+03	-9.148367047309875488e-01	3.276715269012409060e-03
8.316000000000000000e+03	-9.148367643356323242e-01	3.276655664367633669e-03
8.321000000000000000e+03	-9.148368239402770996e-01	3.276596059722858278e-03
8.326000000000000000e+03	-9.148368835449218750e-01	3.276536455078082888e-03
8.331000000000000000e+03	-9.148369431495666504e-01	3.276476850433307497e-03
8.336000000000000000e+03	-9.148370027542114258e-01	3.276417245788532107e-03
8.341000000000000000e+03	-9.148370623588562012e-01	3.276357641143756716e-03
8.346000000000000000e+03	-9.148370623588562012e-01	3.276357641143756716e-03
8.351000000000000000e+03	-9.148371219635009766e-01	3.276298036498981325e-03
8.356000000000000000e+03	-9.148371815681457520e-01	3.276238431854205935e-03
8.361000000000000000e+03	-9.148372411727905273e-01	3.276178827209430544e-03
8.366000000000000000e+03	-9.148373007774353027e-01	3.276119222564655153e-03
8.371000000000000000e+03	-9.148373603820800781e-01	3.276059617919879763e-03
8.376000000000000000e+03	-9.148374199867248535e-01	3.276000013275104372e-03
8.381000000000000000e+03	-9.148374795913696289e-01	3.275940408630328982e-03
8.386000000000000000e+03	-9.148375391960144043e-01	3.275880803985553591e-03
8.391000000000000000e+03	-9.148375988006591797e-01	3.275821199340778200e-03
8.396000000000000000e+03	-9.148376584053039551e-01	3.275761594696002810e-03
8.401000000000000000e+03	-9.148377180099487305e-01	3.275701990051227419e-03
8.406000000000000000e+03	-9.148377180099487305e-01	3.275701990051227419e-03
8.411000000000000000e+03	-9.148377776145935059e-01	3.275642385406452028e-03
8.416000000000000000e+03	-9.148378372192382812e-01	3.275582780761676638e-03
8.421000000000000000e+03	-9.148378968238830566e-01	3.275523176116901247e-03
8.426000000000000000e+03	-9.148379564285278320e-01	3.275463571472125857e-03
8.431000000000000000e+03	-9.148380160331726074e-01	3.275403966827350466e-03
8.436000000000000000e+03	-9.148380756378173828e-01	3.275344362182575075e-03
8.441000000000000000e+03	-9.148381352424621582e-01	3.275284757537799685e-03
8.446000000000000000e+03	-9.148381948471069336e-01	3.275225152893024294e-03
8.451000000000000000e+03	-9.148382544517517090e-01	3.275165548248248903e-03
8.456000000000000000e+03	-9.148382544517517090e-01	3.275165548248248903e-03
8.461000000000000000e+03	-9.148383140563964844e-01	3.275105943603473513e-03
8.466000000000000000e+03	-9.148383736610412598e-01	3.275046338958698122e-03
8.471000000000000000e+03	-9.148384332656860352e-01	3.274986734313922732e-03
8.476000000000000000e+03	-9.148384928703308105e-01	3.274927129669147341e-03
8.481000000000000000e+03	-9.148385524749755859e-01	3.274867525024371950e-03
8.486000000000000000e+03	-9.148384928703308105e-01	3.274927129669147341e-03
8.491000000000000000e+03	-9.148381948471069336e-01	3.275225152893024294e-03
8.496000000000000000e+03	-9.148355126380920410e-01	3.277907361907916872e-03
8.501000000000000000e+03	-9.148180484771728516e-01	3.295371522827106325e-03
8.506000000000000000e+03	-9.147394895553588867e-01	3.373930444641071169e-03
8.511000000000000000e+03	-9.147762656211853027e-01	3.337154378814655153e-03
8.516000000000000000e+03	-9.148287773132324219e-01	3.284642686767536013e-03
8.521000000000000000e+03	-9.146151542663574219e-01	3.498265733642536013e-03
8.526000000000000000e+03	-9.148290157318115234e-01	3.284404268188434450e-03
8.531000000000000000e+03	-9.143970608711242676e-01	3.716359128875690310e-03
8.536000000000000000e+03	-9.145979285240173340e-01	3.515491475982623903e-03
8.541000000000000000e+03	-9.148257970809936523e-01	3.287622919006305544e-03
8.546000000000000000e+03	-9.142470955848693848e-01	3.866324415130573122e-03
8.551000000000000000e+03	-9.144743680953979492e-01	3.639051904602008669e-03
8.556000000000000000e+03	-9.145305752754211426e-01	3.582844724578815310e-03
8.561000000000000000e+03	-9.147795438766479492e-01	3.333876123352008669e-03
8.566000000000000000e+03	-9.148107171058654785e-01	3.302702894134479372e-03
8.571000000000000000e+03	-9.142563343048095703e-01	3.857085695190387575e-03
8.576000000000000000e+03	-9.147861599922180176e-01	3.327260007781940310e-03
8.581000000000000000e+03	-9.146190285682678223e-01	3.494391431732135622e-03
8.586000000000000000e+03	-9.146320223808288574e-01	3.481397619171100466e-03
8.591000000000000000e+03	-9.145367741584777832e-01	3.576645841522174685e-03
8.596000000000000000e+03	-9.147578477859497070e-01	3.355572214050250857e-03
8.601000000000000000e+03	-9.148088097572326660e-01	3.304610242767291872e-03
8.606000000000000000e+03	-9.146580100059509277e-01	3.455409994049030153e-03
8.611000000000000000e+03	-9.148279428482055664e-01	3.285477151794391482e-03
8.616000000000000000e+03	-9.146179556846618652e-01	3.495464315338092653e-03
8.621000000000000000e+03	-9.148055911064147949e-01	3.307828893585162966e-03
8.626000000000000000e+03	-9.147210717201232910e-01	3.392348279876666872e-03
8.631000000000000000e+03	-9.147975444793701172e-01	3.315875520629840700e-03
8.636000000000000000e+03	-9.147559404373168945e-01	3.357479562683063357e-03
8.641000000000000000e+03	-9.148238301277160645e-01	3.289589872283893435e-03
8.646000000000000000e+03	-9.147004485130310059e-01	3.412971486968952028e-03
8.651000000000000000e+03	-9.148359298706054688e-01	3.277490129394489138e-03
8.656000000000000000e+03	-9.146125316619873047e-01	3.500888338012653200e-03
8.661000000000000000e+03	-9.148109555244445801e-01	3.302464475555377810e-03
8.666000000000000000e+03	-9.146454930305480957e-01	3.467926969451862185e-03
8.671000000000000000e+03	-9.147377014160156250e-01	3.375718583984332888e-03
8.676000000000000000e+03	-9.147786498069763184e-01	3.334770193023639528e-03
8.681000000000000000e+03	-9.146792888641357422e-01	3.434131135864215700e-03
8.686000000000000000e+03	-9.148266911506652832e-01	3.286728849334674685e-03
8.691000000000000000e+03	-9.146881699562072754e-01	3.425250043792682497e-03
8.696000000000000000e+03	-9.148299694061279297e-01	3.283450593872028200e-03
8.701000000000000000e+03	-9.147614240646362305e-01	3.351995935363727419e-03
8.706000000000000000e+03	-9.147613048553466797e-01	3.352115144653278200e-03
8.711000000000000000e+03	-9.147523641586303711e-01	3.361055841369586794e-03
8.716000000000000000e+03	-9.147132039070129395e-01	3.400216092987018435e-03
8.721000000000000000e+03	-9.146754741668701172e-01	3.437945833129840700e-03
8.726000000000000000e+03	-9.148116111755371094e-01	3.301808824462848513e-03
8.731000000000000000e+03	-9.146280288696289062e-01	3.485391130371051638e-03
8.736000000000000000e+03	-9.148278236389160156e-01	3.285596361083942263e-03
8.741000000000000000e+03	-9.146652221679687500e-01	3.448197832031207888e-03
8.746000000000000000e+03	-9.148082137107849121e-01	3.305206289215045778e-03
8.751000000000000000e+03	-9.146924018859863281e-01	3.421018114013629763e-03
8.756000000000000000e+03	-9.148247838020324707e-01	3.288636197967487185e-03
8.761000000000000000e+03	-9.146845340728759766e-01	3.428885927123981325e-03
8.766000000000000000e+03	-9.148322939872741699e-01	3.281126012725787966e-03
8.771000000000000000e+03	-9.146040678024291992e-01	3.509352197570758669e-03
8.776000000000000000e+03	-9.148046374320983887e-01	3.308782567901569216e-03
8.781000000000000000e+03	-9.146723747253417969e-01	3.441045274658161013e-03
8.786000000000000000e+03	-9.147513508796691895e-01	3.362069120330768435e-03
8.791000000000000000e+03	-9.147579073905944824e-01	3.355512609405475466e-03
8.796000000000000000e+03	-9.147008657455444336e-01	3.412554254455524294e-03
8.801000000000000000e+03	-9.148060679435729980e-01	3.307352056426959841e-03
8.806000000000000000e+03	-9.147306084632873535e-01	3.382811536712604372e-03
8.811000000000000000e+03	-9.147880673408508301e-01	3.325352659149127810e-03
8.816000000000000000e+03	-9.147499203681945801e-01	3.363499631805377810e-03
8.821000000000000000e+03	-9.147388339042663574e-01	3.374586095733600466e-03
8.826000000000000000e+03	-9.147157669067382812e-01	3.397653093261676638e-03
8.831000000000000000e+03	-9.147766232490539551e-01	3.336796750946002810e-03
8.836000000000000000e+03	-9.146456122398376465e-01	3.467807760162311403e-03
8.841000000000000000e+03	-9.148336648941040039e-01	3.279755105895953982e-03
8.846000000000000000e+03	-9.146590828895568848e-01	3.454337110443073122e-03
8.851000000000000000e+03	-9.148229956626892090e-01	3.290424337310748903e-03
8.856000000000000000e+03	-9.146779775619506836e-01	3.435442438049274294e-03
8.861000000000000000e+03	-9.148238301277160645e-01	3.289589872283893435e-03
8.866000000000000000e+03	-9.146997928619384766e-01	3.413627138061481325e-03
8.871000000000000000e+03	-9.148342013359069824e-01	3.279218664092975466e-03
8.876000000000000000e+03	-9.146457314491271973e-01	3.467688550872760622e-03
8.881000000000000000e+03	-9.148269891738891602e-01	3.286430826110797732e-03
8.886000000000000000e+03	-9.146483540534973145e-01	3.465065946502643435e-03
8.891000000000000000e+03	-9.147924184799194336e-01	3.321001520080524294e-03
8.896000000000000000e+03	-9.146956205368041992e-01	3.417799463195758669e-03
8.901000000000000000e+03	-9.147478938102722168e-01	3.365526189727741091e-03
8.906000000000000000e+03	-9.147623181343078613e-01	3.351101865692096560e-03
8.911000000000000000e+03	-9.147438406944274902e-01	3.369579305572467653e-03
8.916000000000000000e+03	-9.147672057151794434e-01	3.346214284820514528e-03
8.921000000000000000e+03	-9.147487878799438477e-01	3.364632120056110232e-03
8.926000000000000000e+03	-9.147469997406005859e-01	3.366420259399371950e-03
8.931000000000000000e+03	-9.147390723228454590e-01	3.374347677154498903e-03
8.936000000000000000e+03	-9.147567749023437500e-01	3.356645097656207888e-03
8.941000000000000000e+03	-9.146838784217834473e-01	3.429541578216510622e-03
8.946000000000000000e+03	-9.148183465003967285e-01	3.295073499603229372e-03
8.951000000000000000e+03	-9.146772027015686035e-01	3.436217298431354372e-03
8.956000000000000000e+03	-9.148359894752502441e-01	3.277430524749713747e-03
8.961000000000000000e+03	-9.146684408187866211e-01	3.444979181213336794e-03
8.966000000000000000e+03	-9.148359894752502441e-01	3.277430524749713747e-03
8.971000000000000000e+03	-9.146931171417236328e-01	3.420302858276325075e-03
8.976000000000000000e+03	-9.148373007774353027e-01	3.276119222564655153e-03
8.981000000000000000e+03	-9.146615266799926758e-01	3.451893320007282107e-03
8.986000000000000000e+03	-9.148342609405517578e-01	3.279159059448200075e-03
8.991000000000000000e+03	-9.146624803543090820e-01	3.450939645690875857e-03
8.996000000000000000e+03	-9.148162603378295898e-01	3.297159662170368044e-03
9.001000000000000000e+03	-9.146673083305358887e-01	3.446111669464069216e-03
9.006000000000000000e+03	-9.147838950157165527e-01	3.329524984283405153e-03
9.011000000000000000e+03	-9.147221446037292480e-01	3.391275396270709841e-03
9.016000000000000000e+03	-9.147675633430480957e-01	3.345856656951862185e-03
9.021000000000000000e+03	-9.147366285324096680e-01	3.376791467590289919e-03
9.026000000000000000e+03	-9.147596955299377441e-01	3.353724470062213747e-03
9.031000000000000000e+03	-9.147406816482543945e-01	3.372738351745563357e-03
9.036000000000000000e+03	-9.147518873214721680e-01	3.361532678527789919e-03
9.041000000000000000e+03	-9.147499799728393555e-01	3.363440027160602419e-03
9.046000000000000000e+03	-9.147144556045532227e-01	3.398964395446735232e-03
9.051000000000000000e+03	-9.147974848747253418e-01	3.315935125274616091e-03
9.056000000000000000e+03	-9.147027134895324707e-01	3.410706510467487185e-03
9.061000000000000000e+03	-9.148262739181518555e-01	3.287146081848102419e-03
9.066000000000000000e+03	-9.146811962127685547e-01	3.432223787231403200e-03
9.071000000000000000e+03	-9.148358702659606934e-01	3.277549734039264528e-03
9.076000000000000000e+03	-9.146929383277893066e-01	3.420481672210651247e-03
9.081000000000000000e+03	-9.148385524749755859e-01	3.274867525024371950e-03
9.086000000000000000e+03	-9.146706461906433105e-01	3.442773809356647341e-03
9.091000000000000000e+03	-9.148377776145935059e-01	3.275642385406452028e-03
9.096000000000000000e+03	-9.146758913993835449e-01	3.437528600616412966e-03
9.101000000000000000e+03	-9.148283004760742188e-01	3.285119523925739138e-03
9.106000000000000000e+03	-9.146634936332702637e-01	3.449926366729694216e-03
9.111000000000000000e+03	-9.148073196411132812e-01	3.306100358886676638e-03
9.116000000000000000e+03	-9.147012233734130859e-01	3.412196626586871950e-03
9.121000000000000000e+03	-9.147895574569702148e-01	3.323862543029743044e-03
9.126000000000000000e+03	-9.147109389305114746e-01	3.402481069488483278e-03
9.131000000000000000e+03	-9.147738814353942871e-01	3.339538564605670778e-03
9.136000000000000000e+03	-9.147312641143798828e-01	3.382155885620075075e-03
9.141000000000000000e+03	-9.147619009017944336e-01	3.351519098205524294e-03
9.146000000000000000e+03	-9.147467017173767090e-01	3.366718282623248903e-03
9.151000000000000000e+03	-9.147348999977111816e-01	3.378520002288776247e-03
9.156000000000000000e+03	-9.147825837135314941e-01	3.330836286468463747e-03
9.161000000000000000e+03	-9.147235155105590820e-01	3.389904489440875857e-03
9.166000000000000000e+03	-9.148087501525878906e-01	3.304669847412067263e-03
9.171000000000000000e+03	-9.146952629089355469e-01	3.418157091064411013e-03
9.176000000000000000e+03	-9.148286581039428711e-01	3.284761896057086794e-03
9.181000000000000000e+03	-9.146983027458190918e-01	3.415117254180866091e-03
9.186000000000000000e+03	-9.148378372192382812e-01	3.275582780761676638e-03
9.191000000000000000e+03	-9.146775603294372559e-01	3.435859670562702028e-03
9.196000000000000000e+03	-9.148395061492919922e-01	3.273913850707965700e-03
9.201000000000000000e+03	-9.146851301193237305e-01	3.428289880676227419e-03
9.206000000000000000e+03	-9.148342609405517578e-01	3.279159059448200075e-03
9.211000000000000000e+03	-9.146682024002075195e-01	3.445217599792438357e-03
9.216000000000000000e+03	-9.148203730583190918e-01	3.293046941680866091e-03
9.221000000000000000e+03	-9.146947264671325684e-01	3.418693532867389528e-03
9.226000000000000000e+03	-9.148039817810058594e-01	3.309438218994098513e-03
9.231000000000000000e+03	-9.146976470947265625e-01	3.415772905273395388e-03
9.236000000000000000e+03	-9.147842526435852051e-01	3.329167356414752810e-03
9.241000000000000000e+03	-9.147268533706665039e-01	3.386566629333453982e-03
9.246000000000000000e+03	-9.147686362266540527e-01	3.344783773345905153e-03
9.251000000000000000e+03	-9.147459864616394043e-01	3.367433538360553591e-03
9.256000000000000000e+03	-9.147444367408752441e-01	3.368983259124713747e-03
9.261000000000000000e+03	-9.147779345512390137e-01	3.335485448760944216e-03
9.266000000000000000e+03	-9.147346019744873047e-01	3.378818025512653200e-03
9.271000000000000000e+03	-9.148003458976745605e-01	3.313074102325397341e-03
9.276000000000000000e+03	-9.147056937217712402e-01	3.407726278228717653e-03
9.281000000000000000e+03	-9.148241877555847168e-01	3.289232244415241091e-03
9.286000000000000000e+03	-9.147042632102966309e-01	3.409156789703327028e-03
9.291000000000000000e+03	-9.148371815681457520e-01	3.276238431854205935e-03
9.296000000000000000e+03	-9.146819114685058594e-01	3.431508531494098513e-03
9.301000000000000000e+03	-9.148404598236083984e-01	3.272960176391559450e-03
9.306000000000000000e+03	-9.146901965141296387e-01	3.423223485870319216e-03
9.311000000000000000e+03	-9.148361682891845703e-01	3.277251710815387575e-03
9.316000000000000000e+03	-9.146742224693298340e-01	3.439197530670123903e-03
9.321000000000000000e+03	-9.148243665695190430e-01	3.289053430480914919e-03
9.326000000000000000e+03	-9.146970510482788086e-01	3.416368951721149294e-03
9.331000000000000000e+03	-9.148091077804565430e-01	3.304312219543414919e-03
9.336000000000000000e+03	-9.146970510482788086e-01	3.416368951721149294e-03
9.341000000000000000e+03	-9.147885441780090332e-01	3.324875821990924685e-03
9.346000000000000000e+03	-9.147281646728515625e-01	3.385255327148395388e-03
9.351000000000000000e+03	-9.147708415985107422e-01	3.342578401489215700e-03
9.356000000000000000e+03	-9.147501587867736816e-01	3.363261213226276247e-03
9.361000000000000000e+03	-9.147459268569946289e-01	3.367493143005328982e-03
9.366000000000000000e+03	-9.147824645042419434e-01	3.330955495758014528e-03
9.371000000000000000e+03	-9.147368073463439941e-01	3.376612653655963747e-03
9.376000000000000000e+03	-9.148039817810058594e-01	3.309438218994098513e-03
9.381000000000000000e+03	-9.147090315818786621e-01	3.404388418121295778e-03
9.386000000000000000e+03	-9.148262739181518555e-01	3.287146081848102419e-03
9.391000000000000000e+03	-9.147067666053771973e-01	3.406653394622760622e-03
9.396000000000000000e+03	-9.148388504981994629e-01	3.274569501800494997e-03
9.401000000000000000e+03	-9.146839976310729980e-01	3.429422368926959841e-03
9.406000000000000000e+03	-9.148412346839904785e-01	3.272185316009479372e-03
9.411000000000000000e+03	-9.146932959556579590e-01	3.420124044341998903e-03
9.416000000000000000e+03	-9.148353934288024902e-01	3.278026571197467653e-03
9.421000000000000000e+03	-9.146794080734252930e-01	3.434011926574664919e-03
9.426000000000000000e+03	-9.148218035697937012e-01	3.291616430206256716e-03
9.431000000000000000e+03	-9.147036075592041016e-01	3.409812440795856325e-03
9.436000000000000000e+03	-9.148056507110595703e-01	3.307769288940387575e-03
9.441000000000000000e+03	-9.147070646286010742e-01	3.406355371398883669e-03
9.446000000000000000e+03	-9.147845506668090820e-01	3.328869333190875857e-03
9.451000000000000000e+03	-9.147380590438842773e-01	3.375360956115680544e-03
9.456000000000000000e+03	-9.147669076919555664e-01	3.346512308044391482e-03
9.461000000000000000e+03	-9.147626757621765137e-01	3.350744237823444216e-03
9.466000000000000000e+03	-9.147406816482543945e-01	3.372738351745563357e-03
9.471000000000000000e+03	-9.147951602935791016e-01	3.318259706420856325e-03
9.476000000000000000e+03	-9.147322773933410645e-01	3.381142606658893435e-03
9.481000000000000000e+03	-9.148162603378295898e-01	3.297159662170368044e-03
9.486000000000000000e+03	-9.147057533264160156e-01	3.407666673583942263e-03
9.491000000000000000e+03	-9.148337841033935547e-01	3.279635896606403200e-03
9.496000000000000000e+03	-9.147047400474548340e-01	3.408679952545123903e-03
9.501000000000000000e+03	-9.148420095443725586e-01	3.271410455627399294e-03
9.506000000000000000e+03	-9.146839976310729980e-01	3.429422368926959841e-03
9.511000000000000000e+03	-9.148398637771606445e-01	3.273556222839313357e-03
9.516000000000000000e+03	-9.146967530250549316e-01	3.416666974945026247e-03
9.521000000000000000e+03	-9.148300886154174805e-01	3.283331384582477419e-03
9.526000000000000000e+03	-9.146870374679565430e-01	3.426382532043414919e-03
9.531000000000000000e+03	-9.148130416870117188e-01	3.300378312988239138e-03
9.536000000000000000e+03	-9.147148132324218750e-01	3.398606767578082888e-03
9.541000000000000000e+03	-9.147947430610656738e-01	3.318676938934284060e-03
9.546000000000000000e+03	-9.147273302078247070e-01	3.386089792175250857e-03
9.551000000000000000e+03	-9.147717356681823730e-01	3.341684331817584841e-03
9.556000000000000000e+03	-9.147593379020690918e-01	3.354082097930866091e-03
9.561000000000000000e+03	-9.147564768791198730e-01	3.356943120880084841e-03
9.566000000000000000e+03	-9.147847890853881836e-01	3.328630914611774294e-03
9.571000000000000000e+03	-9.147287011146545410e-01	3.384718885345416872e-03
9.576000000000000000e+03	-9.148145914077758789e-01	3.298828592224078982e-03
9.581000000000000000e+03	-9.147223234176635742e-01	3.391096582336383669e-03
9.586000000000000000e+03	-9.148328900337219238e-01	3.280529966278034060e-03
9.591000000000000000e+03	-9.146982431411743164e-01	3.415176858825641482e-03
9.596000000000000000e+03	-9.148418903350830078e-01	3.271529664916950075e-03
9.601000000000000000e+03	-9.147017598152160645e-01	3.411660184783893435e-03
9.606000000000000000e+03	-9.148414731025695801e-01	3.271946897430377810e-03
9.611000000000000000e+03	-9.146849513053894043e-01	3.428468694610553591e-03
9.616000000000000000e+03	-9.148316383361816406e-01	3.281781663818317263e-03
9.621000000000000000e+03	-9.147042632102966309e-01	3.409156789703327028e-03
9.626000000000000000e+03	-9.148166775703430176e-01	3.296742429656940310e-03
9.631000000000000000e+03	-9.147041440010070801e-01	3.409275998992877810e-03
9.636000000000000000e+03	-9.147960543632507324e-01	3.317365636749225466e-03
9.641000000000000000e+03	-9.147355556488037109e-01	3.377864351196246950e-03
9.646000000000000000e+03	-9.147771000862121582e-01	3.336319913787799685e-03
9.651000000000000000e+03	-9.147586226463317871e-01	3.354797353668170778e-03
9.656000000000000000e+03	-9.147508144378662109e-01	3.362605562133746950e-03
9.661000000000000000e+03	-9.147918224334716797e-01	3.321597566528278200e-03
9.666000000000000000e+03	-9.147402644157409668e-01	3.373155584258991091e-03
9.671000000000000000e+03	-9.148148298263549805e-01	3.298590173644977419e-03
9.676000000000000000e+03	-9.147133827209472656e-01	3.400037279052692263e-03
9.681000000000000000e+03	-9.148345589637756348e-01	3.278861036224323122e-03
9.686000000000000000e+03	-9.147111773490905762e-01	3.402242650909381716e-03
9.691000000000000000e+03	-9.148434996604919434e-01	3.269920339508014528e-03
9.696000000000000000e+03	-9.146901965141296387e-01	3.423223485870319216e-03
9.701000000000000000e+03	-9.148413538932800293e-01	3.272066106719928591e-03
9.706000000000000000e+03	-9.147025942802429199e-01	3.410825719757037966e-03
9.711000000000000000e+03	-9.148309826850891113e-01	3.282437314910846560e-03
9.716000000000000000e+03	-9.146947860717773438e-01	3.418633928222614138e-03
9.721000000000000000e+03	-9.148128628730773926e-01	3.300557126922565310e-03
9.726000000000000000e+03	-9.147231578826904297e-01	3.390262117309528200e-03
9.731000000000000000e+03	-9.147934317588806152e-01	3.319988241119342653e-03
9.736000000000000000e+03	-9.147391915321350098e-01	3.374228467864948122e-03
9.741000000000000000e+03	-9.147688746452331543e-01	3.344545354766803591e-03
9.746000000000000000e+03	-9.147725105285644531e-01	3.340909471435504763e-03
9.751000000000000000e+03	-9.147546887397766113e-01	3.358731260223346560e-03
9.756000000000000000e+03	-9.147981405258178711e-01	3.315279474182086794e-03
9.761000000000000000e+03	-9.147264361381530762e-01	3.386983861846881716e-03
9.766000000000000000e+03	-9.148254394531250000e-01	3.287980546874957888e-03
9.771000000000000000e+03	-9.147208333015441895e-01	3.392586698455768435e-03
9.776000000000000000e+03	-9.148406982421875000e-01	3.272721757812457888e-03
9.781000000000000000e+03	-9.146977066993713379e-01	3.415713300628619997e-03
9.786000000000000000e+03	-9.148445725440979004e-01	3.268847455902057497e-03
9.791000000000000000e+03	-9.147052764892578125e-01	3.408143510742145388e-03
9.796000000000000000e+03	-9.148386120796203613e-01	3.274807920379596560e-03
9.801000000000000000e+03	-9.146929979324340820e-01	3.420422067565875857e-03
9.806000000000000000e+03	-9.148234128952026367e-01	3.290007104797321169e-03
9.811000000000000000e+03	-9.147175550460815430e-01	3.395864953918414919e-03
9.816000000000000000e+03	-9.148048162460327148e-01	3.308603753967243044e-03
9.821000000000000000e+03	-9.147274494171142578e-01	3.385970582885700075e-03
9.826000000000000000e+03	-9.147817492485046387e-01	3.331670751495319216e-03
9.831000000000000000e+03	-9.147604703903198242e-01	3.352949609680133669e-03
9.836000000000000000e+03	-9.147647023200988770e-01	3.348717679901080935e-03
9.841000000000000000e+03	-9.147875905036926270e-01	3.325829496307330935e-03
9.846000000000000000e+03	-9.147366881370544434e-01	3.376731862945514528e-03
9.851000000000000000e+03	-9.148181080818176270e-01	3.295311918182330935e-03
9.856000000000000000e+03	-9.147285223007202148e-01	3.384897699279743044e-03
9.861000000000000000e+03	-9.148367643356323242e-01	3.276655664367633669e-03
9.866000000000000000e+03	-9.147043824195861816e-01	3.409037580413776247e-03
9.871000000000000000e+03	-9.148448705673217773e-01	3.268549432678180544e-03
9.876000000000000000e+03	-9.147086739540100098e-01	3.404746045989948122e-03
9.881000000000000000e+03	-9.148421287536621094e-01	3.271291246337848513e-03
9.886000000000000000e+03	-9.146942496299743652e-01	3.419170370025592653e-03
9.891000000000000000e+03	-9.148291349411010742e-01	3.284285058898883669e-03
9.896000000000000000e+03	-9.147159457206726074e-01	3.397474279327350466e-03
9.901000000000000000e+03	-9.148114919662475586e-01	3.301928033752399294e-03
9.906000000000000000e+03	-9.147230982780456543e-01	3.390321721954303591e-03
9.911000000000000000e+03	-9.147891402244567871e-01	3.324279775543170778e-03
9.916000000000000000e+03	-9.147557020187377930e-01	3.357717981262164919e-03
9.921000000000000000e+03	-9.147706031799316406e-01	3.342816820068317263e-03
9.926000000000000000e+03	-9.147830605506896973e-01	3.330359449310260622e-03
9.931000000000000000e+03	-9.147422909736633301e-01	3.371129026336627810e-03
9.936000000000000000e+03	-9.148150682449340820e-01	3.298351755065875857e-03
9.941000000000000000e+03	-9.147328734397888184e-01	3.380546560211139528e-03
9.946000000000000000e+03	-9.148352742195129395e-01	3.278145780487018435e-03
9.951000000000000000e+03	-9.147086143493652344e-01	3.404805650634723513e-03
9.956000000000000000e+03	-9.148451089859008789e-01	3.268311014099078982e-03
9.961000000000000000e+03	-9.147117137908935547e-01	3.401706209106403200e-03
9.966000000000000000e+03	-9.148435592651367188e-01	3.269860734863239138e-03
9.971000000000000000e+03	-9.146965742111206055e-01	3.416845788879352419e-03
9.976000000000000000e+03	-9.148313403129577637e-01	3.282079687042194216e-03
9.981000000000000000e+03	-9.147171378135681152e-01	3.396282186431842653e-03
9.986000000000000000e+03	-9.148136377334594727e-01	3.299782266540485232e-03
9.991000000000000000e+03	-9.147242307662963867e-01	3.389189233703571169e-03
9.996000000000000000e+03	-9.147911071777343750e-01	3.322312822265582888e-03


==> data/pb_299/u_approx_1.csv <==
-1.000000000000000000e+00 -1.000000000000000000e+00 -0.000000000000000000e+00
-1.000000000000000000e+00 -8.059619101369605021e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -6.506210725778338588e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -5.225260924319267142e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -4.150248121319407568e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -3.221591210266400163e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -2.450105762381715735e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -1.782250806375861307e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -1.203547091192490592e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -7.757726320662761132e-02 -0.000000000000000000e+00
-1.000000000000000000e+00 -4.640873327817929272e-02 0.000000000000000000e+00
-1.000000000000000000e+00 -2.169405777395849722e-02 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 5.290954219729604446e-02 3.690139581625652421e-02
-1.000000000000000000e+00 2.142662884817718716e-01 1.440936471302093902e-01
-1.000000000000000000e+00 5.159801963946903935e-01 3.375585624083472513e-01
-1.000000000000000000e+00 1.000000000000000000e+00 6.285176809542351029e-01

-8.020051877789906580e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-8.020051877789906580e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-8.020051877789906580e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-8.020051877789906580e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-8.020051877789906580e-01 0.000000000000000000e+00 0.000000000000000000e+00
-8.020051877789906580e-01 5.290954219729604446e-02 3.967758179556839238e-02
-8.020051877789906580e-01 2.142662884817718716e-01 1.534646464781585506e-01
-8.020051877789906580e-01 5.159801963946903935e-01 3.604357394884313837e-01
-8.020051877789906580e-01 1.000000000000000000e+00 6.637933326108084175e-01

-6.441131749929647210e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-6.441131749929647210e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-6.441131749929647210e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-6.441131749929647210e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-6.441131749929647210e-01 0.000000000000000000e+00 0.000000000000000000e+00
-6.441131749929647210e-01 5.290954219729604446e-02 4.277330844011577315e-02
-6.441131749929647210e-01 2.142662884817718716e-01 1.641476474316604373e-01
-6.441131749929647210e-01 5.159801963946903935e-01 3.834246062549804823e-01
-6.441131749929647210e-01 1.000000000000000000e+00 6.943249279002933205e-01

-5.140596059522196670e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-5.140596059522196670e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-5.140596059522196670e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-5.140596059522196670e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-5.140596059522196670e-01 0.000000000000000000e+00 0.000000000000000000e+00
-5.140596059522196670e-01 5.290954219729604446e-02 4.606302672754340743e-02
-5.140596059522196670e-01 2.142662884817718716e-01 1.764215643525927635e-01
-5.140596059522196670e-01 5.159801963946903935e-01 4.066271168168587580e-01
-5.140596059522196670e-01 1.000000000000000000e+00 7.223796663684771691e-01

-4.062788237296636185e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-4.062788237296636185e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-4.062788237296636185e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-4.062788237296636185e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-4.062788237296636185e-01 0.000000000000000000e+00 0.000000000000000000e+00
-4.062788237296636185e-01 5.290954219729604446e-02 4.940106403141768243e-02
-4.062788237296636185e-01 2.142662884817718716e-01 1.901966557922877832e-01
-4.062788237296636185e-01 5.159801963946903935e-01 4.295726031183876858e-01
-4.062788237296636185e-01 1.000000000000000000e+00 7.482758262500937008e-01

-3.161124122464629149e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-3.161124122464629149e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-3.161124122464629149e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-3.161124122464629149e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-3.161124122464629149e-01 0.000000000000000000e+00 0.000000000000000000e+00
-3.161124122464629149e-01 5.290954219729604446e-02 5.289464803084266420e-02
-3.161124122464629149e-01 2.142662884817718716e-01 2.053520748762933390e-01
-3.161124122464629149e-01 5.159801963946903935e-01 4.518841618649305780e-01
-3.161124122464629149e-01 1.000000000000000000e+00 7.719715860558730158e-01

-2.391478971047358293e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-2.391478971047358293e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-2.391478971047358293e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-2.391478971047358293e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-2.391478971047358293e-01 0.000000000000000000e+00 0.000000000000000000e+00
-2.391478971047358293e-01 5.290954219729604446e-02 5.711263580205351575e-02
-2.391478971047358293e-01 2.142662884817718716e-01 2.219596142934033012e-01
-2.391478971047358293e-01 5.159801963946903935e-01 4.735060698907273546e-01
-2.391478971047358293e-01 1.000000000000000000e+00 7.936244671106561510e-01

-1.731067421330484413e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-1.731067421330484413e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-1.731067421330484413e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-1.731067421330484413e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-1.731067421330484413e-01 0.000000000000000000e+00 0.000000000000000000e+00
-1.731067421330484413e-01 5.290954219729604446e-02 6.308557709667388103e-02
-1.731067421330484413e-01 2.142662884817718716e-01 2.398860691734166495e-01
-1.731067421330484413e-01 5.159801963946903935e-01 4.941453025955456213e-01
-1.731067421330484413e-01 1.000000000000000000e+00 8.131455968156994230e-01

-1.188178737654332906e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-1.188178737654332906e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -7.757726320662761132e-02 0.000000000000000000e+00
-1.188178737654332906e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-1.188178737654332906e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-1.188178737654332906e-01 0.000000000000000000e+00 0.000000000000000000e+00
-1.188178737654332906e-01 5.290954219729604446e-02 7.174019583091516272e-02
-1.188178737654332906e-01 2.142662884817718716e-01 2.579559545637262752e-01
-1.188178737654332906e-01 5.159801963946903935e-01 5.126467015058226995e-01
-1.188178737654332906e-01 1.000000000000000000e+00 8.297537621616508652e-01

-7.687127501000801111e-02 -1.000000000000000000e+00 -0.000000000000000000e+00
-7.687127501000801111e-02 -8.059619101369605021e-01 0.000000000000000000e+00
-7.687127501000801111e-02 -6.506210725778338588e-01 0.000000000000000000e+00
-7.687127501000801111e-02 -5.225260924319267142e-01 0.000000000000000000e+00
-7.687127501000801111e-02 -4.150248121319407568e-01 -0.000000000000000000e+00
-7.687127501000801111e-02 -3.221591210266400163e-01 -0.000000000000000000e+00
-7.687127501000801111e-02 -2.450105762381715735e-01 -0.000000000000000000e+00
-7.687127501000801111e-02 -1.782250806375861307e-01 -0.000000000000000000e+00
-7.687127501000801111e-02 -1.203547091192490592e-01 0.000000000000000000e+00
-7.687127501000801111e-02 -7.757726320662761132e-02 0.000000000000000000e+00
-7.687127501000801111e-02 -4.640873327817929272e-02 0.000000000000000000e+00
-7.687127501000801111e-02 -2.169405777395849722e-02 0.000000000000000000e+00
-7.687127501000801111e-02 0.000000000000000000e+00 0.000000000000000000e+00
-7.687127501000801111e-02 5.290954219729604446e-02 8.295293115116934846e-02
-7.687127501000801111e-02 2.142662884817718716e-01 2.744619657234360077e-01
-7.687127501000801111e-02 5.159801963946903935e-01 5.279179070951419694e-01
-7.687127501000801111e-02 1.000000000000000000e+00 8.428839612417934335e-01

-4.538809701623292003e-02 -1.000000000000000000e+00 0.000000000000000000e+00
-4.538809701623292003e-02 -8.059619101369605021e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -6.506210725778338588e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -5.225260924319267142e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -4.150248121319407568e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -3.221591210266400163e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -2.450105762381715735e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -1.782250806375861307e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -1.203547091192490592e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -7.757726320662761132e-02 0.000000000000000000e+00
-4.538809701623292003e-02 -4.640873327817929272e-02 0.000000000000000000e+00
-4.538809701623292003e-02 -2.169405777395849722e-02 0.000000000000000000e+00
-4.538809701623292003e-02 0.000000000000000000e+00 0.000000000000000000e+00
-4.538809701623292003e-02 5.290954219729604446e-02 9.563232973387857105e-02
-4.538809701623292003e-02 2.142662884817718716e-01 2.885245223794585812e-01
-4.538809701623292003e-02 5.159801963946903935e-01 5.399389089848642964e-01
-4.538809701623292003e-02 1.000000000000000000e+00 8.528899662998636888e-01

-2.091099723801048693e-02 -1.000000000000000000e+00 0.000000000000000000e+00
-2.091099723801048693e-02 -8.059619101369605021e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -6.506210725778338588e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -5.225260924319267142e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -4.150248121319407568e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -3.221591210266400163e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -2.450105762381715735e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -1.782250806375861307e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -1.203547091192490592e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -7.757726320662761132e-02 0.000000000000000000e+00
-2.091099723801048693e-02 -4.640873327817929272e-02 0.000000000000000000e+00
-2.091099723801048693e-02 -2.169405777395849722e-02 0.000000000000000000e+00
-2.091099723801048693e-02 0.000000000000000000e+00 0.000000000000000000e+00
-2.091099723801048693e-02 5.290954219729604446e-02 1.090199432405371399e-01
-2.091099723801048693e-02 2.142662884817718716e-01 3.005230662457037405e-01
-2.091099723801048693e-02 5.159801963946903935e-01 5.496098521495609290e-01
-2.091099723801048693e-02 1.000000000000000000e+00 8.607519879611055247e-01

0.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 -8.059619101369605021e-01 0.000000000000000000e+00
0.000000000000000000e+00 -6.506210725778338588e-01 0.000000000000000000e+00
0.000000000000000000e+00 -5.225260924319267142e-01 0.000000000000000000e+00
0.000000000000000000e+00 -4.150248121319407568e-01 0.000000000000000000e+00
0.000000000000000000e+00 -3.221591210266400163e-01 0.000000000000000000e+00
0.000000000000000000e+00 -2.450105762381715735e-01 0.000000000000000000e+00
0.000000000000000000e+00 -1.782250806375861307e-01 0.000000000000000000e+00
0.000000000000000000e+00 -1.203547091192490592e-01 0.000000000000000000e+00
0.000000000000000000e+00 -7.757726320662761132e-02 0.000000000000000000e+00
0.000000000000000000e+00 -4.640873327817929272e-02 0.000000000000000000e+00
0.000000000000000000e+00 -2.169405777395849722e-02 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 5.290954219729604446e-02 1.234433152733977329e-01
0.000000000000000000e+00 2.142662884817718716e-01 3.115265518669021461e-01
0.000000000000000000e+00 5.159801963946903935e-01 5.580901539270087808e-01
0.000000000000000000e+00 1.000000000000000000e+00 8.675233757906918308e-01

5.566518165024536557e-02 -1.000000000000000000e+00 3.959203570822013296e-02
5.566518165024536557e-02 -8.059619101369605021e-01 4.093613298324287608e-02
5.566518165024536557e-02 -6.506210725778338588e-01 4.421858412596378629e-02
5.566518165024536557e-02 -5.225260924319267142e-01 4.830780189833240590e-02
5.566518165024536557e-02 -4.150248121319407568e-01 5.240785232529503179e-02
5.566518165024536557e-02 -3.221591210266400163e-01 5.616434692593515188e-02
5.566518165024536557e-02 -2.450105762381715735e-01 5.981120003381053263e-02
5.566518165024536557e-02 -1.782250806375861307e-01 6.501818576128599869e-02
5.566518165024536557e-02 -1.203547091192490592e-01 7.408933853918116264e-02
5.566518165024536557e-02 -7.757726320662761132e-02 8.628396354534183244e-02
5.566518165024536557e-02 -4.640873327817929272e-02 9.969168356373918349e-02
5.566518165024536557e-02 -2.169405777395849722e-02 1.137441611545287473e-01
5.566518165024536557e-02 0.000000000000000000e+00 1.288428059803959913e-01
5.566518165024536557e-02 5.290954219729604446e-02 1.760695820396293021e-01
5.566518165024536557e-02 2.142662884817718716e-01 3.439923093807421006e-01
5.566518165024536557e-02 5.159801963946903935e-01 5.815773049991881383e-01
5.566518165024536557e-02 1.000000000000000000e+00 8.857899502100278211e-01

2.217241391831312747e-01 -1.000000000000000000e+00 1.487001708229298003e-01
2.217241391831312747e-01 -8.059619101369605021e-01 1.590542110006852861e-01
2.217241391831312747e-01 -6.506210725778338588e-01 1.703314645883953760e-01
2.217241391831312747e-01 -5.225260924319267142e-01 1.823108866656011906e-01
2.217241391831312747e-01 -4.150248121319407568e-01 1.953741837318906105e-01
2.217241391831312747e-01 -3.221591210266400163e-01 2.103317904043068842e-01
2.217241391831312747e-01 -2.450105762381715735e-01 2.267714742450643861e-01
2.217241391831312747e-01 -1.782250806375861307e-01 2.451035836714062777e-01
2.217241391831312747e-01 -1.203547091192490592e-01 2.648241044720207604e-01
2.217241391831312747e-01 -7.757726320662761132e-02 2.820003908010364491e-01
2.217241391831312747e-01 -4.640873327817929272e-02 2.959989731215201259e-01
2.217241391831312747e-01 -2.169405777395849722e-02 3.080108353425677348e-01
2.217241391831312747e-01 0.000000000000000000e+00 3.192193664419474830e-01
2.217241391831312747e-01 5.290954219729604446e-02 3.490386424210938365e-01
2.217241391831312747e-01 2.142662884817718716e-01 4.529899193286273662e-01
2.217241391831312747e-01 5.159801963946903935e-01 6.570219946684398016e-01
2.217241391831312747e-01 1.000000000000000000e+00 9.426900779114505413e-01

5.290648426267261506e-01 -1.000000000000000000e+00 3.458741495782401421e-01
5.290648426267261506e-01 -8.059619101369605021e-01 3.689587641017059716e-01
5.290648426267261506e-01 -6.506210725778338588e-01 3.917510535838299446e-01
5.290648426267261506e-01 -5.225260924319267142e-01 4.144446635667832779e-01
5.290648426267261506e-01 -4.150248121319407568e-01 4.371270124541614677e-01
5.290648426267261506e-01 -3.221591210266400163e-01 4.600776130284325860e-01
5.290648426267261506e-01 -2.450105762381715735e-01 4.818830147824075261e-01
5.290648426267261506e-01 -1.782250806375861307e-01 5.028971185660421339e-01
5.290648426267261506e-01 -1.203547091192490592e-01 5.226898397123851403e-01
5.290648426267261506e-01 -7.757726320662761132e-02 5.382109471415510438e-01
5.290648426267261506e-01 -4.640873327817929272e-02 5.499672557524618588e-01
5.290648426267261506e-01 -2.169405777395849722e-02 5.595469912878957564e-01
5.290648426267261506e-01 0.000000000000000000e+00 5.681408319561837006e-01
5.290648426267261506e-01 5.290954219729604446e-02 5.898279852798696821e-01
5.290648426267261506e-01 2.142662884817718716e-01 6.620801595829429731e-01
5.290648426267261506e-01 5.159801963946903935e-01 8.128884773984722534e-01
5.290648426267261506e-01 1.000000000000000000e+00 1.059429297026326156e+00

1.000000000000000000e+00 -1.000000000000000000e+00 6.293573275942800915e-01
1.000000000000000000e+00 -8.059619101369605021e-01 6.625051888974767822e-01
1.000000000000000000e+00 -6.506210725778338588e-01 6.925672654845850262e-01
1.000000000000000000e+00 -5.225260924319267142e-01 7.206395539098644498e-01
1.000000000000000000e+00 -4.150248121319407568e-01 7.467252705019785664e-01
1.000000000000000000e+00 -3.221591210266400163e-01 7.709943982211663327e-01
1.000000000000000000e+00 -2.450105762381715735e-01 7.922409077126899568e-01
1.000000000000000000e+00 -1.782250806375861307e-01 8.113977870692462568e-01
1.000000000000000000e+00 -1.203547091192490592e-01 8.286201893221344372e-01
1.000000000000000000e+00 -7.757726320662761132e-02 8.417700509727089608e-01
1.000000000000000000e+00 -4.640873327817929272e-02 8.515945144344686524e-01
1.000000000000000000e+00 -2.169405777395849722e-02 8.595342091108925109e-01
1.000000000000000000e+00 0.000000000000000000e+00 8.666110585076309825e-01
1.000000000000000000e+00 5.290954219729604446e-02 8.842603685322980578e-01
1.000000000000000000e+00 2.142662884817718716e-01 9.401487280017218895e-01
1.000000000000000000e+00 5.159801963946903935e-01 1.053765481019478312e+00
1.000000000000000000e+00 1.000000000000000000e+00 1.252179055138432640e+00


